On the set of normalized dilatations of fully-punctured pseudo-Anosov maps

We improve the bound on the number of tetrahedra in the veering triangulation of a fully-punctured pseudo-Anosov mapping torus in terms of the normalized dilatation. When the mapping torus has only one boundary component, we can improve the bound further. Together with the author's work with Hironaka in the case when the mapping torus has at least two boundary components, this allows us to understand small elements of the set $\mathcal{D}$ of normalized dilatations of fully-punctured pseudo-Anosov maps using computational means. In particular, we certify that the minimum element of $\mathcal{D}$ is $\mu^2$ and the minimum accumulation point of $\mathcal{D}$ is $\mu^4$, where $\mu$ is the golden ratio.

==> betti_one_compile.txt <==
0 cPcbbbdxm_10 2.61803398874989 1
1 cPcbbbiht_12 2.61803398874989 1
2 dLQacccjsnk_200 4.31120957273920 9
3 dLQbccchhfo_122 3.73205080756888 1
4 dLQbccchhsj_122 3.73205080756888 1
5 eLAkaccddjsnak_2001 15.8010975708788 17
6 eLAkbbcdddhwqj_2102 12.7630551192831 13
7 eLAkbccddhhsqs_1220 9.91993649828292 5
9 eLMkbcdddhhhdu_1221 4.79128784747792 1
10 eLMkbcdddhhhml_1221 4.79128784747792 1
11 eLMkbcdddhhqqa_1220 5.82842712474619 1
12 eLMkbcdddhhqxh_1220 5.82842712474619 1
13 eLMkbcdddhxqdu_1200 6.85410196624968 1
14 eLMkbcdddhxqlm_1200 6.85410196624968 1
15 eLPkaccddjnkaj_2002 5.10696460773475 3
16 eLPkbcdddhrrcv_1200 5.10696460773475 3
21 fLLQcacdedejkaajk_20021 19.1082967183811 21
22 fLLQcaedeedjxahqj_20021 9.01214424137697 3
23 fLLQcbcdeeelonlel_02211 10.6083839269886 7
24 fLLQcbddeeehrcdui_12000 10.6083839269886 7
25 fLLQcbecdeehhnkei_12001 33.9323409932095 11
28 fLLQcbeddeehhcvxx_12001 9.01214424137697 3
29 fLLQcbeddeehhnkhh_21112 6.85410196624968 2
30 fLLQccecddehqrwjj_20102 10.1357397511173 9
31 fLMPcbcdeeehhhhkn_12211 5.82842712474619 1
32 fLMPcbcdeeehhhhvc_12211 5.82842712474619 1
33 fLMPcbcdeeehhhqrb_12210 7.87298334620742 1
34 fLMPcbcdeeehhhqwg_12210 7.87298334620742 1
35 fLMPcbcdeeehhqqnk_12200 9.89897948556636 1
36 fLMPcbcdeeehhqqvc_12200 9.89897948556636 1
43 gLLAQacdefefnsaaxjk_100120 22.6398223474636 25
47 gLLAQbeddfffhhcvarw_120011 13.2986680418881 3
48 gLLAQbeddfffhhnkabg_211122 9.12200059629315 5
50 gLLAQcdcefffhfrtxjo_201021 16.9581660892716 11
52 gLLAQcecdfefhqrwqjj_201022 9.12200059629315 5
55 gLLMQaedfdffjxaxjkn_200211 13.2986680418881 3
56 gLLMQbdeefffdwdetpw_210101 20.8301244985987 9
57 gLLMQbdeefffxneiahv_102221 18.5865279800781 9
59 gLLPQbefefefhhxhqhh_211120 13.9282032302755 2
60 gLLPQccdeffflncxqnw_120011 17.9516411787043 5
62 gLLPQccdfeffhwraarw_201022 13.9282032302755 2
63 gLLPQcdeffefqgddahg_210122 7.75033516807893 5
66 gLMzQbcdefffhhhhhit_122112 6.85410196624968 1
67 gLMzQbcdefffhhhhhpe_122112 6.85410196624968 1
68 gLMzQbcdefffhhhhxqh_122110 9.89897948556636 1
69 gLMzQbcdefffhhhhxxa_122110 9.89897948556636 1
70 gLMzQbcdefffhhhqxdu_122100 10.9083269131960 1
71 gLMzQbcdefffhhhqxlm_122100 10.9083269131960 1
72 gLMzQbcdefffhhhqxpe_122100 12.9226162893326 1
73 gLMzQbcdefffhhhqxti_122100 12.9226162893326 1
74 gLMzQbcdefffhhqqqdl_122002 14.9330343736593 1
75 gLMzQbcdefffhhqqqum_122002 14.9330343736593 1
76 gLMzQbcdefffhhqqxhq_122001 13.9282032302755 1
77 gLMzQbcdefffhhqqxxa_122001 13.9282032302755 1
78 gLMzQbcdefffhxqqxha_120021 17.9442719099992 1
79 gLMzQbcdefffhxqqxxq_120021 17.9442719099992 1
80 gLPLQbcdfeffhrraarw_120011 13.9282032302755 2
81 gLPLQbdcefffhbbqqvc_211100 17.9442719099992 3
83 gLvQQadfedefjaaajkk_200211 17.9442719099992 3
84 gvLQQcdefeffwcgmktq_102021 17.9516411787043 5
86 gvLQQcdeffefwwraara_201102 13.9282032302755 2
92 hLALPkbcbegffghhwsaasw_2112201 26.3739064936980 29
106 hLLAMkbeddfggghhcvahqx_1200112 17.9442719099992 3
107 hLLAMkbeddfggghhnkahha_2111221 12.1136005841302 3
108 hLLAMkcdcefggghfrtxhum_2010211 24.0964200795858 15
109 hLLAMkcddefggghsjahqaq_1000110 14.0047887320552 7
113 hLLAPkbdeegfggdwdpqgof_2101012 40.9010542617390 11
114 hLLAPkbeddfggghhnkbgfo_2111222 40.9010542617390 11
115 hLLAPkccedfggglnhcrwwv_1200111 49.9387155659340 13
116 hLLAPkccedfggglnxkrgkw_1200111 64.2804330696167 25
117 hLLAPkcecdfggghqrwffwr_2010222 20.8301244985987 9
119 hLLLQkbceegfggtsumxfjr_2010222 27.9685176392454 5
120 hLLLQkbceegfggxclemskw_1022211 33.4655349541147 9
122 hLLLQkbdeggfgfenaipnnr_0112022 27.4659622282098 13
123 hLLLQkbdfggfgfxnqahnvc_1022201 38.5511404747819 7
124 hLLLQkbeefeggghhhqhqvc_2111200 44.6049979856355 6
127 hLLLQkbeegefgghhxaxarw_1200111 22.9564392373896 2
128 hLLLQkcdefeggghftaqgcn_2010220 20.4329044651996 13
129 hLLLQkcdffggfgqgdatkgc_2101221 19.1434321211260 6
130 hLLLQkcdgfefgghfhaqofo_2010222 15.1450744834468 5
133 hLLLQkcegfeegghqhaqawr_2010222 22.9564392373896 2
134 hLLLQkcegfeegghqhaxhbg_1222011 21.7397149012671 5
136 hLLMMkbedfeggghhcqxcvn_1200121 26.4796825811075 8
137 hLLPAkccdfefgghwraarhw_2010221 29.4392661176822 11
139 hLLPAkcecfeegghqraxhhr_1222012 21.7397149012671 5
141 hLLPMkccdfeggghwraahqx_2010221 22.9564392373896 2
142 hLLPPkaceeffggjkqsbjqs_2002120 31.6410202459567 13
144 hLLwQkbeegfegghhaqqafo_0111000 12.1136005841302 3
145 hLLzQkcdefggfghspadgsg_1222011 20.8301244985987 9
146 hLLzQkcdfgefggqraqqsjk_0222100 49.9387155659340 13
147 hLLzQkcdfgegfghshahwwc_1222011 31.6410202459567 13
148 hLMzMkbcdefggghhhhhhfo_1221122 7.87298334620742 1
149 hLMzMkbcdefggghhhhhhsj_1221122 7.87298334620742 1
150 hLMzMkbcdefggghhhhhxrg_1221120 11.9160797830996 1
151 hLMzMkbcdefggghhhhhxwb_1221120 11.9160797830996 1
152 hLMzMkbcdefggghhhhxxfo_1221100 15.9372539331938 1
153 hLMzMkbcdefggghhhhxxjs_1221100 15.9372539331938 1
154 hLMzMkbcdefggghhhhxxnk_1221100 13.9282032302755 1
155 hLMzMkbcdefggghhhhxxvc_1221100 13.9282032302755 1
156 hLMzMkbcdefggghhhqxqkc_1221002 19.9498743710662 1
157 hLMzMkbcdefggghhhqxqnv_1221002 19.9498743710662 1
158 hLMzMkbcdefggghhhqxxbw_1221001 17.9442719099992 1
159 hLMzMkbcdefggghhhqxxrg_1221001 17.9442719099992 1
160 hLMzMkbcdefggghhqqqqbg_1220022 21.9544511501033 1
161 hLMzMkbcdefggghhqqqqwr_1220022 21.9544511501033 1
162 hLMzMkbcdefggghhqqxxbg_1220011 25.9614813968157 1
163 hLMzMkbcdefggghhqqxxrw_1220011 25.9614813968157 1
164 hLvMQkbefgfeggxddaddvv_1022221 12.8451996149355 11
165 hLvMQkbfeefgggdauaaprf_2101022 31.0353013554747 5
166 hLvMQkbfegfegghtuhuirw_1200002 27.9685176392454 5
168 hLvPQkccgfeefghraaassw_1222001 42.9836268427946 69
170 hvLPQkcdegffggfsshqqho_0221100 24.1389130013777 3
171 hvLPQkcedfggfgwrwxqaar_2011022 24.1389130013777 3
179 iLALPMcbcbfffghhxxnqhxaxk_01100210 38.4405391829648 11
189 iLAPzMcbcbeefghhhhwjsahhw_21122121 16.1120118886334 7
190 iLAvPQcbcbgfhfghxxnaaajjk_01100221 120.446869354651 93
194 iLAwLQccbbdfhgghhhrhjaajw_12212201 30.2970656714895 33
204 iLLALQcbeddhgghhxxrwxofax_01110001 162.895575977859 13
207 iLLALQccecdhghghhqrwqwqrq_20102220 39.0283529170675 5
212 iLLAMPcbeddfghhhhhcvahhwr_12001122 22.9192806309659 3
213 iLLAMPcbeddfghhhhhnkahhbg_21112211 16.1120118886334 7
214 iLLAMPccdcefghhhhfrtxhxjo_20102110 31.9614195886046 19
216 iLLAPMcacdefgghhjkaqhxkaj_20021002 33.3244996681707 7
217 iLLAPMccecdfgghhpqrrccwan_10221110 88.4846352946247 37
218 iLLAPPcbeddfghhhhhnkbgqqa_21112220 177.224580110588 17
220 iLLAPPccecdfghhhhqrwffhxq_20102221 40.5776909560065 13
222 iLLAwQccecdfhghhhqrwqaakn_20102200 26.0810875046554 3
225 iLLLAQcbdfggghhhxnqahvhei_10222011 69.7785912213299 19
226 iLLLAQcbegfeghhhxxmparrjv_10221011 47.8366044245811 9
228 iLLLAQccdffgfhhhqgdatgqdm_21012210 33.2979637425703 19
230 iLLLAQccdgfeghhhhfhaqfipa_20102220 36.1506964991226 21
234 iLLLMQcbdegfhhghxniannrwn_10222011 55.6020370098808 17
235 iLLLMQcbdgfhgghhdwxxbrgbo_21010212 39.0283529170675 5
238 iLLLMQccdefghghhhftagorfw_20102202 10.6083839269886 7
239 iLLLMQccdgfghhfhhrhagcrjb_02221001 42.3795837589789 41
240 iLLLMQccdgfhgfhhhshasssss_12220110 39.0283529170675 5
241 iLLLMQccegfhegghhqhaqjwrj_20102222 40.7885919600798 5
242 iLLLMQccegfhhhgghqhaqfowr_20102222 40.7885919600798 5
243 iLLLPQcbcgefhghhtsdawswof_20102221 29.4389908515937 19
244 iLLLPQccdehghhgghftxgnvcn_20102201 44.6049979856355 6
247 iLLLPQccdgehfghhhshhwwbcg_12220111 57.9504700713474 8
248 iLLLPQccdghhfhgghfhxjoowr_20102221 37.4948012340566 21
249 iLLLPQccegfgghhhhhhxagrvc_02221000 208.998146343576 7
251 iLLLQMcbceegfghhxclemskar_10222112 45.2526812790208 13
252 iLLLQMcbdeggfghhenaipnnhw_01120221 35.2489553516299 17
254 iLLLQPcbeefeghhhhhhhhhqaq_12001110 34.4634062179608 3
259 iLLLQPcbeegefhhhhhxaxahqx_12001112 33.9705627484771 2
260 iLLLQPcbefgeghhhxxqaqhqax_10221012 98.4051401299657 5
262 iLLLQPccdgfefhhhhfhaqoqte_20102220 23.6857024987313 5
267 iLLLQPccegfeehhhhqhaqahxq_20102221 33.9705627484771 2
268 iLLLQPccegfeehhhhqhaxhhha_12220112 34.4634062179608 3
270 iLLMMPcaedfdghhhjxaxjxxnk_20021100 22.9192806309659 3
274 iLLPAMcccdfefghhhwraarhhr_20102212 128.208409478619 16
275 iLLPLQcbcfffhgghlohmgoonr_02211002 51.9807621135332 3
277 iLLPMPcccdfeghhhhwraahhwr_20102211 33.9705627484771 2
279 iLLPPMcaceeffghhjkqsbjqqj_20021202 62.9429171794618 29
281 iLLPwQcccdfehgghhwraahhww_20102211 38.7165509066286 6
283 iLLvQQcbefhghhgghhqaqbgvc_21112002 202.883648907965 15
284 iLLvQQcbegfhhfghhhheljvkf_12001122 39.0283529170675 5
285 iLLvQQcbeghffhghxxaaabbwr_10221111 56.9830672465958 7
287 iLLvQQcbeghfhhgghhaaarwrw_12001111 33.9705627484771 2
288 iLLvQQccdfeghghhqraqsjffk_02221000 56.9830672465958 7
289 iLLvQQccdfehghghhsahwrggn_12220111 33.3244996681707 7
291 iLLwQMcbeefgeghhxxhaahnxn_10221110 43.5835969542220 26
293 iLLwQPcbeefgehhhxxhaahxqh_10221110 33.9705627484771 2
295 iLLzMQccdfghfhghhshaswjcw_12220110 249.674684444431 17
298 iLMzMPcbcdefghhhhhhhhhhdu_12211221 8.88748219369606 1
299 iLMzMPcbcdefghhhhhhhhhhml_12211221 8.88748219369606 1
300 iLMzMPcbcdefghhhhhhhhhqqa_12211220 13.9282032302755 1
301 iLMzMPcbcdefghhhhhhhhhqxh_12211220 13.9282032302755 1
302 iLMzMPcbcdefghhhhhhhhxqdu_12211200 18.9472218138456 1
303 iLMzMPcbcdefghhhhhhhhxqlm_12211200 18.9472218138456 1
304 iLMzMPcbcdefghhhhhhhhxqpe_12211200 16.9409715080671 1
305 iLMzMPcbcdefghhhhhhhhxqti_12211200 16.9409715080671 1
306 iLMzMPcbcdefghhhhhhhxxqdl_12211002 24.9599357943771 1
307 iLMzMPcbcdefghhhhhhhxxqhx_12211002 21.9544511501033 1
308 iLMzMPcbcdefghhhhhhhxxqqa_12211002 21.9544511501033 1
309 iLMzMPcbcdefghhhhhhhxxqum_12211002 24.9599357943771 1
310 iLMzMPcbcdefghhhhhhhxxxhq_12211001 17.9442719099992 1
311 iLMzMPcbcdefghhhhhhhxxxxa_12211001 17.9442719099992 1
312 iLMzMPcbcdefghhhhhhqxqqdm_12210022 28.9654761414894 1
313 iLMzMPcbcdefghhhhhhqxqqei_12210022 26.9629120178363 1
314 iLMzMPcbcdefghhhhhhqxqqtp_12210022 26.9629120178363 1
315 iLMzMPcbcdefghhhhhhqxqqul_12210022 28.9654761414894 1
316 iLMzMPcbcdefghhhhhhqxqxha_12210021 29.9666295470958 1
317 iLMzMPcbcdefghhhhhhqxqxxq_12210021 29.9666295470958 1
318 iLMzMPcbcdefghhhhhhqxxqep_12210012 22.9564392373896 1
319 iLMzMPcbcdefghhhhhhqxxqha_12210012 33.9705627484771 1
320 iLMzMPcbcdefghhhhhhqxxqqx_12210012 33.9705627484771 1
321 iLMzMPcbcdefghhhhhhqxxqti_12210012 22.9564392373896 1
322 iLMzMPcbcdefghhhhhqqqqhha_12200221 33.9705627484771 1
323 iLMzMPcbcdefghhhhhqqqqhxq_12200221 33.9705627484771 1
324 iLMzMPcbcdefghhhhhqqqxhet_12200211 38.9743420941504 1
325 iLMzMPcbcdefghhhhhqqqxhpi_12200211 38.9743420941504 1
326 iLMzMPcbcdefghhhhhqqxxhep_12200112 36.9729532019112 1
327 iLMzMPcbcdefghhhhhqqxxhha_12200112 37.9736659610103 1
328 iLMzMPcbcdefghhhhhqqxxhqx_12200112 37.9736659610103 1
329 iLMzMPcbcdefghhhhhqqxxhti_12200112 36.9729532019112 1
330 iLMzMPcbcdefghhhhxqqxhhep_12002112 46.9787137637478 1
331 iLMzMPcbcdefghhhhxqqxhhti_12002112 46.9787137637478 1
332 iLPLwQcbdcefghhhxccxxqqfo_10221122 26.0810875046554 3
333 iLPvPQcbdcfghghhxccbrwrrg_01112222 40.8692398890882 15
336 iLvLQQcbdhggfhhghwhhrrrww_21112200 46.9787137637478 4
337 iLvLQQcbefehgghhhiiixgrrc_12000011 11.9320561574203 7
338 iLvLQQcbehegghhgheaeagjfg_12000011 90.0227199407793 5
339 iLvLQQcbehfgghhghhhahrrww_21112200 46.9787137637478 4
340 iLvLQQcbehfgghhghuhuagrwg_12000012 51.9807621135332 3
342 iLvLQQcbfhegghhghdhdagrwg_12000012 51.9807621135332 3
344 iLvLQQccegfhfghhhthhmssrr_20102110 37.4935879503259 3
345 iLvPAQcafefegghhnxxnnkkxn_10012210 46.9787137637478 4
346 iLvPAQcccgfehfghhraaaqswj_12220012 320.953732957646 113
347 iLvPQMcccgfeefhhhraaasshr_12220012 202.883648907965 15
349 iLvwQQcbeghfhgghhehapgrwg_21112202 56.9830672465958 7
350 iLvwQQcbeghfhgghhehhprrww_12000022 37.4935879503259 3
352 iLwAPMcacedfgghhjsqqaasqj_20011002 98.4051401299656 10
353 iLwAPMcacedfgghhnnxxaakxk_10022001 46.9787137637478 4
357 ivLAAQcecfgfghhhccaxllqvk_01111002 37.9845928899472 17
358 ivLAMQcecfgfhghhccaxuquvk_01111002 36.0466652929455 17
359 ivLAPQceddfhgghhgwfletbbv_21001011 44.1015395671019 9
362 ivLLQQcceefghghhbkgqqhcvc_21111000 51.9807621135332 3
363 ivLLQQccefghhfghbvaautdsg_12020011 85.8372652368477 9
367 ivvPQQcfghghfghfaqqhhaxxa_10000122 33.9705627484771 2
370 ivvPQQcfhgfghgfhaaaxhqhxq_01122000 33.9705627484771 2
376 jLALLAQbcbefhghiihhwshwwchr_211220112 109.936835289241 15
379 jLALLPQcbbeghhiiiqqjnanbpea_022001212 43.8490350485977 21
380 jLALLQPbcbfhghhiixxnqqajsxk_011002120 74.6930791058968 45
386 jLALPMPbcbfffghiixxnqhxaxxn_011002101 55.6022754167340 7
394 jLAMLLQbcbdeghihixxnxxjaajk_011010021 34.3996600324745 37
408 jLAPzMPbcbeefghiihhwjsahhhr_211221212 24.7611780153042 15
410 jLAvPAQbcbgfhfihixxnaaajqks_011002210 231390.030100930 157
411 jLAvPAQbcbhgffihihhwaaasqwj_211220012 142417.484687541 157
412 jLAvPAQcbbghffihihhraaanhnw_122110201 28146.2878700390 141
419 jLAwLQPcbbdgghgiihhrhqxahhr_122122012 61.4477706018044 17
422 jLAwvQQbcbdhigghihhwhaaakkr_211211002 401.881215159921 39
432 jLLALMQcecdhggiiihqrwqwrafo_201022200 129.478664678348 11
436 jLLALPQcecdhhiihihqrwqqhxqq_201022201 138.199927745307 7
445 jLLAMLQcecdfgihiihqrwqqookn_201022000 39.8819947186663 9
448 jLLAMzQbeddfghiiihhcvahhhxq_120011221 28.1982247141757 3
449 jLLAMzQbeddfghiiihhnkahhhha_211122112 21.5158284879182 4
450 jLLAMzQcdcefghiiihfrtxhxhum_201021102 40.5041246340764 23
452 jLLAPLQcecdfghihipqrrccaarn_102211120 76.5627965444562 73
453 jLLAPMPacdefgghiijkaqhxkaqj_200210020 53.8341976364066 15
454 jLLAPMPcecdfgghiipqrrccwaxn_102211101 115.828342732579 49
458 jLLAPzQbeddfghiiihhnkbgqqfo_211122200 812.797548276455 23
459 jLLAPzQcecdfghiiihqrwffhhrw_201022211 71.3273693381331 17
465 jLLAwAQcecdfhgiiihqrwqaaxhq_201022001 51.9807621135332 3
466 jLLAwQPacdefghhiijkaqqsjcqj_200210002 65.9880887414974 15
471 jLLLAAQbdfggghiiixnqahvhqnc_102220112 115.603190762210 12
472 jLLLAAQbegfeghhiixxmparrvpk_102210111 65.7860069787103 13
473 jLLLAAQccgfghgiiilntpaxwxvc_120011100 63.8010678520665 9
474 jLLLAAQcdffgfhiiiqgdatgqhkc_210122102 49.9387155659340 13
477 jLLLAMQbegfegihiihhqhhjqsxh_120011210 2437.17400119245 7
478 jLLLAMQcdefgfhiiihftadwaawn_201022011 56.9274907520295 33
480 jLLLAMQcdgfegihiihfhaqfhaos_201022201 62.5247507190244 16
481 jLLLAPQbcfeggihiitshhxfpiks_201022200 115.844887954869 21
482 jLLLAPQbedgfhihiixxnxxqhqhn_011102211 98.4051401299657 5
485 jLLLAPQcdgfehhiiihfhaqiptef_201022200 54.5055426247614 29
488 jLLLAPQcdgfehiihihshahxqqxf_122201122 46.9787137637478 4
490 jLLLLQQacgfgiihihjkjjnlaqms_200212101 83.1212070596153 35
493 jLLLLQQbdefghihiihrugrvvknr_120001211 78.2391876276166 9
494 jLLLLQQbeefighihihhxajrnfkf_120011122 97.1656637509493 7
496 jLLLLQQbefgighhiixxqhwrbwgb_102210111 56.9830672465958 7
500 jLLLLQQbegfhihihihhqakkkkoo_120011211 3800.60995714137 19
505 jLLLLQQcedfgihihiptrnbccbwc_102212011 78.2391876276166 9
510 jLLLMAQbefgghhiiixxqahnkqha_102210112 244.282537675292 13
511 jLLLMAQcdgfghhihihrhagcrqbj_022210012 48.2633528841249 49
512 jLLLMAQcegfhhhiiihqhaqfohxq_201022221 67.2994974420006 5
513 jLLLMAQcegfhhhiiihqhaqjshha_122201102 74.7289644495569 3
516 jLLLMMQbdefhgghiidwuxbrfoxw_210102221 69.9428785936134 13
520 jLLLMMQccegfghiiilnpebwrpeh_120011112 86.6160597505068 11
522 jLLLMMQcdefghhiiihftagofdua_201022020 31.9614195886046 19
523 jLLLMMQcdefghihiihftagohwxl_201022021 34.5274653500630 10
524 jLLLMMQcdgfhfihiiqgqabgarxh_210122221 22.0864611052017 7
525 jLLLMMQcegfheiiihhqhaqjhxqj_201022221 67.2994974420006 5
526 jLLLMPQbdgfhihhiidwxxbqboti_210102122 51.0284448550630 5
527 jLLLMPQbeffgghiiixxqphroxep_102210112 75.6394383003084 35
529 jLLLMPQcdgfghfhiihrhagrjbhk_022210010 39.8819947186663 9
530 jLLLMPQcdgfhfhiiihshassspiq_122201101 129.478664678348 11
536 jLLLPAQcdghhfhiiihfhxjoohxq_201022211 49.9387155659340 13
537 jLLLPMQccehfhgiiilneuwkbxim_120011122 80.1304173516973 9
539 jLLLPMQcdgehfhiiihshhwwchah_122201112 109.926477091983 19
540 jLLLPPQbdehfighiixnihndwgau_102220110 254.188805325853 19
541 jLLLPPQbeeehhihiihhxxxvhvqx_120011112 77.3453593684697 8
543 jLLLQLQbeefeghiiihhhhhhaacv_011102211 65.1030461748781 4
544 jLLLQLQbeefeghiiixxaxaxqqfo_102211122 51.9807621135332 3
547 jLLLQLQcdfgeehihiqcedhreews_011122010 637.460991392657 35
549 jLLLQMPbceegfghiixclemskahw_102221121 59.1539013101778 17
554 jLLLQzQbeegefhiiihhxaxahhwr_120011122 46.9787137637478 2
555 jLLLQzQcdgfefhiiihfhaqoqhfj_201022201 33.2475873762067 5
556 jLLLQzQcegfdehiiihqhajjhhrw_201022211 178.312846565237 19
558 jLLLQzQcegfeehiiihqhaqahhrw_201022211 46.9787137637478 2
559 jLLLQzQcegfeehiiihqhaxhhhbg_122201122 55.6022754167340 7
561 jLLLwQQcdefhgihiihftarchweq_201022021 66.0219904448257 14
562 jLLLwQQcdefighihihftahrfawm_201022021 29.2703332057128 17
564 jLLLzQQbeeeghihiixxaabrwrrg_011102222 229.373281109152 10
566 jLLLzQQcdghfiggiihfhxohwrum_201022211 53.4764012567393 9
567 jLLLzQQcdghghhiiihfhxfnvipa_201022210 76.8223829860691 6
569 jLLMMzQaedfdghiiijxaxjxxxhq_200211001 28.1982247141757 3
570 jLLMPLQbeddfgihhixxnwvcxxjk_211120021 67.0245345353269 81
575 jLLPLAQbcfffhgihilohmgooxrn_022110021 236.352657797830 41
576 jLLPLQPbcfffhggiilohmgoonhw_022110021 170.383268510827 43
578 jLLPMzQccdfeghiiihwraahhhxq_201022112 46.9787137637478 2
579 jLLPwAQccdfehgihihwraahhhwr_201022112 99.9111844406159 13
580 jLLvAQQbefhghgiiihhxavvvccv_120011111 28.1552197855728 7
585 jLLvAQQbeghifghiihhhhcvkkvv_120011221 51.9807621135332 3
587 jLLvMQQbdgfihighixnannnrwrr_102220101 81.5564320467118 21
588 jLLvMQQbegfhihihihhhajjjjfs_120011222 98.0730646411150 3
590 jLLvMQQbegfhihihixxxxcvkkkk_011102200 98.4051401299657 5
591 jLLvMQQbegfihihihhhhassssoj_120011222 98.0730646411150 3
592 jLLvMQQcdfeghghiihsasrggnws_122201110 70.4765601318239 19
593 jLLvMQQcdfhiihgihhsawknggrn_122201110 52.8894361760889 7
594 jLLvMQQcdfigighhiqrawsrffkj_022210001 303.620812324403 19
595 jLLvMQQcdfigihghihsasrjggnw_122201110 70.4765601318239 19
596 jLLvPQQcdeghiihhiqrqsjvcfkf_022210000 419.004807513029 7
597 jLLvQAQbefhghhiiihhhahbgqaq_120011110 74.7289644495569 3
598 jLLvQAQbeghfffhiixxaaaknkxn_102211110 61.4348425130948 15
599 jLLvQAQbeghfffiiixxaaaknxqh_102211110 46.9787137637478 2
601 jLLvQMQcdfeghihiiqraqsjqkaa_022210002 65.9880887414974 15
602 jLLvQMQcdfhfggiiihshhnbkqqa_100012110 115.046309604420 11
604 jLLvQPQbegfhigihihhhelhktfu_120011222 51.0284448550630 5
606 jLLvQPQbeghfiggiihhaaahrwqx_120011112 46.9787137637478 2
607 jLLvQPQbeghfighiihhaaahkkpp_120011112 478.525958389155 17
610 jLLwPQPacdgffhhiijkahwrhkaj_200211002 52.8894361760889 7
611 jLLwQLQbeefgehihixxhaahxxnn_102211100 53.5833894117145 6
615 jLLwQMPbeefgeghiixxhaahnxxn_102211101 141.859388934061 38
617 jLLwzQQacdfgihhiijkakmaljcv_200211002 37.9316992213687 31
618 jLLzAPQcdefgihihihsahhaqqqo_100012100 85.8372652368477 9
619 jLLzAPQcdfgeihihihshaheppef_122201122 328.897194593062 23
620 jLLzAPQcdfgeihihiqraqqdlmug_022210022 386.734296421822 23
622 jLLzMPQcdfgghhiiihshawjwpph_122201102 82.8592424552052 11
623 jLLzMPQcdfghgihiiqraqwjdsuq_022210012 239.620197596253 11
625 jLLzQPPcdcegfghiihsrhwwchhw_122201121 109.926477091983 19
629 jLMzMzQbcdefghiiihhhhhhhhkn_122112211 9.89897948556636 1
630 jLMzMzQbcdefghiiihhhhhhhhvc_122112211 9.89897948556636 1
631 jLMzMzQbcdefghiiihhhhhhhqrb_122112210 15.9372539331938 1
632 jLMzMzQbcdefghiiihhhhhhhqwg_122112210 15.9372539331938 1
633 jLMzMzQbcdefghiiihhhhhhqqfo_122112200 19.9498743710662 1
634 jLMzMzQbcdefghiiihhhhhhqqjs_122112200 19.9498743710662 1
635 jLMzMzQbcdefghiiihhhhhhqqnk_122112200 21.9544511501033 1
636 jLMzMzQbcdefghiiihhhhhhqqvc_122112200 21.9544511501033 1
637 jLMzMzQbcdefghiiihhhhhxqqbr_122112002 25.9614813968157 1
638 jLMzMzQbcdefghiiihhhhhxqqkc_122112002 29.9666295470958 1
639 jLMzMzQbcdefghiiihhhhhxqqnv_122112002 29.9666295470958 1
640 jLMzMzQbcdefghiiihhhhhxqqwg_122112002 25.9614813968157 1
641 jLMzMzQbcdefghiiihhhhhxqxbw_122112001 21.9544511501033 1
642 jLMzMzQbcdefghiiihhhhhxqxrg_122112001 21.9544511501033 1
643 jLMzMzQbcdefghiiihhhhxxqqbg_122110022 41.9761769634030 1
644 jLMzMzQbcdefghiiihhhhxxqqfo_122110022 27.9642400437689 1
645 jLMzMzQbcdefghiiihhhhxxqqsj_122110022 27.9642400437689 1
646 jLMzMzQbcdefghiiihhhhxxqqwr_122110022 41.9761769634030 1
647 jLMzMzQbcdefghiiihhhhxxqxjo_122110021 33.9705627484771 1
648 jLMzMzQbcdefghiiihhhhxxqxkc_122110021 35.9722007556114 1
649 jLMzMzQbcdefghiiihhhhxxqxsf_122110021 33.9705627484771 1
650 jLMzMzQbcdefghiiihhhhxxqxvn_122110021 35.9722007556114 1
651 jLMzMzQbcdefghiiihhhhxxxxbg_122110011 37.9736659610103 1
652 jLMzMzQbcdefghiiihhhhxxxxrw_122110011 37.9736659610103 1
653 jLMzMzQbcdefghiiihhhqxqqhjo_122100221 51.9807621135332 1
654 jLMzMzQbcdefghiiihhhqxqqhkc_122100221 37.9736659610103 1
655 jLMzMzQbcdefghiiihhhqxqqhsf_122100221 51.9807621135332 1
656 jLMzMzQbcdefghiiihhhqxqqhvn_122100221 37.9736659610103 1
657 jLMzMzQbcdefghiiihhhqxqqqrg_122100220 39.9749843554382 1
658 jLMzMzQbcdefghiiihhhqxqqqwb_122100220 39.9749843554382 1
659 jLMzMzQbcdefghiiihhhqxqxhbg_122100211 45.9782505861521 1
660 jLMzMzQbcdefghiiihhhqxqxhrw_122100211 45.9782505861521 1
661 jLMzMzQbcdefghiiihhhqxxqhbg_122100122 49.9799919935936 1
662 jLMzMzQbcdefghiiihhhqxxqhfo_122100122 47.9791576165636 1
663 jLMzMzQbcdefghiiihhhqxxqhsj_122100122 47.9791576165636 1
664 jLMzMzQbcdefghiiihhhqxxqhwr_122100122 49.9799919935936 1
665 jLMzMzQbcdefghiiihhqqqqhhkn_122002211 57.9827534923789 1
666 jLMzMzQbcdefghiiihhqqqqhhvc_122002211 57.9827534923789 1
667 jLMzMzQbcdefghiiihhqqqxhhfj_122002112 55.9821371592664 1
668 jLMzMzQbcdefghiiihhqqqxhhso_122002112 55.9821371592664 1
669 jLMzMzQbcdefghiiihhqqxxhhfo_122001122 67.9852909359329 1
670 jLMzMzQbcdefghiiihhqqxxhhsj_122001122 67.9852909359329 1
671 jLMzMzQbcdefghiiihhqqxxxxfo_122001100 51.9807621135332 1
672 jLMzMzQbcdefghiiihhqqxxxxjs_122001100 51.9807621135332 1
673 jLPvLQQbcdgfhiihixnngnbhqnx_102211110 77.3453593684697 8
678 jLvAMPQcfefghiihiumuitsdxfi_022111100 74.6472092115372 5
679 jLvLAQQbefegghiiihiiigrrvrw_120000111 30.2093439051170 15
680 jLvLAQQbegehgiihixlhlvnfsgb_102222111 46.9787137637478 4
681 jLvLAQQbfehigghiixullkonnrg_102222110 70.8550230338189 9
682 jLvLAQQbfheghhiiihdhdgrwgcv_120000121 419.004807513029 7
683 jLvLAQQbhgfghihiihqxtgkrkgc_120000121 44.1015395671019 9
685 jLvLMQQbdhgfhhiiihwhrrrwrkn_211122000 303.620812324403 19
686 jLvLQAQcfghehfiiiqdqtqsrlmu_210102010 80.0254604238640 3
687 jLvLQAQcghfehgiiihuphagkhex_201021102 80.0254604238640 3
689 jLvLQMQcffhegihiiqdttqvdsai_210102011 54.1119020171627 23
695 jLvPAQPafefegghiinxxnnkkxxn_100122101 103.722740929699 9
696 jLvQLQPadfeghghiijaqqhxhxaj_200211002 55.5974480111333 5
697 jLvQwAQadfedghhiijaqqjaajqj_200211002 88.5908955462359 21
698 jLvQwAQcdcfehghiihrrhhaawhw_122200221 110.871375288809 29
701 jLvvQQQbgihghighixhahvvvnnv_102222111 12.5773462211358 4
702 jLvvQQQbhigghihgixaxxnvnvkk_102222010 61.9838667696593 2
704 jLvvQQQbhigghihgixxaxnnvkkv_011100220 55.5974480111333 5
706 jLvvQQQbhigghiihghaaagrrrrg_120000111 13.9282032302755 2
708 jLvvQQQbhigghiihghhhagwwrrg_120000122 61.9838667696593 2
711 jvLALQQcdfghihiihffaqxxjjoo_022220011 49.7401114903222 10
713 jvLAPPQcedgfhihiibwbqqbwrrg_102021110 51.9807621135332 3
715 jvLLAQQcdgfghhiiinkaaiagnnn_100001112 122.630458909991 7
717 jvLLAQQcggfhgihiijxaitxagvc_100001211 74.0531314986546 7
721 jvLLAQQefdgihhiihrloqapgsvc_022221000 86.6160597505068 11
723 jvLLPQQeeefgihhiicvcqqcnncc_011112200 79.0136418901227 5
725 jvLLQMQegffghhiiiguuuuaaggb_210010022 53.4764012567393 9
726 jvLPPAQegffghhiiiwapaauawcv_120200111 98.5913454200115 7
731 kLALLAAkbcbefhghijjhhwshwwchhw_2112201121 204.253787494238 85
732 kLALLAPkcbbeghhjijjqqjnagnxxvc_0220012120 56.5419325791589 19
735 kLALLMMkbcbfhgigjjjxxnqqaqkqjs_0110021200 551.951409286622 35
737 kLALLMPkbcbfhgijiijxxnqqaqxxhk_0110021200 134.859985697127 17
738 kLALLPMkcbbeghhijjjqqjnanbpdwb_0220012120 74.6191947241428 21
740 kLALLQzkbcbfhghhijjxxnqqajsxxn_0110021201 140.715420665470 7
745 kLALPLAkcbbefgihijjqqjnqahxvqj_0220012002 80.4959407975979 23
748 kLALPLMkcbbegfihijjhhrwhhaarhr_1221100112 372.170507635296 38
749 kLALPLMkcbbegfihjjjhhrwhhaahxq_1221100112 2355.42065253975 50
752 kLALPMzkbcbfffghijjxxnqhxaxxxk_0110021010 88.8838764297374 31
758 kLALPvQkbcbegfjjiijhhwsaaqrrjg_2112201222 145.434583258337 61
776 kLAMLMzkbcbdegghijjhhwhhjsahhw_2112122121 35.7521062798540 23
779 kLAMvLQkbcbdeihjhijxxnxxaaajjk_0110100221 1734.22129156485 141
780 kLAMvMAkbcbdehhhijjxxnxxqhxaxk_0110100210 89.1635587680150 23
788 kLAMzLPkbcbdefhjiijhhwhhhkaakr_2112121102 38.6741801331192 41
798 kLAvLAQkbcbfhfiijjjxxnaajjbuda_0110022121 879.259766723523 59
799 kLAvLAQkbcbgffjjiijhhwaashiwci_2112200112 1733.36027636012 55
802 kLAvLQAkbcbgfihhijjhhwhhwwwwhr_2112200112 196.134107429500 14
810 kLAwAMzkbcbdffghijjhhwhnkahhhw_2112112121 28.8885744389511 9
817 kLAwLMMkcbbdfhiijjjhhrhjajciea_1221220101 53.1507363916493 25
818 kLAwLPAkcbbdghiiijjhhrhqaqjshr_1221220102 125.579032885750 65
819 kLAwLPMkcbbdfgihijjhhrhjhwwvhr_1221220112 171.543926174297 61
837 kLLALLQkccedhhjhiijlnxkxaaaark_1200111220 305.528185100692 31
852 kLLALPPkcecdhhihjjjhqrwqqhqhrw_2010222011 525.359412227890 9
855 kLLALwQkacdehhihjijjkaqhvavanj_2002100012 288.433269347101 65
863 kLLAMLMkcecdfgihjjjhqrwqqooxhq_2010220001 113.634648336630 11
865 kLLAMvQkcecdfgjiijjhqrwqqqknaa_2010220002 102.733220302380 9
867 kLLAMzMkbeddfghijjjhhcvahhhhrw_1200112211 33.7600480451177 3
868 kLLAMzMkbeddfghijjjhhnkahhhhbg_2111221122 28.8885744389511 9
869 kLLAMzMkcdcefghijjjhfrtxhxhxjo_2010211021 49.6855041039949 27
872 kLLAMzPkcecdfghjijjhqrwqqqaawr_2010220022 46.9787137637478 4
873 kLLAPLAkcecdfghihjjpqrrccaarxn_1022111201 275.907301250337 121
874 kLLAPLMkcecdfghijijpqrrccaahnw_1022111201 288.979174164116 109
875 kLLAPzMkbeddfghijjjhhnkbgqqqqa_2111222002 3956.48917026764 29
876 kLLAPzMkcecdfghijjjhqrwffhhhqx_2010222112 116.168551736600 21
880 kLLAvAQkcecdgijhjijhqrwwaqqjns_2010222001 212.009433860270 5
881 kLLAvMQkacdegijhijjjkaajoxfnxa_2002100002 453.917548196279 41
894 kLLAwAMkcecdfhgijjjhqrwqaaxxkn_2010220011 95.6065852664798 3
895 kLLAwAPkccedfghjiijlnhcqeeaasw_1200112201 232.380114930597 23
898 kLLAwQzkacdefghhijjjkaqqsjcqqj_2002100020 98.4411707368473 31
899 kLLAwwQkcddefgjiijjhsjahahofha_1000110001 39.0283529170675 5
907 kLLLAAAkbegfeghhijjxxmparrvpxk_1022101110 87.0128559683366 17
909 kLLLAAMkbdfggghijjjxnqahvhqhei_1022201122 179.672572895832 29
910 kLLLAAMkccgfghgijjjlntpaxwxxxa_1200111001 81.2549647709966 9
911 kLLLAAMkcdffgfhijjjqgdatgqhqdm_2101221022 68.8793938989923 33
914 kLLLALQkbcfeehhijjjtsmlaqllnnw_2010222111 162.895575977859 13
918 kLLLALQkcdfgehjiiijqcedqlehgnw_0111220111 197.994949366117 3
921 kLLLALQkcdgfejihjijhshahhqxwfr_1222011222 77.3453593684697 8
922 kLLLALQkcdgfejiiijjhfhaqhtefos_2010222001 93.6437925644502 43
923 kLLLAMAkcdefgfhiijjhftadwaawan_2010220110 75.7626405358922 53
930 kLLLAPMkccgeggihjjjlntiagaaxxa_1200111221 226.827326035834 19
931 kLLLAPPkcdgfehhjijjhfhaqiphffj_2010222001 75.2374468220559 37
933 kLLLAPPkcdgfehijjijhshahxqhwfr_1222011222 67.4465357961976 9
935 kLLLAwQkbedgfhijijjxxnxxxaankn_0111022111 217.954527014174 6
940 kLLLLAQkacfighjjiijjkglwmmidfs_2002121011 354.450449232970 16
943 kLLLLAQkbefgigjijijxxqhwrqgebp_1022101112 86.0482895818162 37
947 kLLLLMQkbdefgjhiijjhrugrxknrxx_1200012110 564.914289751061 19
951 kLLLLMQkccefigjjihjlnewgbxikjt_1200111212 113.524808619238 21
954 kLLLLMQkcedfigjjiijptrnnwdtkwa_1022120110 112.537809542390 7
955 kLLLLPQkbcefhhjhijjtsuwckefwqt_2010222120 138.459839067793 11
956 kLLLLPQkbdefhijhjijhrugvvqkxrp_1200012111 119.935146934977 9
957 kLLLLPQkbeefihjhijjhhxannxkkxx_1200111220 139.070195887492 13
958 kLLLLPQkbefgghhjijjxxqhrbwxbep_1022101112 129.511184802307 7
959 kLLLLPQkbefgijihjjixxqhrdogxqb_1022101112 100.341906163299 29
962 kLLLLPQkbeggfjhijijhhquvacoxvx_1200112110 53.4764012567393 9
964 kLLLLPQkcdghiigjhjjhshwjwbpgph_1222011102 193.997435133132 27
966 kLLLLPQkcedfihijjjiptrnccbepxc_1022120110 119.935146934977 9
968 kLLLLQAkacgfgiihijjjkjjnlaqmqj_2002121012 190.844202285211 67
971 kLLLLQAkbefgiihihjjhhiubgbnkuw_1200112111 88.8430396788490 13
974 kLLLLQMkbcfgihggjjjtsqjjjjrxxa_2010222220 214.540225988654 11
975 kLLLLQMkbefgiihijjjxxqxcvjoqxh_1022101112 16942.9506559953 7
981 kLLLLQPkbcefihhjijjtsuwjckuoul_2010222121 383.997231291270 43
989 kLLLMAMkbefgghhijjjxxqahnkqhsj_1022101122 1151.40376527945 11
990 kLLLMAMkcegfhhhijjjhqhaqfohhrw_2010222211 102.168285033910 5
991 kLLLMAMkcegfhhhijjjhqhaqjshhbg_1222011022 140.715420665470 7
992 kLLLMAPkbcgehghjjijtsdmjwoxdsw_2010222201 166.662433003747 31
995 kLLLMLQkcdefghijjijhftagftiaqo_2010220200 13.6803816063090 9
996 kLLLMLQkcdefghjjiijhftagfduipo_2010220200 81.0370551501441 37
997 kLLLMLQkcdgfeiijhjjhshasqqasqs_1222011022 106.631279080013 11
998 kLLLMLQkcdgfgfhjiijhrhagjbhhkr_0222100102 98.6889915437292 89
999 kLLLMLQkcdgfhiihjjjqgqablmrxhg_2101222211 65.9707764226462 33
1001 kLLLMMAkbdefhgghijjdwuxbrfoxhr_2101022212 194.906841920622 33
1006 kLLLMMMkcdgfhfihjjjqgqabgarqcv_2101222211 59.4737881571265 31
1007 kLLLMMPkcdefghijjijhftagohqels_2010220212 85.5139257433330 10
1008 kLLLMMPkcdgfhfijjijqgqabgaqths_2101222210 35.7221620753325 7
1009 kLLLMMPkcegfheijhjjhqhaqjhhjrw_2010222211 102.168285033910 5
1010 kLLLMPAkcdgfghfhijjhrhagrjbhxn_0222100101 47.0372056757144 49
1011 kLLLMPMkbdgfhihhjjjdwxxbqboxrg_2101021220 63.8933142539932 5
1012 kLLLMPMkbeffgghijjjxxqphroxxwb_1022101120 130.406273778383 51
1013 kLLLMPMkbeffgihijjjxxqphxoutiv_1022101102 113.151129833449 23
1019 kLLLMwQkbcfehgijjijxcxecvqqhxo_1022211022 1141.36996250235 9
1020 kLLLMwQkbdgfhgiijijdwxxbjutxdw_2101021211 201.676995624839 19
1021 kLLLMwQkbedgfhgijijhhnagbrhhsw_0111022201 2.71713563573626e8 85
1024 kLLLMzQkbefggijjiijxxqahxqhqha_1022101102 602.552805843064 8
1025 kLLLMzQkcdgfhhiijjjhshasjqqaqs_1222011022 106.631279080013 11
1026 kLLLMzQkcegfhijjjiihqhaqqhhahx_1222011022 138.927553762286 3
1029 kLLLPAMkcdghhfhijjjhfhxjoohhrw_2010222111 63.7617168161101 31
1032 kLLLPLQkbcgefihjjijtsdawxfqmlw_2010222111 46.3390997269199 5
1040 kLLLPMMkbcgefhihjjjtsdawsqfdbw_2010222101 90.4613682356238 47
1041 kLLLPMPkbcgefhijijjtsdawsqqqak_2010222100 112.537809542390 14
1042 kLLLPMPkcdgehfhjijjhshhwwchhbg_1222011122 214.540225988654 11
1044 kLLLPPMkbeeehhihjjjhhxxxvhvhwr_1200111122 149.785183547608 19
1046 kLLLPwQkbdehfgijjijhruxgrhqaas_1200012100 210.180824666312 9
1047 kLLLPzQkbdefhiihjjjhruarpdktxo_1200012112 126.185667855605 25
1050 kLLLQLMkbeefeghijjjhhhhhhaaxxa_0111022110 85.8280059939153 4
1051 kLLLQLMkbeefeghijjjxxaxaxqqqqa_1022111220 81.2187438273840 3
1057 kLLLQzMkbeegefhijjjhhxaxahhhxq_1200111221 61.9838667696593 2
1058 kLLLQzMkcdgfefhijjjhfhaqoqhxte_2010222011 43.7360540977722 5
1059 kLLLQzMkcegfdehijjjhqhajjhhhqx_2010222112 141.725805684016 13
1061 kLLLQzMkcegfeehijjjhqhaqahhhqx_2010222112 61.9838667696593 2
1062 kLLLQzMkcegfeehijjjhqhaxhhhhha_1222011221 91.2438743561051 4
1063 kLLLvQQkbcfjhggjiijtsqdrjrusrh_2010222221 135.937721760878 37
1065 kLLLvQQkbeeigjhjhijhhxjrcnckfs_1200111221 194.407248002891 11
1068 kLLLvQQkbefijhijihjxxqwwsobgbg_1022101111 128.750927595789 25
1072 kLLLwAQkcdgfghijjijhfhafrhmlqb_2010222211 101.141546555706 39
1076 kLLLwPQkcdefjihjijihftahhweeqq_2010220211 91.5051839914153 33
1079 kLLLwQPkcdgfhhijijjhshaknxaxxo_1222011022 77.3453593684697 4
1080 kLLLzAQkbeeeghijijjhhxxrvcxrqh_1200111112 104.096923917604 8
1081 kLLLzAQkcdghfijjjiihfhxohhxqum_2010222111 72.0343773480282 33
1082 kLLLzMQkbcfghgjjijitshxffhhxxw_2010222211 94.3921720494173 33
1084 kLLLzMQkcdfeigijjijqceqqrtpxqa_0111220211 4086.19725584125 29
1085 kLLLzPQkcdehhgijijjhftxvchheib_2010220111 121.619063521986 11
1091 kLLLzPQkcdghhhiijjjhfhxnviptef_2010222100 115.113007967954 6
1092 kLLMMzMkaedfdghijjjjxaxjxxxxkn_2002110011 33.7600480451177 3
1093 kLLMPLAkbeddfgihhjjxxnwvcxxjxk_2111200210 174.364036120781 121
1094 kLLMPLMkbeddfgihjijxxnwvcxxqks_2111200210 122.991869381244 5
1105 kLLPLAMkbcfffhgijijlohmgooxhnw_0221100211 238609.231681550 69
1106 kLLPLAMkcdcfgghiijjhsraknxxoxw_1222010221 87.8254419182607 15
1110 kLLPLMMkbcfffhiijjjlohmgodamuo_0221100222 109.990908339470 3
1111 kLLPMLMkcefffgihjjjhqqxaqaaxhq_2010222001 81.2187438273840 3
1113 kLLPMzMkccdfeghijjjhwraahhhhrw_2010221122 61.9838667696593 2
1116 kLLPwAAkcdcfeghhijjhsrahxqfhhr_1222012212 67.4465357961976 9
1117 kLLPwAMkccdfehgijijhwraahhhhrr_2010221122 109.505662956376 10
1119 kLLPwAPkccdfeghjijjhggaaaaaaof_2010221122 84.6193719813150 3
1120 kLLPwAPkccdfehgjijjhwraaxxaajs_2010221122 84.6193719813150 3
1122 kLLPzzQkcdcfghijijjhsrastauvoo_1222010112 50.4056951034497 43
1124 kLLvAAQkbegfifhjijjhhhecvfpvph_1200112212 71.7614348985031 29
1132 kLLvAPQkbefhjgiijijhhxahvcctvt_1200111112 50.7479476516217 7
1134 kLLvAPQkbeghjgjhiijhhhhhktkvvi_1200112212 67.4680508636179 3
1135 kLLvAPQkbeghjgjhiijhhhhhnenccp_1200112212 67.4680508636179 3
1136 kLLvAPQkcdfeghjijijqraqffdlmug_0222100022 610.521032938814 11
1137 kLLvAPQkcdfehgjijijhsahggtipef_1222011122 270.094682125841 11
1138 kLLvAQPkbefhghgijjjhhxavvvcxmd_1200111110 55.6102868373873 23
1140 kLLvAQPkbeghifgijjjhhhhcvkvdmh_1200112212 109.990908339470 3
1142 kLLvLQQkbdfghjigijjxnnvnrwwwrw_1022201011 730.356770517767 19
1143 kLLvLQQkbdfghjijiijxnnvnrwbbwr_1022201011 106.188338240260 13
1146 kLLvLQQkbefhhgijijjhharwrnfkff_1200111122 169.320557539535 25
1148 kLLvLQQkbefhjhjihijxxxoofjgsbs_1022101010 3247.06995283006 7
1150 kLLvLQQkbefhjjhhiijhhhbgrrrknw_2111200202 168.365286716403 12
1151 kLLvLQQkbefigighhjjxxxwrbwrjws_1022101010 74.4998472185645 7
1152 kLLvLQQkbefigighjjjxxxwrbwrsjw_1022101010 74.4998472185645 7
1153 kLLvLQQkbefjhjhijiixxxffosgjbs_1022101010 3247.06995283006 7
1154 kLLvLQQkbehjfgihijjhhlcvkwfkfv_1200112211 100.648866141380 9
1155 kLLvLQQkcdjgigijhijqcwkwkwwkvv_0111220022 313.497621621936 13
1158 kLLvMAQkbegfhijhijjxxaxooxsset_1022101001 146.739319111841 3
1159 kLLvMAQkbegfihjihjjxxaxffxjjpi_1022101001 146.739319111841 3
1160 kLLvMAQkcdfigijhjijqrawsrqkaja_0222100012 365.127003477693 21
1162 kLLvMMQkbdgfiighjjjxnannrwriem_1022201011 122.991869381244 5
1165 kLLvMPQkbegfjhihijjhhhahjjfsuu_1200112222 168.234671008667 3
1167 kLLvMPQkbegfjhihijjxxxxxkkkkax_0111022001 217.954527014174 6
1168 kLLvMPQkbegfjihihjjhhhahssojdd_1200112222 168.234671008667 3
1170 kLLvMPQkcdfhihgijjjhsawjggriph_1222011102 71.8299067786756 23
1172 kLLvMPQkcdfihghjijjqrawjffdsuq_0222100012 263.051602081031 23
1174 kLLvMQAkcdfeghghijjhsasrggnwqj_1222011102 171.024973713353 43
1176 kLLvPAQkcdehgihijjjhshgbvnvaah_1222011112 136.993408432318 5
1179 kLLvPMQkbdfihjihijjhrarrpwfkuu_1200012211 162.895575977859 13
1182 kLLvPPQkbdifhjgihjjxnhnndwgrdu_1022201010 497.402528644592 6
1183 kLLvQAAkbeghfffhijjxxaaaknkxxn_1022111101 172.333243448151 11
1185 kLLvQAMkbeghfffijjjxxaaaknxxnk_1022111100 61.9838667696593 2
1188 kLLvQAMkbeghfhhijjjhhaaarwhhwr_1200111122 61.9838667696593 2
1189 kLLvQAPkbefhghhijjjxxxaxcvqqfo_1022111122 95.6065852664798 3
1190 kLLvQAPkbeghfffijijxxaaaknxxnn_1022111100 70.6632168207814 6
1192 kLLvQLQkbefhgijjijihhxaxaxxaaa_1200111100 27.8204616940336 4
1193 kLLvQLQkbeghfijijijhhaaaaaxxxx_1200111100 33.9705627484771 2
1194 kLLvQLQkbeghfijijijhhhhaaaqxqx_1200112200 97.9897948556635 2
1195 kLLvQLQkbeghfijijijhhhhaaaxqxq_1200112200 97.9897948556635 2
1197 kLLvQLQkbeghfijijijxxxaxqhqhxx_0111022011 98.0730646411150 3
1198 kLLvQLQkbeghfijjiijhhaaaaaaaqq_0111022011 98.0730646411150 3
1202 kLLvQLQkceffgjiiijjtpedluaimth_0112222001 122.991869381244 5
1203 kLLvQPAkbeghfiiihjjxxaaaxqhnxn_1022111100 83.4095708572108 34
1206 kLLvQPMkbeghfiggjjjhhaaahrwhwr_1200111122 61.9838667696593 2
1208 kLLvQPMkbeghfiiijjjxxaaaxqhxqh_1022111100 61.9838667696593 2
1210 kLLvQPMkbehgfihgjjjxxelxxfwlrb_1022101002 63.8933142539932 5
1211 kLLvQzQkbefhgijjjiihhhahhqaqha_1200111120 138.927553762286 3
1219 kLLwPPMkacdgfhiiijjjkahnhqnvaj_2002110002 75.9563717168170 37
1221 kLLwQLAkbeefgehihjjxxhaahxxnxn_1022111001 116.769808799000 34
1231 kLLzzAQkcdcghhiijijhsrwjwpphhr_1222011022 185.784223866687 63
1236 kLLzzQPkcdeghhgijjjhsahssoaqoj_1000121201 39.0283529170675 5
1237 kLMzMzMkbcdefghijjjhhhhhhhhhit_1221122112 10.9083269131960 1
1238 kLMzMzMkbcdefghijjjhhhhhhhhhpe_1221122112 10.9083269131960 1
1239 kLMzMzMkbcdefghijjjhhhhhhhhxqh_1221122110 17.9442719099992 1
1240 kLMzMzMkbcdefghijjjhhhhhhhhxxa_1221122110 17.9442719099992 1
1241 kLMzMzMkbcdefghijjjhhhhhhhqxdu_1221122100 22.9564392373896 1
1242 kLMzMzMkbcdefghijjjhhhhhhhqxlm_1221122100 22.9564392373896 1
1243 kLMzMzMkbcdefghijjjhhhhhhhqxpe_1221122100 24.9599357943771 1
1244 kLMzMzMkbcdefghijjjhhhhhhhqxti_1221122100 24.9599357943771 1
1245 kLMzMzMkbcdefghijjjhhhhhhqqqdl_1221122002 34.9714052096561 1
1246 kLMzMzMkbcdefghijjjhhhhhhqqqhx_1221122002 25.9614813968157 1
1247 kLMzMzMkbcdefghijjjhhhhhhqqqqa_1221122002 25.9614813968157 1
1248 kLMzMzMkbcdefghijjjhhhhhhqqqum_1221122002 34.9714052096561 1
1249 kLMzMzMkbcdefghijjjhhhhhhqqxhq_1221122001 29.9666295470958 1
1250 kLMzMzMkbcdefghijjjhhhhhhqqxxa_1221122001 29.9666295470958 1
1251 kLMzMzMkbcdefghijjjhhhhhxqqqdm_1221120022 40.9755952294433 1
1252 kLMzMzMkbcdefghijjjhhhhhxqqqei_1221120022 42.9767315949145 1
1253 kLMzMzMkbcdefghijjjhhhhhxqqqtp_1221120022 42.9767315949145 1
1254 kLMzMzMkbcdefghijjjhhhhhxqqqul_1221120022 40.9755952294433 1
1255 kLMzMzMkbcdefghijjjhhhhhxqqxha_1221120021 49.9799919935936 1
1256 kLMzMzMkbcdefghijjjhhhhhxqqxlm_1221120021 32.9696690920006 1
1257 kLMzMzMkbcdefghijjjhhhhhxqqxud_1221120021 32.9696690920006 1
1258 kLMzMzMkbcdefghijjjhhhhhxqqxxq_1221120021 49.9799919935936 1
1259 kLMzMzMkbcdefghijjjhhhhhxqxqep_1221120012 26.9629120178363 1
1260 kLMzMzMkbcdefghijjjhhhhhxqxqha_1221120012 45.9782505861521 1
1261 kLMzMzMkbcdefghijjjhhhhhxqxqqx_1221120012 45.9782505861521 1
1262 kLMzMzMkbcdefghijjjhhhhhxqxqti_1221120012 26.9629120178363 1
1263 kLMzMzMkbcdefghijjjhhhhxxqqhha_1221100221 61.9838667696593 1
1264 kLMzMzMkbcdefghijjjhhhhxxqqhlm_1221100221 58.9830459756111 1
1265 kLMzMzMkbcdefghijjjhhhhxxqqhud_1221100221 58.9830459756111 1
1266 kLMzMzMkbcdefghijjjhhhhxxqqhxq_1221100221 61.9838667696593 1
1267 kLMzMzMkbcdefghijjjhhhhxxqqqqa_1221100220 33.9705627484771 1
1268 kLMzMzMkbcdefghijjjhhhhxxqqqxh_1221100220 33.9705627484771 1
1269 kLMzMzMkbcdefghijjjhhhhxxqxhet_1221100211 64.9846117415616 1
1270 kLMzMzMkbcdefghijjjhhhhxxqxhld_1221100211 42.9767315949145 1
1271 kLMzMzMkbcdefghijjjhhhhxxqxhpi_1221100211 64.9846117415616 1
1272 kLMzMzMkbcdefghijjjhhhhxxqxhum_1221100211 42.9767315949145 1
1273 kLMzMzMkbcdefghijjjhhhhxxqxqdm_1221100210 46.9787137637478 1
1274 kLMzMzMkbcdefghijjjhhhhxxqxqlu_1221100210 46.9787137637478 1
1275 kLMzMzMkbcdefghijjjhhhhxxqxqqh_1221100210 49.9799919935936 1
1276 kLMzMzMkbcdefghijjjhhhhxxqxqxa_1221100210 49.9799919935936 1
1277 kLMzMzMkbcdefghijjjhhhhxxxxhep_1221100112 50.9803846124818 1
1278 kLMzMzMkbcdefghijjjhhhhxxxxhha_1221100112 57.9827534923789 1
1279 kLMzMzMkbcdefghijjjhhhhxxxxhqx_1221100112 57.9827534923789 1
1280 kLMzMzMkbcdefghijjjhhhhxxxxhti_1221100112 50.9803846124818 1
1281 kLMzMzMkbcdefghijjjhhhqxqqhhet_1221002211 76.9870107958516 1
1282 kLMzMzMkbcdefghijjjhhhqxqqhhld_1221002211 74.9866642954531 1
1283 kLMzMzMkbcdefghijjjhhhqxqqhhpi_1221002211 76.9870107958516 1
1284 kLMzMzMkbcdefghijjjhhhqxqqhhum_1221002211 74.9866642954531 1
1285 kLMzMzMkbcdefghijjjhhhqxqqhqqh_1221002210 73.9864840178139 1
1286 kLMzMzMkbcdefghijjjhhhqxqqhqxa_1221002210 73.9864840178139 1
1287 kLMzMzMkbcdefghijjjhhhqxqqqhhq_1221002201 69.9857113690718 1
1288 kLMzMzMkbcdefghijjjhhhqxqqqhxa_1221002201 69.9857113690718 1
1289 kLMzMzMkbcdefghijjjhhhqxqqqqpe_1221002200 52.9811253537307 1
1290 kLMzMzMkbcdefghijjjhhhqxqqqqti_1221002200 52.9811253537307 1
1291 kLMzMzMkbcdefghijjjhhhqxqxhhep_1221002112 78.9873397432646 1
1292 kLMzMzMkbcdefghijjjhhhqxqxhhha_1221002112 61.9838667696593 1
1293 kLMzMzMkbcdefghijjjhhhqxqxhhqx_1221002112 61.9838667696593 1
1294 kLMzMzMkbcdefghijjjhhhqxqxhhti_1221002112 78.9873397432646 1
1295 kLMzMzMkbcdefghijjjhhhqxqxhxdm_1221002110 62.9841229828623 1
1296 kLMzMzMkbcdefghijjjhhhqxqxhxlu_1221002110 62.9841229828623 1
1297 kLMzMzMkbcdefghijjjhhhqxxqhhha_1221001221 65.9848450049413 1
1298 kLMzMzMkbcdefghijjjhhhqxxqhhlm_1221001221 88.9887626260835 1
1299 kLMzMzMkbcdefghijjjhhhqxxqhhud_1221001221 88.9887626260835 1
1300 kLMzMzMkbcdefghijjjhhhqxxqhhxq_1221001221 65.9848450049413 1
1301 kLMzMzMkbcdefghijjjhhhqxxqhqpi_1221001220 72.9862987983161 1
1302 kLMzMzMkbcdefghijjjhhhqxxqhqqa_1221001220 61.9838667696593 1
1303 kLMzMzMkbcdefghijjjhhhqxxqhqte_1221001220 72.9862987983161 1
1304 kLMzMzMkbcdefghijjjhhhqxxqhqxh_1221001220 61.9838667696593 1
1305 kLMzMzMkbcdefghijjjhhhqxxqxqdu_1221001200 66.9850713005064 1
1306 kLMzMzMkbcdefghijjjhhhqxxqxqlm_1221001200 66.9850713005064 1
1307 kLMzMzMkbcdefghijjjhhqqqqhhhep_1220022112 86.9885042281291 1
1308 kLMzMzMkbcdefghijjjhhqqqqhhhti_1220022112 86.9885042281291 1
1309 kLMzMzMkbcdefghijjjhhqqqqhhxqh_1220022110 81.9878030638384 1
1310 kLMzMzMkbcdefghijjjhhqqqqhhxxa_1220022110 81.9878030638384 1
1311 kLMzMzMkbcdefghijjjhhqqqxhhxqa_1220021120 101.990195135928 1
1312 kLMzMzMkbcdefghijjjhhqqqxhhxxh_1220021120 101.990195135928 1
1313 kLMzMzMkbcdefghijjjhhqqqxhxxdu_1220021100 82.9879500578180 1
1314 kLMzMzMkbcdefghijjjhhqqqxhxxlm_1220021100 82.9879500578180 1
1315 kLMzMzMkbcdefghijjjhhqqxxhhhlm_1220011221 98.9898979590785 1
1316 kLMzMzMkbcdefghijjjhhqqxxhhhud_1220011221 98.9898979590785 1
1317 kLMzMzMkbcdefghijjjhhqqxxhhqqa_1220011220 97.9897948556636 1
1318 kLMzMzMkbcdefghijjjhhqqxxhhqxh_1220011220 97.9897948556636 1
1319 kLMzMzMkbcdefghijjjhhqqxxhxqdu_1220011200 96.9896896257338 1
1320 kLMzMzMkbcdefghijjjhhqqxxhxqlm_1220011200 96.9896896257338 1
1321 kLMzMzMkbcdefghijjjhxqqxhhxqdu_1200211200 122.991869381244 1
1322 kLMzMzMkbcdefghijjjhxqqxhhxqlm_1200211200 122.991869381244 1
1326 kLPvLPQkbcdghjiijjihrrvcxxqqhh_1200111122 122.991869381244 5
1327 kLPvLPQkbdcgghjiijjhbbnnnxhqqv_2111000011 222.328968023535 21
1328 kLPvvQQkbcdfjiijhjixnnnahqhnhx_1022111102 91.2438743561051 4
1329 kLPvvQQkbdcfjghiijjxccgarbqqqg_0111222211 77.7874043575943 21
1331 kLvALPQkadfghfjiijjjaakmkaljcv_2002111002 109.990908339470 3
1332 kLvALQAkadfgghihijjnaxjsqhqqak_1001222001 101.899154436403 13
1333 kLvALQAkadfhgghiijjjaqhwrhxhaj_2002111002 103.698256314571 5
1334 kLvAMLQkcfefgiijijjumuitdxhixh_0221111002 122.991869381244 5
1335 kLvAMPPkcfefghihijjumuitsdfikk_0221111000 193.994845223857 4
1339 kLvLAAQkaeefgijhijjnxvvvhacahn_1001221200 119.005417392771 15
1343 kLvLAMQkbefegijhjijhiiiggtctvi_1200001112 17.9442719099992 3
1349 kLvLAMQkbhgfgjhiijjhqxtgxkgchu_1200001211 193.994845223857 4
1350 kLvLAMQkcfheijihijjqdtdwijgvle_2101020122 138.459839067793 11
1352 kLvLAPQkbefeghjjiijhiiirrahrwt_1200001112 77.6976445933466 9
1355 kLvLLQQkbeggjihgjijheagcgfgfkf_1200001122 5807.95069720983 19
1356 kLvLLQQkbfejighijijhtiwwrrcckk_1200001122 122.991869381244 5
1358 kLvLLQQkbghihjihjijxqhnvvvnvso_1022220111 40.4516989375030 21
1359 kLvLLQQkbhggijjigijhqagrrrrgoo_1200001211 57.2587353527475 19
1361 kLvLMMQkbehggjigjijhuhaghrgdsm_1200001221 110.604336003829 27
1367 kLvLzQQkcehfiijhgjjuaabjjjsjvv_0221110000 374.297395205152 17
1369 kLvMLMQkbfefghjiijjxiptvveojti_1022221101 109.990908339470 3
1370 kLvPAMAkafegghhiijjnxxgbhhaqqk_1001221001 122.991869381244 5
1373 kLvPAPAkccgfeihgijjqjaqqaajjqj_0222110220 106.631279080013 11
1374 kLvPAPAkccgfeihhijjhrahhaaxqhw_1222001221 106.631279080013 11
1379 kLvQwAAkcdcfehghijjhrrhhaawhhr_1222002212 217.954527014174 6
1381 kLvQwAPkadfedghijijnaxxnaaxxkk_1001220011 81.2187438273840 6
1382 kLvQzPAkadfeghihijjjaqqqaasjqj_2002110002 81.2187438273840 6
1384 kLvvAQQkbgigijgihjjhxaggrrgrrw_1200001111 39.0283529170675 5
1385 kLvvAQQkbhighihjijjxxannvknvrw_0111002202 101.899154436403 13
1386 kLvvAQQkbhigihhijjjhhhgrrwwgcv_1200001221 122.991869381244 5
1387 kLvvAQQkbhijihhigjjhhawgrwgwsj_2111220020 103.698256314571 5
1388 kLvvQAQkbghigigijjjluhuggooxmh_0221100002 71.2717816402175 5
1389 kLvvQAQkbgihghghjjjxhahvvnnaax_1022221110 46.9787137637478 4
1390 kLvvQAQkbhigghhgjjjxaaakvvkahq_1022221110 46.9787137637478 2
1392 kLvvQAQkbhigghhgjjjxaxxnvvkxqh_1022220101 118.991596045156 2
1394 kLvvQAQkbhigghhgjjjxxaxnnkkaax_0111002201 81.2187438273840 6
1396 kLvvQAQkbhigghjhgjjhaaagrargqx_1200001112 46.9787137637478 2
1398 kLvvQAQkbhigghjhgjjhhhagwhrgxq_1200001221 118.991596045156 2
1400 kLvvQAQkcgfehijhijjqqaqjsqjsqq_2101020110 97.9897948556635 2
1401 kLvvQAQkcgfehijhijjqqaqsjqsjqq_2101020110 97.9897948556635 2
1402 kLvvQAQkcgfehijihjjqaaajjqjjqq_2101222110 33.9705627484771 2
1403 kLvvQAQkcgfehijihjjqaaassqssqq_2101222110 33.9705627484771 2
1409 kLvwQLQkbeghfijjijihahhhxxaxax_2000221100 106.149871145623 5
1411 kLvzQQzkccfeghhgijjqjqqssssqqj_0222110020 217.954527014174 6
1412 kvLAALQkcdfeghijijjffafqswebpl_0222200111 85.8561247000148 13
1414 kvLAALQkecfgfhijjijccaxlvnnwrb_0111100222 117.814128122409 31
1415 kvLAAzQkcdfegihjjijffafqsrtdgi_0222200111 129.218063748660 13
1416 kvLAAzQkecfgfhjiijjccaxlqhvrud_0111100222 86.3662827156394 29
1417 kvLALMQkcdfihgjjiijffadxfwwwbr_0222200111 59.3148446022574 6
1418 kvLALMQkecfghhjijijccaxmsvnwon_1000011221 122.991869381244 5
1419 kvLALMQkecfghjihijjccaxmksvvcn_0111100002 109.990908339470 3
1420 kvLALMQkecfgiijhjijfrthdrjgfbs_2011022221 397.148578527743 25
1421 kvLALPQkcdfgfjhijijffaqpossrgw_0222200111 156.356952458597 31
1422 kvLALPQkcdfhigjjhijffalxfrrrgw_0222200111 66.1476179005557 12
1423 kvLALPQkcdfighjijijffadqjkwobj_0222200110 81.7730844166723 27
1424 kvLAPLQkdcegfhjiijjrbbthsijspq_2011022220 77.0650454540815 14
1427 kvLAvQQkecfjiihjihjfrtllrwbgbg_2011022222 295.670543387830 23
1428 kvLLAMQkcghefjhijijbxugdwsgwwg_2111100022 346.227373756832 13
1429 kvLLAMQkedfghhiijjjrkuaxgfnncc_1202001111 697.810696554972 25
1438 kvLLAPQkeedghijhjijcwvxwwgrgbr_0111122222 78.2880916900612 23
1439 kvLLAPQkeefehgijijjcvicggrwnnb_0111122022 202.002109463099 17
1441 kvLLLQQkcdfhighjijjnkpeqbwbbvk_1202011111 99.8015096052290 6
1446 kvLLLQQkddfjhgjihijrwpuabjwrrw_1202011110 158.588565477512 27
1448 kvLLLQQkefghijhjihjghaheiwrrrk_1222211000 158.588565477512 27
1449 kvLLMMQkegdfihjihjjfaneqgsvkkk_0221110000 713.137982059458 7
1450 kvLLMMQkegdfihjjiijcqvxqrggwbw_0111122222 63.2836820393299 11
1451 kvLLMMQkegffhijhjijcqittdbrgrc_0111122202 151.604993980142 37
1452 kvLLMPQkegfgihijjijgmmmhxwwgwf_2100100222 75.9551792952404 11
1453 kvLLPAQkefgehgijijjgpesauwajhu_2100100211 112.537809542390 7
1454 kvLLPAQkefhgiihjjhjftuxhdgkccf_2011022021 197.994949366117 3
1456 kvLPMwQkcdeehgjiijjbbgghcaxllc_2111100211 122.991869381244 5
1457 kvLPvQQkegffjihjiijgmplpiwbbkn_2100100111 109.990908339470 3
1458 kvLvAQQkcfigjhghijjwxpaudrwgcw_2011022020 161.015701267651 5
1463 kvvLPQQkffghjfiijjitxeedmmrjjr_2011022202 71.2717816402175 5
1464 kvvLPQQkfghffijijijaaaaaaarrrr_1020211100 33.9705627484771 2
1466 kvvLPQQkfghffijijjiaaaaaaajjjj_1020211100 97.9897948556635 2
1468 kvvLPQQkfghffjiijijaaaaaaakkkk_1020211111 61.9838667696593 2
1476 lLALLAAMcbcbefhghijkkhhwshwwchhhr_21122011212 427.411251231312 25
1484 lLALLMMPcbcbfhgigjkkkxxnqqaqkqqhx_01100212002 409.149934258522 23
1485 lLALLMMPccbbeghhijjkkqqjnawrhhchj_02200121002 133.757210810762 23
1486 lLALLMPMcbcbfhgijiikkxxnqqaqxxhxn_01100212001 295.981595957484 7
1487 lLALLMzQcbcbfhgijkkkjxxnqqaqxqjsk_01100212000 223.158287792954 91
1489 lLALLPMPccbbeghhijkkkqqjnanbpdqpe_02200121200 110.722950788291 21
1492 lLALLQzMcbcbfhghhijkkxxnqqajsxxxk_01100212010 258.728549828899 109
1496 lLALLzMQccbbeghikjjkkqqjnanpdabcc_02200121220 64.8037350684399 55
1498 lLALLzPQccbbeghkijikkqqjnanxxxrvc_02200121220 65.1477664333347 53
1502 lLALPLAMccbbefgihijkkqqjnqahxvqqj_02200120020 97.2742375766594 39
1504 lLALPLMMccbbegfihijkkhhrwhhaarhhw_12211001121 552.871793853352 55
1505 lLALPLMPccbbegfihjkkkhhrwhhaahhrw_12211001122 1158.21473440838 29
1509 lLALPMzMcbcbfffghijkkxxnqhxaxxxxn_01100210101 134.475414665302 41
1516 lLALPvMQcbcbegfjjijkkhhwsahhwfrhw_21122012221 143.441980941617 47
1536 lLALvMMQcbcbehiijjkjkhhwswjwpphhr_21122011022 361.737363865050 91
1549 lLAMLLPMcbcbdeghijjkkxxnxxjxnngxn_01101002110 248.676380954305 77
1551 lLAMLMzMcbcbdegghijkkhhwhhjsahhhr_21121221212 39.0191420503414 39
1554 lLAMLvMQcbcbdegijjkkkxxnxxjajbuda_01101002121 63.0929530422182 29
1563 lLAMvMPMcbcbdehijjjkkhhwhhqaqjshr_21121220102 194.647346980543 85
1572 lLAMzLPMcbcbdefiijikkhhwhhhxqahhw_21121211021 121.407760964421 29
1582 lLAMzPzMcbcbdefhhijkkhhwhhhnkahhr_21121211212 47.8023441274400 31
1583 lLAMzvPQcbcbdefjkiijkhhwhhhaaakkr_21121211002 11651.4923339695 33
1587 lLAMzwLQccbbdefgikjjkhhrhhhhnaanr_12212121102 43.1144572151442 45
1595 lLAvLAQPcbcbgffjiikkkhhwaashvwhbg_21122001120 466.793297640700 7
1603 lLAvLPAQccbbhihjjijkkhhrhrvnrfnhw_12211020201 395.000012867300 11
1605 lLAvLPQPccbbfhjhiijkkqqjqjjjnksqj_02200112120 347.495120313811 67
1606 lLAvLQAMcbcbgfihhijkkhhwhhwwwwhhw_21122001121 466.566421947623 27
1607 lLAvLQwQcbcbfhfiikjkkxxnaajgjqqof_01100221210 315.145314341546 169
1608 lLAvLQwQcbcbfhigijkkkxxnxajojhhvo_01100221200 363.748725584642 53
1615 lLAvPALQcbcbgfhfkjkjkxxnaaajqkvsn_01100221000 4239.03847702631 169
1616 lLAvPALQccbbghffkjkjkhhraaanhnvwk_12211020111 2805.36556249406 145
1623 lLAvPwQMcbcbgfhijhjkkxxnxxaaakkxk_01100221001 171.401561825548 23
1624 lLAvPwQMcbcbgfhijijkkxxnxxaaaqhxk_01100221001 180.624099684074 17
1627 lLAvPwQPcbcbgfhijhkkkxxnxxaaakxhq_01100221001 1219.67100083459 38
1634 lLAwLALQccbbdfhgkkjjkhhrhjaaqrsrg_12212201222 176.981045610853 73
1635 lLAwLAPMcbcbdfhgijjkkxxnxnxxaanxn_01101122110 2223.84985415638 47
1639 lLAwLAPPccbbdfhgijjkkhhrhjahxqohw_12212201221 110.353358530123 31
1644 lLAwLMMPccbbdfhiijkkkhhrhjajcidnc_12212201012 91.4465286148193 25
1645 lLAwLMzQccbbdfhiikjkkhhrhjajvqqof_12212201012 66.7691666588707 65
1646 lLAwLPMMccbbdfgihijkkhhrhjhwwvhhw_12212201121 349.599290458734 113
1647 lLAwLPPPccbbdghijhkkkhhrhqaqqwqsj_12212201022 1197.01541175592 51
1648 lLAwLPzQccbbdghijkjjkhhrhqaqqhhxr_12212201022 246.389014768250 12
1650 lLAwLQzMccbbdgghgijkkhhrhqxahhhhr_12212201212 151.957739937316 9
1660 lLAwvAAQccbbdihjjkkikhhrhaajcieja_12212201001 9351.43111954284 25
1663 lLAwvMAQccbbdiggjjkkkhhrhaajwvlua_12212201010 34359.6311168394 23
1664 lLAwvMAQccbbdigjhijkkhhrhhhwwrwhr_12212201012 326.912516814791 19
1681 lLLALLQMcccedhhjhiikklnxkxaaaarxn_12001112201 703.154537395401 23
1683 lLLALLQPcccedhhjhikjklnxkxaaaahkw_12001112201 552.847405704943 51
1694 lLLALPPPccecdhhihjkkkhqrwqqhqhhqx_20102220112 2064.44415522622 11
1712 lLLAMLMPccecdfgihjkkkhqrwqqooxxkn_20102200011 340.063831148705 13
1713 lLLAMLwQcacdefgihkjjkjkaqqhuuaawj_20021002210 235.893621120542 15
1728 lLLAMzLQcbeddfghkjjkkxxrwaxxxjscc_01110011000 84.0002885878145 7
1731 lLLAMzMPcbeddfghijkkkhhcvahhhhhqx_12001122112 39.5872362825592 3
1732 lLLAMzMPcbeddfghijkkkhhnkahhhhhha_21112211221 39.0283529170675 5
1733 lLLAMzMPccdcefghijkkkhfrtxhxhxhum_20102110211 59.4737881571265 31
1739 lLLAMzPPccecdfghjikkkhqrwqqqaahxq_20102200221 120.983603798400 4
1741 lLLAPvMQccecdfgijjkkkpqrrccarftea_10221112020 215.061209245789 85
1742 lLLAPzMPcbeddfghijkkkhhnkbgqqqqfo_21112220022 20120.5923754407 35
1743 lLLAPzMPccecdfghijkkkhqrwffhhhhwr_20102221122 178.271728843388 25
1751 lLLAvLQQccecdgkjjkikjqhsjjahrbnbw_21012221101 169.017748786768 7
1752 lLLAvMAQcacdegijhjkjkjkaajoxfxaan_20021000021 222.328968023535 21
1769 lLLAvzQQccecdhkijjkkjqhsjahhhrrww_21012221100 424.006831149309 19
1770 lLLAwAMPccecdfhgijkkkhqrwqaaxxxqh_20102200110 163.012156131174 3
1771 lLLAwAPMcccedfghjiikklnhcqeeaashr_12001122012 865.076039478069 17
1772 lLLAwAPMccecdfghijikkpqrrhmmaajxk_10221100210 1107.65261935024 39
1778 lLLAwvQQccecdfhikjkjkhqrwqnoqfhnx_20102200001 246.631162989482 11
1779 lLLAwwAQccddefgjijjkkhsjahahohaxj_10001100012 184.215152150391 19
1780 lLLAwwMQccddefgjijjkkhsjahahfhaxj_10001100012 190.383460783238 19
1781 lLLAwwMQccddefgjkjjkkhsjahahqhaaq_10001100012 98.7047441090737 22
1782 lLLAwzPQcacdefiijikjkjkaaxxaaaanj_20021000212 416.475995787764 39
1787 lLLLAAMPcbdfggghijkkkxnqahvhqhqnc_10222011220 265.940961671382 17
1788 lLLLAAMPcccgfghgijkkklntpaxwxxxvc_12001110011 100.118226743269 9
1789 lLLLAAMPccdffgfhijkkkqgdatgqhqhkc_21012210221 89.9877714111184 20
1793 lLLLAAPPccegfgghjikkkqqqaqofaaxxa_12220111221 20.8301244985987 9
1794 lLLLALAQcccgegijjjkkklntiaaxlvxxa_12001112201 58741.5033171571 39
1800 lLLLALPQccdgfejkijjkkhfhaqhhfosfj_20102220011 129.113575529810 27
1802 lLLLALPQccdgfejkkjijkhshahhhwwfrr_12220112222 91.5937859344477 17
1803 lLLLALQMcbcfeehhijjkktsmlaqllnnar_20102221112 218.923997145759 93
1806 lLLLALQMccdfgehjiiikkqcedqlehgnhr_01112201112 1756.72195523939 14
1808 lLLLALQPccdfgehjiikjkqcedqlehgxwn_01112201110 3979.50295597559 13
1810 lLLLALQPccdgfejiiikkkhfhaqhtefxip_20102220011 140.260894503313 19
1811 lLLLAMAMccdefgfhiijkkhftadwaawaxn_20102201101 102.485790150347 73
1817 lLLLAPPPccdgfehhjikkkhfhaqiphfxte_20102220011 98.1642064776786 45
1819 lLLLAPwQcccgeggihjkkklntiagaaxxcv_12001112211 264.693971595742 19
1821 lLLLAPzQccdgfehijikkkhshahxqhfhxq_12220112221 98.4051401299657 5
1823 lLLLAvQQccdfgejkiikkjqcedqeegngww_01112201110 244.089396634879 49
1829 lLLLAwAQcbedgfhijkjkkxxnxxxaaxnqh_01110221110 501.553860699432 7
1830 lLLLAwMQccdfgehikjikkqcedqqebowgf_01112201101 195.461316922407 49
1841 lLLLLAAQcacfighjjkjkkjkglwmmicsrb_20021210110 351.204493160346 23
1843 lLLLLAAQcbefgigjiikkkxxqhwrqgbxwb_10221011120 120.411154739867 23
1851 lLLLLAPQcacfighjiijkkjkglwmidfsrj_20021210110 260.830404240073 9
1852 lLLLLAPQcbcfighjkjkkjxcxcvcqqxhhx_10222110022 300.415545587227 5
1853 lLLLLAPQcbeegiikjkijkhhhhssqqhfxo_12001112200 23077.4357091252 9
1860 lLLLLLQQcacgfkhjihjkkjkjjtqqmsssc_20021210100 171.173836921765 57
1862 lLLLLLQQcbcfhgkkjiijktshbfhhqsrtf_20102222201 265.341739037294 50
1864 lLLLLLQQcbcghjkihkkjjtsdotxrfqmqt_20102221201 131.749786256392 31
1865 lLLLLLQQcbedghijkkjjkxxwvnniaxqqx_21112000011 40756.0648632512 11
1866 lLLLLLQQcbefghikjjkjkxxqhsoqxqxxx_10221011122 79.4235299224899 17
1867 lLLLLLQQcbefgjihjjkkkxxqhdogxqxit_10221011122 526.998102459961 4
1868 lLLLLLQQcbegfjkhijkjkhhqaaaooxxxx_12001121100 148.805098254674 15
1870 lLLLLLQQccedfikjijkkjptrnkdijxmau_10221201100 185.263243624220 9
1878 lLLLLMMQcbegfhhgikjkkxxmxwrwbhhwj_10221011022 164.801824399471 9
1879 lLLLLMMQcbegfhigijkkkxxmxwowjxmof_10221011022 2083.49864010112 35
1882 lLLLLMMQccedfigjikjkkptrncrdviair_10221201101 180.281175118252 10
1884 lLLLLMPQcbcghiikhjjkktsdojotfqmxs_20102221210 181.782025874034 59
1887 lLLLLMPQcccefigjihjkklnewgbikjtbr_12001112122 135.789244663036 15
1889 lLLLLMPQcceggghhkjjkkhhhagvsquiaw_02221000001 64861.5861286789 23
1892 lLLLLMQPcccefigjjikjklnewgbxikqts_12001112120 159.051412536409 33
1893 lLLLLPAQcbdefhijhkjkkhrugvvdkdplr_12000121110 136.496135923513 25
1894 lLLLLPAQcbeefihjhjkkkhhxannxkxtpk_12001112202 208.993934321150 31
1895 lLLLLPAQcbefgjhhjikkkxxqhxbwubtiv_10221011102 198.271139137171 63
1896 lLLLLPAQcbefgjhihkjjkhhiuhbnkuhaw_12001121121 114.263550484131 13
1897 lLLLLPAQcbeggfjhiikkkhhquvacovajs_12001121100 142.758353033995 9
1899 lLLLLPAQccedfihijjkkkptrnccbuxepb_10221201102 136.496135923513 25
1900 lLLLLPAQccedihgiikjkkptrbvkjbhukr_10221201102 271.110580897374 15
1905 lLLLLPMQcbefgijijkjkkxxqhrdoxiqth_10221011122 152.604624266097 39
1906 lLLLLPMQcbefgjhikkkjjxxqxxjoqxhxa_10221011102 79174.3395669213 7
1913 lLLLLPPQcbdefhihkijkkhrugvvkhrpwr_12000121111 164.801824399471 9
1916 lLLLLPPQcccgihgjiikkklnickwmnjmnr_12001112102 282.153231534656 14
1918 lLLLLPPQccdghiijkkjkjhshwjwphaphh_12220111022 476.764042048946 16
1921 lLLLLPQPcbefgghhjikkkxxqhrbwxbxwb_10221011120 226.273999575835 7
1923 lLLLLPQPcbeggfjhijkkkhhquvacoxluc_12001121100 148.606949155472 55
1924 lLLLLQAMcbefgiihihjkkhhiubgbnkuhr_12001121112 118.502300000782 17
1925 lLLLLQLQcbcefihhijjkktsuwjckoulws_20102221210 757.369308571202 75
1926 lLLLLQLQcbcegigiijkkktsxojosfldvw_20102222211 859.688361234095 57
1932 lLLLLQwQcbcfgihggjkkktsqjjjjrxxcv_20102222200 246.631162989482 11
1933 lLLLLQzQcbcegigijkjkktsxojosadqlg_20102222211 545.020090588115 27
1936 lLLLLQzQcbcgfihgjkikklougookxhrkc_02211000211 567.533737630875 55
1938 lLLLLwQQcacfigkkiikjjjkglwmidfsnr_20021210121 5894.53355337952 25
1940 lLLLLwQQcbeefiihjjkkkhhxajfkxeeig_12001112222 208.315672107798 7
1941 lLLLLwQQcbegfhgjkjikkxxmxwwqhxsxr_10221011022 463.740350252840 25
1943 lLLLLzQQcbeefgjhkikjkhhxarxkifixn_12001112202 420.011972689592 5
1944 lLLLLzQQcbefgiihjkikkxxqhrogxibkc_10221011121 715.618957414345 23
1945 lLLLLzQQcbefgikhjjikkxxqhrqgxqbar_10221011122 239.620197596253 11
1946 lLLLLzQQcbefgjihkkijkxxqhxogpibub_10221011101 185.476052576923 20
1947 lLLLLzQQcbefgjkjikikjxxqhxqugebpl_10221011102 132.524848066515 8
1948 lLLLLzQQcbeggjjhikikkhhquhtcoxvxg_12001121120 82.6568914622914 37
1951 lLLLMAMPcbefgghhijkkkxxqahnkqhqxh_10221011220 9994.71931877499 20
1952 lLLLMAMPccegfhhhijkkkhqhaqfohhhqx_20102222112 146.201990349482 5
1953 lLLLMAMPccegfhhhijkkkhqhaqjshhhha_12220110221 270.704478764679 4
1954 lLLLMAPPcbcgehghjjjkktsdmjwoxdwqj_20102222012 226.673109770755 41
1957 lLLLMLAQccdefghijkjkkhftagftihorg_20102202001 52.5833470223362 14
1958 lLLLMLAQccdgfeiijjkjkhshasqqaqqsj_12220110222 282.221819159710 25
1959 lLLLMLAQccdgfhiihkjkkqgqablmrqgcv_21012222111 155.963271405102 61
1960 lLLLMLMQccdefgjikjikkhftaghtmlqgc_20102202011 51.0507822352757 27
1962 lLLLMLMQccdgfhiikkjjkqgqablmqthgs_21012222110 103.855081139601 23
1965 lLLLMLPQccdefghkjijkkhftagfqaqokc_20102202002 45.0171096270489 25
1966 lLLLMLPQccdgfeikhjjkkhshasqhsqsrg_12220110222 162.689314205490 25
1968 lLLLMLQMccdgfgfhjiikkhrhagjbhhkhw_02221001021 372.067166906107 133
1969 lLLLMLQPccdgfgfhjikjkhrhagjbhhxrn_02221001021 444.771751918334 129
1970 lLLLMLQPccegfhggjikkkhqhaqwraaxhq_20102222001 127.838148956383 3
1974 lLLLMMMPccdgfhfihjkkkqgqabgarqxxa_21012222110 107.827875775366 24
1976 lLLLMMPPccdefghhjikkkhftagofqaxud_20102202021 92.2348088533901 43
1977 lLLLMMPPccegfheijhkkkhqhaqjhhjhqx_20102222112 146.201990349482 5
1979 lLLLMMzQccdefghijikkkhftagohqlgwb_20102202120 151.029463291746 10
1980 lLLLMMzQccdgfhfijikkkqgqabgaqhbrg_21012222101 51.2540193108762 7
1981 lLLLMPLQcbeffgihkkjjkxxqphxotirbb_10221011022 156.899713754393 57
1983 lLLLMPMPcbdgfhihhjkkkdwxxbqboxqti_21010212200 77.5647792738930 5
1984 lLLLMPMPcbeffgghijkkkxxqphroxxqpe_10221011200 196.696814023804 67
1986 lLLLMPwQcbeffgihikjkkxxqphxouxvrg_10221011020 196.609531231525 33
1988 lLLLMvQQccdefgijijkkkhftagtxilxjg_20102202011 146.739319111841 6
1989 lLLLMvQQccdgfgkhjiijkhrhagqbhhkrj_02221001022 302.746394692814 97
1990 lLLLMvQQccdgfhiikjjkkhshasqqamuss_12220110222 188.512642007771 29
1992 lLLLMvQQccdgfhkhjjjkkqgqabqrxhgwg_21012222110 124.852663448562 13
1997 lLLLMwQMcbdgfhgiijikkdwxxbjutxdhr_21010212112 750.450441562681 51
2001 lLLLMzAQcbefggijjkjkkxxqahxqhxank_10221011020 1492.67065409689 19
2002 lLLLMzAQccdgfhhjikjkkhshasjhqqrsg_12220110222 434.624958163132 23
2004 lLLLMzMQcccegfiikjkjklnpebaxxqlbv_12001111220 548.758072629310 29
2006 lLLLMzMQccdgfhhikjjkkhshasjqhqsrg_12220110222 162.689314205490 25
2007 lLLLMzMQccegfhijkiikkhqhaqqhhhxbg_12220110222 295.981595957484 7
2008 lLLLMzMQccegfhijkiikkhqhaqqhhqarw_20102222011 233.077577245438 3
2012 lLLLMzQPccdefgiihjkkkhftagptrdcjw_20102202010 122.991869381244 5
2013 lLLLMzQPccdgfghjhikjkhrhagrqbhxjn_02221001021 84.0002885878145 7
2016 lLLLPAMPccdghhfhijkkkhfhxjoohhhqx_20102221112 78.9247932725111 18
2020 lLLLPLMQcbcgefjhkikjktsdawqfdlgjo_20102221101 95.2048027087644 39
2026 lLLLPMLQcbdehfgikjjkkhruxgrxqhkno_12000121000 1425.14083816241 17
2027 lLLLPMMPcbcgefhihjkkktsdawsqfdqep_20102221012 129.580693587449 61
2029 lLLLPMPPcbcgefhijikkktsdawsqqqkof_20102221000 182.425040292571 79
2031 lLLLPMPPccdgehfhjikkkhshhwwchhhha_12220111221 427.411251231312 25
2033 lLLLPPMPcbeeehhihjkkkhhxxxvhvhhxq_12001111221 293.131994106000 11
2034 lLLLPvQQcbdehfijikjkkhruxgqhxaabs_12000121100 337.029548257896 9
2035 lLLLPvQQcccgfhhkjikjklnhqbniehrgf_12001111222 437.598283669446 51
2036 lLLLPwPQcbcgefhjkijkkloutgohqqvnn_02211000111 711.795019065385 21
2038 lLLLPzMQccdehghjkijkkhftxgvhqurks_20102201012 201.922084016558 23
2039 lLLLQLMPcbeefeghijkkkhhhhhhaaxxvc_01110221100 109.111554044991 4
2040 lLLLQLMPcbeefeghijkkkxxaxaxqqqqfo_10221112200 127.838148956383 3
2043 lLLLQLwQcbeefeghijkkkhhhhhhaaxxcv_01110221100 126.572207200040 12
2046 lLLLQvQPccdfgeeijjkkkqcedhrefvmde_01112201020 52428.1483677426 79
2050 lLLLQzMPcbeegefhijkkkhhxaxahhhhrw_12001112211 78.9873397432645 2
2051 lLLLQzMPccdgfefhijkkkhfhaqoqhxhjf_20102220112 55.0796999739309 5
2052 lLLLQzMPccegfdehijkkkhqhajjhhhhwr_20102221122 149.162305442851 33
2054 lLLLQzMPccegfeehijkkkhqhaqahhhhwr_20102221122 78.9873397432645 2
2055 lLLLQzMPccegfeehijkkkhqhaxhhhhhbg_12220112211 151.957739937316 9
2058 lLLLvAQQcbeeighkhijkkhhxjrnakfsxa_12001112210 8256.30082137179 23
2059 lLLLvAQQcbefijkjihkjkxxqwwqbgbhga_10221011112 661.677655497465 9
2073 lLLLvPQQcbceighkjjkkjxclrwruueeee_10222110011 371.374448070006 13
2076 lLLLvPQQcbeeighhikkjkhhxnknkkxxka_12001112210 297.470835798587 21
2077 lLLLvPQQcbeeijhjhikkkhhxncnckkxxa_12001112210 198.498194231678 8
2078 lLLLvPQQcbefghhkjijkkxxqrbwxgbbqq_10221011112 96.7333171418636 20
2079 lLLLvPQQcbefkhijihjkkxxqxsobgbgll_10221011110 293.979328147842 17
2081 lLLLvQAQcbcfjhggjikjktsqdrjrurahs_20102222210 181.636680509054 53
2082 lLLLvQAQcbeeijhghikkkxxqorgngsmep_10221111000 278.806374569393 11
2094 lLLLwAAQcbcfegijhikkkxcxevpajekfj_10222110121 148.403349339356 5
2096 lLLLwAMQccdgffihikjkkqgqagqrpqocv_21012222011 150.033258661735 57
2099 lLLLwAQMccdgfgfhjijkkhfhafwsddwan_20102222110 122.311201632952 75
2101 lLLLwLQQcbdgfjhhijjkkdwxxujkemkkj_21010212122 149.832836040812 83
2102 lLLLwLQQcbedgikijjkkjhhnxxxxaxqhk_01110222111 290.890331210061 7
2104 lLLLwLQQccdefhjkikjjkhftafhdeaubs_20102202110 117.077132596307 41
2105 lLLLwLQQccdefihjikikkhftahweexqnk_20102202111 197.002278572325 15
2106 lLLLwLQQccdefijhkkjjkhftahhwxlubb_20102202111 152.011151381777 45
2108 lLLLwLQQccdgfkihjkijkqgqaxxrxhhwr_21012222010 140.150229119468 23
2111 lLLLwMMQccdefihijjkkkhftahfaiamvr_20102202101 40.9010542617390 11
2112 lLLLwMMQccdgffjhikjkkqgqagarhqgrr_21012222111 29.7703644107251 9
2117 lLLLwPMQccdefjihikijkhftahhweuqwj_20102202112 140.856796961812 59
2118 lLLLwPMQccdefjihikikkhftahhweuqnc_20102202112 137.725660965757 19
2119 lLLLwPMQccdgfhjikkijkqgqajlxqthws_21012222010 140.896767043639 25
2121 lLLLwPPQccdgfhikijkjkhshajxaxhxfo_12220110222 107.296792812855 13
2123 lLLLwPPQccdgfjikijjkkhshaxxaxhqxo_12220110212 112.153009555596 4
2126 lLLLwQLQccdgfhhikjkjkhshaknxhxwog_12220110222 116.403881068062 9
2127 lLLLwQMPccegfhiggjkkkhqhaffwrhhrw_20102222211 419.004807513029 7
2131 lLLLwwQQccdefhhjikkjkhftarwiexbbg_20102202111 143.441059402253 22
2132 lLLLwzQQccdefghijkjkkhftacweqxbgg_20102202111 143.211381639397 43
2134 lLLLwzQQccdgfijjkikikhshaqqqaxqhs_12220110222 290.890331210061 7
2135 lLLLzAAQcacfhhijjkkjkjkgtlmmilcsj_20021210010 330.276487566412 29
2140 lLLLzAMQccdghfijkiikkhfhxohhhumrw_20102221111 93.1702685274149 39
2142 lLLLzAQMccdehfhihjjkkhftxwvasawan_20102201110 152.803636088406 22
2143 lLLLzAQPccdghfijjjkkkhfhxohhxqxjo_20102221110 98.4051401299656 10
2145 lLLLzLQQcbeeegkhijjkkxxaagarbqqqg_01110222211 1217.16564436893 14
2147 lLLLzLQQcbeeegkjjkikjxxqqnahqhnhx_10221111102 193.994845223857 4
2150 lLLLzLQQccdehgijikkjkhftxchhexabr_20102201110 189.621780548942 30
2153 lLLLzMQMcbcfghgjjijkktshxffhhxxhr_20102222112 131.177916930484 39
2154 lLLLzMQMcbdehghgiijkkdwuhrwfuhwhr_21010222112 321.481533634925 47
2155 lLLLzPAQccdghhhiikjkkhfhxnviphffj_20102221001 159.045453497442 6
2156 lLLLzPMQccdehhjijikkkhftxvhheeegg_20102201111 165.887738046917 13
2158 lLLLzPPQcbdehjhjikikkhruxpvdptigo_12000121212 1191.25775049923 27
2164 lLLLzwQQcccgghjikjikklntaoahltevn_12001112020 394.365848257857 19
2165 lLLLzwQQccdfeiijkjijkqceqqtpexqas_01112202110 6963.10008149108 41
2166 lLLLzzQQcbeeegkjjikkjhhxxkxxqkqhh_12001111122 153.727202977426 5
2167 lLLLzzQQcbeeehikjjkkjhhxxvcxxqqhh_12001111122 153.727202977426 5
2170 lLLMMzMPcaedfdghijkkkjxaxjxxxxxqh_20021100110 39.5872362825592 3
2171 lLLMPLMPcbeddfgihjkjkxxnwvcxxqxsk_21112002100 648.819583724844 201
2172 lLLMPvMQcbeddfghkjjkkxxnwvcxxrkmu_21112002110 130.076559776542 97
2183 lLLMzPLQcbeeffiijkikkhhaqqaaaaank_01110022111 179.146017211820 34
2185 lLLPLAMMccdcfgghiijkkhsraknxxoxhr_12220102212 116.403881068062 9
2198 lLLPMzMPcccdfeghijkkkhwraahhhhhqx_20102211221 78.9873397432645 2
2199 lLLPvAAQccdcfghijijkkhsrajxhxfoxw_12220102221 118.917766414147 61
2200 lLLPvAQPccdcfihiijjkkhsraxxhqxoxw_12220102121 126.108806390875 15
2210 lLLPwAPMcccdfehgjijkkhwraaxxaajqj_20102211220 199.817995823075 159
2211 lLLPwAPPcccdfeghijkkkhwraaqqqqxxa_20102211221 185.181446921487 6
2212 lLLPwAPPcccdfeghjikkkhggaaaaaaqqa_20102211220 142.461017967444 3
2213 lLLPwAPPcccdfehgjikkkhwraaxxaaqxh_20102211220 142.461017967444 3
2214 lLLPwLPQcccdfeijjkikkhwraawwwawaa_20102211112 176.190580809100 13
2216 lLLPwLPQccdcfejhkijkkhsraabjqgwqa_12220122221 206.425972257675 19
2217 lLLPwzQMccdcfeiihijkkhsrahhwfrhhr_12220122212 91.5937859344477 17
2221 lLLvAAMQcbegfhgjkjkjkhhheojplmmxi_12001122121 184.927559005576 5
2223 lLLvAAPQcbeghfighjkjkhhaagbrnhhsw_01110220201 434.624958163132 23
2224 lLLvALQQcbefhjkkiikjjhhxaaxxrwaax_12001111100 75.5750140606956 16
2226 lLLvALQQcbeghfjjkkjkihhhakxxqaaxk_21112002011 193.994845223857 4
2227 lLLvALQQcbeghijijkjkkxxxarqwqhxxq_01110220211 220.973957928106 8
2228 lLLvALQQcbeghijijkkjkhhhakxnxqaax_21112002011 193.994845223857 4
2229 lLLvALQQcbeghjfjkjkikhhhhanxqxqka_12001122100 226.894007080509 5
2230 lLLvALQQcbeghjiijkjkkhhhhacvxqxqa_12001122100 226.894007080509 5
2231 lLLvALQQcbeghkiijkkjjhhhaqsjxqaaq_21112002011 197.994949366117 3
2232 lLLvALQQcbeghkiijkkjjxxaaxofxxhhx_21112002011 197.994949366117 3
2233 lLLvALQQccdfekjikjikjqraqqdlamuag_02221000222 1977.15933349707 21
2240 lLLvAPAQcbefhjgiiikkkhhxahvccvavk_12001111120 79.9884331183806 7
2241 lLLvAPAQcbeghjgjhkikkhhhhhnenakqw_12001122120 709.349803756142 19
2244 lLLvAPMQcbeghjgjikkjkhhhhhktvdmih_12001122122 141.690314275676 3
2245 lLLvAPMQcbeghjgjikkjkhhhhhneculph_12001122122 141.690314275676 3
2246 lLLvAPPQcbefhjgijkjkkhhxahvctxtmd_12001111120 88.2662456874039 31
2248 lLLvAPPQcbeghjghiikkkhhhhhkkvvxvk_12001122120 83.8602419791419 3
2249 lLLvAPPQcbeghjghiikkkhhhhhnnccxnc_12001122120 83.8602419791419 3
2256 lLLvAQPPcbefhghgijkkkhhxavvvcxhck_12001111102 91.5862730445237 16
2258 lLLvAQzQcbeghifgikjkkhhhhcvkvhhck_12001122121 197.994949366117 3
2261 lLLvAzQQcbegfjjhkikjkhhhehtfpvpih_12001122122 90.8147437852793 35
2262 lLLvLAQQcbdfhgkijijjkhrgrrxknknkk_12000122110 5759.74047144019 43
2263 lLLvLAQQcbdfhgkijijkkhrgrrxknknxx_12000122110 176.453355058915 31
2266 lLLvLAQQcbegjfiikkjikhhucvwkmpffi_12001122112 195.670131021287 11
2268 lLLvLAQQcccfifkjhikjklnnjwdnkjajh_12001112210 360.305411765629 11
2272 lLLvLMQQcbdfgjijiikkkxnnvrwbbwiem_10222010111 188.973580496146 17
2273 lLLvLMQQcbdfhijhikkjkhrgrvvfkuurp_12000122111 242.788463217918 27
2274 lLLvLMQQcbdfhijkikijkhrgrvvqkxknp_12000122111 198.834034619796 13
2284 lLLvLPQQcbdfhjijkkijkxnnnrwbxawru_10222010110 220.975833255494 17
2285 lLLvLPQQcbefkgihijikkhhahkwfkffqx_12001122112 294.963592585031 29
2288 lLLvLPQQcbefkhjihikjkxxxxfjgsbisi_10221010100 19250.7822335865 7
2289 lLLvLPQQcbefkigkhhjkjxxxxbwurjwls_10221010100 97.9533506184847 7
2290 lLLvLPQQcbefkigkhjjjkxxxxbwursjwl_10221010100 97.9533506184847 7
2291 lLLvLPQQcbefkjhhiikjkhhhhrrrknhwa_21112002021 434.817343972899 29
2292 lLLvLPQQcbefkjhijiikkxxxxosgjbsee_10221010100 19250.7822335865 7
2293 lLLvLPQQcbehkgkihijjkhhlhktwfkfvi_12001122112 133.195190817508 9
2294 lLLvLPQQccdijjhkhihkkhswjwgpkgnph_12220111102 3717.15795155297 29
2295 lLLvLPQQccdjhiihkjikkqrwjvcfdsfuq_02221000012 52942.5354101004 31
2298 lLLvLQAQccdjgigijijkkqcwkwkwwvvak_01112200221 467.169523116575 17
2299 lLLvLQMQcacihjhjhkjkkjkhllaamhmks_20021211010 174.129081505090 43
2300 lLLvLQMQcbefhhjiijkkkhharwnnkkaaa_12001111220 234.128610122226 31
2307 lLLvLQPQcbeffjghikkjkxxxjsfjoxhoq_10221010102 197.994949366117 3
2310 lLLvLQQMcbdfghjigijkkxnnvnrwwwrar_10222010112 168.072774410577 55
2316 lLLvMLQQcbeehkihjikjkxxxqtkgxgddr_21112002211 40026.3806754730 51
2317 lLLvMLQQcbegfjkjkhkjihhhaaaxqjqqj_12001122200 166.602030220978 5
2318 lLLvMLQQcbegfjkjkiikjhhhaaaxqsjqq_12001122200 166.602030220978 5
2319 lLLvMLQQcbegfjkjkiikjxxxxqhqhofxx_01110220011 268.401671432955 3
2320 lLLvMLQQcbegfjkkjiikjhhaaaaaaofqq_01110220011 268.401671432955 3
2322 lLLvMMMQcbegfhhjikkjkhhhajjasqhxf_12001122200 227.907493420145 17
2326 lLLvMPMQcbegfjhikkjkjhhhahjjhludu_12001122221 243.554764123795 3
2327 lLLvMPMQcbegfjihkkjkjhhhahsshudmd_12001122221 243.554764123795 3
2329 lLLvMPPQccdfhijikhkjkhsawntrhnhhj_12220111012 119.018432180785 13
2330 lLLvMPQPcbegfjhihikkkhhhahjjfsajo_12001122221 268.401671432955 3
2332 lLLvMPQPcbegfjhihikkkxxxxxkkkkxcv_01110220011 501.553860699432 7
2333 lLLvMPQPcbegfjihihkkkhhhahssojasf_12001122221 268.401671432955 3
2335 lLLvMwQQcbdfihghjjkjkdwxbrffuuxdw_21010222211 84.0002885878145 7
2336 lLLvMzQQccdfhikikjkjjhsawjhraiaph_12220111022 293.197901810174 12
2338 lLLvPAPQcbdifghgkjkjkxnhnvnwaaxqw_10222010122 435.293330896491 7
2339 lLLvPAPQcbdifghjkkjkjxnhnvnxqaaxq_10222010122 435.293330896491 7
2340 lLLvPLQQcbdifjgihkkjkxnhndwgrieuj_10222010101 996.138291651885 29
2345 lLLvPMMQccdhigjiikjkkhshvbajvqqaf_10001211200 712.143113059734 13
2348 lLLvQAMPcbeghfffijkkkxxaaaknxxxhq_10221111001 78.9873397432645 2
2351 lLLvQAMPcbeghfhhijkkkhhaaarwhhhxq_12001111221 78.9873397432645 2
2352 lLLvQAPMcbeghfffijikkxxaaaknxxnxn_10221111001 140.553870447225 21
2355 lLLvQLMQcbeghfijkijkkhhaaaaahqqgg_01110220111 193.994845223857 4
2356 lLLvQLMQcbeghfijkijkkhhaaaaahxxww_12001111002 97.9897948556635 2
2357 lLLvQLMQcbeghfijkijkkhhhhaaahqxrw_12001122001 193.994845223857 2
2358 lLLvQLMQcbeghfijkijkkhhhhaaahxqwr_12001122001 193.994845223857 2
2362 lLLvQLMQcbeghfijkjikkxxaaahhxhhvv_10221111220 61.9838667696593 2
2363 lLLvQLMQcbeghfijkjikkxxaaaqqxqqvv_10221111220 61.9838667696593 2
2364 lLLvQLMQcbeghfijkjikkxxaxxhqxqhvv_10221010220 141.992957397195 2
2365 lLLvQLMQcbeghfijkjikkxxaxxqhxhqvv_10221010220 141.992957397195 2
2370 lLLvQLQMcbeghffijjikkxxaaakxxhhak_21112002110 193.994845223857 4
2371 lLLvQLQMcbeghfijijhkkxxxaxqhqhnan_01110220110 130.106436786803 7
2372 lLLvQLQPcbefhgijjikkkhhxaxaxxahgg_12001111002 95.9793759506635 4
2373 lLLvQLQPcbeghfijijkkkhhaaaaaqqhrr_12001111002 97.9897948556635 2
2374 lLLvQLQPcbeghfijijkkkhhhhaaaxqhwr_12001122001 193.994845223857 2
2376 lLLvQLQPcbeghfijijkkkxxxaxqhqhxcc_01110220111 130.106436786803 7
2379 lLLvQPAMcbeghfiiihjkkxxaaaxqhnxxn_10221111001 215.781821030674 50
2380 lLLvQPLQcbeghfihkjkkjhhaaahwhhrwr_12001111222 109.926477091983 19
2383 lLLvQPMPcbeghfiggjkkkhhaaahrwhhxq_12001111221 78.9873397432645 2
2385 lLLvQPMPcbehgfihgjkkkxxelxxfwlxud_10221010021 77.5647792738930 5
2386 lLLvQPwQcbeghfiiijkjkxxaaaxqhxxnn_10221111000 89.9403471736103 6
2388 lLLvQwMQccdfeghhkjkjkqraqsjkaworo_02221000222 602.552805843064 8
2391 lLLvQzMQcbeghfijkjjkkhhaaahhhxqrw_12001111222 78.9873397432645 2
2392 lLLvQzPQcbefhgijkiikkxxxaxxqqxafo_10221111022 163.012156131174 3
2393 lLLvQzPQcbefhgijkkjkjxxhahxaaahvn_10221111022 46.9787137637478 4
2394 lLLvQzPQcbeghfijkjkjkhhaaahxxxxgg_12001111200 61.9838667696593 2
2395 lLLvQzPQcbeghfijkjkjkhhhhahqxqxgg_12001122200 141.992957397195 2
2396 lLLvQzPQcbeghfijkjkjkhhhhahxqxqgg_12001122200 141.992957397195 2
2397 lLLvQzPQcbeghfijkjkjkxxxaxxaahqnk_01110220111 182.267977231243 7
2402 lLLvQzQPcbefhgijjjkkkhhhahhqaqhbg_12001111202 233.077577245438 3
2404 lLLvvQQQcbehhgkikijjkhhrwrcnckffs_12001111221 500.777305292890 13
2408 lLLvvQQQcbeihkhjhkjjkxxwrrgrgggww_10221111100 170.564067094972 5
2413 lLLvwMQQccdfghghijkkkhsarggnwxxwr_12220111022 201.472711371655 12
2417 lLLvwQMQccdfiihgjkjkkhsaknggiqeug_12220111020 435.605949647933 11
2419 lLLvwQQPccdfgjhghikjkhsarqggnwqjj_12220111022 434.817343972899 29
2423 lLLvzAQQcbehhhigjkkjkxxankgnbhqnx_10221111110 140.108889193564 8
2424 lLLvzAQQcbehhiikijjkkhhaccvhvrwit_12001111112 119.126124735303 9
2435 lLLvzQPQcbehfhgkjijkkxxarrbagbbhh_10221111112 51.9807621135332 3
2439 lLLwLAQMcacdfgghjijkkjkawmlfjjnaj_20021100002 119.018432180785 13
2444 lLLwLwQQcbeeehjikkjkjhhaaoxfahxha_01110000021 98.4051401299657 5
2445 lLLwMLQMcbeefeihhjjkkhhaaaefktwan_01110000110 332.603219086950 27
2447 lLLwPPMMcacdgfhiiijkkjkahnhqnvaqj_20021100020 109.278646952158 69
2449 lLLwQLMPcbeefgehijkjkxxhaahxxxxnn_10221110011 138.871369463253 10
2451 lLLwQLwQcbeefgehikjkkhhaaaaaaqqfo_01110001100 39.0283529170675 5
2454 lLLwvPQQcacdihghjjjkkjkahhqvvvnnr_20021100022 169.017748786768 7
2457 lLLwzMPQcacdfghijkjkkjkakmlcvxgmm_20021100222 50.8054666800038 9
2462 lLLzAzAQccdefgihjkjkkhsaqhhaqhfhq_10001210001 94.9640025189702 7
2463 lLLzAzPQccdfgeihkjjkkqraqqduosfjk_02221002211 2705.83416030326 33
2466 lLLzMLPQccdfgghijkjkkhshawwphlfww_12220110220 171.614437315872 31
2477 lLLzwzQQccdfgghjkikjkqraqjsuiqsgs_02221001221 1050.10012094530 31
2479 lLLzzAQMccdcghhiijikkhsrwjwpphhhw_12220110221 474.771565848970 115
2483 lLLzzPPQccdegjhjikikkhsahajqqhxof_10001212000 310.702121990636 11
2484 lLLzzPQMcccdhijghiikkpwrbxagrxaxn_10221111201 263.051602081031 23
2485 lLMzMzMPcbcdefghijkkkhhhhhhhhhhfo_12211221122 11.9160797830996 1
2486 lLMzMzMPcbcdefghijkkkhhhhhhhhhhsj_12211221122 11.9160797830996 1
2487 lLMzMzMPcbcdefghijkkkhhhhhhhhhxrg_12211221120 19.9498743710662 1
2488 lLMzMzMPcbcdefghijkkkhhhhhhhhhxwb_12211221120 19.9498743710662 1
2489 lLMzMzMPcbcdefghijkkkhhhhhhhhxxfo_12211221100 27.9642400437689 1
2490 lLMzMzMPcbcdefghijkkkhhhhhhhhxxjs_12211221100 27.9642400437689 1
2491 lLMzMzMPcbcdefghijkkkhhhhhhhhxxnk_12211221100 25.9614813968157 1
2492 lLMzMzMPcbcdefghijkkkhhhhhhhhxxvc_12211221100 25.9614813968157 1
2493 lLMzMzMPcbcdefghijkkkhhhhhhhqxqbr_12211221002 29.9666295470958 1
2494 lLMzMzMPcbcdefghijkkkhhhhhhhqxqkc_12211221002 39.9749843554382 1
2495 lLMzMzMPcbcdefghijkkkhhhhhhhqxqnv_12211221002 39.9749843554382 1
2496 lLMzMzMPcbcdefghijkkkhhhhhhhqxqwg_12211221002 29.9666295470958 1
2497 lLMzMzMPcbcdefghijkkkhhhhhhhqxxbw_12211221001 33.9705627484771 1
2498 lLMzMzMPcbcdefghijkkkhhhhhhhqxxrg_12211221001 33.9705627484771 1
2499 lLMzMzMPcbcdefghijkkkhhhhhhqqqqbg_12211220022 53.9814751264641 1
2500 lLMzMzMPcbcdefghijkkkhhhhhhqqqqfo_12211220022 31.9687194226713 1
2501 lLMzMzMPcbcdefghijkkkhhhhhhqqqqsj_12211220022 31.9687194226713 1
2502 lLMzMzMPcbcdefghijkkkhhhhhhqqqqwr_12211220022 53.9814751264641 1
2503 lLMzMzMPcbcdefghijkkkhhhhhhqqqxjo_12211220021 49.9799919935936 1
2504 lLMzMzMPcbcdefghijkkkhhhhhhqqqxkc_12211220021 47.9791576165636 1
2505 lLMzMzMPcbcdefghijkkkhhhhhhqqqxsf_12211220021 49.9799919935936 1
2506 lLMzMzMPcbcdefghijkkkhhhhhhqqqxvn_12211220021 47.9791576165636 1
2507 lLMzMzMPcbcdefghijkkkhhhhhhqqxxbg_12211220011 57.9827534923789 1
2508 lLMzMzMPcbcdefghijkkkhhhhhhqqxxkn_12211220011 37.9736659610103 1
2509 lLMzMzMPcbcdefghijkkkhhhhhhqqxxrw_12211220011 57.9827534923789 1
2510 lLMzMzMPcbcdefghijkkkhhhhhhqqxxvc_12211220011 37.9736659610103 1
2511 lLMzMzMPcbcdefghijkkkhhhhhxqqqhjo_12211200221 77.9871773792359 1
2512 lLMzMzMPcbcdefghijkkkhhhhhxqqqhkc_12211200221 51.9807621135332 1
2513 lLMzMzMPcbcdefghijkkkhhhhhxqqqhsf_12211200221 77.9871773792359 1
2514 lLMzMzMPcbcdefghijkkkhhhhhxqqqhvn_12211200221 51.9807621135332 1
2515 lLMzMzMPcbcdefghijkkkhhhhhxqqqqnc_12211200220 55.9821371592664 1
2516 lLMzMzMPcbcdefghijkkkhhhhhxqqqqrg_12211200220 59.9833287011299 1
2517 lLMzMzMPcbcdefghijkkkhhhhhxqqqqvk_12211200220 55.9821371592664 1
2518 lLMzMzMPcbcdefghijkkkhhhhhxqqqqwb_12211200220 59.9833287011299 1
2519 lLMzMzMPcbcdefghijkkkhhhhhxqqxhbg_12211200211 73.9864840178139 1
2520 lLMzMzMPcbcdefghijkkkhhhhhxqqxhkn_12211200211 69.9857113690718 1
2521 lLMzMzMPcbcdefghijkkkhhhhhxqqxhrw_12211200211 73.9864840178139 1
2522 lLMzMzMPcbcdefghijkkkhhhhhxqqxhvc_12211200211 69.9857113690718 1
2523 lLMzMzMPcbcdefghijkkkhhhhhxqqxqrb_12211200210 39.9749843554382 1
2524 lLMzMzMPcbcdefghijkkkhhhhhxqqxqwg_12211200210 39.9749843554382 1
2525 lLMzMzMPcbcdefghijkkkhhhhhxqxqhbg_12211200122 69.9857113690718 1
2526 lLMzMzMPcbcdefghijkkkhhhhhxqxqhfo_12211200122 61.9838667696593 1
2527 lLMzMzMPcbcdefghijkkkhhhhhxqxqhsj_12211200122 61.9838667696593 1
2528 lLMzMzMPcbcdefghijkkkhhhhhxqxqhwr_12211200122 69.9857113690718 1
2529 lLMzMzMPcbcdefghijkkkhhhhxxqqhhbg_12211002211 81.9878030638384 1
2530 lLMzMzMPcbcdefghijkkkhhhhxxqqhhkn_12211002211 109.990908339470 1
2531 lLMzMzMPcbcdefghijkkkhhhhxxqqhhrw_12211002211 81.9878030638384 1
2532 lLMzMzMPcbcdefghijkkkhhhhxxqqhhvc_12211002211 109.990908339470 1
2533 lLMzMzMPcbcdefghijkkkhhhhxxqqhqfs_12211002210 89.9888875168080 1
2534 lLMzMzMPcbcdefghijkkkhhhhxxqqhqjo_12211002210 89.9888875168080 1
2535 lLMzMzMPcbcdefghijkkkhhhhxxqqhqrb_12211002210 75.9868398264452 1
2536 lLMzMzMPcbcdefghijkkkhhhhxxqqhqwg_12211002210 75.9868398264452 1
2537 lLMzMzMPcbcdefghijkkkhhhhxxqqqqnk_12211002200 81.9878030638384 1
2538 lLMzMzMPcbcdefghijkkkhhhhxxqqqqvc_12211002200 81.9878030638384 1
2539 lLMzMzMPcbcdefghijkkkhhhhxxqxhhfj_12211002112 95.9895822028073 1
2540 lLMzMzMPcbcdefghijkkkhhhhxxqxhhkv_12211002112 93.9893604978829 1
2541 lLMzMzMPcbcdefghijkkkhhhhxxqxhhnc_12211002112 93.9893604978829 1
2542 lLMzMzMPcbcdefghijkkkhhhhxxqxhhso_12211002112 95.9895822028073 1
2543 lLMzMzMPcbcdefghijkkkhhhhxxqxhxrb_12211002110 87.9886348958455 1
2544 lLMzMzMPcbcdefghijkkkhhhhxxqxhxwg_12211002110 87.9886348958455 1
2545 lLMzMzMPcbcdefghijkkkhhhhxxqxqhbr_12211002102 91.9891291502677 1
2546 lLMzMzMPcbcdefghijkkkhhhhxxqxqhkc_12211002102 57.9827534923789 1
2547 lLMzMzMPcbcdefghijkkkhhhhxxqxqhnv_12211002102 57.9827534923789 1
2548 lLMzMzMPcbcdefghijkkkhhhhxxqxqhwg_12211002102 91.9891291502677 1
2549 lLMzMzMPcbcdefghijkkkhhhhxxqxqxfo_12211002100 65.9848450049413 1
2550 lLMzMzMPcbcdefghijkkkhhhhxxqxqxjs_12211002100 65.9848450049413 1
2551 lLMzMzMPcbcdefghijkkkhhhhxxqxqxnk_12211002100 63.9843711834390 1
2552 lLMzMzMPcbcdefghijkkkhhhhxxqxqxvc_12211002100 63.9843711834390 1
2553 lLMzMzMPcbcdefghijkkkhhhhxxxxhhbg_12211001122 77.9871773792359 1
2554 lLMzMzMPcbcdefghijkkkhhhhxxxxhhfo_12211001122 99.9899989998000 1
2555 lLMzMzMPcbcdefghijkkkhhhhxxxxhhsj_12211001122 99.9899989998000 1
2556 lLMzMzMPcbcdefghijkkkhhhhxxxxhhwr_12211001122 77.9871773792359 1
2557 lLMzMzMPcbcdefghijkkkhhhhxxxxhxnc_12211001120 79.9874980462644 1
2558 lLMzMzMPcbcdefghijkkkhhhhxxxxhxvk_12211001120 79.9874980462644 1
2559 lLMzMzMPcbcdefghijkkkhhhhxxxxxxfo_12211001100 67.9852909359329 1
2560 lLMzMzMPcbcdefghijkkkhhhhxxxxxxjs_12211001100 67.9852909359329 1
2561 lLMzMzMPcbcdefghijkkkhhhqxqqhhhfj_12210022112 101.990195135928 1
2562 lLMzMzMPcbcdefghijkkkhhhqxqqhhhkv_12210022112 115.991378669592 1
2563 lLMzMzMPcbcdefghijkkkhhhqxqqhhhnc_12210022112 115.991378669592 1
2564 lLMzMzMPcbcdefghijkkkhhhqxqqhhhso_12210022112 101.990195135928 1
2565 lLMzMzMPcbcdefghijkkkhhhqxqqhhxfs_12210022110 97.9897948556636 1
2566 lLMzMzMPcbcdefghijkkkhhhqxqqhhxjo_12210022110 97.9897948556636 1
2567 lLMzMzMPcbcdefghijkkkhhhqxqqhhxrb_12210022110 135.992646661238 1
2568 lLMzMzMPcbcdefghijkkkhhhqxqqhhxwg_12210022110 135.992646661238 1
2569 lLMzMzMPcbcdefghijkkkhhhqxqqhqhbr_12210022102 107.990739946772 1
2570 lLMzMzMPcbcdefghijkkkhhhqxqqhqhwg_12210022102 107.990739946772 1
2571 lLMzMzMPcbcdefghijkkkhhhqxqqhqxfo_12210022100 95.9895822028073 1
2572 lLMzMzMPcbcdefghijkkkhhhqxqqhqxjs_12210022100 95.9895822028073 1
2573 lLMzMzMPcbcdefghijkkkhhhqxqqhqxnk_12210022100 109.990908339470 1
2574 lLMzMzMPcbcdefghijkkkhhhqxqqhqxvc_12210022100 109.990908339470 1
2575 lLMzMzMPcbcdefghijkkkhhhqxqqqhxbg_12210022011 99.9899989998000 1
2576 lLMzMzMPcbcdefghijkkkhhhqxqqqhxkn_12210022011 105.990565197967 1
2577 lLMzMzMPcbcdefghijkkkhhhqxqqqhxrw_12210022011 99.9899989998000 1
2578 lLMzMzMPcbcdefghijkkkhhhqxqqqhxvc_12210022011 105.990565197967 1
2579 lLMzMzMPcbcdefghijkkkhhhqxqxhhhfo_12210021122 117.991524815011 1
2580 lLMzMzMPcbcdefghijkkkhhhqxqxhhhsj_12210021122 117.991524815011 1
2581 lLMzMzMPcbcdefghijkkkhhhqxqxhhxrg_12210021120 111.991070716678 1
2582 lLMzMzMPcbcdefghijkkkhhhqxqxhhxwb_12210021120 111.991070716678 1
2583 lLMzMzMPcbcdefghijkkkhhhqxqxhxhkc_12210021102 85.9883705204093 1
2584 lLMzMzMPcbcdefghijkkkhhhqxqxhxhnv_12210021102 85.9883705204093 1
2585 lLMzMzMPcbcdefghijkkkhhhqxxqhhhkn_12210012211 129.992307237088 1
2586 lLMzMzMPcbcdefghijkkkhhhqxxqhhhvc_12210012211 129.992307237088 1
2587 lLMzMzMPcbcdefghijkkkhhhqxxqhhqrb_12210012210 127.992187023105 1
2588 lLMzMzMPcbcdefghijkkkhhhqxxqhhqwg_12210012210 127.992187023105 1
2589 lLMzMzMPcbcdefghijkkkhhhqxxqhqqnk_12210012200 125.992062992094 1
2590 lLMzMzMPcbcdefghijkkkhhhqxxqhqqvc_12210012200 125.992062992094 1
2591 lLMzMzMPcbcdefghijkkkhhhqxxqxqqbr_12210012002 105.990565197967 1
2592 lLMzMzMPcbcdefghijkkkhhhqxxqxqqkc_12210012002 85.9883705204093 1
2593 lLMzMzMPcbcdefghijkkkhhhqxxqxqqnv_12210012002 85.9883705204093 1
2594 lLMzMzMPcbcdefghijkkkhhhqxxqxqqwg_12210012002 105.990565197967 1
2595 lLMzMzMPcbcdefghijkkkhhqqqqhhhhfo_12200221122 127.992187023105 1
2596 lLMzMzMPcbcdefghijkkkhhqqqqhhhhsj_12200221122 127.992187023105 1
2597 lLMzMzMPcbcdefghijkkkhhqqqqhhxxfo_12200221100 151.993420767853 1
2598 lLMzMzMPcbcdefghijkkkhhqqqqhhxxjs_12200221100 151.993420767853 1
2599 lLMzMzMPcbcdefghijkkkhhqqqxhhxhbw_12200211201 147.993242934744 1
2600 lLMzMzMPcbcdefghijkkkhhqqqxhhxhrg_12200211201 147.993242934744 1
2601 lLMzMzMPcbcdefghijkkkhhqqqxhhxqnk_12200211200 145.993150363579 1
2602 lLMzMzMPcbcdefghijkkkhhqqqxhhxqvc_12200211200 145.993150363579 1
2603 lLMzMzMPcbcdefghijkkkhhqqxxhhhhkn_12200112211 141.992957397195 1
2604 lLMzMzMPcbcdefghijkkkhhqqxxhhhhvc_12200112211 141.992957397195 1
2605 lLMzMzMPcbcdefghijkkkhhqqxxhhqqnk_12200112200 177.994381845148 1
2606 lLMzMzMPcbcdefghijkkkhhqqxxhhqqvc_12200112200 177.994381845148 1
2607 lLMzMzMPcbcdefghijkkkhhqqxxhxqqkc_12200112002 137.992753242641 1
2608 lLMzMzMPcbcdefghijkkkhhqqxxhxqqnv_12200112002 137.992753242641 1
2610 lLPvLAMQcbcdgfhjkijkkxnngnbxhxknc_10221111000 227.305121090509 23
2612 lLPvvAQQcbcdfjkjhjikkxnnnaxhnhxsj_10221111020 140.274903443811 4
2614 lLPvvPQQcbcdjkiijkjkihrraxxqxqxhh_12001111202 138.927553762286 3
2615 lLPvvPQQcbdcjikijkjikhbbaxxhhhhqq_21110000111 136.260243969998 12
2616 lLPvvPQQcbdcjkiijkjkihbbaaahxhxhh_12001111202 138.927553762286 3
2618 lLPvvPQQcbdcjkiikjkjihbbaaahqqqqh_21110000111 321.996894379985 6
2623 lLvALQAMcadfgghihijkknaxjsqhqqaxk_10012220010 225.747707855578 29
2624 lLvALQAMcadfhgghiijkkjaqhwrhxhaqj_20021110020 208.272905179798 11
2627 lLvALzQQcadfghkjiijjkjaakmxaljcvk_20021110020 841.579610479522 95
2628 lLvAMPPMccfefghihijkkumuitsdfikxn_02211110001 2761.04599233630 11
2629 lLvAPwQMcadfhggijijkknaxxjsaxnkxn_10012220001 166.916496132872 33
2633 lLvAwLQQccfefghkjijkkumuibfxiwepn_02211110202 165.579793408061 21
2634 lLvAwLQQccfefgjijkjkkumuibmkiamup_02211110202 189.340053574595 6
2635 lLvAwzQQccfefhjhikjkkumuisxfjuedb_02211110202 161.500381491757 14
2636 lLvLAAAQcbhfeghijkjkkhqiigcgtiixr_12000012120 211.072474599887 10
2637 lLvLAAMQcaeefgijkjkkjnxvvvhamhdcn_10012212002 276.162503476816 111
2638 lLvLAAMQccghfhijkikjkhuphgominqak_20102110202 600.959506386819 5
2639 lLvLAAPQcaeefgihijjkknxvvvhcahnkk_10012212000 465.544770710110 15
2640 lLvLAAPQcbfgfghkijjkkhtxtgjictphs_12000011112 193.994845223857 4
2642 lLvLAAPQccgfhiggkjjkkqdttwggudpis_21012221000 168.054675257395 21
2643 lLvLALQQcbefeijkjkijkhiiigathtvii_12000011122 51.9807621135332 3
2644 lLvLALQQcbehfjkhikijkxaxxhhbwuwdo_01110022222 11488.1945819658 17
2645 lLvLALQQcbehfjkkihijkhhhaxxikckeo_21112200000 1764.85158541128 17
2650 lLvLALQQccfefikjhjikkhduhkudjarhr_20102110210 186.277275487626 17
2651 lLvLALQQccfghgjikjikkllierdwiantf_12000011122 180.564098657224 19
2653 lLvLAMAQcbehfgjiikjkkhuhughgcixaf_12000012110 471.046419835434 6
2654 lLvLAMMQcbefegijjkkjkhiiiggttmdix_12000011120 58.1872527090216 17
2655 lLvLAMMQccfheijgijkkkqdtdwiwwelaf_21010201221 562.250156003235 13
2658 lLvLAMQMcaeggiihhjjkknxgbhhrwqxqk_10012212001 254.181885129571 5
2661 lLvLAwQQcbehfigijjkkkxaxxkkruudlj_01110022222 644.203367888510 29
2662 lLvLAwQQcbehfigjijkkkhhhawwiniets_21112200000 164.656049985734 29
2663 lLvLAwQQccfeghjjhkkjkllmpgpmnumpi_12000011111 189.340053574595 6
2664 lLvLAwQQccfheiihjkkjkqdtdwjgheqdr_21010201220 165.172924181861 6
2665 lLvLLAQQcbghihihkijkkxqhnvvnasoax_10222201110 122.236432738630 15
2666 lLvLLAQQcbhggikigijkkhqagrargooqx_12000012112 208.998146343576 7
2670 lLvLLMQQccegfkgikjijkhttslvvhwwfu_20102110221 137.542695151866 13
2673 lLvLLPQQcbegjikhkiijkhianrdrankku_12000011222 321.996894379985 6
2675 lLvLLPQQcbfhgjkihjkjkxudckucvriru_10222211101 1595.95014015991 7
2676 lLvLLPQQccegjjgkijikkhttrsvdvwceh_20102110221 220.378768631752 51
2678 lLvLLQMQcbghihjikijkkxqhnvvvhsoet_10222201111 106.149871145623 5
2680 lLvLLQPQcbejhjijikhkkxlqvgvgbugul_10222211100 104.597563908518 23
2686 lLvLMzQQcbghihkhjjkjkhihukakaattd_12000012222 142.977735303697 5
2687 lLvLPLQQccefhjkhikjjkhthmllrkleum_20102110111 91.1455404903167 15
2689 lLvLQLMQcaeefhiijjkkknxvvjxluqifo_10012212000 675.939320253535 23
2691 lLvLQwPQccffhegijkjkkqdttqvauirvw_21010201101 90.2430720846478 31
2692 lLvLvQQQcbegjgjhkikkjhignrnrvkwkf_12000011221 157.905000927359 35
2693 lLvLvQQQcbfghijkkjkijhtgjwvgcjckf_12000011221 174.309471159960 11
2698 lLvLwPQQcaehighijkkkjnxkiksixmxcn_10012212200 164.674142054066 45
2699 lLvLwPQQccggihkijijkkqdagcxgjbjdq_21012221220 259.041973686222 33
2700 lLvLzQAQccehfiijhkjjkuaabjjjsqvvj_02211100002 2032.21027301955 37
2701 lLvMLLQQcbfefhkjjikkjxiptvexajtip_10222211001 197.994949366117 3
2702 lLvPAMAMcafegghhiijkknxxgbhhaqqxk_10012210010 259.734357491254 45
2704 lLvPAPAMcccgfeihgijkkqjaqqaajjqqj_02221102202 801.598646672587 31
2705 lLvPAPAMcccgfeihhijkkhrahhaaxqhhr_12220012212 182.267977231243 7
2707 lLvPAPPPcccgfeihjjjkkqjaqqaaqsjqj_02221102220 150.143383327218 13
2710 lLvPLzQQcafeghkjiijjknaakequabvvj_10012212200 492.373711717187 103
2711 lLvQLvQQcadfeehikjjkknaaajncqvsaq_10012200001 229.158358173198 11
2712 lLvvAAQQcbgighkijjjkkhxagjhjgcctp_12000011111 247.641513905582 9
2714 lLvvAAQQcbhighhjkjjkkxxannknarwax_01110022021 166.916496132872 33
2715 lLvvAAQQccgfihhkihjkkhahgbbhggrax_12220011102 310.702121990636 11
2716 lLvvAMQQcbhighhkjjjkkhhhgrwhgcvqx_12000012211 254.181885129571 5
2717 lLvvAMQQccgehhkikijjkhaqgrarqrwga_20102220020 17.9516411787043 5
2720 lLvvLQQQcbgghkjgihkkjxxnnvnkvrofr_01110022020 227.512357288494 13
2721 lLvvLQQQcbgghkjgijjkkxxnnvnkvrwof_01110022020 227.512357288494 13
2723 lLvvQAMQccgfehijkjkjkhaaagghhxxxx_20102220011 97.9897948556635 2
2725 lLvvQAMQccgfehijkjkjkhhhagghhqqxx_20102110022 193.994845223857 2
2726 lLvvQAMQccgfehijkjkjkqaaajjqqqhqh_21012221100 97.9897948556635 2
2727 lLvvQAMQccgfehijkjkjkqqaqsjqqqhqx_21010201102 193.994845223857 2
2730 lLvvQAPQccfgehikjjkkjqtuqbbteqddq_21010201101 142.977735303697 5
2731 lLvvQAPQccgfehiihjjkkqaaajjjjqqsj_21012221100 122.630458909991 7
2732 lLvvQAPQccgfehijkjkjkhaaaggaapppp_20102220000 28.3728079225416 13
2733 lLvvQAQMcbhigghhgjjkkxaaakvvkahck_10222211100 353.302472677239 10
2735 lLvvwQQQccgikjjkiihjkhagssssggggg_12220011100 419.004807513029 7
2736 lLvwLAQQcadighghkjkjkjahkknkqhksc_20021111000 217.859419124481 9
2742 lLvzPMPQccceghgjkijkkqjqoooxafxxf_02221100122 350.480488533280 21
2744 lvLAAPLQccdfegihjkkjkffafqssqxxqf_02222001122 250.334286065960 7
2745 lvLAAvQQcecfgfjikijkkccaxlcclrrll_01111002222 1716.33650423882 17
2746 lvLALAPQccdfgihjkkjjkffaqaaaaiiii_02222001111 309.098826241217 7
2747 lvLALAPQccdfhgikjjkkjffaluaaeiqqq_20000222200 340.096354816255 9
2748 lvLALLQQcecfgihjkjkkjfrthrwsffsff_20110222211 162.549655117087 29
2751 lvLALLQQcecfgjkihjkkjccaxvvnncnnc_10000112211 539.699776047332 14
2752 lvLALLQQcecfgkjhijkjkccaxkkvvccnn_01111000022 124.487914065566 14
2753 lvLALMPQcecfghijkkijkccaxmjrddsbm_01111000022 131.749786256392 31
2754 lvLALMPQcecfghijkkjjkccaxmjrdinfq_10000112210 548.758072629310 29
2756 lvLAvAQQcecfijgkhijkkccaqqcavnnxx_01111000221 84.0002885878145 7
2759 lvLAwLQQcecfghikjjkkjfrtarrffssss_20110222211 433.894086627120 9
2765 lvLLALQQccdgfjikjjikknkaacckncvvc_12020111111 122.520282207604 14
2766 lvLLALQQccehghgjkijkkfsmdgoojsnkn_02211001200 352.031534461452 11
2770 lvLLAMMQccgegghikjkjknqkxhgoafhbh_20000212221 360.305411765629 11
2771 lvLLAMMQccgeggjhikjkkjajaasnjqkaq_12222010001 149.669508890982 13
2772 lvLLAMMQcefdgihijkjkkrloqagssxoai_02222100011 351.282196062564 41
2773 lvLLAMMQcegdggjhikjkksajaasnjqkaq_12222010001 149.669508890982 13
2775 lvLLAMPQccghefjijikkkbxugdwgwwxdd_21111000222 438.712156055455 15
2777 lvLLAQzQcefdgihhjkjkkrloqapgdalxf_02222100021 465.523544593140 39
2778 lvLLAwQQccghefhijkjkkbxugdsgwaglm_21111000221 223.545441741842 29
2779 lvLLAzQQcdgfhgjkijkkjjaamajjcjjcc_02211101022 596.377543291934 7
2781 lvLLLAQQcefghigjikjkkghahenrrwsfr_12222110001 683.018046984781 10
2782 lvLLLMQQccdhfgihjkjkknkxxngkbcnnc_12020111111 545.020090588115 27
2783 lvLLLMQQccdhggkiikjjkwrahrwcckkcv_10202111111 817.183453297650 14
2786 lvLLLPQQceeegkijhijkkfssofsjosgbs_20110222222 2694.47909297433 25
2791 lvLLLQMQccghijfhijkkknqahhagcvadl_20000212111 345.186765101852 5
2796 lvLLMAPQcegdfihkjjkkjcqvxqxahxxqx_01111222211 94.9640025189702 7
2797 lvLLMLQQcegffhkijijkkreuearggwwgg_12020011111 291.510862284888 15
2804 lvLLPwQQceggihkgjkjjkkahmmkkvkffk_02211001102 122.075083863387 3
2805 lvLLPwQQceghgijgkkjjkfxhxhjojfssf_20110222211 158.189637966320 8
2806 lvLLPwQQcegighjkijkjkguauagnnggbg_21001002222 812.080687399062 5
2808 lvLLPwQQcegighkgjkjkjfxaxaooossff_20110222211 250.334286065960 7
2810 lvLLvQQQccfijkhjikjikviqqagvkvkjj_01122220000 113.520419589853 29
2811 lvLLvQQQccfjikhjjikkiviaaagvvkkss_01122220000 110.001547786066 27
2812 lvLLvQQQcdffihgjkkjjknqqaanvvkkkk_10202111122 70.4531820561699 3
2813 lvLLvQQQcefihkkijhijkghqtqnwwjgow_12222110001 524.032936864774 11
2817 lvLLzQMQceggfhjhikkjkfaaeqtgvulvp_02211100022 281.991574384400 7
2818 lvLPLLQQcegffhkijjikkghhhagwwggrr_12222111001 107.581697874651 7
2820 lvLPwAPQcefgdhikjjkkjcqqvqqaaxxxx_01111222211 70.4531820561699 3
2824 lvLvLQQQccffkjghikjjkwaqmmrbwccrr_10202111022 122.075083863387 3
2825 lvLvLQQQceihjkhkijihkgaheiwrgrgrk_12222110100 134.755652901515 17
2826 lvLvLQQQceijkhkjihijkgaqhxwggwgww_21001002222 84.0002885878145 7
2830 lvvLAPQQcfhffgikjjkkjlpuemegbnsfg_02211110100 189.340053574595 6
2831 lvvLAQAQcfhiggjijkjkkttmtalmrufut_20110211021 94.3744144116279 9
2834 mLALLAAMPbcbefhghijkllhhwshwwchhhhw_211220112121 821.490796584936 55
2836 mLALLLAPQcbbeghjijklllqqjnavhqvojsk_022001210000 294.229034719607 51
2838 mLALLLMAQcbbegijiikkllqqjnahhxqhchj_022001212002 194.430390507651 23
2843 mLALLLMQPcbbeghjikjkllqqjnakhqhvchj_022001210002 168.907680291070 85
2854 mLALLMMPPcbbeghhijjkllqqjnawrhhchqs_022001210020 175.586091828202 39
2855 mLALLMMzQbcbfhgigjklllxxnqqaqkqqqsj_011002120022 430.664327224542 57
2856 mLALLMPMPbcbfhgijiikllxxnqqaqxxhxxk_011002120010 609.961988338131 39
2857 mLALLMzMQbcbfhgijkljllxxnqqaqxqqkhx_011002120002 345.100772695280 57
2858 mLALLMzQPbcbfhgijkkkllxxnqqaqxqjsxn_011002120001 549.242873940092 7
2859 mLALLPMzQcbbeghhijklllqqjnanbpdqxbw_022001212001 151.720309610360 21
2862 mLALLQzMPbcbfhghhijkllxxnqqajsxxxxn_011002120101 442.303357837441 141
2866 mLALLvPQQcbbeglikjijllqqjnaxxxxrkvc_022001212020 65550.8565699789 105
2867 mLALLvQPQcbbegjikkjlllqqjnahqlhvnkc_022001210002 194.119182646348 15
2874 mLALLzMAQcbbeghikjjlllqqjnanpdabaax_022001212201 133.460661730332 93
2876 mLALLzPMQcbbeghkijlkklqqjnanxxxhvcw_022001212201 2733.25043882422 49
2878 mLALLzzQQcbbegijklljklqqjnapilejrvk_022001212202 208.217958910966 45
2881 mLALPLAMPcbbefgihijkllqqjnqahxvqqqj_022001200202 145.594167912195 11
2883 mLALPLMMPcbbegfihijkllhhrwhhaarhhhr_122110011212 1181.10445640313 8
2884 mLALPLMzQcbbegfihjklllhhrwhhaahhhqx_122110011221 992.226199400058 22
2889 mLALPMzMPbcbfffghijkllxxnqhxaxxxxxk_011002101010 193.438127697950 17
2899 mLALPvMQPbcbegfjjijkllhhwsahhwfrhhr_211220122212 112.982158409251 71
2903 mLALPvzQQbcbegfkiljkllhhwsaabjqgwqa_211220122221 193.413179985707 73
2940 mLALvMMQPbcbehiijjkjllhhwswjwpphhhw_211220110221 1078.40230066515 163
2963 mLAMLLPMPbcbdeghijjkllxxnxxjxnngxxn_011010021101 558.777065374831 47
2965 mLAMLLwPQbcbdeghilklklxxnxxjaaqkvsn_011010021000 210.290506343262 85
2967 mLAMLLwQPbcbdeghijkkllxxnxxjxaqhfxk_011010021001 142.882377751104 39
2968 mLAMLMzMPbcbdegghijkllhhwhhjsahhhhw_211212212121 53.0660648682964 11
2972 mLAMLvMMQbcbdegijjklllxxnxxjajbdprb_011010021210 109.524852026228 29
2973 mLAMLvQLQbcbdegijjlkllxxnxxjagjqqof_011010021210 78.8523872091539 73
2986 mLAMvLMMQcbbdeijkklljlhhrhhaanomuna_122121102002 1.17531248970734e6 91
2987 mLAMvLMPQcbbdeihhlkkllqqjqqaanqjgii_022020011220 2.72811619504120e7 83
2988 mLAMvLMQPbcbdeihjkjkllxxnxxxxnnnnxn_011010022110 501.889453372980 24
2990 mLAMvMAMPbcbdehhhijkllxxnxxqhxaxxxk_011010021010 247.800290438623 59
2995 mLAMvMwAQcbbdegihkjkllhhrhhwhhaarhr_122121100112 51569.3235131661 56
2998 mLAMvMzAQbcbdehijkilllhhwhhqaqqwqsj_211212201022 2168.85217404643 67
2999 mLAMvMzMQbcbdehijklkklhhwhhqaqqhhxr_211212201022 413.872988786898 31
3005 mLAMzLLAQbcbdefhikjkllhhwhhhkhrrohw_211212110221 342.444658810143 31
3009 mLAMzLLQPbcbdefijkkkllhhwhhhxaxnkhw_211212110201 284.366396403141 105
3018 mLAMzLzMQbcbdefhjkklllhhwhhhkakflda_211212110202 73.6355811349311 33
3020 mLAMzMLLQbcbdefghjklklxxnxxxxxraarn_011010101120 47.7152465007347 49
3033 mLAMzPzMPbcbdefhhijkllhhwhhhnkahhhw_211212112121 51.3948404084353 51
3038 mLAMzwAMPbcbdefgiijkllhhwhhhhjsahhw_211212122121 60.7145453120930 39
3045 mLAMzwLQPcbbdefgjkjjllhhrhhhhxaqhhw_122121211021 158.149173753526 35
3048 mLAMzwvQQbcbdefgkjljklxxnxxxxaaajjk_011010100221 199562.290808584 63
3054 mLAvLAMPQbcbfhijjkjlllxxnxajiphxhvo_011002212000 1571.57809749637 83
3055 mLAvLAMPQbcbgffjilkllkhhwaashwhhbgk_211220011200 1630.89613996397 177
3056 mLAvLAPPQbcbgffkiljlklhhwaasewaigsb_211220011220 18502.0263321699 127
3058 mLAvLAwQQbcbfhfijlkkllxxnaajjdpaboo_011002212110 5496.54955376757 143
3059 mLAvLAwQQbcbfhfiljkjllxxnaajjqqqwof_011002212110 169669.542810194 169
3064 mLAvLLPQQbcbfkiijlkllkxxnaxjbgdmaum_011002212101 71117.6744999166 19
3065 mLAvLLPQQbcbghhikjlkllhhwhgggxbaxxb_211220011022 1114.35853463070 9
3068 mLAvLMAPQbcbfhjiilkjllxxnaaqgjqqsof_011002212010 6289.09526090746 281
3069 mLAvLMAPQcbbhfjiilkjllhhraaxorhhnbg_122110202101 6415.51283349295 277
3076 mLAvLPAQPcbbhihjjijkllhhrhrvnrfnhhr_122110202012 1156.21525566007 167
3078 mLAvLPMPQcbbfhjhkjkkllqqjqjjjxshqqj_022001121200 612.025821822261 13
3080 mLAvLPQPPcbbfhjhiijkllqqjqjjjnksqqj_022001121202 1065.99361291977 131
3081 mLAvLQAMPbcbgfihhijkllhhwhhwwwwhhhr_211220011212 1181.10445640313 8
3083 mLAvLQwAQbcbfhigijkkllxxnxajojhhohn_011002212001 170.960618904758 101
3084 mLAvLQwMQbcbfhigikklllxxnxajojxknsn_011002212000 331.028651966765 25
3085 mLAvLQwPQbcbfhigijlkllxxnxajojqoonj_011002212000 550.628081127328 47
3091 mLAvLwMQQcbbhfiikjlkllhhrhhofaahwrw_122110202111 21631.9764210737 67
3094 mLAvLwQQPbcbfhikijkjllxxnxarawqhxxk_011002212001 363.839116924832 17
3095 mLAvLwQQPbcbgfkjijikllhhwhhaavxcqhw_211220011221 489.436453280541 65
3096 mLAvLwQQPcbbfhjiikjkllqqjqaankhxqqj_022001121002 425.847658948320 15
3099 mLAvPALPQbcbgfhfkjjlllxxnaaajqnsaqa_011002210001 9303.04111580090 71
3100 mLAvPALPQcbbghffkjjlllhhraaanhkwaah_122110201110 4273.30663372231 61
3116 mLAvPwAAQbcbgfhijkkkllxxnxxaaaxnkxk_011002210001 252.900142527041 20
3120 mLAvPwAMQbcbgfhijklllkxxnxxaaaxxhqk_011002210001 591.014860373056 26
3124 mLAvPwQMPbcbgfhijhjkllxxnxxaaakkxxk_011002210010 527.654802078556 16
3125 mLAvPwQMPbcbgfhijijkllxxnxxaaaqhxxk_011002210010 333.448472236595 31
3127 mLAvPwQzQbcbgfhijhklllxxnxxaaakxxkn_011002210011 682.023704858426 24
3131 mLAvvLQQQbcbjglkkkiljlxxnjoangnnxfx_011002212210 5934.28826563931 57
3136 mLAwLALPQcbbdfhgkjkkllhhrhjahhowrhw_122122012221 193.783254279078 63
3143 mLAwLAPMPbcbdfhgijjkllxxnxnxxaanxxn_011011221101 1771.22859541097 68
3145 mLAwLAPPPcbbdfhgijjkllhhrhjahxqohhr_122122012212 135.131281781777 51
3152 mLAwLLwQQcbbdfijjkklklhhrhjwsweehhr_122122011022 633.632973258427 119
3153 mLAwLMLPQcbbdfhikljkllhhrhjajidacff_122122010112 80.7075060382884 67
3154 mLAwLMMzQcbbdfhiijklllhhrhjajcidhie_122122010122 136.615150692126 25
3155 mLAwLMvQQcbbdfhilkjllkhhrhjajqqqofk_122122010112 106.928602253250 57
3157 mLAwLPAMPcbbdghiiijkllhhrhqaqjshhhr_122122010212 528.674550655188 9
3158 mLAwLPPzQcbbdghijhklllhhrhqaqqwqqxh_122122010220 882.232406090020 33
3159 mLAwLPzMQcbbdghijklllkhhrhqaqqhqsjr_122122010222 441.260110495880 127
3173 mLAwLwQzQcbbdfhiijkkllhhrhjaknxxfxw_122122010221 185.795691043997 31
3182 mLAwvAAMQbcbdhijjhlkllhhwhaakokxxvc_211211002021 912.615437044504 213
3187 mLAwvAPAQbcbdhijhjklllhhwhhakckqqbc_211211002011 571.082917000335 73
3190 mLAwvLAQQcbbdgkhijjkllhhrhhwwrjsrhr_122122010012 615.223426021391 91
3193 mLAwvLQQPbcbdgjhjkkjllxxnxxrgrkokxk_011011220201 731.154841145071 131
3194 mLAwvMAQPcbbdigjhijkllhhrhhhwwrwhhw_122122010121 893.943288951260 36
3196 mLAwvMMAQbcbdhggkjjlllhhwhaakhrfhbg_211211002210 1295.05327065866 201
3205 mLAwvQLAQbcbdhigkjikllhhwhhahaarrhr_211211002112 436.607026128207 12
3209 mLAwvQLQPbcbdhigjkjkllxxnxxaxaahqxn_011011220110 273.690446027425 23
3232 mLLALLPPQccedhhhillkkllnxkxaaaxtfnt_120011122001 586.064872060093 147
3246 mLLALPPzQcecdhhihjklllhqrwqqhqhhhwr_201022201122 8211.47982662472 13
3251 mLLALwAPQacdehhihlkklljkaqhvavqjgii_200210001220 5591.90301097349 73
3263 mLLAMLMzQcecdfgihjklllhqrwqqooxxxqh_201022000110 1005.82456622279 15
3289 mLLAMzLAQbeddfghkjjlllxxrwaxxxjsaax_011100110001 83.2108948787726 5
3297 mLLAMzMzQbeddfghijklllhhcvahhhhhhwr_120011221122 45.6650190959663 3
3298 mLLAMzMzQbeddfghijklllhhnkahhhhhhbg_211122112211 53.0660648682964 11
3299 mLLAMzMzQcdcefghijklllhfrtxhxhxhxjo_201021102110 69.8425368150309 35
3311 mLLAMzPzQcecdfghjiklllhqrwqqqaahhrw_201022002211 303.731772357653 4
3319 mLLAPLwPQcecdfghilklklpqrrccaahnvwk_102211120111 337.005961027618 7
3321 mLLAPvQLQcecdfgijjlkllpqrrccaorhhbg_102211120201 220.973957928106 16
3324 mLLAPzMzQbeddfghijklllhhnkbgqqqqqqa_211122200220 105188.195766942 41
3325 mLLAPzMzQcecdfghijklllhqrwffhhhhhxq_201022211221 260.869250167964 29
3333 mLLAvAPPQcecdgihjlklklhqrwwaqjqjtrp_201022200111 883.726780962357 5
3340 mLLAvLMQQcecdgklkikjllqhsjjawbnbwkn_210122211010 270.704655050597 7
3345 mLLAvLQMQccedikhjiljlllnxkxaaajxrip_120011122200 880.482059605646 39
3347 mLLAvLQPQcecdgkjjiljllqhsjjahrnawha_210122211012 1040.71488162872 13
3351 mLLAvMAPQccedgihjlkllklnhcweiqaahxs_120011122201 788.010772132664 31
3370 mLLAvvQQQbeddljkkjijklxxrwxaannnkkk_011100011221 3198.77495223904 37
3372 mLLAvvQQQcecdlkjjilljkqhsjhahrwrwww_210122211010 699.696006467671 29
3373 mLLAvvQQQcecdlkjjklkljqhsjhahrbrbww_210122211010 360.305411765629 11
3376 mLLAvwQMQacdeijhkiljlljkaqnavashnos_200210000122 1142.63165404254 49
3378 mLLAvzAQQcecdhkilijkllqhsjahhwnwfjj_210122211000 2017.25108576807 7
3379 mLLAvzAQQcecdikhkljkllhqrwaqqjssswr_201022200111 874.094322442826 23
3385 mLLAwALPQccedfghillkkllnhcqeeahiwci_120011220112 645.161274622661 107
3386 mLLAwAMzQcecdfhgijklllhqrwqaaxxxxnk_201022001100 260.275552319468 3
3393 mLLAwvMQQcecdfhklkjlklhqrwqnqahnqxq_201022000012 167.901010132402 5
3394 mLLAwvMQQcecdfhlkkjllkqhsjhwhhqwqxx_210122111100 541.145118438858 7
3395 mLLAwvMQQcecdfijlkkllkqhsjhgbhhqqxx_210122111100 541.145118438858 7
3398 mLLAwwMAQcddefgjkjjlllhsjahahqhaqfo_100011000122 378.646979546876 12
3400 mLLAwwwQQcddefgjjjklklhsjahahhaxxjj_100011000122 235.904386410913 24
3401 mLLAwzPAQacdefiijiklkljkaaxxaaaaxjk_200210002120 837.614292310048 29
3402 mLLAwzPQPacdefiijikjlljkaaxxaaaanqj_200210002120 490.050547259087 21
3412 mLLLAAMzQbdfggghijklllxnqahvhqhqhei_102220112201 378.663011783193 39
3413 mLLLAAMzQccgfghgijkllllntpaxwxxxxxa_120011100110 120.326704856152 9
3414 mLLLAAMzQcdffgfhijklllqgdatgqhqhqdm_210122102210 113.164277781886 47
3415 mLLLAAPLQcdfgehgjiklklqcedqqkboppjk_011122010121 9737.12773506950 47
3416 mLLLAAPLQcegfgghjiklllqqqaqofaaxxvc_122201112211 623.175172025907 9
3426 mLLLALAPQcdgfejhilkjklhrhaaqaaaajsw_022210022201 562.656972025783 47
3441 mLLLALPAQcdgfejkijjlllhfhaqhhfosxte_201022200111 168.656490132819 65
3444 mLLLALPPQcdfgehiilkkllqcedqlhgqfvxt_011122011120 487.997950811067 3
3445 mLLLALPPQcdgfejkilkkllhfhaqhhfxfjip_201022200111 193.823940862509 71
3447 mLLLALQLQcdefgihjilkllqgmatmemkqqrf_210122111022 1076.14465659926 71
3448 mLLLALQMPbcfeehhijjklltsmlaqllnnahw_201022211121 284.212401913147 121
3456 mLLLALzQQcdgfejkjijlllhshahhhwfrhxq_122201122221 109.443689405437 9
3460 mLLLAPPzQcdgfehhjiklllhfhaqiphfxhjf_201022200112 123.149258367293 53
3463 mLLLAPwAQccgeggihjkllllntiagaaxxxxa_120011122110 335.055813279616 19
3465 mLLLAPzAQcdgfehijiklllhshahxqhfhhrw_122201122211 145.594167912195 11
3478 mLLLAvQQPcdfgejkiikkllqcedqeegngwhr_011122011102 4347.24499803094 79
3479 mLLLAwAAQbedgfhijkjlllxxnxxxaaxnxnk_011102211100 1181.10445640313 8
3483 mLLLAwMMQcdfgehikjlkklqcedqqebohgfr_011122011012 723.998618781895 5
3484 mLLLAwMQPcdfgehikjikllqcedqqebowgpk_011122011011 509.851679322778 49
3487 mLLLAwPAQcegfggkiijlllqqqaqoadlfxxa_122201111221 162.895575977859 13
3488 mLLLAwPQPcegfggiijkkllqqqaqoidicsaw_122201111221 118967.882564600 55
3505 mLLLLAAAQacfighjjkjllljkglwmmicsxdu_200212101100 428.134431757864 30
3507 mLLLLAAAQbefgigjiiklllxxqhwrqgbxqpe_102210111200 160.028930695356 55
3510 mLLLLAAPQbeegiihjkklllhhhhsssahhfsf_120011122001 519.315124567933 5
3512 mLLLLALQQbcgfihkljiklllougoohqqrvnn_022110002111 487.997950811067 3
3514 mLLLLALQQcedfghlkjjlklptrnbvxqdxpbw_102212011022 1338.79632929691 39
3525 mLLLLAPPQbcgfihjklijlllougooxxhrkkc_022110002111 474.952096674815 45
3531 mLLLLAzQQacfighjljllkkjkglwmicsrbrj_200212101100 354.264458632132 9
3534 mLLLLLAQQacfhkjkjllkjljkghtadlcogsg_200212101000 515.808304871214 19
3536 mLLLLLAQQbcfhgkkiijklltshbfhhsrtfss_201022222010 436.257567983586 82
3538 mLLLLLAQQbcghjkilkljjltsdotxrqmaqto_201022212010 362.734389887235 21
3539 mLLLLLAQQbdefkjhlkkjllhrugxdkdxxplr_120001211100 30797.1816758016 25
3547 mLLLLLMQQbedghikkjjkllxxwvnnaxqqxvj_211120000112 16601.5794339665 10
3548 mLLLLLMQQbefghijjkjlllxxqhsoxqxxhof_102210111222 201.618099115314 5
3549 mLLLLLMQQbegfjkljlkjklhhqaaaqxaxxxa_120011211000 536.093675686720 11
3551 mLLLLLMQQcdghighjklkllhshwwbgphlfww_122201110220 486.131973641880 19
3557 mLLLLLPQQbcfhgkjiijllltshbfhqsrtjnk_201022222011 377.139814032324 31
3563 mLLLLLPQQccgigjikhkllllnicwmnejinrf_120011121022 356.553510992924 22
3567 mLLLLLQAQbefghikjjklllxxqhsoqxqxxcc_102210111220 240.857015301638 69
3568 mLLLLLQAQbefgjihjjklllxxqhdogxqxxrg_102210111220 2622.73174635116 67
3569 mLLLLLQAQbegfjkhijklllhhqaaaooxxhww_120011211002 525.864809603661 51
3570 mLLLLLQAQcedfikjijkjllptrnkdijxmunn_102212011000 326.555394763334 21
3573 mLLLLLQPQacgfkhjiljkkljkjjtqqmqsscj_200212101002 476.855169106824 21
3574 mLLLLLQPQbcefkjhiljjlltsuwqefwhqtck_201022212002 257.731692288916 11
3577 mLLLLLQPQbcfhgkkjiljkltshbfhhqratfs_201022222010 1516.13237801669 50
3578 mLLLLLQPQbefghikjklkllxxqhsoqxxhxfo_102210111222 230.877505828438 11
3579 mLLLLLQPQbegfjkhiklkllhhqaaaooxaxjs_120011211000 840.865969339749 5
3592 mLLLLMLQQbcghiihjjllkltsdojofqmdbsw_201022212101 269.531472538838 29
3594 mLLLLMLQQceggghlkljkklhhhagvhqhiawg_022210000012 3096.32377902654 9
3596 mLLLLMMAQbegfhigijklllxxmxwowjxmqqa_102210110220 1276.99859118065 17
3597 mLLLLMMAQcedfigjikjlllptrncrdviakcn_102212011012 308.356878192434 10
3598 mLLLLMMMQcedfigjikkkllptrncrdviirnn_102212011010 321.996894379985 6
3601 mLLLLMMQPbegfhhgikjkllxxmxwrwbhhwas_102210110220 212.997063329066 25
3604 mLLLLMPAQacfigihikjllljkglwqldfnxip_200212101201 16603.6604130713 39
3610 mLLLLMPPQbcghiikhlklkltsdojotfdxksn_201022212101 391.117866188545 69
3612 mLLLLMPPQccefigjiljkkllnewgbikqtbrs_120011121220 183.811531109344 69
3620 mLLLLMzQQbcghiikljlklktsdojotqmaxos_201022212100 1527.29434387573 73
3622 mLLLLPAAQbeggfjhiiklllhhquvacovaqhx_120011211002 263.972376628741 9
3623 mLLLLPAAQcedihgiikjkllptrbvkjbhurlj_102212011022 437.301597240980 33
3624 mLLLLPAMQbeefihjhjlkllhhxannxkxqkvk_120011122020 321.996894379985 6
3625 mLLLLPAMQbefgjhhjilkllxxqhxbwubxvrg_102210111020 352.335060222359 89
3626 mLLLLPAMQbefgjhihklllkhhiuhbnkuhbgw_120011211212 141.925128156525 13
3628 mLLLLPAPQbeggfjhillkklhhquvacolujsv_120011211000 366.129725651479 49
3630 mLLLLPAQPbefgjhihkjjllhhiuhbnkuhahr_120011211212 153.391999438765 17
3634 mLLLLPMAQbefgjhikkklllxxqxxjoqxhxvc_102210111020 281699.550181900 7
3636 mLLLLPMAQbegfjhgjiklllxxmxxrwlbhkow_102210110022 212.626904800452 9
3638 mLLLLPMMQbdefgiikjkklldwignojpmtbvj_210102122220 319.602842877890 58
3641 mLLLLPMMQbegfjigijklllxxmxxowjlmvjs_102210110022 1695.80614760405 23
3642 mLLLLPMMQcedfihikjlkllptrnccbxxxjcf_102212011010 247.539546826592 101
3643 mLLLLPMPQbefgijijjlkllxxqhrdoxqxhrg_102210111220 213.787058117950 49
3648 mLLLLPPAQbdefhihkijlllhrugvvkhrphxq_120001211112 212.626904800452 9
3649 mLLLLPPAQccgihgjiikklllnickwmnjmrmj_120011121022 840.735786340414 34
3653 mLLLLPPPQbdefhihkjlkllhrugvvkhpxkjs_120001211112 245.811902801527 21
3658 mLLLLPQLQbeggfjhijlkllhhquvacoxhcnv_120011211002 280.237708669816 83
3660 mLLLLPQzQbefgghhjiklllxxqhrbwxbxqpe_102210111200 346.397117980391 7
3662 mLLLLPwQQbefgjhhillkklxxqhxbwbtirbb_102210111022 282.434981817526 77
3663 mLLLLPwQQbefgjhilklklkxxqhxsohhahvn_102210111022 128.787447755929 47
3666 mLLLLPzQQbeggfjiiklkllhhquvaovxavcc_120011211000 77.2736229298897 35
3667 mLLLLPzQQccgihgjlkllkklnickwmtmulnr_120011121020 390.770420038153 14
3668 mLLLLPzQQcdghiijljkjllhshwjwphphhbg_122201110222 1205.63189188857 37
3672 mLLLLQLQPbcefihhijjklltsuwjckoulwqj_201022212102 1214.61680118639 107
3677 mLLLLQwAQbcfgihggjkllltsqjjjjrxxxxa_201022222001 304.346503444341 11
3680 mLLLLQzMQbcgfihgjklkkllougookxhhkcw_022110002111 1461.66549924587 87
3681 mLLLLQzPQbcegigijjllkltsxojosaqxswj_201022222110 626.115735003444 105
3686 mLLLLvQQQbdefjhkilljklhrugqkiraapfv_120001211100 600.273991296111 33
3687 mLLLLvQQQbefgikjljljklxxqhoqxlqdxxf_102210111221 201.509116268654 59
3688 mLLLLvQQQbefglkjljkjklxxqhqqxhqxxxa_102210111222 152.811396047590 13
3690 mLLLLvQQQcedfkjijkklllptrndijxmaqhs_102212011000 314.858605877953 9
3698 mLLLLwPQQacfigkiikjjlljkglwidfsnrrj_200212101210 2582.87996143201 7
3699 mLLLLwPQQbcfigkljljlkkxcxcvqqihehxv_102221100122 631.981575989908 11
3702 mLLLLwQMQbegfhgjkjklklxxmxwwqhxxqrj_102210110222 2064.26630006255 69
3705 mLLLLwQQPbdefhihjikklldwignjjqbpkaj_210102122002 1416.65893484211 85
3706 mLLLLzAQQbefgjihkijlllxxqhxogibuvkv_102210111012 2407.34875608655 15
3707 mLLLLzAQQbefgjkhlijkllxxqhxqghbuavb_102210111022 470.155334029543 59
3708 mLLLLzAQQbefgjkjkiklllxxqhxquebptiv_102210111022 313.208511516557 8
3709 mLLLLzMQQbefgikjljllkkxxqhrqxiqthar_102210111222 323.909907025861 11
3710 mLLLLzMQQbefgjiklkljlkxxqhxopiituhb_102210111012 259.773005254298 51
3711 mLLLLzMQQbefgjkikiklllxxqhxqgebphrb_102210111022 189.870153518631 59
3714 mLLLLzMQQbegfjgkjlikllxxmxxwhlhsxng_102210110022 923.649550539122 31
3717 mLLLLzPQQbeegjlkljklkjhhhhaqqhhxhxh_120011122000 834.959508523062 5
3718 mLLLLzPQQbegfjhiklklklhhqahooxxxxgg_120011211200 311.047877444137 41
3719 mLLLLzPQQbeggjhikiklllhhquhcoxvxvkv_120011211200 116.469172165902 47
3720 mLLLLzQAQbefgiihjkilllxxqhrogxibqdm_102210111210 10273.9804903020 9
3721 mLLLLzQAQbefgjihkkilllxxqhxogpibrbo_102210111012 304.133608954936 51
3722 mLLLLzQMQacfihkkijjllljkglmmidqcqmh_200212101212 819.390037287100 46
3723 mLLLLzQMQbefgjihkkllklxxqhxogpipebv_102210111012 1153.99913344822 4
3724 mLLLLzQMQbeggjjhikllklhhquhtcoxlugc_120011211200 234.058510341497 73
3725 mLLLLzQMQcedihiikkjlllptrbvjbqhucwc_102212011012 419.932468062368 15
3727 mLLLLzQPQbeggjjhiilkllhhquhtcovagjs_120011211200 218.918725883918 71
3728 mLLLLzQPQccghikhjikllllnhbgdnprhrnf_120011111200 2491.29770821577 93
3731 mLLLMAMzQbefgghhijklllxxqahnkqhqqjs_102210112200 437855.016803348 47
3732 mLLLMAMzQcegfhhhijklllhqhaqfohhhhwr_201022221122 200.141263335856 5
3733 mLLLMAMzQcegfhhhijklllhqhaqjshhhhbg_122201102211 528.674550655188 9
3736 mLLLMLAAQcdefghijkjlllhftagftihoqqx_201022020012 105.639693757982 47
3737 mLLLMLAAQcdgfhiihkjlllqgqablmrqgxxa_210122221110 272.258783975046 89
3738 mLLLMLAMQcdefghijklkllhftagftihxgpd_201022020011 149.044025120223 59
3740 mLLLMLMMQcdgfhiikkjlllqgqablmqtgnkf_210122221101 241.402939501984 41
3741 mLLLMLMPQcdefghijkllklhftagftagofrw_201022020010 16.9581660892716 11
3742 mLLLMLMPQcdefgjikiklllhftaghtmqgfsw_201022020110 102.005943112688 15
3743 mLLLMLMPQcdgfgfhilklklhrhagjbhhwmsd_022210010221 154.602278629038 109
3744 mLLLMLMPQcdgfhiikjjlllqgqablmqhgbrg_210122221101 147.553285787574 59
3745 mLLLMLPAQcdefghkjijlllhftagfqaqoqtp_201022020022 86.4358338941293 41
3746 mLLLMLPAQcdgfeikhjjlllhshasqhsqsqqx_122201102221 250.334286065960 7
3747 mLLLMLPMQcdefghkjiklllhftagfqaqkmum_201022020022 134.999209058509 14
3749 mLLLMLPPQcdefghkjllklkhftagfqaknkfc_201022020020 125.486044075162 25
3752 mLLLMLQzQcdgfgfhjiklklhrhagjbhhxhnw_022210010211 598671.287410804 209
3753 mLLLMLQzQcegfhggjiklllhqhaqwraaxxkn_201022220011 176.854571688337 3
3754 mLLLMLwQQcdefghilkllkkhftagfthgrgos_201022020011 143.429984083854 11
3756 mLLLMLzQQcdefghkllljkkhftagfqhsoobr_201022020021 267.248335847077 77
3757 mLLLMLzQQcdgfeikjljkklhshasqhqqsrgj_122201102222 466.638054860949 57
3759 mLLLMMMzQcdgfhfihjklllqgqabgarqxxvc_210122221100 165.705711620372 65
3760 mLLLMMPzQcdefghhjiklllhftagofqaxqrb_201022020210 129.704058147772 55
3761 mLLLMMPzQcegfheijhklllhqhaqjhhjhhwr_201022221122 200.141263335856 5
3763 mLLLMMzAQcdefghijiklllhftagohqlgqpe_201022021200 229.373281109152 10
3764 mLLLMMzAQcdgfhfijiklllqgqabgaqhbqti_210122221012 68.5034100755181 7
3766 mLLLMPLMQbeffgihkklllkxxqphxotixudb_102210110221 206.721923650798 17
3767 mLLLMPMzQbdgfhihhjkllldwxxbqboxqxrg_210102122001 91.9962688076589 5
3768 mLLLMPMzQbeffgghijklllxxqphroxxqxbw_102210112001 273.947434798007 83
3770 mLLLMPvQQbeffgihljjkllxxqphxoxrbbrg_102210110220 275.289595663344 27
3771 mLLLMPwAQbeffgihikjlllxxqphxouxvqti_102210110200 299.311979624421 43
3774 mLLLMvAQQcdfghikjljllkqcedwleqxgvbw_011122021111 487.997950811067 3
3775 mLLLMvAQQcdgfhkhljkkllqgqabqrqgwgcv_210122221101 285.682322673746 13
3778 mLLLMvMQQcdefgijlkkjllhftagtxmxjjrr_201022020111 214.944644548119 7
3779 mLLLMvMQQcdefgillkkjjlhftagtqmxjjwr_201022020111 214.944644548119 7
3780 mLLLMvMQQcdgfhiljjklklhshasqhmusrsg_122201102222 292.449027223640 33
3784 mLLLMvMQQcdgfhklljjkklqgqabqqthgwgs_210122221100 196.960199135067 71
3785 mLLLMvPQQbdgfhlikjjllkdwxxbdtxdcrrw_210102121110 182.968572189188 41
3787 mLLLMvPQQbefghijklkllkhhihupptigvvg_120011220020 236.691338634095 5
3788 mLLLMvPQQcdefglijkkllkhftagqilxjksg_201022020112 281.655456741115 38
3791 mLLLMvQAQcdgfgkhjiilklhrhagqbhhkhjw_022210010221 120430.152121001 145
3792 mLLLMvQAQcegfhkkkjilllhqhaqhxqaaxhq_201022220011 197.994949366117 3
3796 mLLLMwLQQbedgfhijlkjllhhnxgbhhbwwbk_011102220111 390.735843210999 149
3797 mLLLMwPAQbedgfhikjkjllhhnxgbplhowej_011102220112 723.998618781895 5
3806 mLLLMwzQQbedgfhkjklljlhhnxgbqhokfwj_011102220110 601.046402083477 153
3807 mLLLMzAAQbefggijjkjlllxxqahxqhxaxhq_102210110201 3735.13827092542 11
3813 mLLLMzMAQcdgfhhikjjlllhshasjqhqsqqx_122201102221 250.334286065960 7
3814 mLLLMzMAQcegfhijkiilllhqhaqqhhhxhha_122201102221 643.992235946218 4
3815 mLLLMzMAQcegfhijkiilllhqhaqqhhqahqx_201022220112 363.193273091538 3
3817 mLLLMzMPQcdgfhhjkjlkllhshasjhhrjrww_122201102222 512.561555924714 25
3819 mLLLMzMPQcegfhijklllkkhqhaqqhhqforw_201022220110 549.242873940092 7
3822 mLLLMzPMQcdefgikkjlkllhftagpqtdckjw_201022020120 247.014858618319 73
3824 mLLLMzQPPcdefgiihjkkllhftagptrdcjdn_201022020100 133.195190817508 9
3829 mLLLPAMzQcdghhfhijklllhfhxjoohhhhwr_201022211122 95.3965429071839 41
3833 mLLLPLMAQbcgefihkijllltsdawxfdlwxqh_201022211110 229.373281109152 5
3834 mLLLPLMAQbcgefjhkikllltsdawqfdlghxh_201022211012 158.988675683056 29
3835 mLLLPLMPQbcgefihkjlklltsdawxfdwswof_201022211110 87.6753938756911 21
3842 mLLLPLzQQbcgefjkikljlltsdawqqlasjkc_201022211000 213.687805459359 19
3844 mLLLPMMzQbcgefhihjkllltsdawsqfdqxwb_201022210120 173.993326804321 75
3847 mLLLPMPzQbcgefhijikllltsdawsqqqkqaq_201022210002 265.754385501723 51
3848 mLLLPMPzQcdgehfhjiklllhshhwwchhhhbg_122201112211 863.086977108013 14
3849 mLLLPMzPQbcgefhijkkllltsdawsqqfoofc_201022210000 300.187723624643 37
3852 mLLLPPMzQbeeehhihjklllhhxxxvhvhhhrw_120011112211 577.425606467636 25
3855 mLLLPvAQQbdehfijkjklllhruxgdhaabrjf_120001211000 295.670543387830 23
3856 mLLLPvPQQbdehfjlkjlklkhruxghhaawbrs_120001211001 482.653581943945 9
3858 mLLLPvPQQcdehgkkjjllklhftxgduxaknof_201022010000 364.062958644986 101
3862 mLLLPzAPQbeeehgjiklkllhhxxxkxxknknk_120011112200 976.501810992686 17
3864 mLLLPzzQQbdefhihlkjkllhruarpkdrokko_120001211200 243.949956855778 33
3865 mLLLQLMzQbeefeghijklllhhhhhhaaxxxxa_011102211001 134.919144171579 4
3866 mLLLQLMzQbeefeghijklllxxaxaxqqqqqqa_102211122002 197.994949366117 3
3869 mLLLQLwAQbeefeghijklllhhhhhhaaaaqaq_120011100110 256.075179411325 5
3870 mLLLQLwAQbeefeghijklllhhhhhhaaxxxxa_011102211001 193.994845223857 4
3877 mLLLQvMMQcdfgeeijjlkllqcedhrevjhigb_011122010202 1112.11476098115 121
3882 mLLLQzMzQbeegefhijklllhhxaxahhhhhqx_120011122112 97.9897948556635 2
3883 mLLLQzMzQcdgfefhijklllhfhaqoqhxhxet_201022201120 67.2227145148134 5
3884 mLLLQzMzQcegfdehijklllhqhajjhhhhhxq_201022211221 168.013124149574 10
3886 mLLLQzMzQcegfeehijklllhqhaqahhhhhxq_201022211221 97.9897948556635 2
3887 mLLLQzMzQcegfeehijklllhqhaxhhhhhhha_122201122112 256.075179411325 5
3889 mLLLvAAQQacfijkklhilkljkgtmmilswssj_200212101010 343.918712860656 43
3893 mLLLvAMQQbefijiikkljllxxqwwogiphgho_102210111112 7823.14734211984 31
3902 mLLLvAQMQbefijkjihjlllxxqwwqbgbghsj_102210111122 4734.24756973405 47
3906 mLLLvLQQQbcghiihlkljkltsdcsrfauqwjs_201022212101 341.362877205019 15
3918 mLLLvMPQQbeeijjhkkljllhhxjcckxeesig_120011122122 269.878988835837 27
3919 mLLLvMPQQbeejghilklkklhhhckkkiiiixx_120011122122 431.650563992323 13
3924 mLLLvMQPQacfikkkjjillljkgmtqdxvjnkg_200212101002 527.360595156826 129
3930 mLLLvPAQQacfjikhlkljlkjkgmapdlcojsn_200212101020 271.730883515292 9
3932 mLLLvPAQQbeejhghkjlkllxxqrgngxfmqmg_102211110020 2314.28826795242 31
3933 mLLLvPAQQbefkhhkjijlllxxqxbwugbbhhv_102210111102 151.805425420428 53
3936 mLLLvPAQQcedhgjjijlkllptrvclabhhlcw_102212011202 1964.95796893675 49
3938 mLLLvPMQQbeejhiijllkklxxqrgrwwitqqw_102211110022 469.967325794485 19
3939 mLLLvPMQQbefikikjjlillxxqrdoxgbhbhr_102210111122 351.624452256921 37
3946 mLLLvPPQQbeeijjhillkklhhxncckkulxan_120011122102 366.733129897195 8
3947 mLLLvPPQQbeejhhijkllklxxqrggwwxduqb_102211110020 337.005961027618 7
3950 mLLLvPQAQbcghkgihjjklltsdktgrfmqfsw_201022212001 455.486791903878 29
3951 mLLLvPQAQbeeighhikklklhhxnknkkxxxak_120011122100 1881.98225077391 39
3952 mLLLvPQAQbefkhijihjlllxxqxsobgbgawg_102210111102 596.520192515288 43
3954 mLLLvQAAQbeeijhghiklllxxqorgngsmxwb_102211110001 367.364033615502 11
3955 mLLLvQAQPbcfjhggjikjlltsqdrjrurahqj_201022222102 234.136798937369 23
3966 mLLLvzQQQbceihlkjjkkjlxclrrauueeeer_102221100112 551.247060451272 17
3968 mLLLvzQQQbeeihlhikkjklhhxnnakkxxkak_120011122100 301.762171925791 43
3969 mLLLvzQQQbeeihlhikkllkhhxnnakkxxxaa_120011122100 374.743382233539 19
3974 mLLLwAAMQbcfegijhiklllxcxevpajefedm_102221101210 300.415545587227 5
3978 mLLLwALQQcdgfghlkkljlkhfhafrqxbjbog_201022221110 208.559962970578 59
3980 mLLLwAPMQcdgffikikjlllqgqagqqptonkf_210122220101 234.488105803850 77
3982 mLLLwAQMPcdgfgfhjijkllhfhafwsddwaxn_201022221101 167.006258258173 103
3983 mLLLwAQzQcegfhijjjklllhqhaffhxqhhrw_201022222111 2008.91136043559 23
3984 mLLLwLAQQcdgfjihklkjllqgqalxreqfwrs_210122220101 258.139180771260 6
3986 mLLLwLMQQcdefihiliklklhftahweuqnnkn_201022021112 438.937816946388 45
3988 mLLLwLMQQcdgfkilklijlkqgqaxxqhthwsr_210122220100 194.970724207290 59
3990 mLLLwLPQQcdefhjikllkklhftafeeamgssg_201022021101 167.178663295286 24
3991 mLLLwLPQQcdgfilikkljklhshaxaxmuxffo_122201102222 219.199324564867 43
3992 mLLLwLPQQcdgfjhkillkklqgqalrxuqrggg_210122221110 234.428843158634 21
3993 mLLLwLQAQcdefihjikilllhftahweexqxqh_201022021110 380.552111179730 57
3996 mLLLwLQMQcdgfjihjkklllqgqalxrxhfjwj_210122220100 211.774382545181 57
3997 mLLLwLQPQcdefhjkiljkllhftafhdehbsng_201022021101 241.219726429669 17
3998 mLLLwLQPQcdgfkihjijlllqgqaxxrxhwwnk_210122220100 296.190003573145 63
3999 mLLLwLQQPbdgfjhhijjklldwxxujkemkkqj_210102121220 214.408928184878 103
4000 mLLLwLQQPbedgikijjkkllhhnxxxxaxqhak_011102221110 602.340898708975 10
4003 mLLLwLQQPcdgfhjkkkijllqgqasmmlxmkar_210122221112 176.857702669678 97
4005 mLLLwMMPQcdgffjhilkkllqgqagarubrcwg_210122221110 187.153646279440 29
4008 mLLLwMPMQcdgffjkikjlllqgqagaqhtgbbf_210122221101 49.2444813474290 9
4010 mLLLwMwQQcdgfgjikikjllhfhafhhqqjwjw_201022221101 217.468398960929 81
4011 mLLLwMwQQcdgfgjikiklllhfhafhhqqjwrj_201022221101 217.542263944379 53
4013 mLLLwPAAQcdefjhihjkkllhftamfabmwwan_201022021110 114.510562040955 67
4015 mLLLwPLQQcdgfhiljkljklhshajxhhxwfog_122201102222 164.656049985734 29
4016 mLLLwPLQQcdgfhjijlklklhshantxhxrojb_122201102122 145.662172673374 7
4018 mLLLwPLQQcdgfjiljjklklhshaxxhhqxwog_122201102122 175.263080277425 9
4020 mLLLwPMAQcdefjihikilklhftahhweuqhjr_201022021122 226.456500031411 111
4021 mLLLwPMPQcdgfhjikijlllqgqajlxqhwbrg_210122220101 184.947829692289 61
4023 mLLLwPMQPcdefjihikijllhftahhweuqwqj_201022021120 226.153413737415 99
4028 mLLLwPPPQcdgfjikilkkllhshaxxaxxxokn_122201102121 151.105881090665 4
4031 mLLLwPzQQbdgfgikjkjllldwxxoadqtkgwj_210102121101 470.714521267987 13
4032 mLLLwPzQQcdefjihlkkllkhftahhwmmgwwg_201022021111 225.750303755719 47
4033 mLLLwQLMQcdgfhhikjjlllhshaknxhxoxxq_122201102221 179.353440916081 5
4035 mLLLwvQQQcdefihkljklklhftaawxdubnng_201022021111 245.669467165905 26
4036 mLLLwvQQQcdgfjjlilkkklhshaqqaxqxwrs_122201102222 337.005961027618 7
4041 mLLLwwQPQbcfegjkijklllxcxevqqixkcsj_102221101222 5684.50446378694 11
4045 mLLLwzMQQcdgfhkijlkjllhshajhxhxwfog_122201102222 331.028651966765 25
4046 mLLLwzMQQcdgfijlikikllhshaqqhxqhsrg_122201102222 508.729178545552 16
4047 mLLLwzPQQcdgfjlkikijllhshaxaaxqhkns_122201102122 2022.09591450684 17
4049 mLLLwzQPQcdgfijjkkliklhshaqqqaqqjsj_122201102222 877.010536772714 17
4050 mLLLwzQPQcdgfijjkklllkhshaqqqaqqjss_122201102222 877.010536772714 17
4056 mLLLzAMAQcdghfijkiilllhfhxohhhumhqx_201022211112 116.891341003354 15
4057 mLLLzAMPQcdghfijklllkkhfhxohhhxjorw_201022211110 129.204992586226 47
4058 mLLLzAQMPcdehfhihjjkllhftxwvasawaxn_201022011101 208.241456481913 30
4059 mLLLzAwQQbeeeghikjllklhhxxrvchhxrwb_120011111222 279.996345728991 19
4062 mLLLzLMQQbeeegklkikjllxxqqnaxhnhxsj_102211111020 270.704478764679 4
4066 mLLLzLMQQcdehjijikklllhftxhheexaggr_201022011101 254.366609503409 71
4068 mLLLzLPQQcdghhijjkklllhfhxvhteibbrn_201022211011 269.316356981349 19
4074 mLLLzLQPQbeeegkjjiljllxxqqnahqnaxbg_102211111022 7791.00811391859 8
4079 mLLLzPAAQcdghhhiikjlllhfhxnviphfxte_201022210011 208.315454248311 6
4081 mLLLzPLQQcdehhgiljkkllhftxvceebgggb_201022011111 245.291753029595 16
4087 mLLLzPwQQcdehhjiikkjllhftxvhheegwnj_201022011112 253.315871208631 22
4088 mLLLzPwQQcdehhjiikklllhftxvhheegncn_201022011112 259.078496841908 15
4090 mLLLzQLAQcdghgfhkkjlklhfhxfwvdgwagn_201022211100 249.376246819185 123
4094 mLLLzvQQQbeeekljjilljkhhxxaxxqkqhhk_120011111202 475.614913216110 11
4095 mLLLzvQQQbeeekljjklkljhhhhaaahxhxhh_120011111202 197.994949366117 3
4096 mLLLzvQQQbeeekljjklkljhhxxaxxqxqxhh_120011111202 197.994949366117 3
4103 mLLLzwMQQccgghjkjlkllklntaoaltivsjn_120011120200 527.570280725820 19
4104 mLLLzwPQQcdghgilkkjllkhfhxfhmxabbnr_201022211101 301.664922737602 27
4105 mLLLzwQPQccgghjikikllllntaoahlevvks_120011120200 62208.0602316086 39
4107 mLLLzwQQPcdfeiijkjijllqceqqtpexqaqj_011122021102 11840.2780578532 53
4110 mLLLzzAQQbeeehikjkklllhhxxvcxqqhqrw_120011111222 240.417815616807 12
4111 mLLLzzAQQcdehhijkljkllhftxvhhxebbkc_201022011111 287.772966046030 36
4114 mLLLzzMQQcdehhijillkklhftxvheeegnkb_201022011111 350.260763790615 36
4117 mLLLzzPQQccgghiljiljkllntakhxeerkkw_120011120002 278.806374569393 11
4119 mLLMMzMzQaedfdghijkllljxaxjxxxxxxnk_200211001100 45.6650190959663 3
4121 mLLMPvMPQbeddfghkjjlllxxnwvcxxkwavc_211120021102 180.878724151528 9
4134 mLLMzPLAQbeeffiijkikllhhaqqaaaaakxn_011100221110 174.475507722854 62
4135 mLLMzPLAQbeeffiijkilllhhaqqaaaaaxqh_011100221110 194.030919735424 10
4136 mLLMzPLQPbeeffiijkikllhhaqqaaaaanxn_011100221110 5751.00442059938 62
4140 mLLMzzLQQbeeffikikjlklxxhqqhaxqvknn_102211112020 221.749113598861 14
4141 mLLMzzLQQbeeffikikljllxxhqqhaxqcnkn_102211112020 2513.60753000345 42
4146 mLLMzzPAQbeeffijkiklllxxhqqhxaxqxah_102211112021 146.739319111841 6
4153 mLLPLLwQQcdcfgiijkjkllhsrakthwjfraw_122201021221 186.327102908546 27
4158 mLLPLMLPQbcfffhikljklllohmgodmvoovv_022110022221 197.994949366117 3
4160 mLLPLPLPQacefhigkjllkljkqgltqexugsb_200212010220 958.539281919792 25
4177 mLLPMzMzQccdfeghijklllhwraahhhhhhwr_201022112211 97.9897948556635 2
4181 mLLPvAAQPcdcfghijijkllhsrajxhxfoxhr_122201022212 160.220328908416 105
4183 mLLPvAPPQcdcfihkjjkkllhsraxxxxoknxw_122201021211 168.287789224457 15
4184 mLLPvAQPPcdcfihiijjkllhsraxxhqxoxhr_122201021212 175.263080277425 9
4197 mLLPvPLQQcdcfhijkikkllhsraxhxjfsoon_122201022211 3792.70261191735 37
4203 mLLPvvQQQbefegjkljjlklxxhqwxxqqqqxr_102211100222 976.172741193892 15
4209 mLLPwAPLQccdfeghjiklllhggaaaaaaqqof_201022112200 277.467880147746 9
4210 mLLPwAPLQccdfehgjiklklhwraaxxaaqqjj_201022112200 277.467880147746 9
4211 mLLPwAPMPccdfehgjijkllhwraaxxaajqqj_201022112202 1691.19840974933 231
4212 mLLPwAPzQccdfeghjiklllhggaaaaaaqqfo_201022112200 231.464993593926 3
4213 mLLPwAPzQccdfehgjiklllhwraaxxaaqqjs_201022112200 231.464993593926 3
4214 mLLPwLLQQcdcfejlkijkklhsraabaqgwqaj_122201222210 242.012835935276 41
4219 mLLPzMwAQcdcfgghijklllhsrasvplpphah_122201012001 481.730642516921 35
4220 mLLPzzPPQcdcfghjiklkllhsrastuvvaopa_122201011210 68.1218431073585 13
4223 mLLvAALQQbeghfilhjkjklhhaagbhnhhsww_011102202011 93337.4596036550 233
4228 mLLvAAwQQbegfifhkljkllhhhecvfalhkkf_120011221200 116.865568255899 19
4229 mLLvALAQQbefhjiijlkkllhhxaaccuquavk_120011111002 623.912177589511 25
4231 mLLvALAQQbefhjkklkjjllhhxaaxxhaaxqx_120011111002 146.739319111841 6
4233 mLLvALMQQbeghijjkkjlllhhhakxxqaaein_211120020111 362.579315523069 21
4235 mLLvALPQQbefhjljklkjlkhhxaaaxxxxxaa_120011111000 46.3390997269199 5
4236 mLLvALPQQbeghjijkjklllhhhhavxqxqmdc_120011221000 410.286900444154 21
4237 mLLvALPQQbeghjljkjkiklhhhhaxxqxqkak_120011221000 549.118108149666 17
4238 mLLvALPQQbeghjljkjkllkhhhhaxxqxqxaa_120011221000 582.687120888079 3
4239 mLLvALPQQbeghjlkjkjllkhhhhaqhahaxha_120011221000 582.687120888079 3
4240 mLLvALPQQbeghkljkkjlljhhhaqqxqaaxhq_211120020112 340.044389857799 3
4241 mLLvALPQQbeghkljkkjlljxxaaxqxxhhaqx_211120020112 340.044389857799 3
4243 mLLvALQMQbeghijijklkllhhhakxnxqhxgg_211120020111 282.003596620872 5
4244 mLLvALQMQbeghijijklkllxxxarqwqhxqcc_011102202111 349.828989068416 20
4245 mLLvALQMQbeghjiijklkllhhhhacvxqhawr_120011221001 499.474583689026 5
4247 mLLvALQPQbeghjfjklikllhhhhanxqhkawr_120011221001 499.474583689026 5
4249 mLLvALQQPbeghfjjkkjkllhhhakxxqaaxxn_211120020111 488.259053725122 9
4250 mLLvALQQPbeghijijkhkllhhhakxnxqrxar_211120020112 282.003596620872 5
4253 mLLvAMPPQbefhhjikkjlllxxhawqbiapqgg_102211111220 536.177285615440 41
4255 mLLvAMzQQbefhggijkllklhhxavvcumhvck_120011111002 267.873783089757 47
4258 mLLvAPAAQbefhjgiiiklllhhxahvccvahpt_120011111201 116.126547184747 7
4260 mLLvAPAMQbeghjgjhklkklhhhhhnenaxqwk_120011221200 2499.51475953816 35
4261 mLLvAPLQQbeghjgillklkkhhhhhkvdmxhvk_120011221202 174.978326204975 3
4262 mLLvAPLQQbeghjgillklkkhhhhhnculxhnc_120011221202 174.978326204975 3
4263 mLLvAPMPQbeghjgjiljkllhhhhhktvhihck_120011221221 251.687969521372 3
4264 mLLvAPMPQbeghjgjiljkllhhhhhnechphnv_120011221221 251.687969521372 3
4265 mLLvAPPAQbefhjgijkjlllhhxahvctxthck_120011111202 136.262522946285 41
4266 mLLvAPPAQbefhjiikkklllxxhaxbbitaawg_102211111022 128.330556577919 39
4269 mLLvAPPAQbeghjghiiklllhhhhhkkvvxhpt_120011221201 101.084857514578 3
4270 mLLvAPPAQbeghjghiiklllhhhhhnnccxhei_120011221201 101.084857514578 3
4271 mLLvAPPPQbeghjiikkllklxxxaxrwahqxnk_011102202111 526.144112486952 19
4272 mLLvAPPPQbeghjiiklklklhhhahknaqxhrw_211120020111 379.656053502863 19
4274 mLLvAPwQQbeghjgjkkilllhhhhhneulkqwn_120011221220 1704.10848528686 19
4275 mLLvAPwQQcdfeghjilkkllqraqffduosfjk_022210002211 12104.9461071480 15
4277 mLLvAPzQQbeghjfklkliklhhhahkaqxhkrw_211120020111 379.656053502863 19
4278 mLLvAPzQQbeghjghlilkklhhhhhnnakqncv_120011221200 551.700109552873 13
4287 mLLvAQzAQbeghifgikjlllhhhhcvkvhhqmd_120011221210 321.996894379985 3
4293 mLLvAvQQQbeghiijkkjlllxxaaofxxhhxvv_211120020111 1570.50328713219 13
4294 mLLvAvQQQbeghjljkjkkllxxxaqhqhxxqqx_011102202111 519.315124567933 5
4306 mLLvAwQMQbegfijhkjlkllhhhecxfptphjo_120011221021 295.497763641153 65
4309 mLLvAzAQQbeghjfkklilklhhhhhnxxakqgw_120011221200 373.042951921834 5
4310 mLLvAzAQQbeghjiikklllkhhhahsjaqxhrw_211120020111 409.436282585805 7
4312 mLLvAzMQQbegfjkjlkjlklhhhehpulmmmxi_120011221221 261.237956912526 5
4314 mLLvAzPQQbefhjkiilkllkxxhaxaknahhvn_102211111022 121.619063521986 11
4315 mLLvAzPQQbegfgikljjlklhhhejspepqhgw_120011221020 431.415396794211 20
4316 mLLvAzPQQbegfjhkiklkllhhhehfpvpxhvk_120011221220 111.182885992652 41
4321 mLLvAzQPQbeghjiikkllklhhhhhcvxxaqgw_120011221200 373.042951921834 5
4324 mLLvLAAQQbegjfiikjllklhhucvwkpfxuik_120011221121 239.493961789745 6
4325 mLLvLAAQQccfifkjllkjlklnnjwdndmajih_120011122102 475.792521080631 11
4335 mLLvLAMQQbegjjhklijlklxxxcvfaqsfxho_102210101122 274620.280085907 9
4341 mLLvLAPQQbdfhgijijlkllhrgrrknknaxjs_120001221100 287.579397111321 11
4343 mLLvLAPQQbdfhgjijikllldwgggjjffipks_210102112200 273.982075734694 17
4346 mLLvLAPQQbeffjkkkilljlxxxjsdlhoxhoq_102210101012 321.996894379985 3
4347 mLLvLAPQQbefhhjikjklllhharwfkxfeeig_120011112222 378.132114181384 31
4348 mLLvLAPQQbefhjihklkjllxxxoogsitisev_102210101011 1999.68287594659 6
4349 mLLvLAPQQbefhjkjikilllxxxcvakwtkxtg_011102202011 482.514266533244 18
4351 mLLvLAPQQbefigkllijklkxxxwreeabjphx_102210101022 121.751523990766 19
4352 mLLvLAPQQbefjhijkilkllxxxffgjisiipv_102210101011 1801.13840015490 5
4353 mLLvLAPQQbehjfkilkjljlhhlcvtktpfxvb_120011221122 223.262843987349 53
4355 mLLvLAPQQccfjfkhjkjilllnnkwxkkakjnr_120011122102 215.201592393944 31
4358 mLLvLAQAQbdfhgkijijlklhrgrrxknknakk_120001221100 361.253877623171 99
4359 mLLvLAQAQbdfhgkijijlllhrgrrxknknavc_120001221100 327.141884250219 18
4360 mLLvLAQAQccfifkjhikllllnnjwdnkjamuf_120011122101 68269.0406144596 23
4363 mLLvLAQMQbefjjihikklllhharwwfkppaak_120011221120 1768.33139075814 17
4364 mLLvLAQMQbegjfhikilkllhhucvkkmkaiak_120011221120 808.417004861340 13
4367 mLLvLLQQQbcijgllkjhjkltsoofhhqsnsqf_201022211201 208.490504979289 50
4368 mLLvLLQQQbdfijlilkkjklhrgvvqkxdunep_120001221111 430.879372839578 17
4369 mLLvLLQQQbdjhgkgijkllldwbjjdkoouudc_210102112211 202.091593832081 91
4370 mLLvLLQQQbefklikilhljkxxxqhgxbhjxsh_102210101022 423.946651084206 13
4371 mLLvLLQQQbefklikiljjlkxxxqhgxbhsjxh_102210101022 423.946651084206 13
4372 mLLvLLQQQbefklilijjlkkhhaaaoafofqaq_011102202011 630.256269251997 3
4373 mLLvLLQQQbefklilijjlkkxxxqhjhsofxhx_011102202011 630.256269251997 3
4374 mLLvLLQQQbefklkgjjlilkxxxqhqrofxrqx_011102202011 526.998102459961 4
4375 mLLvLLQQQbefklkiijjllkxxxqhqrwofxqx_011102202011 526.998102459961 4
4378 mLLvLLQQQcdhlhkjihkllkhswpgprgnpphh_122201111022 225.208836954010 7
4381 mLLvLMMQQbchjhjljhkklltsjjjsasjeaqj_201022222201 337.005961027618 7
4382 mLLvLMMQQbdfgjilikkllkxnnvrwhwiehhm_102220101112 330.285207821893 43
4383 mLLvLMMQQbdfhijilijkllhrgrvvkhknpwr_120001221111 319.443957187179 13
4408 mLLvLPAQQbegkgjikjlkllxxmxkfnufhltq_102211111002 257.731692288916 11
4412 mLLvLPMQQacikhjhljkllkjkhhaamhmvksv_200212110120 416.927664048500 16
4413 mLLvLPMQQbdfhjikkijlllxnnnrwxawrhhn_102220101102 561.012502858405 5
4414 mLLvLPMQQbefkghiillkklhhahkkkkaaqxa_120011221120 391.034064498506 9
4420 mLLvLPMQQbefkighhjljllxxxxbwrjwhsrb_102210101002 123.104572227877 7
4421 mLLvLPMQQbefkighjjjlllxxxxbwrsjwhrb_102210101002 123.104572227877 7
4424 mLLvLPMQQbefkikhjkljllxxxxjioopxjhq_102210101002 321.996894379985 3
4427 mLLvLPPQQbefjgkiijlkllhhavkxkkfmxpk_120011221102 640.144501706078 45
4435 mLLvLPPQQbehfghljkjlklhhlvkftfxvexb_120011221102 194.934651414706 13
4436 mLLvLPPQQbehkgihijjlllhhlhkwfkfvxvk_120011221120 168.287741925910 9
4437 mLLvLPQAQbefkgihijilllhhahkwfkffhwr_120011221122 514.637193097942 11
4438 mLLvLPQAQbefkjhijiilllxxxxosgjbsafj_102210101001 84506.5070807908 7
4442 mLLvLPQMQbefkhjihijlllxxxxfjgsbsaos_102210101001 84506.5070807908 7
4443 mLLvLPQMQbefkjhhiijlllhhhhrrrknwhbg_211120020211 1174.96083736289 17
4444 mLLvLPQPQbeekijigjllklhhaavkvrfluqc_011102200012 1259.70896223951 107
4446 mLLvLPQQPbchihijkihklltsoooorejjqsw_201022222201 354.278851174968 31
4447 mLLvLPQQPbchihijkihklltsssoogiffess_201022211200 291.510862284888 15
4450 mLLvLQAPQbefigighjlkllxxxwrbwrwhhwr_102210101022 193.994845223857 4
4451 mLLvLQAQPcdjgigijijkllqcwkwkwwvvaxk_011122002210 809.474153895455 21
4452 mLLvLQLQQbeffjglhlkjklxxxjsfqjhhoqo_102210101022 590.323799893716 33
4454 mLLvLQMPQbefhhjiikklllhharwnnkaatpn_120011112202 348.217746453671 37
4455 mLLvLQMQPacihjhjhkjklljkhllaamhmkaj_200212110102 225.208836954010 7
4459 mLLvLQQMPbdfghjigijkllxnnvnrwwwrahw_102220101121 287.764283132458 13
4465 mLLvLzQQQbchiihhillkkltsjjfssfaxqtf_201022211201 180.878724151528 9
4472 mLLvMLAQQcdfhhgijklkllhsawggrphdfrr_122201110220 126.371933694475 8
4473 mLLvMLMQQbegfjklhkjillhhhaaahjqqjwr_120011222001 439.604283783612 5
4474 mLLvMLMQQbegfjkliikjllhhaaaahofqqgg_011102200111 526.998102459961 4
4475 mLLvMLMQQbegfjkliikjllhhhaaahsjqqwr_120011222001 439.604283783612 5
4478 mLLvMLPQQbeehhhklkjllkxxxqgghhmhdcn_211120022111 595674.784865060 21
4479 mLLvMLPQQcdfijklhlikklhsastdhnhwevj_122201110112 548.392260871018 17
4480 mLLvMLQAQbegfjkjkkhjllxxaxqhxxhjhqj_102210100222 345.863733818575 11
4481 mLLvMLQPQcdfihgjhklkllhsasggunqpcsg_122201110110 215.201592393944 31
4482 mLLvMLQQPbegffjkkiijllxxaakxxhfohak_211120022110 526.998102459961 4
4486 mLLvMPAQPcdfihfjijkjllqrawjjdsuaqqj_022210001220 445.977281783711 71
4487 mLLvMPLQQbegfjhiklkjllxxaxxfsahhivj_102210100022 438.516812546875 41
4489 mLLvMPMMQbegfjhikkklllhhhahjjhldajo_120011222211 376.429998035827 3
4490 mLLvMPMMQbegfjihkkklllhhhahsshumasf_120011222211 376.429998035827 3
4492 mLLvMPPAQcdfhijikhklllhsawntrhnhbgo_122201110121 205.226415147924 13
4494 mLLvMPQzQbegfjhihiklllhhhahjjfsahmu_120011222211 404.553971849394 3
4496 mLLvMPQzQbegfjhihiklllxxxxxkkkkxxxa_011102200110 1181.10445640313 8
4497 mLLvMPQzQbegfjihihklllhhhahssojahdl_120011222211 404.553971849394 3
4500 mLLvMvQQQcdfijklhjkkllhsasqianxphqs_122201110222 348.222614394525 31
4501 mLLvMvQQQcdfikjlhlijklhsastuanawtcf_122201110112 966.838561665970 31
4504 mLLvMwQQPbdfihghjjkjlldwxbrffuuxdhr_210102222112 175.702981886573 15
4505 mLLvMzPQQbegfjklhlkiklhhhahxqjqqjgg_120011222200 244.911928110421 5
4506 mLLvMzPQQbegfjkliilkklhhhahxqsjqqgg_120011222200 244.911928110421 5
4507 mLLvMzPQQbegfjkliilkklxxxxxaaofqhnk_011102200111 621.277158282936 7
4508 mLLvPALQQbdifghlkjkjklxnhnvnhaaxqwr_102220101222 6756.30259746643 15
4509 mLLvPALQQbdifghlkjkjllxnhnvnhaaxqwr_102220101222 602.552805843064 8
4510 mLLvPAPPQcdeghihkljkllqrqsjvkqaasjw_022210000122 68269.0406144596 23
4511 mLLvPAPQPbdifghgkjkjllxnhnvnwaaxqhw_102220101221 400.540912784208 15
4515 mLLvPLPQQbdfikjikjlkllhrarpukudpuxs_120001221112 372.110255059964 35
4516 mLLvPLPQQcdhgjikjklljlhshgigqxqdhif_100012112201 72905.0283630859 39
4518 mLLvPLQPQbdfikihijlkllhrarpwfkuacrr_120001221110 397.485983599569 35
4520 mLLvPLQQPcefgikjjjkklltpdlvuaimthqj_011222200012 12785.8596751253 33
4523 mLLvPMMPQcdhigjhiljkllhshvbaovaxjso_100012112010 484.552390203302 9
4525 mLLvPMPAQcdeghjhkkklllqrqsjxkqqqxvc_022210000121 110933.128690936 27
4526 mLLvPMPMQbdfihjjikklllhrarrpdkttdrv_120001221120 236.681107168474 33
4532 mLLvPwPQQbdifgklljjlkkxnhnvxqaiexqn_102220101122 1198.13767641856 19
4533 mLLvPwPQQbdifhhkjjlkllhrxgrfhuuaabs_120001221100 4198.22605766421 27
4534 mLLvPwPQQbdifhjkjkllklhrxgrqhxhqaab_120001221100 944.960417203428 7
4536 mLLvPzPQQbdifhkjjlklklxnhnnxxaaaxqk_102220101022 2605.33601794370 9
4538 mLLvQAMzQbeghfffijklllxxaaaknxxxxkn_102211110011 97.9897948556635 2
4541 mLLvQAMzQbeghfhhijklllhhaaarwhhhhrw_120011112211 97.9897948556635 2
4544 mLLvQAPzQbefhghhijklllxxxaxcvqqqqfo_102211112200 176.854571688337 3
4545 mLLvQAPzQbeghfffijklklxxaaaknxxxxnn_102211110011 171.243078487624 10
4548 mLLvQLAAQbeghfijgkkkllhhaaaaarxnnar_011102201112 282.003596620872 5
4551 mLLvQLMAQbeghfijkijlklhhaaaaahqqawr_011102201112 821.863960103045 19
4552 mLLvQLMAQbeghfijkijlllhhaaaaahqqaah_011102201112 519.315124567933 5
4553 mLLvQLMAQbeghfijkijlllhhaaaaahxxaxq_120011110021 193.994845223857 2
4554 mLLvQLMAQbeghfijkijlllhhhhaaahqxhqx_120011220012 321.996894379985 2
4555 mLLvQLMAQbeghfijkijlllhhhhaaahxqhxq_120011220012 321.996894379985 2
4559 mLLvQLMAQbeghfijkjilllxxaaahhxhhaxa_102211112201 97.9897948556635 2
4560 mLLvQLMAQbeghfijkjilllxxaaaqqxqqaxa_102211112201 97.9897948556635 2
4561 mLLvQLMAQbeghfijkjilllxxaxxhqxqhaxa_102210102201 193.994845223857 2
4562 mLLvQLMAQbeghfijkjilllxxaxxqhxhqaxa_102210102201 193.994845223857 2
4568 mLLvQLMPQbeghfijklklklhhaaaaahhwwww_120011110022 193.994845223857 2
4570 mLLvQLMPQbeghfijklklklhhhhaaahhrrww_120011220011 321.996894379985 2
4571 mLLvQLMPQbeghfijklklklxxaaahhxxvkvk_102211112200 166.994011761323 2
4572 mLLvQLMPQbeghfijklklklxxaxxqhxxvnvk_102210102201 286.996515637140 2
4573 mLLvQLMPQbeghfijkllkklxxaaaqqxxnvvn_102211112200 166.994011761323 2
4574 mLLvQLMPQbeghfijkllkklxxaxxhqxxkvvn_102210102201 286.996515637140 2
4576 mLLvQLMPQbeghfijkllklkhhaaaaahhrrrr_120011110022 193.994845223857 2
4578 mLLvQLMPQbeghfijkllklkhhhhaaahhwwrr_120011220011 321.996894379985 2
4583 mLLvQLQLQbeghffijhlkklxxaaakxxraakr_211120021102 282.003596620872 5
4584 mLLvQLQLQbeghfijijkkllhhaaaaaqqrrrr_120011110022 832.279697104245 10
4585 mLLvQLQMPbeghfijijhkllxxxaxqhqhnaxn_011102201101 240.580657118852 15
4587 mLLvQLQzQbefhgijjiklllhhxaxaxxahaah_120011110021 193.994845223857 4
4588 mLLvQLQzQbeghfijijklllhhaaaaaqqhaqx_120011110021 193.994845223857 2
4590 mLLvQLQzQbeghfijijklllxxxaxqhqhxaax_011102201110 193.994845223857 4
4593 mLLvQLwQQbeghfijjikkllxxaaahhhhvvkn_102211112200 178.571305373529 18
4594 mLLvQLwQQbeghfijklklklhhaaaaaaannnn_120011110000 223.290202637087 9
4595 mLLvQLwQQbehgfijklkllkxxelxddlurvvr_102210102220 236.691338634095 5
4596 mLLvQPLMQbeghfihkjljllhhaaahwhhhrqx_120011112221 141.406725905947 42
4597 mLLvQPLQPbeghfihkjkkllhhaaahwhhrwhw_120011112221 272.307867006724 28
4600 mLLvQPMzQbeghfiggjklllhhaaahrwhhhrw_120011112211 97.9897948556635 2
4602 mLLvQPMzQbeghfiiijklllxxaaaxqhxxxhq_102211110001 97.9897948556635 2
4604 mLLvQPMzQbehgfihgjklllxxelxxfwlxqrb_102210100210 91.9962688076589 5
4605 mLLvQPwAQbeghfiiijklklxxaaaxqhxxxnn_102211110001 169.023457053754 50
4606 mLLvQvMQQbeghfklijkllkhhaaahhqqgrrg_120011110022 166.994011761323 2
4607 mLLvQvMQQbeghfklijkllkhhhhahhxqgwrg_120011220021 286.996515637140 2
4611 mLLvQzLQQbeghfiljkjkllhhaaahhxxggww_120011112002 166.994011761323 2
4612 mLLvQzLQQbeghfiljkjkllhhhhahhqxggrw_120011222001 286.996515637140 2
4613 mLLvQzLQQbeghfiljkjkllhhhhahhxqggwr_120011222001 286.996515637140 2
4617 mLLvQzLQQbeghfilkjjkllxxaaaxxaakkkk_102211110220 97.9897948556635 2
4618 mLLvQzLQQbeghfilkjjkllxxaaaxxaannnn_102211110220 97.9897948556635 2
4619 mLLvQzLQQbeghfilkjjkllxxaxxxxaaknkn_102210100220 193.994845223857 2
4620 mLLvQzLQQbeghfilkjjkllxxaxxxxaanknk_102210100220 193.994845223857 2
4625 mLLvQzLQQbeghfilkjlljkhhaaahhhhrwrr_120011112222 111.401508757711 6
4629 mLLvQzMAQbeghfijkiilllhhaaahhhqxhxq_120011112221 97.9897948556635 2
4631 mLLvQzMAQbeghfijkjjlllhhaaahhhxqhqx_120011112221 97.9897948556635 2
4633 mLLvQzPAQbefhgijkkjlllxxhahxaaahxqx_102211110221 69.7627533433688 4
4635 mLLvQzPAQbeghfijkjklllhhaaahxxxxhaa_120011112001 97.9897948556635 2
4636 mLLvQzPAQbeghfijkjklllhhhhahqxqxhaa_120011222001 193.994845223857 2
4637 mLLvQzPAQbeghfijkjklllhhhhahxqxqhaa_120011222001 193.994845223857 2
4638 mLLvQzPAQbeghfijkjklllxxxaxxaahqxqh_011102201110 351.729145991977 4
4643 mLLvQzPPQbefhgijklkjllxxhahxaaxvnkv_102211110220 158.189637966320 4
4644 mLLvQzPPQbefhgijklllkkxxxaxxqqxvcfo_102211110220 260.275552319468 3
4645 mLLvQzPPQbeghfijkljkllhhaaahqqhggrr_120011112002 166.994011761323 2
4646 mLLvQzPPQbeghfijkljkllhhhhahxqhggwr_120011222001 286.996515637140 2
4648 mLLvQzPPQbeghfijkljkllxxxaxxaaxnkkn_011102201111 220.973957928106 8
4651 mLLvQzPQPbeghfijkhjkllxxxaxxaannkxn_011102201110 220.973957928106 8
4652 mLLvQzQzQbefhgijjjklllhhhahhqaqhhha_120011112021 363.193273091538 3
4654 mLLvvAQQQbefkihkijljllhhgbgcbwfpveh_011102202020 223.290202637087 9
4659 mLLvvAQQQbejjflikilkklhhrwnxknkxnkx_120011221110 440.209423399448 65
4660 mLLvvAQQQbejjiklikilklhhrwvvxknkxnx_120011221110 366.454753511525 19
4661 mLLvvAQQQbejkhgklijlklxxwwfwbejfqgx_102210101112 536.177285615440 41
4665 mLLvvMQQQbdhkiklilijklhrravhqkxkntp_120001221121 463.203804107761 17
4669 mLLvvMQQQbejjikhiljkllhhccvvfkqfsma_120011221110 395.000012867300 11
4673 mLLvvPQQQbelgkikiljljkhhhrcnckqfxfs_120011112212 1312.48396512044 15
4674 mLLvvPQQQbelglhkiikjlkhhhktkvkkvviv_120011221112 221.407461838046 5
4681 mLLvvQAQQbejjhikilljklhhrwjvvkhlfre_120011221111 664.975381176399 13
4682 mLLvvQMQQbeihkhhkljkllxxwrrgggqwwdu_102211111000 624.571316984883 11
4686 mLLvwLQQQcdfhglkkjjkllhsaggiipexhxo_122201110222 195.203139518757 11
4689 mLLvwMPQQcegikhijikjlltptcawccfhwws_011222201110 297.601150577573 19
4692 mLLvwPMQQcdfhghikljlklqrajffsuiqsgs_022210001221 1147.60299440391 16
4705 mLLvzAMQQbehgighijklllxxavcnnnnqqbg_211120020011 337.005961027618 7
4706 mLLvzAMQQbehhhglkkjllkhharwkxxqkqhh_120011111122 191.554265418139 5
4708 mLLvzAMQQbehhhijlkkllkhharwvcxxqqhh_120011111122 191.554265418139 5
4709 mLLvzAPQQbehfhlkkijllkxxarraepbbhhh_102211111122 109.990908339470 3
4715 mLLvzAPQQbehhhglkkljlkxxanknahqhnhx_102211111102 413.843680536947 4
4717 mLLvzAPQQbehhjklhkkljlxxawwxagmdhgh_102211111102 148.773590958312 25
4719 mLLvzLQQQbehfkkiilklljhhakxxknaaxxk_211120020011 380.089591976140 21
4722 mLLvzLQQQbehjkjiliklklxxarqwjhsxxhq_011102202211 565.327603370536 8
4723 mLLvzLQQQbehjkjkiiklllxxarqwqrwxxqq_011102202211 380.089591976140 21
4737 mLLvzPAQQbehkjikjjklllxxaxgguknuhit_102211111102 168.273610043593 9
4739 mLLvzPMQQbehkgijlkkjllhhahrvcxqxrqh_120011111122 187.289625738717 8
4743 mLLvzPPQQbehkgilkjkjllhhahvcatvtvxx_120011111120 109.990908339470 3
4749 mLLvzzQQQcdeihkjikjlllqrqvfdlfmuaff_022210000221 69363.7750028588 11
4754 mLLwLLMQQbeeehkijkkljlhhaanxkxxaxjj_011100000222 1174.96083736289 17
4765 mLLwLwMQQacdfhikijlklljkacqsokfhnxa_200211000002 1740.24283705467 37
4767 mLLwLwPQQbeeehikkjkljlhhaaofahxhxjj_011100000212 250.334286065960 7
4768 mLLwLwPQQbeeehikkjklllhhaaofahxhxjs_011100000212 250.334286065960 7
4769 mLLwLwPQQbeeehikklkjllhhaaofahaharw_011100000212 179.353440916081 5
4770 mLLwLwQPQbeeehjikjljllhhaaoxfaxaank_011100000211 109.443689405437 9
4771 mLLwLwQQPacdfgjjjkiklljkawmgwvjjnaj_200211000202 205.226415147924 13
4773 mLLwLzPQQacdhghkikjjlljkaudsofnnrkr_200211000202 133.195190817508 9
4777 mLLwMLQLQbeefeihhjklklhhaaaefktaarn_011100001120 661.465318526033 61
4781 mLLwPAPLQacdffhgijkllljkakglmaaxxcv_200211002200 381.056738836677 27
4782 mLLwPvAQQacdgfikijlklljkahcnoofqnax_200211000002 326.088025264622 83
4783 mLLwPvMQQacdffjikllklkjkakgggqadlud_200211002212 563.814337720216 27
4788 mLLwQLwAQbeefgehikjkllxxhaahqqaarhr_102211100112 264.159244413603 93
4789 mLLwQLwAQbeefgehikjlllxxhaahqqaahxq_102211100112 197.994949366117 3
4790 mLLwQLwAQbeefgeihjklllxxhaahhhhhqaq_102211100110 227.260656158718 6
4791 mLLwQLwAQbeefgeihkjlllxxxaaxaaaahah_102211100112 197.994949366117 3
4792 mLLwQLwAQbeegfehijkkllhhaqqaqqaanxk_011100022001 435.159549393014 78
4796 mLLwQvLQQbeefgejkjklllxxhaahnnnnaaa_102211100001 199.748853714604 30
4799 mLLwvLQQQacdhllhjjljkkjkahhrvvvbnnr_200211000222 270.704655050597 7
4804 mLLwvzQQQacdjkkjljkilljkaaaccovvfns_200211000220 225.531246623707 13
4807 mLLwzPzQQacdgihjkljkkljkahqhnkacnnj_200211000002 130.415872046322 15
4810 mLLzALwQQcdefgjhlkjlklhsaqhqahojhfa_100012100001 271.730883515292 9
4811 mLLzAPLMQcdefgfhkjkkllhsaqhjahohaxj_100012100012 271.730883515292 9
4828 mLLzMvPQQcdfghjilklkklqraqwmupiffsf_022210012211 87489.2345161439 37
4837 mLLzvPAQQcdckijjkkjlllhsrpxppphhxbo_122201102222 340.176273257316 71
4851 mLLzwzPQQcdfghijkllkklqraqruuiissss_022210012211 144793.400779311 35
4852 mLLzwzPQQcdfghjilkkllkhshajpelmbwbb_122201102200 6644.90743255645 37
4857 mLLzzPAMQcdegjhhiklkllhsahhwraahoha_100012120001 122.630458909991 7
4864 mLLzzzPQQcdcghikjljllkhsrwwphhlfwwr_122201102220 434.992053619368 97
4866 mLMzMzMzQbcdefghijklllhhhhhhhhhhhdu_122112211221 12.9226162893326 1
4867 mLMzMzMzQbcdefghijklllhhhhhhhhhhhml_122112211221 12.9226162893326 1
4868 mLMzMzMzQbcdefghijklllhhhhhhhhhhqqa_122112211220 21.9544511501033 1
4869 mLMzMzMzQbcdefghijklllhhhhhhhhhhqxh_122112211220 21.9544511501033 1
4870 mLMzMzMzQbcdefghijklllhhhhhhhhhxqdu_122112211200 30.9677082982580 1
4871 mLMzMzMzQbcdefghijklllhhhhhhhhhxqlm_122112211200 30.9677082982580 1
4872 mLMzMzMzQbcdefghijklllhhhhhhhhhxqpe_122112211200 28.9654761414894 1
4873 mLMzMzMzQbcdefghijklllhhhhhhhhhxqti_122112211200 28.9654761414894 1
4874 mLMzMzMzQbcdefghijklllhhhhhhhhxxqdl_122112211002 44.9777667929890 1
4875 mLMzMzMzQbcdefghijklllhhhhhhhhxxqhx_122112211002 37.9736659610103 1
4876 mLMzMzMzQbcdefghijklllhhhhhhhhxxqqa_122112211002 37.9736659610103 1
4877 mLMzMzMzQbcdefghijklllhhhhhhhhxxqum_122112211002 44.9777667929890 1
4878 mLMzMzMzQbcdefghijklllhhhhhhhhxxxhq_122112211001 33.9705627484771 1
4879 mLMzMzMzQbcdefghijklllhhhhhhhhxxxxa_122112211001 33.9705627484771 1
4880 mLMzMzMzQbcdefghijklllhhhhhhhqxqqdm_122112210022 56.9824507372522 1
4881 mLMzMzMzQbcdefghijklllhhhhhhhqxqqei_122112210022 54.9818121673226 1
4882 mLMzMzMzQbcdefghijklllhhhhhhhqxqqtp_122112210022 54.9818121673226 1
4883 mLMzMzMzQbcdefghijklllhhhhhhhqxqqul_122112210022 56.9824507372522 1
4884 mLMzMzMzQbcdefghijklllhhhhhhhqxqxha_122112210021 61.9838667696593 1
4885 mLMzMzMzQbcdefghijklllhhhhhhhqxqxlm_122112210021 36.9729532019112 1
4886 mLMzMzMzQbcdefghijklllhhhhhhhqxqxud_122112210021 36.9729532019112 1
4887 mLMzMzMzQbcdefghijklllhhhhhhhqxqxxq_122112210021 61.9838667696593 1
4888 mLMzMzMzQbcdefghijklllhhhhhhhqxxqep_122112210012 42.9767315949145 1
4889 mLMzMzMzQbcdefghijklllhhhhhhhqxxqha_122112210012 65.9848450049413 1
4890 mLMzMzMzQbcdefghijklllhhhhhhhqxxqqx_122112210012 65.9848450049413 1
4891 mLMzMzMzQbcdefghijklllhhhhhhhqxxqti_122112210012 42.9767315949145 1
4892 mLMzMzMzQbcdefghijklllhhhhhhqqqqhha_122112200221 81.9878030638384 1
4893 mLMzMzMzQbcdefghijklllhhhhhhqqqqhlm_122112200221 72.9862987983161 1
4894 mLMzMzMzQbcdefghijklllhhhhhhqqqqhud_122112200221 72.9862987983161 1
4895 mLMzMzMzQbcdefghijklllhhhhhhqqqqhxq_122112200221 81.9878030638384 1
4896 mLMzMzMzQbcdefghijklllhhhhhhqqqqqqa_122112200220 37.9736659610103 1
4897 mLMzMzMzQbcdefghijklllhhhhhhqqqqqxh_122112200220 37.9736659610103 1
4898 mLMzMzMzQbcdefghijklllhhhhhhqqqxhet_122112200211 90.9890096616754 1
4899 mLMzMzMzQbcdefghijklllhhhhhhqqqxhld_122112200211 64.9846117415616 1
4900 mLMzMzMzQbcdefghijklllhhhhhhqqqxhpi_122112200211 90.9890096616754 1
4901 mLMzMzMzQbcdefghijklllhhhhhhqqqxhum_122112200211 64.9846117415616 1
4902 mLMzMzMzQbcdefghijklllhhhhhhqqqxqdm_122112200210 60.9836021493524 1
4903 mLMzMzMzQbcdefghijklllhhhhhhqqqxqlu_122112200210 60.9836021493524 1
4904 mLMzMzMzQbcdefghijklllhhhhhhqqqxqqh_122112200210 69.9857113690718 1
4905 mLMzMzMzQbcdefghijklllhhhhhhqqqxqxa_122112200210 69.9857113690718 1
4906 mLMzMzMzQbcdefghijklllhhhhhhqqxxhep_122112200112 80.9876524387374 1
4907 mLMzMzMzQbcdefghijklllhhhhhhqqxxhha_122112200112 85.9883705204093 1
4908 mLMzMzMzQbcdefghijklllhhhhhhqqxxhqx_122112200112 85.9883705204093 1
4909 mLMzMzMzQbcdefghijklllhhhhhhqqxxhti_122112200112 80.9876524387374 1
4910 mLMzMzMzQbcdefghijklllhhhhhhqqxxxqh_122112200110 45.9782505861521 1
4911 mLMzMzMzQbcdefghijklllhhhhhhqqxxxxa_122112200110 45.9782505861521 1
4912 mLMzMzMzQbcdefghijklllhhhhhxqqqhhet_122112002211 112.991149749319 1
4913 mLMzMzMzQbcdefghijklllhhhhhxqqqhhld_122112002211 114.991303690210 1
4914 mLMzMzMzQbcdefghijklllhhhhhxqqqhhpi_122112002211 112.991149749319 1
4915 mLMzMzMzQbcdefghijklllhhhhhxqqqhhum_122112002211 114.991303690210 1
4916 mLMzMzMzQbcdefghijklllhhhhhxqqqhqdm_122112002210 62.9841229828623 1
4917 mLMzMzMzQbcdefghijklllhhhhhxqqqhqlu_122112002210 62.9841229828623 1
4918 mLMzMzMzQbcdefghijklllhhhhhxqqqhqqh_122112002210 105.990565197967 1
4919 mLMzMzMzQbcdefghijklllhhhhhxqqqhqxa_122112002210 105.990565197967 1
4920 mLMzMzMzQbcdefghijklllhhhhhxqqqqhei_122112002201 68.9855042010408 1
4921 mLMzMzMzQbcdefghijklllhhhhhxqqqqhhq_122112002201 109.990908339470 1
4922 mLMzMzMzQbcdefghijklllhhhhhxqqqqhpt_122112002201 68.9855042010408 1
4923 mLMzMzMzQbcdefghijklllhhhhhxqqqqhxa_122112002201 109.990908339470 1
4924 mLMzMzMzQbcdefghijklllhhhhhxqqqqqdu_122112002200 78.9873397432646 1
4925 mLMzMzMzQbcdefghijklllhhhhhxqqqqqlm_122112002200 78.9873397432646 1
4926 mLMzMzMzQbcdefghijklllhhhhhxqqqqqpe_122112002200 76.9870107958516 1
4927 mLMzMzMzQbcdefghijklllhhhhhxqqqqqti_122112002200 76.9870107958516 1
4928 mLMzMzMzQbcdefghijklllhhhhhxqqxhhep_122112002112 130.992365967340 1
4929 mLMzMzMzQbcdefghijklllhhhhhxqqxhhha_122112002112 97.9897948556636 1
4930 mLMzMzMzQbcdefghijklllhhhhhxqqxhhqx_122112002112 97.9897948556636 1
4931 mLMzMzMzQbcdefghijklllhhhhhxqqxhhti_122112002112 130.992365967340 1
4932 mLMzMzMzQbcdefghijklllhhhhhxqqxhxdm_122112002110 106.990653389167 1
4933 mLMzMzMzQbcdefghijklllhhhhhxqqxhxlu_122112002110 106.990653389167 1
4934 mLMzMzMzQbcdefghijklllhhhhhxqqxhxqh_122112002110 89.9888875168080 1
4935 mLMzMzMzQbcdefghijklllhhhhhxqqxhxxa_122112002110 89.9888875168080 1
4936 mLMzMzMzQbcdefghijklllhhhhhxqqxqxdu_122112002100 46.9787137637478 1
4937 mLMzMzMzQbcdefghijklllhhhhhxqqxqxlm_122112002100 46.9787137637478 1
4938 mLMzMzMzQbcdefghijklllhhhhhxqqxqxpe_122112002100 96.9896896257338 1
4939 mLMzMzMzQbcdefghijklllhhhhhxqqxqxti_122112002100 96.9896896257338 1
4940 mLMzMzMzQbcdefghijklllhhhhhxqxqhhha_122112001221 93.9893604978829 1
4941 mLMzMzMzQbcdefghijklllhhhhhxqxqhhlm_122112001221 120.991734972639 1
4942 mLMzMzMzQbcdefghijklllhhhhhxqxqhhud_122112001221 120.991734972639 1
4943 mLMzMzMzQbcdefghijklllhhhhhxqxqhhxq_122112001221 93.9893604978829 1
4944 mLMzMzMzQbcdefghijklllhhhhhxqxqhqpi_122112001220 96.9896896257338 1
4945 mLMzMzMzQbcdefghijklllhhhhhxqxqhqqa_122112001220 77.9871773792359 1
4946 mLMzMzMzQbcdefghijklllhhhhhxqxqhqte_122112001220 96.9896896257338 1
4947 mLMzMzMzQbcdefghijklllhhhhhxqxqhqxh_122112001220 77.9871773792359 1
4948 mLMzMzMzQbcdefghijklllhhhhhxqxqxqdu_122112001200 82.9879500578180 1
4949 mLMzMzMzQbcdefghijklllhhhhhxqxqxqlm_122112001200 82.9879500578180 1
4950 mLMzMzMzQbcdefghijklllhhhhxxqqhhhep_122110022112 160.993788580238 1
4951 mLMzMzMzQbcdefghijklllhhhhxxqqhhhha_122110022112 101.990195135928 1
4952 mLMzMzMzQbcdefghijklllhhhhxxqqhhhqx_122110022112 101.990195135928 1
4953 mLMzMzMzQbcdefghijklllhhhhxxqqhhhti_122110022112 160.993788580238 1
4954 mLMzMzMzQbcdefghijklllhhhhxxqqhhxqh_122110022110 157.993670632526 1
4955 mLMzMzMzQbcdefghijklllhhhhxxqqhhxxa_122110022110 157.993670632526 1
4956 mLMzMzMzQbcdefghijklllhhhhxxqqhqhdl_122110022102 120.991734972639 1
4957 mLMzMzMzQbcdefghijklllhhhhxxqqhqhhx_122110022102 117.991524815011 1
4958 mLMzMzMzQbcdefghijklllhhhhxxqqhqhqa_122110022102 117.991524815011 1
4959 mLMzMzMzQbcdefghijklllhhhhxxqqhqhum_122110022102 120.991734972639 1
4960 mLMzMzMzQbcdefghijklllhhhhxxqqhqxdu_122110022100 92.9892460683113 1
4961 mLMzMzMzQbcdefghijklllhhhhxxqqhqxlm_122110022100 92.9892460683113 1
4962 mLMzMzMzQbcdefghijklllhhhhxxqqhqxpe_122110022100 154.993548118537 1
4963 mLMzMzMzQbcdefghijklllhhhhxxqqhqxti_122110022100 154.993548118537 1
4964 mLMzMzMzQbcdefghijklllhhhhxxqqqqqdl_122110022002 104.990475326482 1
4965 mLMzMzMzQbcdefghijklllhhhhxxqqqqqum_122110022002 104.990475326482 1
4966 mLMzMzMzQbcdefghijklllhhhhxxqqqqxhq_122110022001 129.992307237088 1
4967 mLMzMzMzQbcdefghijklllhhhhxxqqqqxxa_122110022001 129.992307237088 1
4968 mLMzMzMzQbcdefghijklllhhhhxxqxhhhdm_122110021122 144.993103120228 1
4969 mLMzMzMzQbcdefghijklllhhhhxxqxhhhei_122110021122 122.991869381244 1
4970 mLMzMzMzQbcdefghijklllhhhhxxqxhhhtp_122110021122 122.991869381244 1
4971 mLMzMzMzQbcdefghijklllhhhhxxqxhhhul_122110021122 144.993103120228 1
4972 mLMzMzMzQbcdefghijklllhhhhxxqxhhxpi_122110021120 126.992125496001 1
4973 mLMzMzMzQbcdefghijklllhhhhxxqxhhxqa_122110021120 169.994117443503 1
4974 mLMzMzMzQbcdefghijklllhhhhxxqxhhxte_122110021120 126.992125496001 1
4975 mLMzMzMzQbcdefghijklllhhhhxxqxhhxxh_122110021120 169.994117443503 1
4976 mLMzMzMzQbcdefghijklllhhhhxxqxhxhhx_122110021102 125.992062992094 1
4977 mLMzMzMzQbcdefghijklllhhhhxxqxhxhqa_122110021102 125.992062992094 1
4978 mLMzMzMzQbcdefghijklllhhhhxxqxhxxdu_122110021100 132.992480777905 1
4979 mLMzMzMzQbcdefghijklllhhhhxxqxhxxlm_122110021100 132.992480777905 1
4980 mLMzMzMzQbcdefghijklllhhhhxxqxhxxpe_122110021100 110.990990259681 1
4981 mLMzMzMzQbcdefghijklllhhhhxxqxhxxti_122110021100 110.990990259681 1
4982 mLMzMzMzQbcdefghijklllhhhhxxqxqhqei_122110021022 118.991596045156 1
4983 mLMzMzMzQbcdefghijklllhhhhxxqxqhqtp_122110021022 118.991596045156 1
4984 mLMzMzMzQbcdefghijklllhhhhxxqxqhxha_122110021021 133.992536897777 1
4985 mLMzMzMzQbcdefghijklllhhhhxxqxqhxlm_122110021021 136.992700340985 1
4986 mLMzMzMzQbcdefghijklllhhhhxxqxqhxud_122110021021 136.992700340985 1
4987 mLMzMzMzQbcdefghijklllhhhhxxqxqhxxq_122110021021 133.992536897777 1
4988 mLMzMzMzQbcdefghijklllhhhhxxqxqxqdl_122110021002 84.9882336653338 1
4989 mLMzMzMzQbcdefghijklllhhhhxxqxqxqhx_122110021002 81.9878030638384 1
4990 mLMzMzMzQbcdefghijklllhhhhxxqxqxqqa_122110021002 81.9878030638384 1
4991 mLMzMzMzQbcdefghijklllhhhhxxqxqxqum_122110021002 84.9882336653338 1
4992 mLMzMzMzQbcdefghijklllhhhhxxqxqxxei_122110021001 124.991999487934 1
4993 mLMzMzMzQbcdefghijklllhhhhxxqxqxxpt_122110021001 124.991999487934 1
4994 mLMzMzMzQbcdefghijklllhhhhxxxxhhhha_122110011221 97.9897948556636 1
4995 mLMzMzMzQbcdefghijklllhhhhxxxxhhhlm_122110011221 148.993288288275 1
4996 mLMzMzMzQbcdefghijklllhhhhxxxxhhhud_122110011221 148.993288288275 1
4997 mLMzMzMzQbcdefghijklllhhhhxxxxhhhxq_122110011221 97.9897948556636 1
4998 mLMzMzMzQbcdefghijklllhhhhxxxxhhqqa_122110011220 141.992957397195 1
4999 mLMzMzMzQbcdefghijklllhhhhxxxxhhqxh_122110011220 141.992957397195 1
5000 mLMzMzMzQbcdefghijklllhhhhxxxxhxhei_122110011201 108.990824915760 1
5001 mLMzMzMzQbcdefghijklllhhhhxxxxhxhhq_122110011201 101.990195135928 1
5002 mLMzMzMzQbcdefghijklllhhhhxxxxhxhpt_122110011201 108.990824915760 1
5003 mLMzMzMzQbcdefghijklllhhhhxxxxhxhxa_122110011201 101.990195135928 1
5004 mLMzMzMzQbcdefghijklllhhhhxxxxhxqdu_122110011200 134.992592186106 1
5005 mLMzMzMzQbcdefghijklllhhhhxxxxhxqlm_122110011200 134.992592186106 1
5006 mLMzMzMzQbcdefghijklllhhhhxxxxxxqhx_122110011002 109.990908339470 1
5007 mLMzMzMzQbcdefghijklllhhhhxxxxxxqqa_122110011002 109.990908339470 1
5008 mLMzMzMzQbcdefghijklllhhhqxqqhhhhdm_122100221122 156.993630314822 1
5009 mLMzMzMzQbcdefghijklllhhhqxqqhhhhei_122100221122 154.993548118537 1
5010 mLMzMzMzQbcdefghijklllhhhqxqqhhhhtp_122100221122 154.993548118537 1
5011 mLMzMzMzQbcdefghijklllhhhqxqqhhhhul_122100221122 156.993630314822 1
5012 mLMzMzMzQbcdefghijklllhhhqxqqhhhxqa_122100221120 201.995049383621 1
5013 mLMzMzMzQbcdefghijklllhhhqxqqhhhxxh_122100221120 201.995049383621 1
5014 mLMzMzMzQbcdefghijklllhhhqxqqhhxhhx_122100221102 197.994949366117 1
5015 mLMzMzMzQbcdefghijklllhhhqxqqhhxhqa_122100221102 197.994949366117 1
5016 mLMzMzMzQbcdefghijklllhhhqxqqhhxxdu_122100221100 196.994923727063 1
5017 mLMzMzMzQbcdefghijklllhhhqxqqhhxxlm_122100221100 196.994923727063 1
5018 mLMzMzMzQbcdefghijklllhhhqxqqhhxxpe_122100221100 194.994871660001 1
5019 mLMzMzMzQbcdefghijklllhhhqxqqhhxxti_122100221100 194.994871660001 1
5020 mLMzMzMzQbcdefghijklllhhhqxqqhqhqei_122100221022 138.992805383003 1
5021 mLMzMzMzQbcdefghijklllhhhqxqqhqhqtp_122100221022 138.992805383003 1
5022 mLMzMzMzQbcdefghijklllhhhqxqqhqhxha_122100221021 141.992957397195 1
5023 mLMzMzMzQbcdefghijklllhhhqxqqhqhxlm_122100221021 168.994082633046 1
5024 mLMzMzMzQbcdefghijklllhhhqxqqhqhxud_122100221021 168.994082633046 1
5025 mLMzMzMzQbcdefghijklllhhhqxqqhqhxxq_122100221021 141.992957397195 1
5026 mLMzMzMzQbcdefghijklllhhhqxqqhqxqdl_122100221002 144.993103120228 1
5027 mLMzMzMzQbcdefghijklllhhhqxqqhqxqum_122100221002 144.993103120228 1
5028 mLMzMzMzQbcdefghijklllhhhqxqqhqxxei_122100221001 192.994818513742 1
5029 mLMzMzMzQbcdefghijklllhhhqxqqhqxxhq_122100221001 145.993150363579 1
5030 mLMzMzMzQbcdefghijklllhhhqxqqhqxxpt_122100221001 192.994818513742 1
5031 mLMzMzMzQbcdefghijklllhhhqxqqhqxxxa_122100221001 145.993150363579 1
5032 mLMzMzMzQbcdefghijklllhhhqxqqqhxhep_122100220112 158.993710443028 1
5033 mLMzMzMzQbcdefghijklllhhhqxqqqhxhha_122100220112 129.992307237088 1
5034 mLMzMzMzQbcdefghijklllhhhqxqqqhxhqx_122100220112 129.992307237088 1
5035 mLMzMzMzQbcdefghijklllhhhqxqqqhxhti_122100220112 158.993710443028 1
5036 mLMzMzMzQbcdefghijklllhhhqxqqqhxxdm_122100220110 182.994535355944 1
5037 mLMzMzMzQbcdefghijklllhhhqxqqqhxxlu_122100220110 182.994535355944 1
5038 mLMzMzMzQbcdefghijklllhhhqxqqqhxxqh_122100220110 141.992957397195 1
5039 mLMzMzMzQbcdefghijklllhhhqxqqqhxxxa_122100220110 141.992957397195 1
5040 mLMzMzMzQbcdefghijklllhhhqxqqqqxxet_122100220011 146.993196964073 1
5041 mLMzMzMzQbcdefghijklllhhhqxqqqqxxld_122100220011 148.993288288275 1
5042 mLMzMzMzQbcdefghijklllhhhqxqqqqxxpi_122100220011 146.993196964073 1
5043 mLMzMzMzQbcdefghijklllhhhqxqqqqxxum_122100220011 148.993288288275 1
5044 mLMzMzMzQbcdefghijklllhhhqxqxhhhhlm_122100211221 172.994219460031 1
5045 mLMzMzMzQbcdefghijklllhhhqxqxhhhhud_122100211221 172.994219460031 1
5046 mLMzMzMzQbcdefghijklllhhhqxqxhhhqqa_122100211220 173.994252683726 1
5047 mLMzMzMzQbcdefghijklllhhhqxqxhhhqxh_122100211220 173.994252683726 1
5048 mLMzMzMzQbcdefghijklllhhhqxqxhhxqdu_122100211200 206.995168969378 1
5049 mLMzMzMzQbcdefghijklllhhhqxqxhhxqlm_122100211200 206.995168969378 1
5050 mLMzMzMzQbcdefghijklllhhhqxqxhhxqpe_122100211200 144.993103120228 1
5051 mLMzMzMzQbcdefghijklllhhhqxqxhhxqti_122100211200 144.993103120228 1
5052 mLMzMzMzQbcdefghijklllhhhqxqxhxxqhx_122100211002 161.993826925266 1
5053 mLMzMzMzQbcdefghijklllhhhqxqxhxxqqa_122100211002 161.993826925266 1
5054 mLMzMzMzQbcdefghijklllhhhqxqxqxxqep_122100210012 118.991596045156 1
5055 mLMzMzMzQbcdefghijklllhhhqxqxqxxqti_122100210012 118.991596045156 1
5056 mLMzMzMzQbcdefghijklllhhhqxxqhhhhep_122100122112 186.994652253485 1
5057 mLMzMzMzQbcdefghijklllhhhqxxqhhhhti_122100122112 186.994652253485 1
5058 mLMzMzMzQbcdefghijklllhhhqxxqhhhxdm_122100122110 170.994151846778 1
5059 mLMzMzMzQbcdefghijklllhhhqxxqhhhxlu_122100122110 170.994151846778 1
5060 mLMzMzMzQbcdefghijklllhhhqxxqhhhxqh_122100122110 193.994845223857 1
5061 mLMzMzMzQbcdefghijklllhhhqxxqhhhxxa_122100122110 193.994845223857 1
5062 mLMzMzMzQbcdefghijklllhhhqxxqhhqxdu_122100122100 166.994011761323 1
5063 mLMzMzMzQbcdefghijklllhhhqxxqhhqxlm_122100122100 166.994011761323 1
5064 mLMzMzMzQbcdefghijklllhhhqxxqhhqxpe_122100122100 232.995708075448 1
5065 mLMzMzMzQbcdefghijklllhhhqxxqhhqxti_122100122100 232.995708075448 1
5066 mLMzMzMzQbcdefghijklllhhhqxxqhqhxld_122100122011 184.994594436648 1
5067 mLMzMzMzQbcdefghijklllhhhqxxqhqhxum_122100122011 184.994594436648 1
5068 mLMzMzMzQbcdefghijklllhhhqxxqhqqqdl_122100122002 162.993864799750 1
5069 mLMzMzMzQbcdefghijklllhhhqxxqhqqqum_122100122002 162.993864799750 1
5070 mLMzMzMzQbcdefghijklllhhhqxxqhqqxei_122100122001 178.994413233453 1
5071 mLMzMzMzQbcdefghijklllhhhqxxqhqqxhq_122100122001 189.994736696303 1
5072 mLMzMzMzQbcdefghijklllhhhqxxqhqqxpt_122100122001 178.994413233453 1
5073 mLMzMzMzQbcdefghijklllhhhqxxqhqqxxa_122100122001 189.994736696303 1
5074 mLMzMzMzQbcdefghijklllhhhqxxqxqqxha_122100120021 177.994381845148 1
5075 mLMzMzMzQbcdefghijklllhhhqxxqxqqxxq_122100120021 177.994381845148 1
5076 mLMzMzMzQbcdefghijklllhhhqxxqxqxqha_122100120012 109.990908339470 1
5077 mLMzMzMzQbcdefghijklllhhhqxxqxqxqqx_122100120012 109.990908339470 1
5078 mLMzMzMzQbcdefghijklllhhqqqqhhhhqqa_122002211220 197.994949366117 1
5079 mLMzMzMzQbcdefghijklllhhqqqqhhhhqxh_122002211220 197.994949366117 1
5080 mLMzMzMzQbcdefghijklllhhqqqqhhhxqdu_122002211200 226.995594628162 1
5081 mLMzMzMzQbcdefghijklllhhqqqqhhhxqlm_122002211200 226.995594628162 1
5082 mLMzMzMzQbcdefghijklllhhqqqqhhxxqdl_122002211002 216.995391607201 1
5083 mLMzMzMzQbcdefghijklllhhqqqqhhxxqhx_122002211002 221.995495404093 1
5084 mLMzMzMzQbcdefghijklllhhqqqqhhxxqqa_122002211002 221.995495404093 1
5085 mLMzMzMzQbcdefghijklllhhqqqqhhxxqum_122002211002 216.995391607201 1
5086 mLMzMzMzQbcdefghijklllhhqqqxhhxhqep_122002112012 222.995515604889 1
5087 mLMzMzMzQbcdefghijklllhhqqqxhhxhqti_122002112012 222.995515604889 1
5088 mLMzMzMzQbcdefghijklllhhqqqxhhxhxld_122002112011 208.995215201463 1
5089 mLMzMzMzQbcdefghijklllhhqqqxhhxhxum_122002112011 208.995215201463 1
5090 mLMzMzMzQbcdefghijklllhhqqqxhhxqqdl_122002112002 266.996254629109 1
5091 mLMzMzMzQbcdefghijklllhhqqqxhhxqqum_122002112002 266.996254629109 1
5092 mLMzMzMzQbcdefghijklllhhqqqxhhxqxei_122002112001 218.995433694744 1
5093 mLMzMzMzQbcdefghijklllhhqqqxhhxqxpt_122002112001 218.995433694744 1
5094 mLMzMzMzQbcdefghijklllhhqqqxhxxqxha_122002110021 209.995237987253 1
5095 mLMzMzMzQbcdefghijklllhhqqqxhxxqxxq_122002110021 209.995237987253 1
5096 mLMzMzMzQbcdefghijklllhhqqxxhhhqxpe_122001122100 258.996138938580 1
5097 mLMzMzMzQbcdefghijklllhhqqxxhhhqxti_122001122100 258.996138938580 1
5098 mLMzMzMzQbcdefghijklllhhqqxxhhqqqdl_122001122002 256.996108890503 1
5099 mLMzMzMzQbcdefghijklllhhqqxxhhqqqum_122001122002 256.996108890503 1
5100 mLMzMzMzQbcdefghijklllhhqqxxhhqqxhq_122001122001 257.996123972777 1
5101 mLMzMzMzQbcdefghijklllhhqqxxhhqqxxa_122001122001 257.996123972777 1
5102 mLMzMzMzQbcdefghijklllhhqqxxhxqqxha_122001120021 253.996062931100 1
5103 mLMzMzMzQbcdefghijklllhhqqxxhxqqxxq_122001120021 253.996062931100 1
5104 mLMzMzMzQbcdefghijklllhhqqxxxxqqhha_122001100221 193.994845223857 1
5105 mLMzMzMzQbcdefghijklllhhqqxxxxqqhxq_122001100221 193.994845223857 1
5106 mLMzMzMzQbcdefghijklllhxqqxhhxqqxha_120021120021 321.996894379985 1
5107 mLMzMzMzQbcdefghijklllhxqqxhhxqqxxq_120021120021 321.996894379985 1
5109 mLPLwAPLQbdcefghijlkllhbbhhaaaaqqfo_120011001100 83.2108948787726 5
5111 mLPLwLLQQbdcefikjllklkhbbhhoxfahxha_120011000021 167.901010132402 5
5114 mLPvvAAQQbcdfjkjjlikllxnnnaxhhhxknc_102211110200 214.540225988654 11
5120 mLPvvLQQQbcdkiilkjkillhrrxxqxqxhhof_120011112020 321.996894379985 3
5121 mLPvvLQQQbdckiilkjkillhbbaahxhxhhof_120011112020 321.996894379985 3
5122 mLPvvPAQQbcdjkiiklkijlhrraxxqqahhkk_120011112020 208.315672107798 7
5123 mLPvvPAQQbcdjkiiklkillhrraxxqqahhvc_120011112020 208.315672107798 7
5126 mLPvvPPQQbcdjkijkjklllhrraxqxqxhqrw_120011112022 279.443908377420 8
5127 mLPvvPPQQbcdjkljkjkillxnnahxhqhxxsj_102211110200 268.401671432955 3
5129 mLPvvPPQQbdcjkljkjkillxccaaxhxhxxof_102211110200 268.401671432955 3
5130 mLPvvQMPQbdcfjghkkljllxccgarbawwgwb_011122221111 133.195190817508 9
5138 mLvALPzQQadfghfijklklljaakmklcvxgmm_200211100222 197.994949366117 3
5141 mLvALwQMQadfhgjikkjlkljaqhnahqnvavj_200211100002 181.060435509524 27
5143 mLvAPwQMPadfhggijijkllnaxxjsaxnkxxk_100122200010 367.937039384515 73
5148 mLvAvPQPQcfejghkjilkllumuobrmsfamqr_022111100001 282.825913694382 13
5150 mLvAvQAPQadffggjjkjlkljaqvkkxvavanj_200211100012 921.951565384672 37
5153 mLvAvQPQPadfghjhkikjlljaqwmalqfsjqj_200211100002 198.909365793345 41
5156 mLvAwLAQQcfefghkilkljlumuibfxwqpjkf_022111102021 752.762751012640 161
5157 mLvAwLMQQcfefghjijklllumuibfiwepksj_022111102022 300.131978845442 121
5161 mLvAwvQQQcfefjkilkkjllumuixhjuxhedb_022111102022 284.110428702675 14
5163 mLvAwvQQQcfefljljkjlkkumuipmeiamtup_022111102022 321.996894379985 6
5165 mLvLAAPQPaeefgihijjkllnxvvvhcahnkxn_100122120001 38642.5334579027 105
5168 mLvLALAQQaeggjhiikllklnxgbartixcnnk_100122120000 42338.4742665990 31
5173 mLvLALMQQcfefikhlikjllhduhkujerhwjo_201021102100 616.914385958816 14
5174 mLvLALMQQcfghgjkjlkllkllierdiaitxqf_120000111222 302.452704169690 54
5180 mLvLALPQQcghffkijkljllhuphoanalqloo_201021102100 1352.86603150594 7
5183 mLvLALQAQcfefikjhjilllhduhkudjarwnk_201021102100 322.261421008952 10
5184 mLvLALQMQbefeijkjklkllhiiigaththito_120000111222 233.335899465931 15
5186 mLvLALQPQcfghgjikiklklllierdwintrfr_120000111222 526.998102459961 4
5188 mLvLAMAPQbehfgjiijlkllhuhughgcxmfgr_120000121101 630.125750389683 6
5192 mLvLAMPPQbefegihkjlkllhiiiggcaixrrc_120000111200 26.6865471447566 11
5193 mLvLAMQMPaeggiihhjjkllnxgbhhrwqxqxk_100122120010 592.802837977975 45
5194 mLvLAMwQQbehfijgkllkklhhhawhwaxqqgr_211122000011 271.730883515292 9
5203 mLvLAvQQQbefejkjkljkllhiiiathttiiah_120000111222 109.990908339470 3
5205 mLvLAvQQQbhfglkjjklkjldxexmpauqhhed_210102210122 321.996894379985 6
5210 mLvLAwMQQaeefgklklijlknxvvvamhdncnc_100122120002 836.714108568551 15
5212 mLvLAwMQQbhgfghljjklklhqxtgkihuphcs_120000121112 526.998102459961 4
5213 mLvLAwMQQcfheigikljlklqdtdwwwqldkrw_210102012201 717.385515798318 15
5214 mLvLAwMQQcfheiikjjllklqdtdwjelelacw_210102012201 627.968800940183 53
5215 mLvLAwMQQcggehijlkkllkhtaqgoqttxxjj_201022202011 289.648620696008 39
5216 mLvLAwPQQaeefghjkijkllnxvvvchhncckk_100122120000 976.172741193893 5
5217 mLvLAwPQQcfghhikklkjllhialgoteiqqvc_201022202000 133.195190817508 3
5218 mLvLAwPQQcfheihikjllklqdtdwgveehnnf_210102012200 498.416664530627 14
5220 mLvLLAMQQbghihilijlkklxqhnvvhsoeaxg_102222011101 300.415545587227 5
5222 mLvLLAQAQbghihijkkjlllxqhnvvnaeoahn_102222011102 78.6837861389312 27
5224 mLvLLLQQQbegikhjiilkllhiardrnnkxeif_120000112222 438.108710513142 39
5230 mLvLLMMQQcehfhjlklkjlktilbbjumhtfai_011220220111 298.867937378131 57
5231 mLvLLMPQQcehfhiljkilkltilbbvukxjtin_011220220111 697.672990933535 16
5232 mLvLLMQQPaegjhikikijlljqbhkdaaxuxxj_200211211002 344.149394577512 35
5234 mLvLLPAQQbghhkihijklllxqhvhvnsoeaxg_102222011110 345.459022354225 9
5235 mLvLLPPQQbegjihkiilkllhianrrankpudf_120000112221 1506.73456356417 18
5237 mLvLLQPPQbejhjikihllklxlqvgvhbgahaj_102222111012 6076.40228942079 10
5239 mLvLLQwQQbdjfihgklklklhwwrwwwaahhhh_211122000011 193.994845223857 4
5240 mLvLLwQQQbhgglkgijlklkhqagaagoopppp_120000121122 420.011972689592 5
5242 mLvLLwQQQcfgikjlliljkkllqrhgpurlbei_120000111111 305.790675738713 7
5245 mLvLLzQQQbghhikjljilklxqhvvxoaogidb_102222011111 1400.10085308662 7
5246 mLvLMMzQQbehggjgilklklhuhaghgshurnw_120000122110 204.768595737081 18
5248 mLvLMvQQQbdhigkijjlllkxnxkkaruudljk_011100222212 382.687093131983 27
5249 mLvLMzQMQbghihkhjjjlllhihukakaativk_120000122220 261.237956912526 5
5250 mLvLPAzQQcfhehfjljlkklqdtqsrmpieawk_210102010021 475.792521080631 11
5251 mLvLPLMQQcefhjkilljjklhthmllkhxeumv_201021101112 243.304901747963 15
5252 mLvLPvQQQcfheihkjlkjllqdtqgsaxuhqbb_210102010110 122.630458909991 7
5255 mLvLQLMMQaeefhiijjkkllnxvvjxluqfojw_100122120001 95400.4991895726 18
5256 mLvLQLwQQbegfhijklklklhhqaqxxxxggrr_211122000011 18767.1939539039 20
5258 mLvLQLwQQbehfgjiklklklhuhuahattggoo_120000122122 183.055290258366 3
5260 mLvLQLwQQbfhegjilkkllkhdhdahaiiggff_120000122122 183.055290258366 3
5262 mLvLQvPQQcegfhkljilkklhthhmaaeessss_201021101100 99.8015096052290 3
5264 mLvLvAQQQbggkiihijllkltmgjvoovgpaja_201021002220 2079.04521489279 13
5265 mLvLvAQQQcefgkklljijklhtssffaewwffh_201021102220 369.727272139321 7
5269 mLvLvAQQQcghkjkilkijllhtgososqfrrqq_201022201120 209.552635977574 7
5271 mLvLvMQQQbegglhkijklklhigrarvkkkiki_120000112212 250.098228783942 43
5272 mLvLvMQQQcefjkijljikllhtssfvsiwgwdh_201021102221 482.752990799345 5
5274 mLvLvPQQQbejghjkilllkkxlgnngrnxauwf_102222111000 271.695359144033 24
5275 mLvLvPQQQbejiklkijilklxlgvnprgrgxwi_102222111000 311.311282913572 15
5279 mLvLvQQAQbgjhkihkijlllxqnvnvnnsoaha_102222011112 94.4507773808781 23
5282 mLvLwLQQQaegjhljijkklljqgdnaaquqsjs_200211210100 4443.04643572951 27
5283 mLvLwLQQQaehgkljilklkjnxkkqaxahxccn_100122122000 271.730883515292 9
5285 mLvLwMMQQcggfhjijlklklqdascsbjtahuc_210122212211 1545.48164570491 19
5288 mLvLwPQQPaehighijkkkllnxkiksixmxcxn_100122122001 474.448169212738 89
5289 mLvLwQwQQaeegjiilklklknxvvhlumhdvcn_100122122002 482.315262098833 17
5290 mLvLwzQQQcggikilijkllkqdagxgxbjddqq_210122212200 1511.25487037511 37
5292 mLvLzMPQQcehfkhgjjlklluaabasjvvmmmb_022111000022 222.572075877028 9
5296 mLvLzQwQQbefjihgklklklhhawwwwaahhhh_211122000011 193.994845223857 4
5297 mLvMLMMMQbfefghjkjklklxiptvvehtxqcj_102222110122 1042.91022054579 159
5298 mLvMLvQQQbfefkjjlklkljxiptexaxtaiep_102222110010 321.996894379985 3
5300 mLvPAPPPPccgfeihjjjkllqjaqqaaqsjqqj_022211022202 220.973957928106 8
5302 mLvPAPwAQccgfeihgkjlklhrahhaawhhhwr_122200122112 220.973957928106 8
5304 mLvPAzzQQccgfefikjlkllqjaaawwgbqsqa_022211022221 578.445456772556 113
5305 mLvPAzzQQccgfefkiljkllhraaasbjqgwqa_122200122221 343.350672386142 43
5307 mLvPLzQQPccgiihhjkjkllqjawrnkhxqqqj_022211011220 536.778603698494 29
5311 mLvPMzQMPccgfhhiijjkllqjaqwrahxqqqj_022211012202 526.144112486952 19
5312 mLvPvAAQQccghihikljlklqjawrwwxxqbgf_022211011222 1472.70703817734 23
5313 mLvPwAQMPccgfhhiijjkllhrahknaxqhhhr_122200102212 409.436282585805 7
5314 mLvPwLAQQafegjkiliklkljqqgaaaksjsss_200211201000 465.415811886867 29
5317 mLvvAAAQQbghijgikljklltmmgjsjhlrhpo_201021002212 7534.89660340780 17
5319 mLvvAAAQQcgfijhikjllklhahwkrwtraahf_122200111012 198.909365793345 41
5322 mLvvAAMQQcgehjjkllklkjhaqgooxxtteeg_201022200211 281.506995054551 23
5323 mLvvAAMQQcgfhjkhilljklhhhgomrwqxgak_201021100202 314.034414605910 17
5324 mLvvAAPQQbhijiigkjklllhhawggwiniets_211122002000 196.669141294571 17
5325 mLvvAAPQQcfehijlilkkklliigngxkiiliq_120000112122 281.196899359129 9
5326 mLvvAAQMQcgffjjhikklllqaqbrrffdmhpf_022211000121 9056.01915560056 29
5327 mLvvAAQPQbgigjghkjlkllxhavnnnanxxhc_102222111100 194.934651414706 13
5328 mLvvAAQPQbgiihghklllkkxhanvnnahahhq_102222111102 94.9640025189702 7
5329 mLvvAAQPQcgehjjiklkkjlhaqgoovxetegw_201022200211 2196.63226793647 13
5330 mLvvALQQQcgfghijkllklkhhhsjjfattaqh_201021100210 258.992262853572 3
5331 mLvvALQQQcgfgihjkllklkhhhjssoappaqh_201021100210 258.992262853572 3
5333 mLvvAMMQQcgehjkklljlkjhaqgfaqaiwitg_201022200200 18.2686734203969 11
5334 mLvvAMMQQcgeihikhjjlllqahsfsasjjank_210122211211 60.0676952175611 5
5335 mLvvAMPQQbhijigijkklllxxakvkvruudlj_011100220222 565.157294043164 17
5336 mLvvAMQAQcgehhkikijlllhaqgrarqrwahg_201022200201 51.5275120266674 11
5337 mLvvAMQAQcgfhkhihijlklhhhgqrwrwgqsj_201021100200 621.277158282936 7
5338 mLvvAPQPQcgfjfjihklkllhahsosggiqeug_122200111020 372.920591326112 29
5339 mLvvAQLQQbgigijhlkjlklhxaggrrupwmec_120000111111 212.471430118274 12
5342 mLvvAzQQQahiggkljklkljnkkkkaaxxxxxn_100122122000 193.994845223857 4
5343 mLvvLAQQQbggihkgljjkllhagvwjgikkfiq_120000122112 793.853879383154 15
5346 mLvvLAQQQbgjhjhlikkjllxxnvvnafjsjtt_102222010100 182.702326761111 7
5347 mLvvLAQQQbgjhjhlkiilklxxnvvnaosjpjp_102222010100 182.702326761111 7
5350 mLvvLAQQQbigikghjilkllluggvcsbjhwdd_022110000202 36133.8951752176 21
5351 mLvvLAQQQcehigijkkjlllhaggvwvvwwlhh_201021100220 669.749925393944 7
5352 mLvvLAQQQceihhkjiljkllhhwrrjvgegweh_122200111102 345.528766710949 11
5355 mLvvLMQQQbggiilgkjlklkhagrragfkxfef_120000111222 319.635451966416 43
5356 mLvvLMQQQceflgjklkjkjlhaslvvvhwwwwh_201021100221 231.561252956358 18
5359 mLvvLQAQQceihfijkjkllllicbscvvccpee_120000112222 321.996894379985 3
5360 mLvvMAMQQbhggikgkljlklhhagrhgdlslmd_120000122211 223.066909777423 19
5362 mLvvMMQMQbhggjkgikljllxaxnkakkxujmv_102222010000 215.402274807843 23
5363 mLvvMwQQQbhgglkgijlkklhhagaagfsuuuu_120000122222 213.056899812708 3
5364 mLvvMwQQQbhgglkgjilkklhhagaagojdddd_120000122222 213.056899812708 3
5365 mLvvQALQQcfeghijlklkklliiqgneitpufo_120000112222 159.209963922751 17
5367 mLvvQAPMQcfgehikjjljllqtuqbbteqaqrb_210102011010 261.237956912526 5
5368 mLvvQAPMQcgfehijkjjlllhaaaggaappaos_201022200001 671.816458984493 7
5369 mLvvQAPPQcgfehiihljllkqaaajjjjajssj_210122211000 127.455376522523 6
5370 mLvvQAQLQbhigghhgjlkklxaaakvvkacckk_102222111000 244.539784245925 6
5371 mLvvQAwQQcgfehijkjkjllhaaagghqqqqww_201022200111 419.004807513029 7
5372 mLvvQLPQQcfgekljkljljkqtuqituetappa_210102011221 321.996894379985 6
5373 mLvvQvQQQbhigkjljjkkllxaaaaaaqhxahq_102222111000 193.994845223857 2
5375 mLvvQvQQQbhigkjljjkkllxaxxaxxhqxaqh_102222010101 321.996894379985 2
5378 mLvvQvQQQbhigkjlllkkjjxaaaaaahqxaqh_102222111000 193.994845223857 2
5380 mLvvQvQQQbhigkjlllkkjjxaxxaxxqhxahq_102222010101 321.996894379985 2
5381 mLvvwAQQQcghkjklhljjlkhagoooqrqwwig_201022200220 23.5494718556880 11
5383 mLvvwPQQQcgijlikhikjllqasjxsjffjjhq_210122211220 249.924336882640 8
5384 mLvvwQQPQcgkhkjhjllkjlqawsrwsrqajja_022211000112 321.996894379985 3
5385 mLvvwQQQPahjihgihkjjllnkesjkjjxapxn_100122122201 430.808923320537 9
5388 mLvwMLQPQbegfjkhiillklhahhxxckkacvn_200022111000 671.319331502236 17
5391 mLvwPMwQQbehfgijlllkkkxdamvvaithhrb_102222111022 133.195190817508 3
5394 mLvwQLwQQbeghfjiklklklhehhphhaarrrr_120000221100 99.8015096052290 3
5401 mLwAPLwAQacedfghijkkllnnxxaahhaajqj_100220011002 349.935128505279 291
5402 mLwAPvLQQacedfgjkjlkllnnxxaakkkakaa_100220011110 193.994845223857 4
5403 mLwAPvLQQacedfgkjkljllnnxxaannnanaa_100220011110 2185.35032849520 24
5407 mLwvLAQAQacihjijikjklljsaaaqqqaqsaj_200111100002 193.994845223857 4
5409 mLwvLQMAQacihjhiihkklljsaaaxqqxaohj_200111100002 18767.1939539039 10
5411 mvLAAAvQQecfefhgkjlkllccacxacjfsjjo_011110002222 293.687542117082 35
5412 mvLAALLQQecfgfhlijkkllccaxlvmrblllo_011110022222 267.389109810881 15
5415 mvLAAvAQQecfgfijikllklccaxlnnruqxmv_011110022221 519.164230285230 43
5416 mvLAAvMQQcdfeghlikjkllffafqrigipcjj_022220011112 723.998618781895 5
5417 mvLAAvMQQcdfeghljlkjklffafqripxiivf_022220011112 629.374913750939 45
5418 mvLAAvMQQcdfegiikjlkllffafqwbippvjj_022220011112 544.421122170033 25
5419 mvLAAvPQQecfgfijilkkllccaxlvwrmddlj_011110022222 242.694869804816 13
5420 mvLAAwPPQecfgfgjkjklllccaxlllptlakk_011110022220 235.941596237102 25
5423 mvLAAzMPQecfgfhjikllklccaxlqhrlqvsk_011110022221 152.908875412145 41
5426 mvLALALQQdcffhijlkjlklkcaxtalaqhtsc_200002112002 134.965770291860 27
5427 mvLALAPMQdcfghikjjlkllssamdaatpaaff_200002222000 386.605453191894 17
5428 mvLALAPPQcdfghfjilklklffaqxphbapjko_022220011112 162.735954531439 41
5431 mvLALAzQQedehfihlkjlklrgcmifoadtbbo_120200221100 146.759972096484 17
5432 mvLALLAQQcdfgkjiijllklffaqssobwppgt_022220011111 388.665651412341 47
5433 mvLALLAQQcdfigjhilkkllffadfosbpbfii_022220011001 314.593008271189 37
5434 mvLALLAQQcdfigjjiklkllffadfoobsxbqu_022220011002 299.437405701229 17
5435 mvLALLAQQecfgijkljikllccaxjkracsbhh_011110000221 6135.98072817964 11
5436 mvLALLAQQecfgjkkjlijllccaxvvrkeokix_100001122112 39112.7038534720 47
5437 mvLALLAQQecfgjkklikljlccaxvvrifnich_100001122112 13427.1449770198 43
5438 mvLALLMQQcdfgkjhillkklffaqssogiirbe_022220011111 243.162617207683 47
5439 mvLALLMQQcdfhgjiiklkllffalfosggifpp_022220011001 153.188006463217 37
5440 mvLALLMQQdcefhkijlljklrbbhsikshtbqs_201102220201 342.846072397760 38
5441 mvLALLMQQecfgjkkjiljllccaxvvwkfekix_100001122112 9132.00324718233 47
5443 mvLALLPQQcdfhglhijkkllffalfargwrbxx_022220011112 239.620197596253 11
5444 mvLALLPQQcdfhglkikljklffalfaogghjfu_022220011002 197.994949366117 3
5445 mvLALLPQQcdfhglkjllkjkffalfaofqqgjs_200002222120 397.653147687458 16
5446 mvLALLPQQcdfhjkhjlljklffalnfroemjbt_022220011001 197.994949366117 3
5447 mvLALLPQQcdfhjkijlkkllffalnksoegstq_022220011001 487.997950811067 3
5448 mvLALLPQQcdfhjlkjikljlffalnhnoggejx_022220011001 342.947890272817 28
5449 mvLALLPQQcdfhkjhlijkllffalsrrtgwrdi_022220011111 388.957123920450 57
5450 mvLALLPQQcdfigliijklklffadfawbwrxgx_022220011112 352.292442241769 22
5451 mvLALLPQQcdfiglkijlkklffadfaobjhbfm_022220011002 131.995836006107 6
5452 mvLALLPQQcdfikjililklkffadsrwtberdg_022220011111 673.074697884254 27
5453 mvLALLPQQecfgihikjllklccaxjvvkkxdgm_011110000222 571.776162030409 53
5457 mvLALMLQQecfghjkkiljllccaxmkddsxnxn_011110000221 480.790705627333 35
5458 mvLALMPMQecfghijkilkllccaxmjrdnxpmo_011110000222 437.201374796803 19
5459 mvLALMPMQecfghijkjklllccaxmjrdspauf_100001122100 565.042972187080 9
5460 mvLALMPMQecfghijkkjlllccaxmjrddbxmo_011110000222 437.201374796803 19
5461 mvLALMPMQecfghijkkjlllccaxmjrdifauf_100001122100 565.042972187080 9
5462 mvLALMPPQecfghijkillklccaxmjrdsaumf_011110000221 151.260336444566 17
5463 mvLALMPPQecfghijkjlkllccaxmjrdnxqmo_100001122101 569.941230457737 15
5465 mvLALMPPQecfghijkkljllccaxmjrdxxcmo_100001122101 1050.52267906515 7
5466 mvLALMzQQcdfihgkijlkllffadxfabrpppf_022220011122 87.7824498561233 31
5467 mvLALPLQQcdfhigijlkkllffalafofqqhhv_200002222100 174.568880302197 29
5469 mvLALPMPQecfggjgikllklccaxxvcfaqdmo_100001122100 10340.0422083959 35
5471 mvLALPzQQcdfgijkjlkkllffaqxohrpeeit_022220011111 224.459993372388 37
5472 mvLALPzQQcdfhigkiljkllffalxfagiwiif_022220011122 103.280564921117 31
5473 mvLALvQQQcdfhjkijiklllffalkksoggtqx_022220011001 370.887323778303 57
5474 mvLALvQQQcdfijkljijlklffadkkhobjtbx_022220011001 309.098826241217 14
5475 mvLALvQQQecfgihikjlkllccaxsvvkkxbdm_011110000222 577.640558718346 53
5476 mvLALwMQQcdfghjklkkljlffaqxohpttiwe_022220011111 152.031913122502 37
5479 mvLALzMQQcdfgfijlkkjllffaqporpttwen_022220011111 13396.8585514118 39
5480 mvLALzPQQcdfhiljkjllkkffalaasefqqqx_200002222100 105.043696328005 9
5492 mvLAvAPQQcdfhilkjjllkkffadaatsfqqqx_200002222100 433.894086627120 9
5496 mvLAvMPQQecfjilkhjllkkccahoqbnkqqjb_100001122110 757623.263742836 19
5499 mvLAvQwQQedfijhgkljlklgwdhxwwaarxxs_210010112200 741.899466998519 7
5502 mvLLAAwQQcgeggihkljklljajaaqnqxhjbs_122220100212 636.077276443489 15
5505 mvLLALMQQcdgfgjlkijlklnkaanjdcnfash_120201112210 741.899466998519 7
5506 mvLLALMQQcdgfgkjlikllknkaanknxnnaan_120201112210 193.994845223857 4
5511 mvLLAMLQQcgegghlkkljlkjajaajqqaajqq_122220100011 193.994845223857 4
5512 mvLLAMLQQcgegghlkkljlknqkxhgaqahbhq_200002122201 322.261421008952 5
5513 mvLLAMLQQdgegghlkkljlkkqnxhgqxhxbhq_200002122201 322.261421008952 5
5514 mvLLAMLQQegdggjilkkllksajaasjqqaaqq_122220100011 193.994845223857 4
5519 mvLLAPwQQcdgfhjikllklkwraahwrhahaaa_102021111122 302.886850649134 8
5524 mvLLAwPQQcghefijkllklkbxugdgwaxdldm_211110002212 239.329593453516 41
5525 mvLLAzMQQcdfghjikilkllvvqqdngacaxeg_011112202011 675.182140700855 19
5528 mvLLAzMQQeegeijhjklkllcvecwwbviqxxg_011112202211 18448.7359278385 41
5530 mvLLAzPQQcdgfhijklklklnkaaannaaxxxx_120201111100 193.994845223857 4
5532 mvLLAzPQQeefehijliklklcvicgrrevxxqb_011112202211 10077.5773236515 41
5533 mvLLAzQMQcdehijkjiklllvvvhrrarrqxxc_011112202211 279.252927924298 33
5534 mvLLLAAQQcdgifjhlkjlklvvhthwnaegmqg_011112202211 396.709768939466 22
5538 mvLLLAMQQefhgjkklikljlkqqudkvawcabu_120201111012 420.011972689592 5
5539 mvLLLAMQQegfhjjkilkljlcqttmngcawdct_011112220020 806.786989022120 43
5540 mvLLLAPQQcdhijjljkkllkvvmtqwawaaixm_011112202211 215.691842445118 45
5545 mvLLLLQQQcdfgihjkllkklwrqrcbvggggww_102021111111 351.729145991977 8
5546 mvLLLLQQQcdfkihikljjllwrqwcbcgkkcvb_102021111111 759.604207458054 21
5550 mvLLLLQQQcdhlikhjiljklvvicvkwbbccjs_120201111121 849.731235051504 8
5559 mvLLLLQQQegghikllkjjklfxxdjfnvgggsf_201102222221 346.661711174857 21
5561 mvLLLLQQQegijihkklljlkcqxdcrnngrkkc_011112220002 260.632117719500 45
5562 mvLLLMMQQcdhigkkljkjllwrahrwgawgwxx_102021111110 569.402556385977 13
5563 mvLLLMMQQcdhihgijlkkllvvxtggrwtgkpd_011112202200 446.761257879169 59
5564 mvLLLMMQQcdhikjkljlkjlvvmtbwgarhcgu_011112202221 465.487160761564 17
5565 mvLLLMMQQcdhjhgikljlklvvxpggrntbpbu_011112202200 976.172741193892 15
5567 mvLLLMPQQcdhjikihlljklvvxpwnrbmhbbe_011112202201 807.016666513231 59
5568 mvLLLMPQQefghjiklljjklgppaiwvaaskfq_210010021121 433.894086627120 9
5569 mvLLLMPQQegfhjikljljklgeeaiwvaohkfa_210010021121 5126.01613954701 9
5570 mvLLLMPQQegifjkkiljkllfxielnvwassxh_201102222210 487.997950811067 3
5575 mvLLLMQPQcdgihjkiljlklvvitgwwrpwqbe_011112202200 133.195190817508 9
5577 mvLLLPAQQeeegijkjlkkllfooosfjrprrit_022220011111 637.833245536502 19
5578 mvLLLPMQQcdijkhjlhkkllvvpanbcavnvxx_100001111120 377.901999796979 13
5579 mvLLLPMQQeeegkhjljjlklfooofsjpwwiwe_022220011111 335.016808364472 19
5580 mvLLLPPQQcdighijljlkklvvpxgcrqcavni_100001111122 14790.8342299712 12
5581 mvLLLPQPQcdigkhijkjlllvvpxnbcrnchxp_100001111122 49875.0253651856 25
5582 mvLLLPQPQeeegkijhjklllfssofsjogbhxq_201102222220 3588.92115600145 29
5583 mvLLLQLQQeeihjhklhlkklgoaaigaagpppp_210010021111 507.173350953593 11
5586 mvLLLwQQQefgihkkhljlklftxhgnvcrgffs_201102202211 723.998618781895 5
5587 mvLLLwQQQegihijllkjlkkcqxtcngggrwkc_011112220022 522.557048231453 21
5598 mvLLMvQQQegffhijlkklklreuegwwccwwbb_120200110011 180.878724151528 9
5606 mvLLMzMQQegfgihjklkllkgmmmhggjmglls_210010022221 115.272588924091 13
5613 mvLLPwPQQegighkilljklkguauannaabgqw_210010022221 1464.74911035275 31
5618 mvLLvMQQQcdihjiikllkklvvtgworwwccbb_011112202200 145.622013574455 35
5619 mvLLvMQQQcdjgklhjlkjklvvpbbgbfkkbrw_011112202222 465.487160761564 17
5620 mvLLvMQQQcdjljkihjklklvvpbwbrbfccww_011112202222 321.996894379985 3
5621 mvLLvMQQQcgjkjkliljiklnqqasojcnssfk_200002121121 362.818276185195 37
5625 mvLLvQAQQcgijkhkijlkllnqhhagocvafdl_200002121121 337.005961027618 7
5628 mvLLvQQPQdgihjhkikllklsldixgfsshesd_201102102222 305.790675738713 7
5633 mvLLwPMQQegfjikhlkilklcqiqdjrhjrebx_011112220221 357.387529883023 10
5635 mvLLwzQQQdgfgklhijkllkjaaajjsoovvcc_022111010022 561.012502858405 5
5636 mvLLzLQQQegihkihljjlklradhfrwvcjroc_022221011000 447.958399457202 23
5637 mvLLzQMMQefighjjkhklllrhauthnajuaeg_122221100102 3945.13404988481 17
5638 mvLMwvQQQededjlkkljlkjcwwvaaxxhhhah_011112222010 248.906877701432 8
5639 mvLPvMPQQegffikjkijlllgmplivwjknttm_210010011122 337.891938194659 17
5640 mvLvAAMQQchigfjljkllkkbuaadrasraajk_122221111002 131.690369661525 15
5644 mvLvAAPQQedgijjlkkjllksjhhavttacaii_100001212122 366.021856823195 9
5649 mvLvAMMQQcigfjhlkkjlklvptpxgxkfsifd_011222200110 152.930387438783 11
5652 mvLvLPQQQeihkklihijllkgatiggggggkkk_122221101000 366.021856823195 9
5653 mvLvLQPQQcffkjjihkllklwaammvwwcalri_102021110222 1874.06550634181 9
5667 mvvLAQwQQhggfjgilkkllkqaaxqaxahxxqx_011112022211 112.153009555596 4
5669 mvvLLPQQQffghflkijklklhhxxaffssbrwg_022220001111 321.996894379985 3
5680 mvvLPQwQQfghffjiklkllkqaaaqaaaaxxhh_102021111100 97.9897948556635 2
5681 mvvLPQwQQfghffjiklkllkqaaaqaaqqhhhh_102021111122 97.9897948556635 2
5688 mvvLPQwQQfifjhgflkkllkhhhhaaahhxqqx_022220001122 193.994845223857 4
5689 mvvLPQwQQfifjhgflkkllkhxhxaaahhxaax_122221110022 193.994845223857 4
5701 nLALLAAMzkbcbefhghijklmmhhwshwwchhhhhr_2112201121212 1461.50255152859 205
5708 nLALLLMAAkcbbegijiikklmmqqjnahhxqhchqs_0220012120020 273.774723366508 39
5710 nLALLLMLQkcbbegijikmklmmqqjnahhtwjkfsk_0220012120000 1746.77477626547 139
5715 nLALLLMQzkcbbeghjikjklmmqqjnakhqhvchqs_0220012100020 231.381705687303 141
5716 nLALLLMzQkcbbeghiikkllmmqqjnarpqkskjaj_0220012120002 282.434403680731 41
5733 nLALLLwPQkcbbegijlklmkmmqqjnahhewfkkvr_0220012120022 315.243715550976 123
5735 nLALLLwQMkcbbegijlkllkmmqqjnahhhhrwchj_0220012120022 261.830561044146 23
5738 nLALLLwQPkcbbegijikllmlmqqjnahhphwkhnj_0220012120002 327.866847799883 139
5739 nLALLMMPzkcbbeghhijjklmmqqjnawrhhchqqj_0220012100202 281.631833028766 11
5740 nLALLMMzMkbcbfhgigjklmmmxxnqqaqkqqqqxh_0110021200220 497.107373643926 17
5741 nLALLMPMzkbcbfhgijiiklmmxxnqqaqxxhxxxn_0110021200101 1153.75928290743 25
5742 nLALLMzMMkbcbfhgijkljmmmxxnqqaqxqqkqsj_0110021200022 506.409118770359 137
5743 nLALLMzMPkbcbfhgijklmllmxxnqqaqxqqxhxn_0110021200021 931.276231902089 7
5744 nLALLMzQzkbcbfhgijkkklmmxxnqqaqxqjsxxk_0110021200010 1242.93513733230 203
5745 nLALLPLPMkcbbeghhjkklmmmqqjnanbukbdmnw_0220012120002 356.523376669721 149
5746 nLALLPMzMkcbbeghhijklmmmqqjnanbpdqxqep_0220012120012 197.300089920400 21
5747 nLALLPPLMkcbbeghhijklmmmqqjnanbeueeqqa_0220012120112 673.345014762204 43
5750 nLALLPvPQkcbbeghhkklmlmmqqjnanbkbkebix_0220012120020 291.672112529548 85
5751 nLALLQzMzkbcbfhghhijklmmxxnqqajsxxxxxk_0110021201010 711.461662045407 173
5766 nLALLvzQQkcbbegklmijkmlmqqjnailernkwvk_0220012120202 238.686149396435 93
5777 nLALLzMAMkcbbeghikjjlmmmqqjnanpdabaxvc_0220012122011 218.962118228553 131
5778 nLALLzMMMkcbbeghikjllmmmqqjnanpdaqpaxo_0220012122001 272.615439412897 38
5779 nLALLzMzQkcbbeghikjmllmmqqjnanpdbabcea_0220012122021 89.1067978385259 17
5790 nLALPLAMzkcbbefgihijklmmqqjnqahxvqqqqs_0220012002020 212.899494856356 71
5792 nLALPLMMzkcbbegfihijklmmhhrwhhaarhhhhw_1221100112121 3059.07532427307 89
5793 nLALPLMzMkcbbegfihjklmmmhhrwhhaahhhhwr_1221100112211 1022.17868179300 37
5800 nLALPMzMzkbcbfffghijklmmxxnqhxaxxxxxxn_0110021010101 267.303161032408 61
5811 nLALPvMQzkbcbegfjjijklmmhhwsahhwfrhhhw_2112201222121 131.815060411988 19
5813 nLALPvwPQkbcbegfjmlkllkmhhwsaaqaaaqawj_2112201222110 746.009177844173 55
5815 nLALPvzPQkbcbegfkmljkllmhhwsaabaqgwqaj_2112201222210 320.848785933207 61
5878 nLALvMMQzkbcbehiijjkjlmmhhwswjwpphhhhr_2112201102212 3082.60282568486 235
5890 nLALvvQAQkcbbekjljljmlmmqqjnheeqqehejk_0220012120000 561.251387391224 33
5904 nLALvwwQQkbcbehijlkmkmmlhhwswwphhlfwwr_2112201102220 955.116111273264 137
5942 nLAMLLwPMkbcbdeghilkllmmxxnxxjxaxfnkxk_0110100210001 248.348222599153 79
5944 nLAMLLwQzkbcbdeghijkklmmxxnxxjxaqhfxxk_0110100210010 180.283169526433 21
5946 nLAMLMzMzkbcbdegghijklmmhhwhhjsahhhhhr_2112122121212 71.6281610032174 71
5950 nLAMLvAMMkbcbdegijjkllmmxxnxxjarwhhohn_0110100212001 243.008716690112 39
5954 nLAMLvLAQkbcbdegkjljlmlmxxnxxjnsunxxun_0110100212100 1029.83327519433 21
5958 nLAMLvMLQkbcbdegijkmllmmxxnxxjajdpaboo_0110100212110 97.9423156598728 79
5959 nLAMLvMLQkbcbdegijmklkmmxxnxxjajqqqwof_0110100212110 220.613748468845 61
5960 nLAMLvMMMkbcbdegijjklmmmxxnxxjajbdpxdu_0110100212100 164.519964437382 29
5985 nLAMvLAPAkbcbdeihjkljlmmxxnxxxxaaakkxk_0110100221001 3497.80208066404 25
5986 nLAMvLAPAkbcbdeihjklklmmxxnxxxxaaaqhxk_0110100221001 385.719916636399 29
5994 nLAMvLLQMkbcbdeijkkjllmmxxnxxxnjsnnkxn_0110100221210 995.777253240557 23
5995 nLAMvLLQPkcbbdeikliklkmmqqjqqqnjcngjqj_0220200112120 1247.41356827403 163
5997 nLAMvLMMPkbcbdejikkimlmmhhwhhaascsqqof_2112122001012 2899.22771874324 257
5998 nLAMvLMPPkcbbdeihhlkkmmmqqjqqaanqjbqfo_0220200112201 3808.04274334630 241
5999 nLAMvLMQzkbcbdeihjkjklmmxxnxxxxnnnnxxn_0110100221101 1570.40899558858 15
6001 nLAMvLPPMkcbbdeijkiklmmmqqjqqqancnhhfc_0220200112100 814.521879564256 93
6014 nLAMvMAMzkbcbdehhhijklmmxxnxxqhxaxxxxn_0110100210101 435.365254101096 11
6017 nLAMvMPMzkbcbdehijjjklmmhhwhhqaqjshhhr_2112122010212 998.900372469339 197
6018 nLAMvMwAAkcbbdegihkjklmmhhrhhwhhaarhhw_1221211001121 7594.51617307167 81
6022 nLAMvMzAMkbcbdehijkilmmmhhwhhqaqqwqqxh_2112122010220 1621.79393982382 43
6023 nLAMvMzMPkbcbdehijklmmmlhhwhhqaqqhqsjr_2112122010222 798.420207809361 163
6025 nLAMzLLAAkbcbdefhikjklmmhhwhhhkhrrohhr_2112121102212 846.991898352348 169
6027 nLAMzLLMMkbcbdefijkljmmmhhwhhhxaxxrxkn_2112121102011 3521.72633588938 83
6028 nLAMzLLMPkbcbdefijklmllmhhwhhhxaxxhhqw_2112121102011 652.705830267106 19
6036 nLAMzLPLMkbcbdefhjikllmmhhwhhhkahqxvhr_2112121102112 177.829658288099 47
6042 nLAMzLPMzkbcbdefiijiklmmhhwhhhxqahhhhw_2112121102121 383.608951027103 73
6048 nLAMzLPvQkbcbdefhjimmllmhhwhhhkaaxwwng_2112121102111 245.243933419734 97
6055 nLAMzLzAPkbcbdefhjkkmlmmhhwhhhkakoxxvc_2112121102021 92.8156443676374 27
6057 nLAMzLzMMkbcbdefhjkklmmmhhwhhhkakflesf_2112121102021 128.779502203193 33
6065 nLAMzMLMzkbcbdefghjjklmmhhwhhhhhnkahhr_2112121211212 74.4014125784915 47
6068 nLAMzMvLQkbcbdefghlmkklmhhwhhhhhaaakkr_2112121211002 9.15510289796485e7 213
6069 nLAMzMvMAkbcbdefghkklkmmhhwhhhhhxqahhw_2112121211021 199.400468749837 41
6078 nLAMzMzLPkbcbdefghikmllmhhwhhhhhhsaasw_2112121212201 52.4719829208970 53
6090 nLAMzvLQAkcbbdefjikllkmmqqjqqqqqssssqj_0220202211002 727.463633060578 29
6100 nLAMzwAMzkbcbdefgiijklmmhhwhhhhjsahhhr_2112121221212 65.6185988719238 21
6107 nLAMzwLMAkcbbdefgjklllmmhhrhhhhxaxnkhw_1221212110201 397.491888736631 25
6108 nLAMzwLMMkcbbdefgikllmmmhhrhhhhnanomua_1221212110202 84.7489730643064 37
6110 nLAMzwLPMkcbbdefgijlklmmhhrhhhhnhrrfhw_1221212110221 454.014318940355 109
6122 nLAvLALPQkbcbfhikljmkkmmxxnxajhhxhsovo_0110022120100 4634.51552518199 113
6124 nLAvLAMPMkbcbfhijjkjllmmxxnxajiphxhohn_0110022120001 381.886301980871 163
6130 nLAvLLAMQkbcbfkiijklmkmmxxnaxgjgmqqmfo_0110022121010 3756.65140496159 101
6140 nLAvLLMQAkbcbgjjkikillmmhhwhknavxcqhhw_2112200110221 1204.81033033747 65
6146 nLAvLLPMQkbcbghhiklmmllmhhwhgggxapexbr_2112200110220 4570.50273900812 69
6147 nLAvLLPPQkbcbfkiiljllmmmxxnaxjbdbauxvc_0110022121012 5002.01643720301 7
6151 nLAvLMAPPkbcbfhjiilkmllmxxnaaqgjqqqofj_0110022120102 1.60691943585130e7 131
6159 nLAvLMMPPkbcbfhjjkllkmmmxxnxahaxqpqwgo_0110022120001 19239.3296796892 65
6172 nLAvLPMPAkcbbfhjhkjkklmmqqjqjjjxshqqqj_0220011212002 2450.67076856164 77
6173 nLAvLPMzQkcbbfhjhkjmlmmlqqjqjjjxsxqknj_0220011212000 1073.32182519651 89
6175 nLAvLPQPzkcbbfhjhiijklmmqqjqjjjnksqqqs_0220011212020 3248.54332248837 39
6176 nLAvLPzAQkcbbhijjkkmlmmlhhrhrkruauhhvw_1221102020111 950.202176909901 117
6177 nLAvLQAMzkbcbgfihhijklmmhhwhhwwwwhhhhw_2112200112121 2638.00212037229 53
6179 nLAvLQwAAkbcbfhigijkklmmxxnxajojhhohxk_0110022120010 259.966982375447 149
6182 nLAvLQwMPkbcbfhigikkllmmxxnxajojxksnan_0110022120001 357.497066154250 103
6191 nLAvLwAAQkbcbgfkjjlkmkmmhhwhhaaxxqxrvc_2112200112200 5855.66683169625 51
6196 nLAvLwAPQkbcbgfkjllmlkmmhhwhhaaxxharwr_2112200112202 12554.2687085098 57
6197 nLAvLwAQAkbcbgfkjjllklmmhhwhhaaxxxqahw_2112200112201 1174.70460314830 12
6206 nLAvLwMQAkcbbfhjlkjkllmmqqjqaaxhxqhqqj_0220011210002 1011.61649293857 14
6207 nLAvLwMQMkcbbhfiikjlkmmmhhrhhofaahwhqx_1221102021112 155942.250143986 23
6209 nLAvLwMQPkcbbhfiikjlllmmhhrhhofaahrwhr_1221102021112 765.264885168685 143
6212 nLAvLwPQAkbcbfhkljklljmmxxnxaahqhqxxxk_0110022120011 616.624888999696 17
6213 nLAvLwQPMkcbbfhjiilklmlmqqjqaankqqsqjj_0220011210002 705.502630479120 113
6215 nLAvLwQQzkbcbfhikijkjlmmxxnxarawqhxxxk_0110022120010 824.222735980574 31
6216 nLAvLwQQzkbcbgfkjijiklmmhhwhhaavxcqhhr_2112200112212 1383.14621497816 109
6217 nLAvLwQQzkcbbfhjiikjklmmqqjqaankhxqqqj_0220011210020 1200.61861084968 85
6221 nLAvPALLQkbcbgfhfkjmlllmxxnaaajqsaaqan_0110022100011 2970.87992765983 87
6222 nLAvPALLQkcbbghffkjmlllmhhraaanhwaaahk_1221102011100 2832.32997590985 77
6236 nLAvPAvPQkbcbgfhfkjlmmlmxxnaaajvscqakq_0110022100001 1982.02111646427 181
6237 nLAvPAvPQkbcbhgffjklmmlmhhwaaassofharh_2112200122220 2646.07754125538 149
6238 nLAvPMLMPkbcbgfhikjllmlmxxnaaaxhhxhahn_0110022100021 13948.7909700468 26
6252 nLAvPwAAAkbcbgfhijkkklmmxxnxxaaaxnkxxk_0110022100010 377.905381659959 35
6258 nLAvPwALQkbcbhgfjilkmllmhhwahhaarrhsjw_2112200122221 461.874596462280 127
6260 nLAvPwAMAkbcbgfhijklllmmxxnxxaaaxxhqxn_0110022100011 377.002154835025 14
6261 nLAvPwAMPkbcbgfhijklmkmmxxnxxaaaxxxkkn_0110022100011 451.931310531530 19
6265 nLAvPwAwQkbcbgfhijklmllmxxnxxaaaxxxhqk_0110022100011 417.899336758778 23
6269 nLAvPwQMzkbcbgfhijijklmmxxnxxaaaqhxxxn_0110022100101 696.403067901903 9
6270 nLAvPwQzMkbcbgfhijhklmmmxxnxxaaakxxxqh_0110022100110 601.555004358347 58
6271 nLAvvAAAQkcbbhjijiklmmlmqqjannnkhqhfcv_0220011211000 5206.91830312995 37
6272 nLAvvAMQAkcbbhjjiiklklmmqqjawrnkhxqqqj_0220011211002 1053.72498801795 15
6274 nLAvvAQMPkcbbhjijiklmmlmqqjannnnaxajfs_0220011211000 1506.69596552054 25
6279 nLAvvLQMQkbcbjglkkiljlmmxxnjoangnxfxxn_0110022122100 1176.76105935699 51
6281 nLAvvMAPQkbcbhjgklkjmkmmxxnajoahxfhxvo_0110022122000 319.384005717354 23
6284 nLAvvPAMQkcbbjkijiljllmmqqjnjnnktjqtqj_0220011211200 1194.53154718574 133
6290 nLAwLALPAkcbbdfhgkjkklmmhhrhjahhowrhhr_1221220122212 140.565895657293 91
6302 nLAwLAPzMkbcbdfhgijklmmmxxnxnxxaaxxxhq_0110112211001 37077.2464228924 82
6303 nLAwLAvAQkcbbdfhgljmklmmhhrhjaabsqgwqa_1221220122221 206.115176220248 89
6310 nLAwLLwQAkcbbdfijjkklkmmhhrhjwsweehhhw_1221220110221 2197.32947873726 211
6312 nLAwLMLPMkcbbdfhikljkmmmhhrhjajidacaaq_1221220101120 167.873088181666 113
6314 nLAwLMMzMkcbbdfhiijklmmmhhrhjajcidhqcn_1221220101220 188.086211118365 25
6317 nLAwLPMMzkcbbdfgihijklmmhhrhjhwwvhhhhw_1221220112121 1757.35961178548 31
6318 nLAwLPPzMkcbbdghijhklmmmhhrhqaqqwqqqjs_1221220102200 954.325480013382 27
6319 nLAwLPzMPkcbbdghijklmkmmhhrhqaqqhqqrxh_1221220102220 733.087107086234 79
6320 nLAwLPzQzkcbbdghijkjjlmmhhrhqaqqhhxhhr_1221220102212 1419.01799172487 9
6335 nLAwLwLAQkcbbdfhjlkkmlmmhhrhjaxhuxsofj_1221220102221 297.737391822480 51
6343 nLAwLwMPPkcbbdfhijklklmmhhrhjasxhxofxw_1221220102221 224.373683824196 109
6346 nLAwLwMwQkcbbdfhijkmklmmhhrhjaoxhwogsr_1221220102222 368.711521107391 61
6352 nLAwLwPPMkcbbdfhkjkkllmmhhrhjaxxhqxfxw_1221220102121 272.439623697026 31
6355 nLAwLwQzAkcbbdfhiijkklmmhhrhjaknxxfxhr_1221220102212 252.522924271978 51
6363 nLAwLwzMQkcbbdfhjklmkmlmhhrhjamtuesnos_1221220102121 260.077073272673 57
6369 nLAwvAAzQkbcbdhijjlmkmmlhhwhaakoxxxvcn_2112110020211 218695.766779701 361
6370 nLAwvALAQkbcbdhihlkllmmmhhwhhacaqtpqbc_2112110020111 2647.17416607791 115
6380 nLAwvAMMAkbcbdhijjkkllmmxxnxxarwahqxxn_0110112202110 705.085398446862 61
6382 nLAwvAPAMkbcbdhijhjkllmmhhwhhakckqqcqr_2112110020112 252.045992033059 19
6383 nLAwvAPLQkcbbdihijjkmlmmhhrhhafjjqffsr_1221220100222 1014.93650805778 71
6384 nLAwvAPMAkcbbdihjjklklmmhhrhhaknxqaxxw_1221220100221 564.156225987094 23
6385 nLAwvAPMPkbcbdhijhjlmlmmhhwhhakckhrrnw_2112110020111 451.725774146076 103
6387 nLAwvAwAQkbcbdhijhkmllmmhhwhaakkleafcc_2112110020221 889527.197259573 61
6389 nLAwvLAMQkcbbdgijilmklmmqqjqqoooxafxxf_0220221100122 3708.53717276064 33
6390 nLAwvLAMQkcbbdgkhimmmkllhhrhhwwrqxhrhr_1221220100122 1145.13360651121 53
6392 nLAwvLAQAkcbbdgkhijjklmmhhrhhwwrjsrhhw_1221220100121 2265.72870158885 35
6402 nLAwvLQQzkbcbdgjhjkkjlmmxxnxxrgrkokxxk_0110112202010 2504.12721431129 219
6403 nLAwvMALQkcbbdiggjklmlmmhhrhaajwuatvgg_1221220101002 2.32652748691557e7 53
6404 nLAwvMALQkcbbdiggjmlkkmmhhrhaajwhhhnbg_1221220101002 9138.39461828464 221
6406 nLAwvMLMQkbcbdhglkjjmlmmhhwhhhaafohwrw_2112110022111 58066.9453924402 91
6407 nLAwvMLQAkbcbdhgkljjlkmmxxnxxxaaofqhxn_0110112200110 831.508968272840 85
6411 nLAwvMPwQkcbbdigkjjmlkmmhhrhaaqwchhjbg_1221220101202 287496.175417550 353
6414 nLAwvQLAAkbcbdhigkjiklmmhhwhhahaarrhhw_2112110021121 577.715712565654 33
6418 nLAwvQLMMkbcbdhigjklllmmxxnxxaxaaxknxn_0110112201110 383.077247096093 27
6426 nLAwvQLQzkbcbdhigjkjklmmxxnxxaxaahqxxn_0110112201101 560.316280493547 41
6437 nLAwvvAQQkcbbdkiklkmjlmmhhrhwfwwvajohh_1221220100102 13157.4649184566 77
6470 nLLALLPPPkccedhhhilkkmmmlnxkxaaaxonxvc_1200111220012 853.579381114013 43
6475 nLLALLQzPkccedhhjhikmlmmlnxkxaaaaxgrwn_1200111220111 877.163084865110 191
6485 nLLALPPzMkcecdhhihjklmmmhqrwqqhqhhhhxq_2010222011221 32790.4931394686 15
6500 nLLALvQLQkcecdhkjilmjmlmhqrwqqaqxhshxj_2010222010122 1890.38118306520 19
6504 nLLALwAPPkacdehhihlkkmmmjkaqhvavqjbqfo_2002100012201 685.941785928517 7
6528 nLLAMLMzMkcecdfgihjklmmmhqrwqqooxxxxnk_2010220001100 2891.63251495415 17
6533 nLLAMLwzQkacdefgihjmmllmjkaqqhuuaqmcsm_2002100221002 1736.20467562998 67
6541 nLLAMvLPQkcecdfgimllkmmlqhsjhhwhhwrwrr_2101221112200 8472.92802394163 23
6582 nLLAMzMzMkbeddfghijklmmmhhcvahhhhhhhxq_1200112211221 51.9807621135332 3
6583 nLLAMzMzMkbeddfghijklmmmhhnkahhhhhhhha_2111221122112 72.6039609712092 6
6584 nLLAMzMzMkcdcefghijklmmmhfrtxhxhxhxhum_2010211021102 80.7693214242261 39
6592 nLLAMzPzMkcecdfghjiklmmmhqrwqqqaahhhqx_2010220022112 680.223125425491 4
6601 nLLAPLMzPkcecdfghijklmmmthcnnnaaqqulrj_0112000210022 939.845622863176 139
6612 nLLAPvMLQkcecdfgijklmlmmpqrrccarealfgg_1022111202001 525.804278681698 97
6613 nLLAPvMLQkcecdfgijmklkmmthcnnnajqqqwof_0112000212110 326.742989922029 9
6620 nLLAPzMzMkbeddfghijklmmmhhnkbgqqqqqqfo_2111222002200 558714.827006075 47
6621 nLLAPzMzMkcecdfghijklmmmhqrwffhhhhhhrw_2010222112211 367.248191455605 33
6641 nLLAvLMMQkcecdgklkkmjlmmqhsjjawbbhwsdm_2101222110100 268.863175071315 17
6645 nLLAvLMQMkcecdgklkikjmmmqhsjjawbnbwxhq_2101222110101 389.047658069810 7
6651 nLLAvLQMPkccedikhjilmllmlnxkxaaajxhipw_1200111222001 16856.3995542442 21
6660 nLLAvMAPAkccedgihjlkllmmlnhcweiqaahxqj_1200111222012 324761.183910091 51
6686 nLLAvvAQQkcecdlklmkjlkmmhqrwqajsossowr_2010222001011 1042.62004029102 5
6687 nLLAvvAQQkcecdlkmkikjlmmqhsjhawbnbwfjj_2101222110100 2053.75846541153 19
6688 nLLAvvAQQkcecdlkmklkljmmqhsjhawbrbwwkn_2101222110100 801.701306841709 11
6693 nLLAvvMQQkcecdljjmlkljmmqhsjhhrbrbwwcv_2101222110101 1644.88057673209 13
6695 nLLAvvQAQkbeddljkkjjmklmxxrwxaannkakkn_0111000112210 5837.63212691149 65
6697 nLLAvvQAQkcecdlkjljjlmkmhqrwqaqjjssasj_2010222001012 383.228691856913 57
6698 nLLAvvQAQkcecdlkjljjlmmmhqrwqaqjjssaaq_2010222001012 472.467205674119 25
6702 nLLAvvQQAkcecdlkjjilljmmqhsjhahrwrwwhr_2101222110102 8605.39139042202 53
6715 nLLAvwQPMkacdeijhkiljmmmjkaqnavajqnxxa_2002100001220 435.981581835934 145
6716 nLLAvzAQMkcecdikhkljkmmmhqrwaqqjssshxq_2010222001112 1839.38971287908 9
6726 nLLAwALAPkcecdfghjkkmlmmpqrrhmmagjqqof_1022110021210 662.577271384478 159
6728 nLLAwAMzMkcecdfhgijklmmmhqrwqaaxxxxxhq_2010220011001 393.451250451918 3
6733 nLLAwLMwQkacdefjhkimlmmljkaqqushlaahaw_2002100022210 888.163494206717 23
6739 nLLAwvAAQkcecdfhijlmkmlmhqrwqnofxqxnkv_2010220000111 1366.26029609069 13
6740 nLLAwvLQQkcecdflkmkljlkmhqrwqqqahhsxxj_2010220000112 2016.36989955035 15
6741 nLLAwvLQQkcecdflkmklmlkmhqrwqqqahhqxxq_2010220000112 413.843680536947 4
6742 nLLAwvMPQkcecdfijkklmkmmqhsjhgbhqqqxnk_2101221111000 1227.00308329876 17
6743 nLLAwvMQPkcecdfhklkjkmmmhqrwqnqahnxafo_2010220000122 929.835915426885 9
6744 nLLAwvPPQkcecdfhlmljlkmmqhsjhnaxhnhxsj_2101221111020 273.663767844202 5
6746 nLLAwvPQPkacdefjkiljmmmljkaaxxaaarxmlj_2002100022121 1051.64674314786 47
6750 nLLAwwMAMkcddefgjkjjlmmmhsjahahqhaqqqa_1000110001220 4710.61428797428 26
6751 nLLAwwwQAkcddefgjjjklkmmhsjahahhaxxjqs_1000110001220 307.089954661042 29
6758 nLLAwzzAQkacdefiiikllmmmjkaaxxaaabkpea_2002100021212 653.905685888543 187
6774 nLLLAAMzMkbdfggghijklmmmxnqahvhqhqhqnc_1022201122012 522.389027646942 22
6775 nLLLAAMzMkccgfghgijklmmmlntpaxwxxxxxvc_1200111001100 141.827454429973 9
6776 nLLLAAMzMkcdffgfhijklmmmqgdatgqhqhqhkc_2101221022102 138.330559143947 27
6777 nLLLAAPLAkcdfgehgjiklkmmqcedqqkboppjxk_0111220101210 1.29159352918555e7 79
6778 nLLLAAPLMkcdfgehgjiklmlmqcedqqkboppqks_0111220101210 531720.394831962 67
6779 nLLLAAPLMkcegfgghjiklmmmqqqaqofaaxxxxa_1222011122110 20010.2350955445 9
6784 nLLLAAwAPkcdfgehgijkmllmqcedqqkeqqaasw_0111220102201 421864.998166278 33
6794 nLLLALAPAkcdgfejhilkjkmmhrhaaqaaaajshr_0222100222012 1097.31926661261 35
6797 nLLLALAPMkcdgfejhilkjmlmhrhaaqaaaajqwj_0222100222012 521.854069638054 75
6807 nLLLALMwQkbcfeejhkilmlmmtsmlaalggqqaqf_2010222111022 982512.436529401 49
6812 nLLLALPAMkcdgfejkijjlmmmhfhaqhhfosxhjf_2010222001112 212.063088359079 38
6821 nLLLALPPMkcdgfejkilkkmmmhfhaqhhfxfjhos_2010222001112 268.696985641639 22
6823 nLLLALPPPkcdfgehiilkllmmqcedqlhgqfxtir_0111220111202 1.22633581328747e7 61
6825 nLLLALPzQkcdfgehiilkkmmmqcedqlhgqvjinv_0111220111200 513.468548238760 65
6826 nLLLALPzQkcdgfejkilmllmmhfhaqhhfxxipte_2010222001111 253.955621515970 85
6827 nLLLALQLMkcdefgihjilklmmqgmatmemkqqfhw_2101221110221 1398.53314612426 83
6832 nLLLALQzPkcdfgehjiiklmmmqcedqlehgqwrsr_0111220111022 1060.20071241287 61
6838 nLLLALzQMkcdgfejkjijlmmmhshahhhwfrhhrw_1222011222211 131.815060411988 19
6846 nLLLAPPzMkcdgfehhjiklmmmhfhaqiphfxhxet_2010222001120 150.085255390717 61
6850 nLLLAPwAMkccgeggihjklmmmlntiagaaxxxxvc_1200111221100 472.945515325124 19
6852 nLLLAPzAMkcdgfehijiklmmmhshahxqhfhhhqx_1222011222112 217.954527014174 6
6866 nLLLAvLQQkcdefgjmkkmjllmhftadwwwwwwrrn_2010220111111 414.675216139804 14
6870 nLLLAvPQMkcdefgjkilklmmmqgmatmrwjgsxxm_2101221110022 1003.54112655642 59
6882 nLLLAwAAMkbedgfhijkjlmmmxxnxxxaaxnxxqh_0111022111001 2816.61126257862 9
6884 nLLLAwAPAkcdfgehijlkklmmqcedqqeehhqqas_0111220110220 526.998102459961 4
6887 nLLLAwLQPkcdfgehljkkmlmmqcedqqbofvmfea_0111220110210 783.282593477227 131
6890 nLLLAwMMMkcdfgehikjlkmlmqcedqqebohgprk_0111220110121 1.38625825356077e6 71
6896 nLLLAwPQzkcegfggiijkklmmqqqaqoidicsahr_1222011112212 243068.258781132 71
6927 nLLLLAAAMkacfighjjkjlmmmjkglwmmicsxqbr_2002121011002 538.417912993371 37
6929 nLLLLAAAMkbefgigjiiklmmmxxqhwrqgbxqxbw_1022101112001 204.882556898583 16
6932 nLLLLAAPMkbeegiihjkklmmmhhhhsssahhfhdl_1200111220011 723.998618781895 5
6934 nLLLLALAQkbcgfihkljmkllmlougoohqqhvnnw_0221100021111 9575.37473482723 69
6936 nLLLLALAQkcedfghlkjlmklmptrnbvxqdpnbwn_1022120110220 597.531863197019 47
6940 nLLLLALQAkcedfghlkjjlkmmptrnbvxqdxpbhw_1022120110221 819.708076761936 21
6959 nLLLLAPLQkbeegiikjjmlmlmhhhhssqqxqsjjo_1200111220000 215733.021233340 11
6962 nLLLLAPPPkbcgfihjklimllmlougooxxhrxkck_0221100021110 21469.9043527462 35
6964 nLLLLAPzQkbcgfihjklmjllmlougooxxhhkkcw_0221100021111 2422.22613128660 73
6971 nLLLLAzAQkacfighjljmkkmmjkglwmicsxrjdu_2002121011000 461.078729490405 9
6974 nLLLLAzPQkacfighkjllmkmmjkglwmmsrbijax_2002121011001 3472.81620496745 62
6979 nLLLLLAAQkacfhkjkjlkjlmmjkghtadlcgsghj_2002121010002 551.018394850752 8
6980 nLLLLLAAQkacfhkkkjljjlmmjkghtqdlcwsghj_2002121010002 551.018394850752 8
6986 nLLLLLAMQkbdefigkjlklmlmdwigokxmqpvvfj_2101021222000 1366.49468671569 98
6988 nLLLLLAMQkbdgfhikkmklmlmdwxgjjidadfgnn_2101021221121 534.679511913076 7
6995 nLLLLLAPQkbcfhgkkimjkllmtshbfhhratfsss_2010222220100 25059.8538357091 74
6999 nLLLLLAQAkbcfhgkkiijklmmtshbfhhsrtfsqj_2010222220102 3053.94971291093 114
7011 nLLLLLLQQkcdgghimlkjjllmhrhgvbqqqhkofj_0222100010212 8.52426227821207e6 49
7012 nLLLLLLQQkcdghilljlkmkmmhshwwhaphhlfww_1222011102220 1445.59992821023 45
7015 nLLLLLMAQkacgfkhihlklmmmjkjjtqmsjcnllm_2002121010002 306.549673720381 79
7017 nLLLLLMAQkbefghijjkmmllmxxqhsoxqxxcofk_1022101112220 592.703564541158 5
7018 nLLLLLMAQkbefgjijljkmlmmxxqhdoxiqixwgg_1022101112220 1153.99913344822 4
7020 nLLLLLMMQkbegfjkljkjkmmmhhqaaaqxxxxaof_1200112110000 1758.42020021470 29
7024 nLLLLLMPQkbegfjkllkmklmmhhqaaaqaxaxajs_1200112110000 3979.57999160709 35
7028 nLLLLLMQAkcdggkhilkkjjmmhrhgdcbqdqhkqj_0222100010220 699.245706428934 23
7029 nLLLLLMQMkbefghijjkjlmmmxxqhsoxqxxhqqa_1022101112220 386.989066163381 43
7030 nLLLLLMQMkcdggkhilkkjmlmhrhgdcbqdqhxjn_0222100010221 458.852761328863 7
7039 nLLLLLPMQkccgigjikmklllmlnicwmneqinrfs_1200111210220 1796.35609560903 6
7041 nLLLLLPPQkbcfhgkjimjlllmtshbfhqratjnks_2010222220110 1057.27732027911 32
7047 nLLLLLPQMkbcfhgkjiijlmmmtshbfhqsrtjxqh_2010222220110 529.807558803018 74
7050 nLLLLLPQPkccgigjikhkllmmlnicwmnejirfmj_1200111210222 4329.51826130339 50
7052 nLLLLLQAAkcedfikjijkjlmmptrnkdijxmunxn_1022120110001 531.586808468076 33
7054 nLLLLLQAMkbefghikjjklmmmxxqhsoqxqxxaax_1022101112201 480.731718228107 26
7055 nLLLLLQAMkbefgjihjjklmmmxxqhdogxqxxqti_1022101112200 13322.1707340250 43
7056 nLLLLLQAMkbegfjkhijklmmmhhqaaaooxxhaxq_1200112110021 1305.63873184306 12
7058 nLLLLLQLQkbegfjkhilmmlmlhhqaaaooaakkkk_1200112110000 279191.587876409 27
7062 nLLLLLQMMkccgigkjikljmmmlnicwamnexqmqh_1200111210202 145401.076494212 29
7063 nLLLLLQMPkbcfhgkkjilmlmmtshbfhhqsqfogr_2010222220111 2248.92752411657 31
7065 nLLLLLQPMkbcefkjhiljjmmmtsuwqefwhqtqmd_2010222120022 324.270611736426 11
7066 nLLLLLQPMkbefghikjklkmmmxxqhsoqxxhxqqa_1022101112220 458.755777135337 49
7067 nLLLLLQPPkbcefkjhiljmllmtsuwqefwhqsckw_2010222120021 1377.13521359519 67
7074 nLLLLLQwQkbdgfhikjkklmmmdwxgjjiiddvnwc_2101021221111 1073.20079095072 35
7076 nLLLLLQzQkbefghikjkmllmmxxqhsoqxxxfock_1022101112220 698.622575389786 39
7077 nLLLLLwQQkbegfjkilmilmmlxxmxddwhxsrvvr_1022101102220 773.047678891035 85
7081 nLLLLLzQQkacfhkkjmmljmlljkghtdlcorsgfs_2002121010000 866.670389547711 22
7092 nLLLLMAPMkbcfhigjjjklmmmtshbjfhhxqahxq_2010222221002 1.00048972364341e6 39
7098 nLLLLMLPQkbcghiihmlmlmkltsdojofddkbnsw_2010222121011 712.364007282445 39
7099 nLLLLMLPQkceggghlljkmlmmhhhagvhhiaggwr_0222100000121 9078.91098168462 9
7104 nLLLLMLQMkbcghiihjjlllmmtsdojofqmdbwqj_2010222121012 375.928717940914 115
7105 nLLLLMMAMkbegfhigijklmmmxxmxwowjxmqqfo_1022101102200 1447.58387397900 67
7106 nLLLLMMAMkcedfigjikjlmmmptrncrdviakhei_1022120110122 497.774030640982 10
7108 nLLLLMMMAkcedfigjikkklmmptrncrdviirnxn_1022120110101 1181.69796946567 26
7111 nLLLLMMQzkbegfhhgikjklmmxxmxwrwbhhwaqj_1022101102202 314.060193049547 16
7114 nLLLLMPAAkccefhijhkkklmmlnpbkrpjexbrhw_1200111212021 845.608800863386 43
7120 nLLLLMPPMkccefigjiljkmlmlnewgbikqtbhsw_1200111212201 249.464868701927 21
7122 nLLLLMPPPkbcghiikhlkkmmmtsdojotfdxsxqh_2010222121010 696.393392863303 79
7128 nLLLLMvQQkbcghiimjmlmlkltsdojoqmadobsw_2010222121010 3248.70466063125 125
7129 nLLLLMvQQkceggghkmjkklmmhhhagvqaiawgsj_0222100000122 918.569510667764 13
7131 nLLLLMwMQkacfhijjilmkmlmjkghmtqmoesxfx_2002121010001 416.927664048500 16
7134 nLLLLMwPQkcdegfjijmmklmllrugsxnaaqnkcr_1200011112020 11591.0647010408 43
7142 nLLLLPAAAkcedihgiikjklmmptrbvkjbhurlqs_1022120110220 657.415390968847 51
7143 nLLLLPAAMkbeggfjhiiklmmmhhquvacovaqqsj_1200112110022 414.744189726721 9
7144 nLLLLPALQkbeggfjhimkklmmhhquvacohjsvnv_1200112110002 677.911656164412 71
7145 nLLLLPAMAkbefgjhihklllmmhhiuhbnkuhbghr_1200112112122 191.506934771993 17
7146 nLLLLPAMMkbeefihjhjlkmmmhhxannxkxqkhpt_1200111220201 504.040541656540 41
7147 nLLLLPAMMkbefgjhhjilkmmmxxqhxbwubxvqti_1022101110200 548.006383631772 115
7148 nLLLLPAMPkbefgjhihklmkmmhhiuhbnkuhhwha_1200112112121 171.730155443250 13
7150 nLLLLPAPPkbeggfjhillmlmmhhquvacoluqvhx_1200112110002 664.083876859308 141
7161 nLLLLPMAMkbefgjhikkklmmmxxqxxjoqxhxxxa_1022101110201 826286.675028429 7
7163 nLLLLPMAMkbegfjhgjikllmmxxmxxrwlbhkwhs_1022101100220 283.408593162955 117
7164 nLLLLPMAMkcedfihikjilmmmptrnccbxxcqxwb_1022120110120 263.228476917894 9
7166 nLLLLPMLQkbegfjigikllmmmxxmxxowjmwgjsg_1022101100222 1831.84788465563 57
7167 nLLLLPMMAkbdefgiikjkklmmdwignojpmtbvqj_2101021222202 429.100239261607 22
7169 nLLLLPMMPkcedfihikjllmmmptrnccbxxxcumx_1022120110101 379.811724391306 127
7170 nLLLLPMMPkcedfihikjlmmlmptrnccbxxxqxfm_1022120110102 442.464795956475 17
7171 nLLLLPMPMkbefgijijjlkmmmxxqhrdoxqxhqti_1022101112200 283.742928796693 59
7176 nLLLLPPAMkbdefhihkijlmmmhrugvvkhrphhrw_1200012111122 263.228476917894 9
7182 nLLLLPPPMkbdgfghiilklmlmdwxgojkfarglfr_2101021221012 7688.19942858785 109
7183 nLLLLPPPPkbdefhihkjllmmmhrugvvkhpxjdme_1200012111120 372.507621288630 59
7184 nLLLLPPPPkbdefhihkjlmmlmhrugvvkhpxhpsu_1200012111122 442.464795956475 17
7188 nLLLLPQLMkbeggfjhijlkmmmhhquvacoxhcqul_1200112110022 446.026146832382 37
7189 nLLLLPQzMkbefgghhjiklmmmxxqhrbwxbxqxbw_1022101112001 489.399636210061 7
7193 nLLLLPwAQkbefgjhilkmlkmmxxqhxsohhxvnkv_1022101110220 395.321134479512 93
7194 nLLLLPwMQkbefgjhhimkklmmxxqhxbwbxrbbrg_1022101110220 510.684885392026 54
7195 nLLLLPwMQkbefgjhillklmmmxxqhxsohahvvjs_1022101110222 325.204378808134 5
7197 nLLLLPwMQkcedfihijlkmlmmptrnccbxpbcoww_1022120110220 220.973957928106 8
7198 nLLLLPwPQkbefgjhikmklkmmxxqhxsohhhvnsj_1022101110222 373.907959303613 29
7200 nLLLLPwQMkbefgjhilklkmmmxxqhxsohhahxqx_1022101110221 188.174268990518 30
7202 nLLLLPwQPkbefgjhhillmmmlxxqhxbwbtixudb_1022101110221 382.514372126450 91
7203 nLLLLPzAQkbdefhihljkmlmmhrugvvkdproonn_1200012111002 220.973957928106 8
7204 nLLLLPzAQkccgihgjlkmkkmmlnickwmtmhnrvn_1200111210202 524.656921151249 14
7209 nLLLLPzPQkbeggfjikmmkllmhhquvaoxluvccv_1200112110000 241.648320376836 15
7210 nLLLLPzQMkbeggfjiiklkmmmhhquvaovxavaie_1200112110001 272.320585932962 41
7211 nLLLLPzQMkccgihgjlkllkmmlnickwmtmulrmj_1200111210202 752.000544647173 25
7213 nLLLLPzQMkcdghiijljkjmmmhshwjwphphhhha_1222011102221 3094.53714197974 21
7215 nLLLLPzQPkbeggfjiiklmlmmhhquvaovxaqcum_1200112110002 226.415863840263 73
7225 nLLLLQvMQkcedfihgjlmmlmlptrncvrqtfgovc_1022120112122 851.994343338144 22
7228 nLLLLQwAMkbcfgihggjklmmmtsqjjjjrxxxxvc_2010222220011 413.688243528459 11
7236 nLLLLQzPMkbcegigijjllmlmtsxojosaqxshjr_2010222221102 783.970721267727 129
7241 nLLLLvAQQkacfihljjljmmmljkglxtqcwsbngk_2002121012210 927.725530439330 73
7242 nLLLLvAQQkbeefjhklkmjlmmhhxaxkeeetxnwr_1200111220222 360.306603659671 37
7245 nLLLLvMQQkbefgijmjkkmllmxxqhoxaqxqhffo_1022101112212 188.790389540157 22
7248 nLLLLvMQQkcedfkijkkmlmlmptrndjxmatmgsb_1022120110001 319.353266888063 33
7249 nLLLLvPQQkbcfhjiliimmllmtshbiresrjrwsv_2010222220101 1595.16794415453 45
7251 nLLLLvPQQkbdefhjikkjlmmmhrugkxrxxpfogr_1200012111001 844.483340014530 43
7256 nLLLLvQAQkbefglhjjkmllmmxxqhqgxqxxarrg_1022101112220 103530.331043947 9
7258 nLLLLvQAQkcedfkjijklllmmptrndijxmqhsnn_1022120110000 634.312922270676 21
7261 nLLLLvQMQkbeefjhkllmkmlmhhxaxkxiiqijnn_1200111220220 1192.49293202551 41
7262 nLLLLvQMQkbefgikjllmkmmlxxqhoqxldhxfof_1022101112212 579.098608825339 35
7264 nLLLLvQMQkcedfkjljkmjlmmptrndiexaaumkk_1022120110002 1010.77750735465 21
7265 nLLLLvQPQkbefgikjjmjklmmxxqhoqxqxxxffs_1022101112210 396.711251267966 6
7266 nLLLLvQPQkbefglkjjkjkmmmxxqhqqxqxxxhsj_1022101112222 247.509314309534 35
7267 nLLLLvQQAkbdefihkjjjllmmdwigjjqeilpkaj_2101021222002 3625.43807676763 73
7270 nLLLLvQQPkbefgihjlkkmlmmxxqhogxixibcrf_1022101112210 6949.68542082493 19
7272 nLLLLvQQPkcedfkjijkkmlmmptrndijxmaxsnk_1022120110000 467.051665271714 9
7279 nLLLLwAMQkbedghijlkmmkmlxxwvcnpxhmkvjk_2111200001112 4389.48117741317 139
7280 nLLLLwAMQkbeefiihlklkmmmhhxajfktirgnnk_1200111222220 396.509885874440 7
7285 nLLLLwLQQkacfigilmmklmkljkglwdcwcwnoko_2002121012102 2037.53253591872 51
7287 nLLLLwLQQkcdggiimlkjllkmhrhgcbqqqqofnj_0222100012112 1.95116971853660e6 63
7298 nLLLLwPAQkceggghlkjlmlkmhhhagsqquawwnk_0222100000111 4.50059776909820e6 37
7300 nLLLLwPPQkacfiglikjmjmlmjkglwmdsntrija_2002121012101 151407.714924538 29
7305 nLLLLwQQzkbdefhihjikklmmdwignjjqbpkaqj_2101021220020 2141.35570428937 113
7306 nLLLLwQzQkbcgfigkkjmklmmlougonhxqxfjvc_0221100022121 1097.35067349275 73
7307 nLLLLwQzQkbegfhgjkljmmlmxxmxwwhtmufvrf_1022101102201 631.247932097128 53
7309 nLLLLwwQQkbegfhgjikmlmlmxxmxwwxsxwrbgb_1022101102222 322.692108214038 27
7310 nLLLLzAAQkbeefgjhilmkmlmhhxarxkfajnnnf_1200111220200 1881.13023024901 13
7311 nLLLLzAAQkbefgjihkimmllmxxqhxogibrbkvb_1022101110122 7657.76469178926 37
7312 nLLLLzAAQkbefgjkhlikmmlmxxqhxqghbarbbb_1022101110222 818.126454420700 37
7313 nLLLLzAMQkacfihkkjjllmmmjkglmmiqcrbmhm_2002121012102 828.244972040687 11
7314 nLLLLzAMQkbefgjkhlmmklmlxxqhxqghpeavvb_1022101110222 7549.90554533320 44
7317 nLLLLzAPQkbefgjkjimlllmmxxqhxqubxtivwb_1022101110220 461.213301338803 97
7318 nLLLLzAQMkbefgjihkijlmmmxxqhxogibuvhtp_1022101110122 954222.351372586 40
7319 nLLLLzAQPkbefgjkhlijlmmmxxqhxqghbuvofb_1022101110222 982.646972298942 13
7320 nLLLLzAQPkbefgjkjkikmlmmxxqhxquebpxvrg_1022101110220 570.302186834667 8
7326 nLLLLzMAQkbegfjgkjlkmllmxxmxxwhlhxqngj_1022101100222 4660.02505008636 87
7329 nLLLLzMMQkccefjiklmmjllmlnewanpttlhcvr_1200111212200 750027.529090893 33
7332 nLLLLzMPQkbefgiijkllmkmmxxqhroxithbcfg_1022101112120 2291.23626082670 61
7333 nLLLLzMPQkbefgikjjmlkkmmxxqhrqxqxharrg_1022101112220 417.602382600237 11
7334 nLLLLzMPQkbefgjikkmjlkmmxxqhxopixuhbrg_1022101110120 344.961292048629 31
7335 nLLLLzMPQkbefgjkiimlllmmxxqhxqgbxhrbwb_1022101110220 279.258572817852 9
7336 nLLLLzMPQkbegfjgklikmmlmxxmxxwhhsxwggb_1022101100222 1665.12026411857 37
7337 nLLLLzMPQkbeggjjiilmklmmhhquhtovxagvcc_1200112112000 121.870897510102 12
7338 nLLLLzMQMkbefgikjljllmmmxxqhrqxiqthrof_1022101112222 594.332943061084 71
7339 nLLLLzMQMkbefgjkikiklmmmxxqhxqgebphxud_1022101110221 258.573744106785 35
7341 nLLLLzMQPkbefgjiklkllmmmxxqhxopiithrbo_1022101110122 403.992066848846 21
7344 nLLLLzPAQkbegfjhiklmklmmhhqahooxxhggww_1200112112002 1081.55779520500 67
7345 nLLLLzPMQkacfihkijjmmmlljkglmidqcqmhrj_2002121012102 559.050614562688 26
7346 nLLLLzPMQkbeggjhikmmlllmhhquhcoxluvkvc_1200112112000 337.097594542584 13
7347 nLLLLzPMQkcedihikljlmmlmptrbvbttumcwbc_1022120110112 528.251765920266 51
7350 nLLLLzPPQkbegfjhilmlklmmhhqahooxaxggjs_1200112112000 3340.78144757119 13
7351 nLLLLzPPQkbeggjhiimlllmmhhquhcovavkvjs_1200112112000 309.070110732593 44
7352 nLLLLzPPQkccghihjilmmklmlnhbgnprtrnkwc_1200111112020 997.790397010645 97
7354 nLLLLzPQMkbeegjlkljklmmmhhhhaqqhhxhqjs_1200111220000 1148.62436321372 11
7355 nLLLLzPQMkbegfjhiklklmmmhhqahooxxxxhaa_1200112112001 569.402556385977 13
7359 nLLLLzPQPkbeggjhikikmlmmhhquhcoxvxhvpt_1200112112001 154.680764418282 19
7360 nLLLLzQAPkbefgjihkkimlmmxxqhxogpibxoud_1022101110121 460.824993640005 31
7361 nLLLLzQLQkbeggjjhimmkllmhhquhtcolugjsv_1200112112000 578.747442536973 127
7362 nLLLLzQLQkccghikhjkmlllmlnhbgdnphhrnfr_1200111112002 1624.62064393710 51
7363 nLLLLzQMMkbefgjihkkllmmmxxqhxogpipexdx_1022101110121 2206.99954689615 4
7364 nLLLLzQMPkcedihiikkjllmmptrbvjbqhuwcuj_1022120110122 1224.15879631401 63
7365 nLLLLzQPAkbcegjihjkklkmmtsxotgbqqaafqj_2010222220102 759.604207458054 21
7366 nLLLLzQPMkbeggjjhiilkmmmhhquhtcovagqhx_1200112112002 407.167887661853 105
7368 nLLLLzQwQkbeggjjhikmklmmhhquhtcoxhgcnv_1200112112002 450.593797032267 109
7369 nLLLLzwQQkbefgjikmkmlmllxxqhxolhdahvno_1022101110122 327.657945590849 39
7372 nLLLLzzQQkacfhjklmmklmlkjkghhilcovsggv_2002121012100 1283.16167391555 25
7374 nLLLLzzQQkccgihjlmjmmlkllnickxhtpulgkw_1200111210020 479.200811344010 17
7381 nLLLMAMzMkcegfhhhijklmmmhqhaqfohhhhhxq_2010222211221 264.674498007255 5
7382 nLLLMAMzMkcegfhhhijklmmmhqhaqjshhhhhha_1222011022112 1042.62004029102 5
7387 nLLLMAwzQkcegfhhhillmmlmhqhaqjshhaqxah_1222011022210 371.500780404347 4
7388 nLLLMLAAMkcdefghijkjlmmmhftagftihoqhwr_2010220200122 170.604819207538 33
7389 nLLLMLAAMkcdgfhiihkjlmmmqgqablmrqgxxvc_2101222211100 412.231785185442 117
7390 nLLLMLAMMkcdefghijklkmmmhftagftihxgtso_2010220200112 279.017637508080 15
7391 nLLLMLAMPkcdefghijkllmmmhftagftihxpahk_2010220200112 280.814879081655 91
7394 nLLLMLMLQkcdefghijlmkmlmhftagftanxspwq_2010220200101 254.827852703895 34
7395 nLLLMLMLQkcdefghijmlkmlmhftagftaxfrlwp_2010220200101 69.8333586780308 17
7396 nLLLMLMLQkcdgfhiikjmmllmqgqablmqgnkrgg_2101222211011 340.690237573416 103
7397 nLLLMLMMPkcdefghijkjmlmmhftagftaukllrk_2010220200111 286.524497404228 47
7398 nLLLMLMMPkcdgfhiikkjmlmmqgqablmqtgxfqh_2101222211010 420.321580700462 59
7399 nLLLMLMPMkcdefghijkllmmmhftagftagofqxa_2010220200102 73.0399700669035 18
7400 nLLLMLMPMkcdgfgfhilkkmmmhrhagjbhhwjabg_0222100102210 231.096997793678 20
7401 nLLLMLMPMkcdgfhiikjjlmmmqgqablmqhgbqti_2101222211012 196.643975264892 36
7402 nLLLMLMPPkcdefghijklmmlmhftagftagoxuwe_2010220200101 76.6319804506704 37
7403 nLLLMLMPPkcdefgjikikmlmmhftaghtmqghwld_2010220201102 164.546790297392 63
7404 nLLLMLMzQkcdgfgfhillklmmhrhagjbhhmsdaw_0222100102211 1972.31739705000 137
7405 nLLLMLPAMkcdefghkjijlmmmhftagfqaqoqqvk_2010220200220 136.379238755100 57
7406 nLLLMLPAMkcdgfeikhjjlmmmhshasqhsqsqhwr_1222011022211 388.479754346191 31
7407 nLLLMLPLQkcdefghkjlklmmmhftagfqaokfqmq_2010220200202 59.4737881571265 31
7408 nLLLMLPMPkcdefghkjikmlmmhftagfqaqkxmoj_2010220200221 256.104310955820 87
7412 nLLLMLPwQkcdefghkjillmmmhftagfqaqmutpf_2010220200222 242.159812694181 14
7414 nLLLMLQzMkcegfhggjiklmmmhqhaqwraaxxxqh_2010222200110 248.919959526315 3
7415 nLLLMLvQQkcdgfhijmjklmlmhshasteqvjkbbj_1222011011222 676.369433102247 19
7416 nLLLMLwPQkcegfhggjkmlmlmhqhaqwrnoqfhnx_2010222200001 413.688243528459 11
7418 nLLLMLzAQkcdefghkljkmkmmhftagfqhokqcqx_2010220200212 294.333154284690 93
7419 nLLLMLzAQkcdefgjkjiklmmmhftaghqlqkgmmu_2010220201202 380.943894615386 37
7420 nLLLMLzMQkcdefghkllklmmmhftagfqhrkgmum_2010220200212 373.256832759385 103
7421 nLLLMLzMQkcdefghklmjkkmmhftagfqhxobrpi_2010220200211 436.705791382171 25
7422 nLLLMLzMQkcdefghklmklmkmhftagfqhxkgpcd_2010220200211 373.622504670482 17
7423 nLLLMLzQMkcdefghkllljmmmhftagfqhsooxud_2010220200211 424.218713152300 99
7426 nLLLMLzQPkcdgfeikjljmmmlhshasqhqqsqqxj_1222011022221 773.978088869189 8
7429 nLLLMMMzMkcdgfhfihjklmmmqgqabgarqxxxxa_2101222211001 232.242832798650 41
7430 nLLLMMPLMkcdgfhfijjlkmmmqgqabgaqtxfxnk_2101222210100 254.100833490177 29
7431 nLLLMMPzMkcdefghhjiklmmmhftagofqaxqxdu_2010220202100 171.514433177045 67
7432 nLLLMMPzMkcegfheijhklmmmhqhaqjhhjhhhxq_2010222211221 264.674498007255 5
7434 nLLLMMzAMkcdefghijiklmmmhftagohqlgqxbw_2010220212001 319.501906599083 10
7435 nLLLMMzAMkcdgfhfijiklmmmqgqabgaqhbqxrg_2101222210120 87.3404202350406 7
7437 nLLLMPLMPkbeffgihkklmkmmxxqphxotixqbrb_1022101102210 262.500415483364 79
7438 nLLLMPMzMkbdgfhihhjklmmmdwxxbqboxqxqti_2101021220012 107.149411299309 5
7439 nLLLMPMzMkbeffgghijklmmmxxqphroxxqxqep_1022101120012 361.764989833002 99
7441 nLLLMPvMQkbeffgihlmmmkllxxqphxoxxudbrg_1022101102201 366.381819226244 48
7442 nLLLMPvQMkbeffgihljjkmmmxxqphxoxrbbqti_1022101102200 423.130212112791 105
7443 nLLLMPwAMkbeffgihikjlmmmxxqphxouxvqxrg_1022101102001 420.658712329186 53
7447 nLLLMvAAQkcdefgijjklmlmmhftagtxlxoewti_2010220201111 351.496209114094 38
7449 nLLLMvAAQkcdgfhkhljmllmmqgqabqrqgxcvlm_2101222211010 445.688356568796 121
7450 nLLLMvAMQkcdgfgkhimlmlkmhrhagqbhhwmsjd_0222100102221 324.390965040633 121
7451 nLLLMvAQAkcdfghikjljllmmqcedwleqxgvbhr_0111220211112 7729.56911782940 71
7452 nLLLMvAQMkcdgfhkhljkkmmmqgqabqrqgwgxxa_2101222211010 494.882098359539 13
7453 nLLLMvAQPkcdfghikjljlkmmqcedwleqxgbwqn_0111220211110 2.87496176936730e6 61
7457 nLLLMvLQQkbefghkmlkklmlmhhihummigvfwss_1200112200201 476.721843498286 6
7458 nLLLMvLQQkbefghkmlkmlklmhhihummigbfnss_1200112200201 476.721843498286 6
7462 nLLLMvMAQkcegfhkljimmmllhqhaqhhaaxhqrw_2010222200111 297.903280817365 3
7464 nLLLMvMMQkcdefgiljkmlkmmhftagtmljncgjw_2010220201110 321.996894379985 6
7468 nLLLMvMPQkcdgfhkljjkkmmmqgqabqqhgwgbrg_2101222211001 281.263880763518 45
7469 nLLLMvMQMkcdefgillkkjmlmhftagtqmxjjhrr_2010220201112 527.907806073709 15
7474 nLLLMvMQPkcdefgijlkkmmlmhftagtxmxjmurp_2010220201111 513.400006188659 18
7475 nLLLMvMQPkcdgfhiljjkkmmmhshasqhmussqqx_1222011022221 458.379301826291 37
7476 nLLLMvMQPkcdgfhklljjmlmmqgqabqqthgxslm_2101222211000 312.579925532729 16
7477 nLLLMvPMQkcdfghkljjmlmkmqcedweeqgcgwwb_0111220211101 586.050189380321 11
7480 nLLLMvPMQkcdgfhlkjjlmmlmhshasaaqcnrksk_1222011011221 321.996894379985 6
7481 nLLLMvPPQkcdefgljkkjlmmmhftagqxxjjkffc_2010220201120 409.493753084877 89
7483 nLLLMvPQAkbdgfhlikjjllmmdwxxbdtxdcrrhr_2101021211102 505.598943391525 93
7486 nLLLMvPQPkbefghijklkmkmmhhihupptigagpt_1200112200201 409.694545805913 5
7487 nLLLMvPQPkcdefglijkkmkmmhftagqilxjigtp_2010220201122 450.998863133187 26
7491 nLLLMvQPMkcdgfhiiklkkmmmhshasqqaxsshmu_1222011022211 536.312199475887 43
7495 nLLLMvwQQkcdefgilkkjjlmmhftagtmxjjwrbw_2010220201111 332.235977316858 15
7496 nLLLMvwQQkcdefgilkkjmmlmhftagtmxjjrwrb_2010220201111 351.729145991977 8
7497 nLLLMvwQQkcdgfhijkkmmllmhshasqhqswsogj_1222011022222 614.319057731800 33
7498 nLLLMvwQQkcdgfhjimjlkmlmhshasttqcnfggj_1222011011222 1147.74119593336 17
7499 nLLLMvzQQkbdgfhlkjjmmlkmdwxxbdxdcvkrwc_2101021211102 472.488827964570 75
7502 nLLLMwAPMkbedgfhgilkkmmmhhnagbrhhnrabg_0111022201120 5.73895042571238e7 35
7507 nLLLMwLQPkbedgfhijlkmllmhhnxgbhhbwhbkr_0111022201112 842.998813758711 7
7510 nLLLMwPAAkbedgfhikjkjlmmhhnxgbplhoweqj_0111022201120 6711.23639398685 95
7511 nLLLMwPAPkbedgfhikjkmllmhhnxgbplhohejr_0111022201122 13558.4183407944 45
7520 nLLLMwzAQkbedgfhkjkljlmmhhnxgbqhofwjxn_0111022201101 2753.08395693015 157
7522 nLLLMwzQMkbedgfhkjkllmlmhhnxgbqhokfhjr_0111022201102 1298.98737105581 229
7523 nLLLMwzQPkbedgfhkjkljlmmhhnxgbqhokwjxj_0111022201102 9.44276191993575e15 161
7524 nLLLMzAAMkbefggijjkjlmmmxxqahxqhxaxxkn_1022101102011 9469.75096356001 25
7532 nLLLMzMAMkcdgfhhikjjlmmmhshasjqhqsqhwr_1222011022211 388.479754346191 31
7533 nLLLMzMAMkcegfhijkiilmmmhqhaqqhhhxhhbg_1222011022211 1419.01799172487 9
7534 nLLLMzMAMkcegfhijkiilmmmhqhaqqhhqahhwr_2010222201122 535.284495123065 3
7536 nLLLMzMPMkcegfhijklllmmmhqhaqqhhqfohqx_2010222201102 931.276231902089 7
7537 nLLLMzMPMkcegfhijklllmmmhqhaqqhhqsjhha_1222011022221 1319.18193082842 4
7538 nLLLMzMPPkcdgfhhjkjllmmmhshasjhhrjwqxa_1222011022221 599.393218628637 27
7541 nLLLMzPMAkcdefgikkjlklmmhftagpqtdckjdn_2010220201200 291.178757913136 125
7543 nLLLMzQPzkcdefgiihjkklmmhftagptrdcjdxn_2010220201001 181.854901191025 13
7544 nLLLMzvQQkbefghijklmlmlmhhihuhtikkkkoo_1200112222011 352.645565261119 5
7549 nLLLMzzMQkbdgfhikjlmjlmmdwxxbqdxrkwcon_2101021221020 672.960560630571 13
7550 nLLLMzzMQkcdefgikjmlmmllhftagpqdcsjwrg_2010220201200 414.443626948217 53
7553 nLLLPALLQkbcegfhgkkklmlmxclmsckxojhhjw_1022211022201 10092.1852513065 47
7556 nLLLPAMzMkcdghhfhijklmmmhfhxjoohhhhhxq_2010222111221 113.151129833449 23
7563 nLLLPLMAMkbcgefihkijlmmmtsdawxfdlwxxnk_2010222111100 364.975460429750 5
7564 nLLLPLMAPkbcgefjhkikmlmmtsdawqfdlgqhsj_2010222110122 236.225519535471 77
7565 nLLLPLMLQkbcgefjhkjlmlmmtsdawqfdjsmfhl_2010222110102 157.695672708991 15
7566 nLLLPLMMMkbcgefjhkijlmmmtsdawqfdljmxrg_2010222110120 462.546760145174 107
7573 nLLLPLwPQkbdehfjikmlkmlmhruxgxdhbrkcof_1200012110000 17807.7359166423 19
7576 nLLLPLzAQkbcgefjkikjmlmmtsdawqqlajmcxh_2010222110002 539.044621340910 19
7577 nLLLPLzMQkbcgefjkiljlmmmtsdawqqlsjkofc_2010222110000 374.407748576796 113
7582 nLLLPMMzMkbcgefhihjklmmmtsdawsqfdqxqpe_2010222101200 223.491697982876 89
7585 nLLLPMPzMkbcgefhijiklmmmtsdawsqqqkqqof_2010222100022 362.023916808743 125
7586 nLLLPMPzMkcdgehfhjiklmmmhshhwwchhhhhha_1222011122112 1757.35961178548 31
7589 nLLLPMzLQkbcgefhijmlllmmtsdawsqqqofcqa_2010222100002 442.533339433959 143
7593 nLLLPPMzMkbeeehhihjklmmmhhxxxvhvhhhhqx_1200111122112 1142.26937587431 14
7598 nLLLPvMAQkcdehgkljjjlmmmhftxghqxaokqxm_2010220100122 693.458572310111 27
7599 nLLLPvMPQkbdehfijljmkmlmhruxgqihfbvvnf_1200012110000 1401.04989344504 15
7600 nLLLPvPAQkbdehfjlkjkmkmmhruxghhaabhsxq_1200012110012 646.486592593887 9
7603 nLLLPvPPQkcdehgkkmllklmmhftxgduxknofvc_2010220100000 564.596657966992 133
7605 nLLLPvPQMkbdehfjlkjlkmmmhruxghhaakbmuq_1200012110010 583.802793876631 39
7606 nLLLPvQLQkbeeehjkilmjlmmhhxxxaxxknkknk_1200111120200 856.143688076705 31
7609 nLLLPwLAQkbcgefhkijlmmlmloutgoqqvnahch_0221100011110 493.056835251470 13
7611 nLLLPwPAMkbcgefhjkijlmmmloutgohqqvahvn_0221100011102 1415.56860890177 25
7614 nLLLPwPMMkbcgefhjkillmmmloutgohqqhtulg_0221100011120 1923.13897686736 29
7615 nLLLPzAPAkbeeehgjiklklmmhhxxxkxxknknak_1200111122001 2198.27675354751 23
7616 nLLLPzLPQkcdehghlkmllmkmhftxgvqjrksfgc_2010220101122 572.881524580206 17
7620 nLLLQLLMAkbeefegijjkllmmxxaxaxawfelgek_1022111222011 466.544622362434 27
7621 nLLLQLMzMkbeefeghijklmmmhhhhhhaaxxxxvc_0111022110011 163.221810726552 4
7622 nLLLQLMzMkbeefeghijklmmmxxaxaxqqqqqqfo_1022111220022 297.903280817365 3
7624 nLLLQLwAMkbeefeghijklmmmhhhhhhaaxxxxvc_0111022110011 303.755558325756 20
7627 nLLLQLwAPkbeefeghijkmlmmhhhhhhaaaaqqfo_1200111001100 300.415545587227 5
7629 nLLLQLwAPkbeegefhikjmlmmxxaxaxaaaaaagb_0111022110011 569.899985529473 6
7630 nLLLQLwLQkbeefeghiklmmlmhhhhhhaacvvvcc_0111022110000 212.169896239988 20
7634 nLLLQvvQQkbeefegkjmllmmlxxaxaxfoahaxxh_1022111222201 420.011972689592 5
7639 nLLLQzMzMkbeegefhijklmmmhhxaxahhhhhhwr_1200111221122 118.991596045156 2
7640 nLLLQzMzMkcdgfefhijklmmmhfhaqoqhxhxhfj_2010222011201 80.1200399584257 5
7641 nLLLQzMzMkcegfdehijklmmmhqhajjhhhhhhrw_2010222112211 193.005862461151 47
7643 nLLLQzMzMkcegfeehijklmmmhqhaqahhhhhhrw_2010222112211 118.991596045156 2
7644 nLLLQzMzMkcegfeehijklmmmhqhaxhhhhhhhbg_1222011221122 435.365254101096 11
7646 nLLLvAAMQkacfijkklimlklmjkgtmmilwqssjj_2002121010102 2649.33460678394 113
7647 nLLLvAAMQkbeeijgkkillmmmxxqornaasmeugn_1022111100202 4073.86212326093 20
7648 nLLLvAAPQkacfijkkhilklmmjkgtmmiswssjkr_2002121010102 47830.4726960498 47
7650 nLLLvAAPQkbeehjiklmmllmkxxawrrahhmmmmr_1022111100200 638.744693066224 17
7672 nLLLvAQMMkbefijkjihjlmmmxxqwwqbgbghqxh_1022101111220 68809.1897861138 29
7676 nLLLvLAQQkacfikhmkmjmklljkgapdlcojsnnr_2002121010220 461.699348356558 57
7677 nLLLvLAQQkbcghiimkmljklmtsdcsrquaqwjsf_2010222121010 812.402781515387 57
7678 nLLLvLAQQkcdgljkjkmllkmmhshpxpxpaphhxo_1222011102222 437.170058071037 4
7682 nLLLvLMQQkbefkikjjmlllmmxxqdoxgbhxithr_1022101111222 118368.008984580 10
7683 nLLLvLMQQkbegkljikmlkmmlhhqaxjoxaxxxaa_1200112111000 321.996894379985 6
7692 nLLLvLPQQkbcghihlkmljklmtsdcrfauaqwjss_2010222121010 951.951047948298 39
7694 nLLLvLPQQkbdehlhmijklmlmhruvtktrtpggoo_1200012112122 433.786928122140 31
7705 nLLLvLQPQkacfllljjkmkmkmjkgtqdxvnnwkgg_2002121010002 872.319281012870 161
7708 nLLLvLQPQkbcgklihmjkklmmtsdtxrfdmqtgww_2010222121011 184.402783430060 10
7714 nLLLvLQQPkbcghiihlklmklmtsdcsrfauqhjsr_2010222121012 681.629531179190 21
7719 nLLLvMAPQkacfikkklimmmlljkgmtqdcjnkgjs_2002121010002 605.553479537323 149
7720 nLLLvMAPQkccfgkjhmjmkllmhwawxxgxqaqrrr_2010220221110 1759.97110463315 14
7731 nLLLvMPAQkbeeijjhkkjlmmmhhxjcckxesinbw_1200111221220 447.214756543343 23
7735 nLLLvMPPQkacfikkjjimmmlljkgmtdxvjnkgsj_2002121010002 730.450689800937 39
7736 nLLLvMPPQkbcgiilhmjlkmmltsdjotfdmxgwws_2010222121101 261.152628660225 19
7739 nLLLvMQLQkbcfiggjjlmkmlmtsqjjruuxxgjoc_2010222221100 1.16883688971851e6 29
7749 nLLLvMQzQkacfikkkjhlmlmmjkgmtqdxskqgmd_2002121010022 868.213077519776 181
7753 nLLLvPAAQkbeejhghkjkmlmmxxqrgngxfqagck_1022111100202 2910.27673540252 13
7754 nLLLvPAAQkbefghhkijmlmlmxxqrbwxbbahwrg_1022101111222 145.451657719860 13
7767 nLLLvPAQMkcdfgkhjlkllmmmhslkibaliihgrg_1000121212222 621382.515363277 33
7775 nLLLvPMMQkbeejhiijmkklmmxxqrgrwwxqqwrg_1022111100220 1122.47386765507 11
7776 nLLLvPMMQkbefikikjlmmlmlxxqrdoxghxdhdr_1022101111220 688.356105239223 43
7777 nLLLvPMPQkbeejhiillkmmlmxxqrgrwitqepwg_1022111100220 998.392196232045 19
7780 nLLLvPMQMkbefikikjjlimmmxxqrdoxgbhbwjs_1022101111222 943.370670516866 21
7781 nLLLvPMQMkbegfkhlkikjmmmhhqvacqxvxvhnv_1200112111002 218.752690630845 11
7785 nLLLvPPAQkbeejhhijkmklmmxxqrggwwxqqbrb_1022111100202 644.152967966086 13
7789 nLLLvPPMQkbeeijjhimkklmmhhxncckkhxannv_1200111221021 583.513480352251 8
7792 nLLLvPPPQkbeeijjhllmmkmlhhxncckultpakn_1200111221022 772.184760653339 7
7793 nLLLvPPQMkbcghkilljljkmmtsdktrlmmlqfsw_2010222120011 570.880311590049 15
7795 nLLLvPQAAkbcghkgihjjklmmtsdktgrfmqfshr_2010222120012 723.495543678019 77
7796 nLLLvPQAMkbefghhkjijlmmmxxqrbwxgbbaqqa_1022101111220 510.869993391118 57
7797 nLLLvPQAMkbefkhijihjlmmmxxqxsobgbgaxlm_1022101111021 1111.98489864701 13
7799 nLLLvPQPPkcedhgjjkjlklmmptrvcladhqxwgn_1022120112020 3441.07317610967 137
7802 nLLLvPwQQkacfjihmklmjklmjkgmqxlccssngn_2002121010220 786.055400266708 49
7807 nLLLvPzQQkbegikhmjljmlmlhhqvacqvxvaxvv_1200112111000 1595.85603181890 28
7808 nLLLvPzQQkcedhgjijmklmmlptrvcabhhlccww_1022120112012 1215.63343336755 81
7810 nLLLvQAAMkbeeijhghiklmmmxxqorgngsmxqpe_1022111100012 460.070859684912 11
7821 nLLLvQwQPkccfgfjhlklmmlmhwawwhgxaabwrg_2010220221101 2112.35368796863 38
7823 nLLLvvQQQkbedkmkllmjmjlkxxnhahaxxhxhxn_0111022221111 614.912382618431 5
7824 nLLLvvQQQkcegggklmimlmklqhqsjqxarhxaqw_2101222020111 2305.84352909441 23
7833 nLLLvzAQQkacfjkhmkmlmllkjkgmpdlcovscsn_2002121010210 433.894086627120 9
7835 nLLLvzAQQkbefklkjliljmmmxxqxqugebpbhhv_1022101111022 245.349257964233 23
7840 nLLLvzMQQkbeeihhikklmkmmhhxnnkkxxxaaof_1200111221000 497.824046964249 35
7841 nLLLvzMQQkbefkiljjmikmlmxxqxopgbhbuhbo_1022101111012 911.775100143862 17
7844 nLLLvzPQQkbeejlijllkmmkmxxqrawwahxduqb_1022111100220 623.318622434587 53
7846 nLLLvzPQQkccejklhmmlmlkklnppppjqieuhjr_1200111212220 1709.40712404614 34
7849 nLLLvzQMQkbeejilijlmkkmmxxqrrawwhxqqvc_1022111100220 4290.40832451852 39
7850 nLLLvzQMQkbeejilijmkkklmxxqrrawwhxqqrr_1022111100222 902.680536342878 73
7851 nLLLvzQMQkbeejilijmkkkmmxxqrrawwhxqqgb_1022111100222 799.334354693829 11
7852 nLLLvzQQAkbceihlkjjkkjmmxclrrauueeeehw_1022211001121 944.637248659457 21
7854 nLLLvzQQAkbeeihlhikkjkmmhhxnnakkxxkaxn_1200111221001 503.026164212326 13
7864 nLLLwAMzQkcegfhijklmkkmmhqhaffhhhhrwrw_2010222221111 39358.4277134181 25
7866 nLLLwAPLQkcdgffikijmmllmqgqagqqponkrgg_2101222201011 333.358021089858 97
7869 nLLLwAwMQkcdgffihkmklmlmqgqagqrqqrbarh_2101222201112 210.562634623805 19
7870 nLLLwAwPQkcdgffihljkmlmmqgqagqrvocwfgo_2101222201100 402.282479214453 95
7871 nLLLwAwQPkcdgffihkljmlmmqgqagqrqsoxrdu_2101222201110 288.502860596397 11
7877 nLLLwLAPQkcdgfkihlmjlkmmqgqaxxrqbwrrbr_2101222201011 386.896974641566 7
7879 nLLLwLAQMkcdgfjihklkjmmmqgqalxreqfwlit_2101222201012 497.288747626620 111
7880 nLLLwLLQQkcdefhikllkkjmmhftafeamgsswnj_2010220211012 257.133110384312 97
7881 nLLLwLLQQkcdefhikllkkmmmhftafeamgssncn_2010220211012 265.586789371209 55
7882 nLLLwLLQQkcdgfimkklmjklmhshaxhmuxwffog_1222011022222 363.471652795663 24
7883 nLLLwLLQQkcdgfjmimllkklmqgqalqutqrgggs_2101222211100 327.829990576634 81
7885 nLLLwLMAQkcdefhjikjlmmlmhftafheaunhdre_2010220211022 269.883811657410 13
7887 nLLLwLMAQkcdgfjilklkjmmmqgqalxqetfwbjf_2101222201001 391.002667075470 6
7888 nLLLwLMAQkcdgfjilklkmlmmqgqalxqhtfjswj_2101222201000 291.385116210283 71
7889 nLLLwLMMQkcdefhjikjlmmlmhftafheabnrfcc_2010220211020 180.878724151528 9
7890 nLLLwLMMQkcdgfkilkijmkmmqgqaxxqhhwbrrg_2101222201001 255.496869586476 36
7892 nLLLwLMPQkcdgfkillijlmmmqgqaxxqthwswnk_2101222201000 406.922498108190 81
7893 nLLLwLMPQkcegfggimllkmmlqhqasjrhhrwrww_2101222221100 629.835806122307 63
7897 nLLLwLMQPkcdefihilikkmmmhftahweuqnkaei_2010220211122 7161.84625461961 45
7898 nLLLwLMQPkcdgfhjlkijmllmqgqasmqxmkawgr_2101222211102 238.930142846382 119
7901 nLLLwLPMQkcdgfilikljkmmmhshaxaxhxffjjs_1222011022222 198.529685848498 9
7902 nLLLwLPPQkcdefhjimlkklmmhftafeehgssggc_2010220211011 335.396386498350 10
7903 nLLLwLPPQkcdgfilimljklmmhshaxaxxxffooj_1222011022221 363.338195742814 30
7905 nLLLwLPQMkbedgiijjlkjmmmxxnxqqhqhhnqqa_0111022211112 902.128978842168 9
7906 nLLLwLPQMkcdefhjikllkmmmhftafeeamgsxil_2010220211010 383.190323756771 21
7909 nLLLwLPQPkcdefhkikljmlmmhftafdeambaglh_2010220211012 272.072120982484 7
7910 nLLLwLQAMkcdefihjikilmmmhftahweexqxxnk_2010220211100 678.450179480787 69
7912 nLLLwLQLQkcdgfkijjimmklmhfhahhteqsowwj_2010222210110 304.701549249343 103
7913 nLLLwLQLQkcdgfkijjimmllmhfhahhteqsowrj_2010222210110 310.392773252466 34
7917 nLLLwLQPMkcdgfkihjijlmmmqgqaxxrxhwwxhq_2101222201001 554.425432928655 20
7918 nLLLwLQQzkbedgikijjkklmmhhnxxxxaxqhaxn_0111022211101 1663.26690869209 13
7920 nLLLwLQQzkcdgfhjkkkijlmmqgqasmmlxmkahw_2101222211121 242.883395170034 133
7921 nLLLwLwQQkcdefhjkljmklmmhftafhambwsksv_2010220211011 262.102128321830 63
7922 nLLLwLwQQkcdefijmkljklmmhftahhmlmbbkcv_2010220211111 280.939973333705 31
7923 nLLLwLzQQkbdgfjlljmjmkkmdwxxudhmtkfkjc_2101021212202 376.678993545518 133
7927 nLLLwMMAMkcdgffjhikjlmmmqgqagarhqgaxrg_2101222211120 161.211533198590 32
7928 nLLLwMMAPkcdgfgjhjkkllmmhfhafmfmhgaxwn_2010222211020 196.314694174859 49
7929 nLLLwMMLQkcdgfgjikmllmmlhfhafhhqossooo_2010222211000 341.140428164597 33
7930 nLLLwMMMMkcdefihijjklmmmhftahfaiavfhum_2010220210102 241.789501696497 39
7936 nLLLwMPLQkcdgffjkijmmllmqgqagaqhgbbrgg_2101222211011 71.6761225678087 9
7938 nLLLwMPMAkcdgfgjiikjllmmhfhafpaxdfcjdn_2010222200100 244.109386576203 9
7939 nLLLwMPMPkcdgffjkiklmlmmqgqagaqutbtwdq_2101222211002 268.439460730070 75
7941 nLLLwMwMQkcdefihijkmllmmhftahfaavfrvww_2010220210110 53.9691851945159 27
7942 nLLLwMwMQkcdgffjhkjmklmmqgqagarqgxrrqh_2101222211110 202.938096503224 36
7943 nLLLwMwPQkcdgffjhmkllmlmqgqagarbrbwwgg_2101222211100 268.028997323330 17
7944 nLLLwMwQAkcdgfgjikikjlmmhfhafhhqqjwjhr_2010222211012 353.810950121834 137
7945 nLLLwMwQPkcdgffjhkljmlmmqgqagarqbgarxh_2101222211112 38.1441456581576 11
7946 nLLLwMwQPkcdgfgjikikmllmhfhafhhqqjhjwr_2010222211012 379.187298922339 51
7950 nLLLwPAAAkcdefjhihjkklmmhftamfabmwwaxn_2010220211101 155.914930126902 95
7951 nLLLwPLAQkcdgfhiljkjkmmmhshajxhhxfoxxq_1222011022221 258.193767021047 16
7952 nLLLwPLMQkcdgfhjljlkmkmmhshanthhwrjjwr_1222011021222 181.997885133423 15
7954 nLLLwPLPQkcdefijimjkmlmlhftaqqedhgwnnj_2010220211121 380.045534994511 129
7957 nLLLwPLPQkcdgfhjilklmmmlhshantxxrobgob_1222011021221 263.005608261577 7
7959 nLLLwPLPQkcdgfjilmklkmmlhshaxxhxxwokng_1222011021221 243.752738320044 9
7962 nLLLwPLQPkcdgfjiljjkkmmmhshaxxhhqxoxxq_1222011021221 282.003596620872 5
7963 nLLLwPMAMkcdefjihikilmlmhftahhweuqhqrj_2010220211220 348.889442527194 57
7964 nLLLwPMAPkcdefjihikimlmmhftahhweuqiisj_2010220211222 395.720860281923 37
7965 nLLLwPMPMkcdgfhjikijlmmmqgqajlxqhwbqti_2101222201012 233.046232730190 36
7970 nLLLwPPPMkcdgfjikilkkmmmhshaxxaxxxoxqh_1222011021210 193.994845223857 4
7972 nLLLwPPPPkcdgfjikilkmlmmhshaxxaxxxdgqm_1222011021210 440.220513596409 17
7974 nLLLwPwQPkcdefjhikkllkmmhftamfahawwkan_2010220211110 272.287214237992 31
7976 nLLLwPzQMkcdefjihlkklmmmhftahhwmmgwhaq_2010220211112 732.582643634787 49
7977 nLLLwQLMMkcdgfhhikjjlmmmhshaknxhxoxhrw_1222011022211 281.631833028766 11
7980 nLLLwvAQQkcdefjhmjlmklmlhftahwmubwbgrg_2010220211111 398.892964146718 73
7982 nLLLwvMQQkcdefhijllkkmmmhftaweqxbbbnnc_2010220211112 262.002903689224 57
7983 nLLLwvMQQkcdefjimkjlmlmlhftaheelubngsg_2010220211112 497.181688719278 85
7984 nLLLwvMQQkcdefjkmkljklmmhftahxxlxbbgkb_2010220211111 546.868463906880 11
7985 nLLLwvMQQkcdgfjmilkkklmmhshaqhxqxwrsrg_1222011022222 574.380229284512 16
7986 nLLLwvPQQkcdefhkkmjkllmmhftawxlmbbgggb_2010220211111 394.459159024858 35
7988 nLLLwvPQQkcdgfmlijkkllmmhshaaaxhxojsoo_1222011022222 314.612670843155 19
7990 nLLLwvQMQkbcfeljijkkjmmmxcxeaxuexkoffj_1022211010221 5319.97897001896 9
7991 nLLLwvQMQkcdgfjhkijlmlmmqgqamrxukfffso_2101222211100 377.232450761690 73
7993 nLLLwvQPQkcdefhkilmllmkmhftawiexrggwgw_2010220211111 256.688759250800 55
7994 nLLLwvQPQkcdgfihjijklmmmqgqaxrxhwrssnk_2101222201000 679.414619270486 63
7996 nLLLwvQQPkcdefihkljkmlmmhftaawxdubqgxh_2010220211110 294.301769720510 57
7997 nLLLwvQQPkcdgfjjlilkmlmmhshaqqaxqxhsxq_1222011022221 389.047658069810 7
8008 nLLLwwMMQkcdefhhikllmkmmhftarwexnchghe_2010220211122 255.667433020156 30
8014 nLLLwwzQQkcdgfgimljmlkkmhfhafadxfwjjwb_2010222200111 386.896974641566 7
8015 nLLLwzAAQkcdefghikjmllmmhftacwexbarwhq_2010220211112 258.638135698282 29
8016 nLLLwzAMQkcdefjihklklmmmhftahawdwnwojw_2010220211110 944.563236192215 59
8021 nLLLwzLQQkcdgfjmikijllmmhshaxhxqhknsgg_1222011021222 4148.36862982828 39
8022 nLLLwzMMQkcdgfhillmklmkmqgqajxqtsjswgo_2101222201000 281.003176387580 37
8023 nLLLwzMMQkcdgfhkljlkjmmmhshajhhhwwfjrr_1222011022222 377.901999796979 13
8026 nLLLwzMPQkcdgfijlkmikllmhshaqqhqqjsrgj_1222011022222 1794.82982173575 39
8027 nLLLwzMPQkcdgfijlkmmmkllhshaqqhqqjssrg_1222011022222 1794.82982173575 39
8028 nLLLwzMQMkcdgfijlikikmmmhshaqqhxqhsqqx_1222011022221 902.128978842168 9
8032 nLLLwzPQMkbedgjkkklijmmmhhwhqaqxxqwhhx_2111200011110 853.141995211503 11
8034 nLLLwzQPPkcdgfijjkklmkmmhshaqqqaqqqshx_1222011022220 2777.75862747029 10
8040 nLLLzAAAMkbeffggjjkklmmmhhqqwraqqahaqx_1200111110021 314.402275097031 26
8041 nLLLzAAAPkbeffggjjkkllmmhhqqwraqqarrrr_1200111110022 332.079884038648 23
8046 nLLLzALQPkcdghgfjjlklmlmhfhxfwxagwjagn_2010222110100 410.618462467126 57
8047 nLLLzAMAMkcdghfijkiilmmmhfhxohhhumhhwr_2010222111122 143.208752349302 51
8049 nLLLzAMPMkcdghfijklllmmmhfhxohhhxjohqx_2010222111102 164.584954521220 27
8050 nLLLzAMzQkcdghfijklmkkmmhfhxohhhxhrwum_2010222111102 172.333243448151 11
8060 nLLLzLLQQkcdehgikkjllmmmhftxcexabgggrb_2010220111011 367.540797149132 85
8062 nLLLzLMMQkbeeegklkkmjlmmxxqqnaxhhhxknc_1022111110200 827.186013889069 9
8064 nLLLzLMMQkcdehjijimlllmmhftxhheexggrvc_2010220111010 355.759971145779 45
8069 nLLLzLMQMkbeeegklkikjmmmxxqqnaxhnhxqxh_1022111110202 351.729145991977 4
8079 nLLLzLQPMkcdehgijiljkmmmhftxchhexbrxxa_2010220111001 360.238822156483 46
8081 nLLLzLQzQkbeeegkhillmkmmxxaagarbawwgwb_0111022221111 7015.51258605815 18
8084 nLLLzLwQQkcdehjiikkljlmmhftxhhexagwrnj_2010220111012 388.254250684331 117
8085 nLLLzLwQQkcdehjiikklmmlmhftxhhexagncrn_2010220111012 408.540511689749 41
8088 nLLLzMLPQkcdghghkjkllmmmhfhxfvmbbggnfc_2010222111112 374.321251551559 42
8090 nLLLzMPMMkcdghghkijlkmmmhfhxfvhauxrifj_2010222100112 654.022904452955 29
8092 nLLLzMzPQkcdghghijklmlmmhfhxfvhbbbowfn_2010222111102 455.190119625549 33
8093 nLLLzMzPQkcdghghimlklkmmhfhxfvhnjnjkcn_2010222111102 531.901372599236 99
8094 nLLLzPAAMkcdghhhiikjlmmmhfhxnviphfxhjf_2010222100112 262.693197713771 6
8095 nLLLzPLPQkbdehjhiimlklmmhruxpvpivrokko_1200012121200 4267.80320113122 35
8100 nLLLzPPPPkcdghfhjjlklmlmhfhxwvteswcasn_2010222110120 364.104707321349 79
8102 nLLLzPwPQkcdehhjilkmmklmhftxvhhegwwgvv_2010220111111 409.333098998505 19
8103 nLLLzPwQAkcdehhjiikkjlmmhftxvhheegwnqj_2010220111120 414.515626051102 38
8104 nLLLzPwQPkcdehhjiikkmllmhftxvhheeghnjr_2010220111122 470.710668734244 42
8107 nLLLzQLAAkcdghgfhkkjlkmmhfhxfwvdgwagxn_2010222111001 340.945412783693 167
8109 nLLLzvAQQkbeeekljklklmmmhhxxaxqxqxhqrw_1200111112022 351.729145991977 8
8110 nLLLzvAQQkbeeeklmklkljmmxxaaaaxhxhxxof_1022111110200 363.193273091538 3
8111 nLLLzvAQQkbeeeklmklkljmmxxqqahxhqhxxsj_1022111110200 363.193273091538 3
8112 nLLLzvAQQkccggkijkimjmlmlntaahetegkrkb_1200111200202 474.419335359028 37
8115 nLLLzvPQQkbeeeljjmlkljmmhhhhaahxhxhhof_1200111112020 393.451250451918 3
8116 nLLLzvPQQkbeeeljjmlkljmmhhxxxxqxqxhhof_1200111112020 393.451250451918 3
8117 nLLLzvPQQkcdghijjllkmmmlhfhxhtexabbrnr_2010222110101 436.695954350883 51
8118 nLLLzvQAQkbeeekljjkkmjmmhhhhaaahhhahnk_0111022221111 274.661350767052 4
8121 nLLLzvQMQkbeeekljjlmljkmhhxxaxxqqahhkk_1200111112020 337.005961027618 7
8123 nLLLzvQMQkbeeekljjlmljmmhhhhaaahhahhkn_0111022221111 664.916293985571 4
8124 nLLLzvQMQkbeeekljjlmljmmhhxxaxxqqahhvc_1200111112020 337.005961027618 7
8128 nLLLzvQQAkbeeekljjilljmmhhxxaxxqkqhhxn_1200111112021 2140.58694559848 17
8130 nLLLzwAAQkcdghgjikkllmmmhfhxfhhxajjaqa_2010222111002 392.524537325840 16
8143 nLLLzzMQMkbeeegkjikklmmmhhhhkxqkqhqxqh_1200111112221 389.047658069810 7
8146 nLLLzzMQPkcdehhijillmmmlhftxvheeegxqhb_2010220111110 645.988135627535 23
8153 nLLLzzPQMkccgghiljiljlmmlntakhxeerkwxn_1200111200021 499.077714942582 119
8154 nLLLzzwQQkcdehhiillkmkmmhftxvheegnnknn_2010220111112 782.575931098184 12
8155 nLLLzzzQQkcdehhikmklklmmhftxvaxebnngkn_2010220111111 458.666345135988 21
8158 nLLMMzMzMkaedfdghijklmmmjxaxjxxxxxxxhq_2002110011001 51.9807621135332 3
8160 nLLMPvwPQkbeddfghjlkmlmmxxnwvcxkluxjcv_2111200211002 235.734283992369 113
8184 nLLMzPLAAkbeeffiijkiklmmhhaqqaaaaakxxn_0111002211101 321.996894379985 6
8185 nLLMzPLAMkbeeffiijkilmmmhhaqqaaaaaxxnk_0111002211100 225.356736622148 46
8186 nLLMzPLAPkbeeffiijkilmlmhhaqqaaaaaxxnn_0111002211100 803.355759678160 66
8189 nLLMzzLAQkbeeffikikjmmlmxxhqqhaxqnqhnq_1022111120201 667.438268534830 18
8190 nLLMzzLQAkbeeffikikjlkmmxxhqqhaxqvknxn_1022111120201 4221.85908170887 62
8194 nLLPLAvAQkbcfffhgljmklmmlohmgoobkxgrxa_0221100211112 366.312580933522 11
8200 nLLPLLwQAkcdcfgiijkjklmmhsrakthwjfrahr_1222010212212 181.997885133423 15
8215 nLLPLvLQQkcdcfhkiljklmmmhsralxjsoojjso_1222010212222 376.761039198506 107
8216 nLLPLvMPQkcdcfgjkimjlmlmhsraohbjqgjawx_1222010222221 659.900977236481 17
8218 nLLPLvMQMkcdcfhiliklklmmhsralapjjkskaw_1222010212211 371.317157794472 67
8219 nLLPLvPPQkcdcfgkkimjlmlmhsraoxbjqgbqsx_1222010222221 395.566963741764 23
8221 nLLPLvwQQkcdcfgkjlkjklmmhsrakuwjvfkraw_1222010212221 291.836765302506 109
8222 nLLPLvzQQkcdcfhiikmklmlmhsralhjojffjfo_1222010212212 436.897702556489 50
8228 nLLPLwvQQkbcfffhmjlkjmmllohmgoxjjjnvcj_0221100221221 720.219077762690 197
8237 nLLPMvLPQkcefffgimllkmmlqhxhahwhhqwqxx_2101222111100 600.460700496170 7
8241 nLLPMzMzMkccdfeghijklmmmhwraahhhhhhhxq_2010221122112 118.991596045156 2
8251 nLLPvAPPAkcdcfihkjjkklmmhsraxxxxoknxhr_1222010212112 243.752738320044 9
8253 nLLPvAPzQkcdcfihkjjmlmmlhsraxxxxoxxqhw_1222010212110 214.081980277163 15
8256 nLLPvAvQQkcdcfihkjjmkmmlhsraxxjjkvfjjn_1222010212112 5611.79380570577 99
8267 nLLPvLQPPkcdcfijkhlkllmmhsraqqqqxsxaqw_1222010222201 3493.35477670442 37
8271 nLLPvLwQQkcdcfjkjimikmmlhsraidjjjkfgjn_1222010211212 188.514523599654 39
8275 nLLPvMwQAkcdcfgjijikklmmhsrajhhwfjrahr_1222010222212 588.591132472021 95
8280 nLLPvvAQQkcdcfjilmmklklmhsraaabrjfofog_1222010211222 226.954431028162 25
8294 nLLPvvQQAkbefegjkljjlkmmxxhqwxxqqqqxaw_1022111002221 1033.21407066729 23
8298 nLLPvzMPQkcdcfhjkijllmlmhsraxhxffjjxsw_1222010222221 197.844013409350 23
8302 nLLPwAPLAkccdfehgjiklkmmhwraaxxaaqqjqj_2010221122002 1118.76907310351 183
8303 nLLPwAPLMkccdfeghijlkmmmhggaaqqqqaaqqa_2010221122112 546.583568609033 8
8304 nLLPwAPzMkccdfeghjiklmmmhggaaaaaaqqqqa_2010221122002 357.174434515029 3
8305 nLLPwAPzMkccdfehgjiklmmmhwraaxxaaqqqhx_2010221122002 357.174434515029 3
8314 nLLPwvLQQkccdfemlkmkllkmhggaaaaaqqaaqq_2010221111222 232.837700928945 4
8315 nLLPwvMPQkccdfeklmmlmklkhggaaqaqqaaqaa_2010221111222 190.575384203679 8
8319 nLLPzMvQMkcdcfgghkjjllmmhsrasvpqjvdsan_1222010121001 390.245607098952 173
8321 nLLPzMwAPkcdcfgghijkmlmmhsrasvplpphhbg_1222010120011 541.912305644554 35
8324 nLLPzwvQQkcdcfggjmlklmmlhsrasvvpeveiqh_1222010122102 792.566752583797 35
8328 nLLvAALMQkbeghfilhklmmkmhhxagbqnhokfwj_0111022020110 589.152605012999 161
8332 nLLvAALQMkbegfhglklklmkmhhheojlemmihnw_1200112212011 8100.84664048119 35
8340 nLLvAAvQQkbeghfihjkmlkmmhhxagbnhhbwwbk_0111022020111 430.937397777466 121
8341 nLLvAAvQQkbeghfilmkjlmmlhhhhnkaahhnnnn_1200112212200 130.940872882659 3
8342 nLLvAAvQQkbeghiflmkjmllmhhhhcvaahhkkkk_1200112212200 130.940872882659 3
8345 nLLvALAAQkbefhjiiklkmllmhhxaacclqakvkr_1200111110022 22627.2152496736 17
8346 nLLvALAAQkbefhjkkiljlmmmhhxaaxxwqxxbbw_1200111110022 344.538302673587 19
8350 nLLvALAPQkbefhjiilmkmlmlhhxaaccqqavvkk_1200111110022 570.382855344396 16
8352 nLLvALAQMkbefhjkklkjjmmmhhxaaxxhaaxhwr_1200111110022 242.718343660351 32
8353 nLLvALAQMkbeghkiilkjjmmmhhaaqofhaaqaah_2111200201110 1741.10804352796 5
8354 nLLvALLQQkbefhjjklkjmkmmhhxaaxxxxxaaof_1200111110000 122.991869381244 5
8355 nLLvALLQQkbeghjjkjklmkmmhhhhaxqxqxxajs_1200112210000 648.670600707572 3
8356 nLLvALLQQkbeghjkjkjlmkmmhhhhahahaxxafo_1200112210000 648.670600707572 3
8358 nLLvALMMQkbeghkijklljmmmhhhaqsxqlhqggv_2111200201121 352.613658136289 24
8359 nLLvALMPQkbeghjiljklkmmmhhhhacixqaarws_1200112210001 593.825855235620 17
8362 nLLvALPAQkbefhkkjillmlmmxxhaqqxgaharrr_1022111112222 43.9447528268947 11
8364 nLLvALPMQkbefhjljkmjlkmmhhxaaaxxhxaaww_1200111110002 255.809587357006 23
8365 nLLvALPMQkbeghjijkmllmmlhhhhavxqhmdwrc_1200112210001 932.557500174845 21
8366 nLLvALPMQkbeghjljkmikmmlhhhhaxxqhkawrk_1200112210001 1379.42983124333 17
8367 nLLvALPMQkbeghjljkmllkmmhhhhaxxqhxaawr_1200112210001 1494.57819480002 3
8368 nLLvALPMQkbeghjlkjmllkmmhhhhaqhahxhagb_1200112210001 1494.57819480002 3
8371 nLLvALPPQkbeghkilkjmjlmmhhhaqnaaahqcnc_2111200201111 404.769786910383 10
8372 nLLvALPQAkbeghjkllhljkmmhhxaaqaqnhqaak_0111022021110 99323.2794860424 23
8373 nLLvALPQMkbefhjljklkjmmmhhxaaaxxxxxhgg_1200111110002 100.461186791934 17
8374 nLLvALPQMkbeghjljkjklmmmhhhhaxxqxqxhgg_1200112210002 15643.6710620241 11
8375 nLLvALPQPkbeghjljkjkmklmhhhhaxxqxqxakk_1200112210000 1582.43136425988 7
8376 nLLvALPQPkbeghjljkjkmkmmhhhhaxxqxqxavc_1200112210000 1582.43136425988 7
8377 nLLvALPQPkbeghkljkkjmjmmhhhaqqxqaaqqjs_2111200201122 530.149585437504 3
8378 nLLvALPQPkbeghkljkkjmjmmxxaaxqxxhhqxof_2111200201122 530.149585437504 3
8380 nLLvALQMMkbeghijijklkmlmhhhakxnxqhxawr_2111200201112 634.299560055909 11
8381 nLLvALQMMkbeghijijklkmmmhhhakxnxqhxaah_2111200201112 582.687120888079 6
8382 nLLvALQMMkbeghjiijklkmmmhhhhacvxqhahxq_1200112210012 901.037117624712 5
8384 nLLvALQPMkbeghjfjklikmmmhhhhanxqhkahxq_1200112210012 901.037117624712 5
8386 nLLvALQwQkbeghijijkklmmmhhhakxnxqxgbkn_2111200201111 593.073017387998 26
8387 nLLvALzQQkbefhjkiljjmlmmhhxaaxwxaxxjkn_1200111110002 332.325585139989 67
8393 nLLvAMzMQkbeehgiiljkmmlmxxxavncqhvncnk_2111200221211 6159.06407461675 9
8395 nLLvAMzPQkbefhggimlmlkmlhhxavvchhvvckk_1200111110022 424.171039660708 29
8396 nLLvAMzPQkbefhhjiklmlmmlxxhawqbaqqgggg_1022111112200 723.998618781895 5
8400 nLLvAPAAMkbefhjgiiiklmmmhhxahvccvahqkv_1200111112012 159.395039711470 7
8401 nLLvAPAPMkbeehfjjgjlkmmmxxxakqqkxaaqqa_2111200221112 420395.573373267 33
8403 nLLvAPLPQkbeghjgimklkkmmhhhhhkvhxhvkck_1200112212021 307.663072714866 3
8404 nLLvAPLPQkbeghjgimklkkmmhhhhhnchxhncnv_1200112212021 307.663072714866 3
8405 nLLvAPLPQkbeghjikmkllkmmhhhahkaqxeirwv_2111200201111 723.998618781895 5
8407 nLLvAPLQMkbeghjgillklmmmhhhhhkvdmxhhpt_1200112212021 209.739537897895 3
8408 nLLvAPLQMkbeghjgillklmmmhhhhhnculxhhei_1200112212021 209.739537897895 3
8411 nLLvAPMPMkbeghjgjiljkmmmhhhhhktvhihqmd_1200112212210 403.519972040895 3
8412 nLLvAPMPMkbeghjgjiljkmmmhhhhhnechphqul_1200112212210 403.519972040895 3
8413 nLLvAPPAMkbefhjgijkjlmmmhhxahvctxthqmd_1200111112022 195.084453626826 17
8414 nLLvAPPAMkbefhjiikkklmmmxxhaxbbitaaxlm_1022111110221 175.966295256661 47
8416 nLLvAPPAMkbeghjghiiklmmmhhhhhkkvvxhqkv_1200112212012 119.084398229838 3
8417 nLLvAPPAMkbeghjghiiklmmmhhhhhnnccxhqnc_1200112212012 119.084398229838 3
8420 nLLvAPPLQkbefhjgijklmlmmhhxahvctmhjkrb_1200111112022 410.446208021066 59
8421 nLLvAPPLQkbeghjiikmlklmmhhhahknahhrwwr_2111200201111 481.599515828825 47
8422 nLLvAPPLQkbeghjiikmlklmmxxxaxrwaxxnkkn_0111022021111 826.076175727231 47
8423 nLLvAPPPAkbeghjiikhlklmmhhhahknarhrwhr_2111200201112 481.599515828825 47
8424 nLLvAPPPMkbeghjiikkllmmmxxxaxrwahqxxqh_0111022021110 1321.97358782108 11
8425 nLLvAPPPMkbeghjiiklklmmmhhhahknaqxhhxq_2111200201112 760.913514649175 11
8427 nLLvAPvQQkbeghjgllimkkmmhhhhhnulkqncvn_1200112212020 1317.02322543996 13
8429 nLLvAPwAQkbeghjgjkkmlllmhhhhhneulxqwnk_1200112212200 6436.55137903570 35
8431 nLLvAPwPQkbeghjgjmilllmmhhhhhnehkqwnnv_1200112212201 3259.43636959380 19
8432 nLLvAPzAQkbefhjgiklmllmmhhxahvcxahvkck_1200111112002 189.851100150831 25
8434 nLLvAPzMQkbeghjghlmlkklmhhhhhnnaxqncvk_1200112212000 1893.20725840905 23
8435 nLLvAPzQMkbeghjfklklimmmhhhahkaqxhkhxq_2111200201112 760.913514649175 11
8436 nLLvAPzQPkbeghjfklklmklmhhhahkaqxhxrwn_2111200201111 1073.34226620819 43
8437 nLLvAPzQPkbeghjghlilmmmlhhhhhnnakqheiv_1200112212001 584.869184372498 33
8444 nLLvAQzAMkbeghifgikjlmmmhhhhcvkvhhqhck_1200112212102 487.997950811067 3
8455 nLLvAvMQQkbeghjjkkjklmmmhhhaxxqaaxqqrw_2111200201111 614.912382618431 5
8457 nLLvAvMQQkcdfejhmijlkmlmhsahtnaefosbjb_1222011122222 622.361787125925 25
8461 nLLvAvPQQkbeghhjkimllmmlhhhhkppvxhgvvg_1200112210020 450.401861356206 3
8462 nLLvAvPQQkbeghhkjimllmmlhhhhneecxhgnng_1200112210020 450.401861356206 3
8463 nLLvAvPQQkbeghmjkkjkllmmhhhaqxqaaxqhss_2111200201112 3564.39652257794 6
8465 nLLvAvQAQkbegflhkjklmlmmhhhepfxqxxmgfn_1200112210020 449.483366211440 14
8469 nLLvAvQMQkbeghjljkmkllmmhhhaxxxqhxqhgg_2111200201111 751.519175170678 13
8470 nLLvAvQMQkbeghjljkmkllmmxxxaqhqhxqqxcc_0111022021111 1054.74929025000 13
8474 nLLvAvQQAkbeghjljkhkllmmhhhaxxxqrxqhar_2111200201112 751.519175170678 13
8475 nLLvAvQQAkbeghjljkhkllmmhhxaxxxanxqhak_0111022021110 1054.74929025000 13
8478 nLLvAvQQMkbeghjljkjkkmmmxxxaqhqhxxqhwr_0111022021111 1271.92669914436 12
8479 nLLvAvQQMkbeghjljkkjkmlmhhhaxxxqaaxxnn_2111200201111 1590.57350273972 6
8480 nLLvAvQQMkbeghjljkkjkmmmhhhaxxxqaaxxnk_2111200201111 1590.57350273972 6
8489 nLLvAwMPQkbegfhkjklkmlmmhhheoptmmxdjcs_1200112210210 465.297557387775 35
8493 nLLvAzAAQkbefhjiiklmkmlmhhxahccuqpgjvw_1200111112022 1335.94817423085 16
8494 nLLvAzAAQkbeghjfkklmlklmhhhhhnxxaxqgwk_1200112212000 1017.29461247196 91
8498 nLLvAzAPQkbegfjjhljmklmmhhhehtfailhkkf_1200112212200 145.853978190231 45
8499 nLLvAzAPQkbeghjfkmilklmmhhhhhnxhkqgwwg_1200112212001 856.231979871717 5
8500 nLLvAzAPQkbeghjiklmkmlmlhhhhhchaatqrwr_1200112212200 697.437325033878 25
8502 nLLvAzAQMkbeghjfkklilmmmhhhhhnxxakqhaq_1200112212001 566.489985268571 5
8503 nLLvAzAQMkbeghjiikkllmmmhhhahsjaqxhhqx_2111200201112 890.485097275431 4
8508 nLLvAzPAQkbegfjijklmlmmlhhhehsupedhkkw_1200112212201 976.086792377317 23
8510 nLLvAzPMQkbegfjhkljmklmmhhhehfpeiphrof_1200112212201 376.510221704834 79
8511 nLLvAzPPQkbefhjilljkmkmmxxhaxbialeqnrg_1022111110220 1704.41086821527 25
8512 nLLvAzPPQkbefhjlklmklmkmhhxahaxxaxaxgr_1200111112000 87.7578122605726 5
8513 nLLvAzPPQkbeghjlkkmllmkmhhhhhxxxaxaqgw_1200112212000 1088.90072716322 3
8515 nLLvAzPQMkbefhjkiilklmmmxxhaxaknahhxqx_1022111110221 176.881950347020 28
8516 nLLvAzPQMkbegfjhkiklkmmmhhhehfpvpxhhpt_1200112212201 132.795765384694 47
8517 nLLvAzPQPkbegfgikljjkmmmhhhejspepqgrsj_1200112210200 585.109736894607 23
8519 nLLvAzQLQkbeghjiikmlklmmhhhhhcvxhqgwwg_1200112212001 856.231979871717 5
8522 nLLvAzQPMkbeghjiikkllmmmhhhhhcvxxaqhaq_1200112212001 566.489985268571 5
8525 nLLvAzwQQkbegfjklkmlklmmhhhehplmxmxijo_1200112212211 352.645565261119 5
8526 nLLvAzzQQkbegfgiljjlmkmmhhhejsepqhkrnc_1200112210200 857.205302625105 33
8528 nLLvAzzQQkbeghjlkkmllmmkhhhahqaqxxhhrw_2111200201121 768.105687821435 7
8529 nLLvAzzQQkbeghjlkmkllmkmhhhhhqaaaxhhgb_1200112212000 1088.90072716322 3
8532 nLLvLAAAQkbegjfiikjlkmlmhhucvwkpfuinww_1200112211211 306.885558253133 13
8533 nLLvLAAAQkbegjfiikjlkmmmhhucvwkpfuinrw_1200112211211 306.885558253133 13
8534 nLLvLAAMQkbegjfhiilkmmlmhhucvkkkuiakkj_1200112211210 1034.90372255385 15
8535 nLLvLAAMQkbegjfiilkmlmlmhhucvwkdpamaok_1200112211210 798.830368267450 67
8543 nLLvLAAQPkbegjfiikjlkmmmhhucvwkpfxigbr_1200112211210 798.911408583193 6
8546 nLLvLALQQkbeffjmkilljlmmxxxjsxhoxhoqsf_1022101010120 487.997950811067 3
8547 nLLvLALQQkbefgihlljmkkmmxxxgbwaxrxaxbb_1022101010220 151.906229418195 7
8548 nLLvLALQQkbefhfmmlklklkmxxxsoxixuhmqqi_1022101010120 487.997950811067 3
8551 nLLvLALQQkbefigjlikmlkmmxxxwrgabqxhxbb_1022101010220 151.906229418195 7
8559 nLLvLALQQkbeghhmlkmklmlkhhhbgqqhhhxhxh_1200111122000 2160.50405611937 5
8561 nLLvLALQQkccfjhlikkjlkmmlnckchcmdvxxvr_1200111221202 462.502025955581 29
8563 nLLvLAMAQkacihjjkljkmlmmjkhllamhmbusad_2002121101102 968.017448974529 49
8565 nLLvLAMPQkbegjjikijkmlmmxxxcvsasfaxjsf_1022101011212 1570.82046361306 5
8567 nLLvLAMQMkbchjiilikhjmmmtsjjjfafanjqqa_2010222112112 1082.51459916333 137
8569 nLLvLAPAQkbdfhgijijmllmmhrgrrknknajscc_1200012211000 498.515840694590 29
8572 nLLvLAPAQkbefhjlhikjkmmmxxxooisbestocn_1022101010112 2346.44435904926 6
8574 nLLvLAPAQkbefjhilkikmlmmxxxffgmmsihxkk_1022101010112 6860.59252068964 7
8580 nLLvLAPMQkbefhjkjliklmmmxxxcvakhkqxavv_0111022020112 853.141995211503 11
8582 nLLvLAPPQkbefhfhjklklkmmxxxsooouhmqqfj_1022101010122 856.856708588659 161
8583 nLLvLAPPQkbefigklmjmklkmxxxwreexjuphxv_1022101010221 318.186593803720 19
8592 nLLvLAPQAkbdfhgjijikllmmdwgggjjffipkaj_2101021122002 445.801129366585 25
8596 nLLvLAQAAkbdfhgkijijlkmmhrgrrxknknakxn_1200012211001 615.341821711568 155
8597 nLLvLAQAMkbdfhgkijijlmmmhrgrrxknknaxxa_1200012211001 647.502367936421 41
8599 nLLvLAQAPkbdfhgkijijmlmmhrgrrxknknvcof_1200012211000 1181.10445640313 8
8600 nLLvLAQAPkbdfhgkjikkmllmdwgggxssxaaawj_2101022222010 1774.83946387181 33
8605 nLLvLAQwQkbdfhgkjihmlmmlhrgggqkkjaakcr_1200012211020 1039.86466496542 58
8608 nLLvLAwQQkbehijkimjlklmmhhqjopkmftuivb_1200111122220 561.967263221787 137
8611 nLLvLAzQQkbegjfikjilmlmmhhucvkpffxmbjj_1200112211221 662.615803675577 71
8616 nLLvLLAQQkbdfjijkilmklmmxnnrwbawiuumvf_1022201011010 541.504451924458 25
8617 nLLvLLAQQkbefklhljikmkmmhhaaafqffxhxhf_1200112211000 1400.10085308662 7
8618 nLLvLLAQQkbefkliijjlmkmmhhaaaofofqhqgg_0111022020111 2763.65622461159 47
8620 nLLvLLAQQkbefklkmjjlilkmxxxqhqhofxrqxw_0111022020111 1436.84308469953 9
8621 nLLvLLAQQkbefklkmjjlmlmkxxxqhqhofxqqxx_0111022020111 1741.10804352796 5
8622 nLLvLLAQQkbeflkkiljmlmmkhhhqxxnafuxhua_2111200202111 1078.56910540137 27
8625 nLLvLLMQQkacjhjljkhlkmmmjklqqqdqwccsnn_2002121101220 44965.6505372950 35
8636 nLLvLLMQQkbdfijimkkjklmmhrgvvkhdunepwr_1200012211111 812.048178877738 17
8638 nLLvLLMQQkbdhjgijklmmkmldwbbwsgllehlbj_2101022222220 1256.27573135590 141
8641 nLLvLLMQQkbefklijkjmkmlmhhaaakkmfdqaev_1200111122000 1699.52092985433 15
8643 nLLvLLMQQkbefklimjjlmlkmxxxqhrqofxeqxf_0111022020110 1017.14136010995 21
8644 nLLvLLMQQkbefklkmlhmmljkxxxqhxhhjahxsh_1022101010222 1153.99913344822 4
8645 nLLvLLMQQkbefklkmljjmmlkxxxqhxhhsjahxh_1022101010222 1153.99913344822 4
8646 nLLvLLMQQkbefkllmjjlmmkkhhaaaaqofqqaaq_0111022020110 1208.17825019406 3
8647 nLLvLLMQQkbefkllmjjlmmkkxxxqhhqofxxhhx_0111022020110 1208.17825019406 3
8648 nLLvLLMQQkbeflkkmkhmmljlxxxaxxqxjxhxsx_1022101010222 1153.99913344822 4
8649 nLLvLLMQQkbeflkkmkjjmmllxxxaxxqxsjxhxx_1022101010222 1153.99913344822 4
8652 nLLvLLMQQkcdhihjmhkkklmmhswvgrmnphduwk_1222011110220 551.018394850752 8
8653 nLLvLLMQQkcdhihjmhklklmmhswvgrmnpaduvw_1222011110220 551.018394850752 8
8654 nLLvLLMQQkcdijhhihklmlmmhswwgkgnphlfww_1222011110220 59156.8066786321 39
8655 nLLvLLPQQkbdjjmiklkilmlmdwbbmflulfuqdk_2101021122111 544.160720529817 21
8657 nLLvLLPQQkbefghmjiklklmmhhakftffxxxxbb_1200112211002 477.673091253137 15
8663 nLLvLLPQQkcdggkmlijklmkmhsgviaqkgpxxqf_1000121121200 420.011972689592 5
8664 nLLvLLPQQkcdhlkjmhmkmllkhswppranaphphh_1222011110222 436.323989821299 17
8666 nLLvLLQAQkbdfijkilklmlmmhrgvvukudumpur_1200012211110 813.845771985098 41
8667 nLLvLLQAQkbefhjlkjiklmmmxxxfjqxsjqxajj_1022101010221 309.098826241217 7
8669 nLLvLLQAQkbefklikilmljkmxxxqhgxbhqxshj_1022101010222 1048.18510883990 29
8670 nLLvLLQAQkbefklikilmlmkmxxxqhgxbhqxxhh_1022101010222 1187.61685333204 8
8674 nLLvLLQMQkbefjhlkhjklmmmxxxosqxjjqxass_1022101010221 309.098826241217 7
8679 nLLvLLQPQkbcijglljhjklmmtsoofhhsnsqfss_2010222112010 1149.03092323427 98
8681 nLLvLLQPQkbdfijhikmjllmmhrgvvfkuarpcrr_1200012211110 702.093182678541 18
8682 nLLvLLQPQkbdfjijkimlklmmxnnrwbxwueumvf_1022201011010 762.707636474224 13
8683 nLLvLLQPQkbefklhijimklmmhhaaafkffdxxkk_1200112211000 754.916746201955 59
8686 nLLvLLQQAkbchhljkihllkmmtsooarejjipqsw_2010222222001 843.145130266234 31
8689 nLLvLLQQMkcdhlhkjihklmmmhswpgprgnppxkk_1222011110221 527.459224722142 7
8694 nLLvLMAMQkbcijikhijlkmmmtsnjnasfnihbkw_2010222112011 4055.91007312710 39
8703 nLLvLMLQQkcdgjgmmijmlkllhsgrvddkgaaafo_1000121121011 574.154997818917 11
8706 nLLvLMMAQkbchjhjljhklmlmtsjjjsasjaqsjw_2010222222011 3757.07945247886 25
8707 nLLvLMMAQkbcifijikjmlllmtsnfngfesxlork_2010222112010 394.939556523203 39
8710 nLLvLMMMQkbdfgjilimllkmmxnnvrwhwqhhmcn_1022201011122 750.366212336765 11
8716 nLLvLMMQAkbefiighhjlklmmxxxwrwrjbhhwas_1022101010220 389.047658069810 7
8717 nLLvLMMQMkacjghjijhlkmmmjklwqqldwfnxip_2002121101201 2.58471279238129e6 139
8718 nLLvLMMQMkbdfhijilijkmmmhrgrvvkhknphxq_1200012211112 469.105214519926 13
8725 nLLvLMPPQkbdjgjhilimklmmdwbwbjsqghdbss_2101022222110 1498.29685171742 89
8739 nLLvLMQLQkbdfhijkilmklmmhrgrvvdkadplrf_1200012211100 281.558170622055 37
8752 nLLvLMQzQkbefhjikilkmlmmhhacnnxkpxqpjb_1200111122020 842.998813758711 7
8756 nLLvLMwQQkcdgjgimijkllmmhsgrvwakgplfnf_1000121121010 1980.49020925384 7
8758 nLLvLMzQQkbdjgjhklimlkmmdwbwbjlqgpqdws_2101022222110 558.758026721895 11
8763 nLLvLPAMQkbeekijiljmmkmlhhaavkvhfluqcw_0111022000112 7900.15387177330 163
8765 nLLvLPAPQkbegkgjijlmllmmxxmxkfnfhhtqrb_1022111110022 324.270611736426 11
8766 nLLvLPAPQkbehikfkljmlkmmhhlcanxafqhmln_1200112211000 2527.54450008493 69
8767 nLLvLPAPQkbehkgijmjkmllmhhlhkvbafihlrn_1200112211200 1249.68942299676 27
8774 nLLvLPLQQkbefkgikmkljlmmhhahrkqaxifian_1200111122220 26482.3996120442 19
8780 nLLvLPLQQkbefkihjlmjmmllxxxxjoohxjhqos_1022101010012 487.997950811067 3
8784 nLLvLPLQQkbefkklllimmjmkxxxxtdlhoxhoqp_1022101010012 487.997950811067 3
8785 nLLvLPLQQkbegkjmlkjkmjlmhhhhsqqhfahfxo_1200111122200 1.98856034133835e6 9
8786 nLLvLPLQQkbehikklmljmlkmhhlcaxhqhfaamu_1200112211000 695.238549241582 28
8789 nLLvLPMAQkbefkikhjkjllmmxxxxjioopjhqfj_1022101010022 1197.96279991765 51
8791 nLLvLPMAQkbehkgkhljjlmmmhhlhktftfvearw_1200112211220 257.541665388442 13
8796 nLLvLPMMQkbefkjiijlmllmmhhahnnkkahaawr_1200111122202 650.318566321281 41
8798 nLLvLPMPQkbefkghimmlkklmhhahkkkqdaqxao_1200112211200 572.461995969823 43
8802 nLLvLPMQMkacikhjhljklkmmjkhhaamhmvkvaj_2002121101202 527.459224722142 7
8804 nLLvLPMQMkbefkighhjljmmmxxxxbwrjwhsxud_1022101010021 149.842557565602 7
8805 nLLvLPMQMkbefkighjjjlmmmxxxxbwrsjwhxud_1022101010021 149.842557565602 7
8806 nLLvLPMQPkbdfhjikkijmlmmxnnnrwxawranbg_1022201011022 35953.5522051484 18
8811 nLLvLPPAQkbegkgilkjkmmlmxxmxknauflpxdb_1022111110022 321.996894379985 6
8816 nLLvLPPPQkbefjgkijlmklmmhhavkxkfmdxpsv_1200112211020 4292.71653947337 45
8820 nLLvLPPQMkbehkgihijjlmmmhhlhkwfkfvxhpt_1200112211201 205.769173739730 9
8823 nLLvLPQAMkbefkgihijilmmmhhahkwfkffhhxq_1200112211221 900.515664600495 37
8824 nLLvLPQAMkbefkjhijiilmmmxxxxosgjbsaxte_1022101010011 292380.029151096 7
8825 nLLvLPQLQkbefkigkhjkmlmmxxxxbwurwlhhwr_1022101010022 252.215841881982 4
8827 nLLvLPQMMkbefkhjihijlmmmxxxxfjgsbsaxip_1022101010011 292380.029151096 7
8828 nLLvLPQMMkbefkjhhiijlmmmhhhhrrrknwhhha_2111200202112 3248.54332248837 39
8829 nLLvLPQQzkbchihijkihklmmtsoooorejjqshr_2010222222012 436.323989821299 17
8830 nLLvLPQQzkbchihijkihklmmtsssoogiffesqj_2010222112002 706.632195241519 31
8832 nLLvLPwQQkacikhjlmmkllkmjkhhaahhcvksvc_2002121101202 1193.84428992800 21
8837 nLLvLPzQQkbegkgjkimjmllmxxdxvruwhrthco_1022111110022 4842.13346722881 7
8838 nLLvLPzQQkbegkgjklmjkmlmxxmxkruahwltao_1022111110022 1082.91417522775 13
8841 nLLvLQLPQkbeffjglmlkjklmxxxjsfqqhhoqoj_1022101010222 3284.82049541856 24
8843 nLLvLQLQMkbeffjglhlkjlmmxxxjsfqjhhoosj_1022101010222 1328.08429656656 15
8845 nLLvLQMLQkbefigigkmkmllmxxxwrbwipmuars_1022101010012 594.260832888279 11
8846 nLLvLQMQzkacihjhjhkjklmmjkhllaamhmkaqj_2002121101020 420.085523636305 139
8849 nLLvLQQzMkbefigighjklmmmxxxwrbwrspxhum_1022101010211 834.054152993229 13
8856 nLLvLvQQQkcdgihlkljkmlmmhsgjnqxqbpahun_1000121121200 72532.8970479276 17
8862 nLLvLwPQQkbdfhglmljjmlkmdwgwkxhxsrhxjr_2101021122200 376.082109889105 7
8865 nLLvLwPQQkbdfhkilijmmklmhrgrqkiknaapfv_1200012211100 422.428308806715 53
8876 nLLvLzMQQkbehkklimljmjkmhhlhttktpfxvib_1200112211222 283.061368256985 32
8878 nLLvLzPQQkbefkihlkmljmkmxxxxgsiitiseiv_1022101010011 7257.27755786377 6
8879 nLLvLzPQQkbefkijlikmlmkmxxxxgjiseiipev_1022101010011 4571.56735557476 5
8880 nLLvLzPQQkbefkilimhmjllmxxxxghbajqsxnk_1022101010022 707.175549564661 13
8881 nLLvLzPQQkbefkilimjjmllmxxxxghbasjqxnk_1022101010022 707.175549564661 13
8882 nLLvLzPQQkbefkimijjmlllmxxxxjasofqxhnk_0111022020111 1690.01107170716 7
8883 nLLvLzPQQkbefkjilkjklmmmhhahfkxqfxeeig_1200111122222 776.280488858346 17
8884 nLLvLzPQQkbefkklmmijklmlxxxxueeabjlphx_1022101010022 154.859760851044 23
8885 nLLvLzPQQkbefklgjjmimllmxxxxarofqrxhnk_0111022020111 1271.27476452886 19
8886 nLLvLzPQQkbefkliijjmmllmxxxxarwofqxhnk_0111022020111 1271.27476452886 19
8887 nLLvLzPQQkbefkljilikmkmmxxxxakwtkaxxtg_0111022020111 1507.41278404203 43
8891 nLLvLzQMQkbchilhhilmkkmmtsjjqssfaxqtff_2010222112001 307.668085092728 9
8892 nLLvLzQPQkbchigjklmmllkmtsjjrgiummuxqf_2010222222011 6930.21096423771 9
8899 nLLvMAPLQkbegfhijkmlmllmhhhajjttaxjvvj_1200112222201 268.401671432955 3
8900 nLLvMAPLQkbegfihkjmlmllmhhhassiiaxsvvs_1200112222201 268.401671432955 3
8905 nLLvMLMMQkbegfjklimjmlmlhhhaaahshquwrr_1200112220011 810.053858671874 17
8906 nLLvMLMPQkbegfjklmkjillmhhhaaahqqqjwrj_1200112220010 1109.39044675744 45
8907 nLLvMLMPQkcdfihghkjmllmmhsasggnqqgrrgn_1222011101100 281.470288681713 19
8908 nLLvMLMQMkbegfjkliikjmlmhhaaaahofqqawr_0111022001112 4522.33254744226 47
8909 nLLvMLPAQkcdfhjilhlkkmmmhsawtrhnhhvnno_1222011101121 183.046121786918 37
8911 nLLvMLPPQkcdfhjillmkmklmhsawtrhhhedvjs_1222011101120 471.531649863235 47
8913 nLLvMLPQMkcdfijklhlikmmmhsastdhnhwehtu_1222011101122 902.657967763267 17
8914 nLLvMLQAMkbegfjkjkiilmmmxxxxqhqhofxaax_0111022001110 997.024122008943 9
8915 nLLvMLQLQkbegfhijklmmllmxxaxfjxxaaoooo_1022101002211 487.997950811067 3
8916 nLLvMLQLQkbegfihjklmmllmxxaxosxxaaffff_1022101002211 487.997950811067 3
8917 nLLvMLQLQkbegfjkjkkjlmmmhhhaaaxqqqxxnk_1200112220000 446.141855938708 3
8918 nLLvMLQLQkbegfjkjkmjllmmhhhaaaxqhqxhrr_1200112220001 1721.16241564630 7
8919 nLLvMLQLQkbegfjkkjjklmmmhhhaaahaaaxxvc_1200112220000 446.141855938708 3
8920 nLLvMLQMPkbegfjkjkkljmlmxxaxqhxxhqhqjj_1022101002222 768.105687821435 7
8921 nLLvMLwQQkbegegiiljkmmlmhhearkftqgccjw_0111022001102 3.57904872632806e6 61
8922 nLLvMLwQQkbegfjkijmlmlmlhhhaaasxahxsff_1200112220000 413.629239745947 12
8923 nLLvMLwQQkbegfjkkiljlmmmxxaxqhhsuhmccv_1022101002200 314.139592401674 29
8925 nLLvMLwQQkcdfihgjklmlmlmhsasggppddrrrr_1222011102200 389.904679331410 37
8928 nLLvMMMzQkbegfhhjikmllmmhhhajjashjofsj_1200112220000 500.080020225979 11
8931 nLLvMPLMQkbegfjhillkmmlmhhhahjsqhxjofj_1200112222001 793.927854895424 24
8935 nLLvMPMMMkbegfjhikkklmmmhhhahjjhldahmu_1200112222111 551.342232932813 3
8936 nLLvMPMMMkbegfjihkkklmmmhhhahsshumahdl_1200112222111 551.342232932813 3
8939 nLLvMPQzMkbegfjhihiklmmmhhhahjjfsahxoj_1200112222110 582.687120888079 3
8941 nLLvMPQzMkbegfjhihiklmmmxxxxxkkkkxxxvc_0111022001100 2816.61126257862 9
8942 nLLvMPQzMkbegfjihihklmmmhhhahssojahxsf_1200112222110 582.687120888079 3
8946 nLLvMvAQQkbdfighjmlkkmmldwxbffuaxdcrrw_2101022221110 122.556385380922 43
8948 nLLvMvPQQkcdfhimjmjlkklmhsawrhihpuufgb_1222011102222 870.302296145925 11
8949 nLLvMvQPQkcdfhlilljkmkmmhsawhraaphdfrr_1222011102220 1271.32180559697 33
8950 nLLvMvQQPkcdfijklhjkmlmmhsasqianxpxskn_1222011102221 649.204646215138 21
8951 nLLvMwAAQkcdfhijihlmklmmhsawktrnanfgjj_1222011101221 602.372075272233 31
8958 nLLvMzLQQkbegfjmhlkiklmmhhhahhjqqjggwr_1200112222001 684.010277702595 5
8959 nLLvMzLQQkbegfjmiilkklmmhhhahhsjqqggwr_1200112222001 684.010277702595 5
8960 nLLvMzPAQkbegfjkllhkmklmxxaxxhqajxqnkj_1022101000222 521.955005149475 11
8962 nLLvMzPQMkbegfjklhlkimmmhhhahxqjqqjhaa_1200112222001 339.229721484922 5
8963 nLLvMzPQMkbegfjkliilkmmmhhhahxqsjqqhaa_1200112222001 339.229721484922 5
8964 nLLvMzPQMkbegfjkliilkmmmxxxxxaaofqhxqh_0111022001110 1488.42019087339 4
8966 nLLvPALQMkbdifghlkjkjmlmxnhnvnhaaxqhrw_1022201012221 997.024122008943 9
8967 nLLvPAPQzkbdifghgkjkjlmmxnhnvnwaaxqhhr_1022201012212 606.868691957813 23
8969 nLLvPAzPQkcdeghihkjlmlmmqrqsjvkqajjfob_0222100001222 3993.33684451619 9
8972 nLLvPLAPQkcdhgjikllmjkmmhshgibtaqmicnw_1000121122002 483.753921991020 8
8977 nLLvPLMPQkbdfikjiilmlmlmhrarppkkaarrrr_1200012211100 340.209610614303 19
8978 nLLvPMLPQkbdfihjilmkmllmhrarrpkqaxbbkv_1200012211200 486.131973641880 19
8980 nLLvPMLPQkcdhigjijmkllmmhshvbavqqhffoo_1000121120000 2662.18481787348 15
8981 nLLvPMPAMkcdeghjhkkklmmmqrqsjxkqqqxxxa_0222100001210 1.20924699659474e6 31
8991 nLLvPvPQQkbdifklkjjmmllmhrxgqhxduqaawb_1200012211100 3539.75640653004 19
8992 nLLvPvPQQkcdhghkjkjllmmmhshgsqxqpxasfw_1000121122001 875.752706195884 19
8994 nLLvPwAPQkcdeghihkjlmlmmqrqsjskaajjjjj_0222100001122 566086.227848928 15
8995 nLLvPwLQQkbdifgmljjlkkmmxnhnvhaiexqnwr_1022201011222 1974.75934641280 47
8996 nLLvPwMQPkccgihjjhklkmmmlnaccaxkaxnnon_1200111222000 317.065195294776 7
8997 nLLvPwPPQkcdeghhlmkjlmlmqrqsjkqaaasjsj_0222100001122 566086.227848928 15
9003 nLLvPzzQQkbdifggiljmklmmdwqggkflmgcjcv_2101021122002 425.539157215584 115
9005 nLLvQAMzMkbeghfffijklmmmxxaaaknxxxxxqh_1022111100110 118.991596045156 2
9008 nLLvQAMzMkbeghfhhijklmmmhhaaarwhhhhhqx_1200111122112 118.991596045156 2
9009 nLLvQAPLAkbeghfffijlklmmxxaaaknqqaawhr_1022111100112 362.655705321844 213
9010 nLLvQAPLMkbefhghhijklmmmhhhahbgaaaaqaq_1200111100110 1042.62004029102 5
9011 nLLvQAPLMkbeghfffijlkmmmxxaaaknqqaahxq_1022111100112 284.900300567859 3
9012 nLLvQAPLMkbeghfffjiklmmmxxaaaknhhhhqaq_1022111100110 272.890079054450 6
9013 nLLvQAPLMkbeghfffjilkmmmxxaaavcaaaahah_1022111100112 284.900300567859 3
9015 nLLvQAPzMkbefhghhijklmmmxxxaxcvqqqqqqa_1022111122002 248.919959526315 3
9018 nLLvQAvMQkbeghfggklmlkmmhhaaawrrrarraa_1200111122221 232.003261144984 17
9019 nLLvQLAAAkbeghfijgkkklmmhhaaaaarxnnahw_0111022011121 1232.76447158942 49
9020 nLLvQLAwQkbeghffijkmlklmxxaaakxxhaawkr_2111200211102 984.217856711932 57
9021 nLLvQLAwQkbeghffijkmlmmlxxaaakxxhaahak_2111200211102 582.687120888079 6
9022 nLLvQLMAAkbeghfijkijlkmmhhaaaaahqqawhw_0111022011121 1590.57350273972 6
9023 nLLvQLMAMkbeghfijkijlmmmhhaaaaahqqahgb_0111022011122 1590.57350273972 6
9024 nLLvQLMAMkbeghfijkijlmmmhhaaaaahxxahrw_1200111100211 321.996894379985 2
9025 nLLvQLMAMkbeghfijkijlmmmhhhhaaahqxhhwr_1200112200122 481.997925302273 2
9026 nLLvQLMAMkbeghfijkijlmmmhhhhaaahxqhhrw_1200112200122 481.997925302273 2
9030 nLLvQLMAMkbeghfijkjilmmmxxaaahhxhhaxvc_1022111122011 141.992957397195 2
9031 nLLvQLMAMkbeghfijkjilmmmxxaaaqqxqqaxvc_1022111122011 141.992957397195 2
9032 nLLvQLMAMkbeghfijkjilmmmxxaxxhqxqhaxvc_1022101022011 253.996062931100 2
9033 nLLvQLMAMkbeghfijkjilmmmxxaxxqhxhqaxvc_1022101022011 253.996062931100 2
9038 nLLvQLMLQkbeghfijklklkmmhhaaaaahrrrrrr_1200111100222 980.346357704220 7
9039 nLLvQLMLQkbeghfijklmlmlmhhaaaaahnnnngg_1200111100200 302323.769406002 29
9041 nLLvQLMPPkbeghfijklkkmmmhhaaaaahhwwaxq_1200111100221 321.996894379985 2
9043 nLLvQLMPPkbeghfijklkkmmmhhhhaaahhrwhqx_1200112200112 481.997925302273 2
9044 nLLvQLMPPkbeghfijklkkmmmxxaaahhxxvvaqh_1022111122001 321.996894379985 2
9045 nLLvQLMPPkbeghfijklkkmmmxxaxxqhxxvvxhq_1022101022010 481.997925302273 2
9047 nLLvQLMPPkbeghfijklllmmmhhaaaaahhrraqx_1200111100221 321.996894379985 2
9049 nLLvQLMPPkbeghfijkllmlmmxxaaaqqxxnanxa_1022111122001 253.996062931100 2
9050 nLLvQLMPPkbeghfijkllmlmmxxaxxhqxxkanxa_1022101022011 397.997487421324 2
9055 nLLvQLMwQkbeghfijkhlmklmhhaaaaahnaawkr_0111022011102 786.313821884126 101
9057 nLLvQLMzQkbeghfijklkmkmmhhhhaaahhwhrxq_1200112200112 481.997925302273 2
9058 nLLvQLMzQkbeghfijkllmlmmxxaaahhxxkakxa_1022111122001 253.996062931100 2
9059 nLLvQLMzQkbeghfijkllmlmmxxaxxqhxxnakxa_1022101022011 397.997487421324 2
9062 nLLvQLPzQkbeghffkhkkmllmxxaaakxrvvaakr_2111200211102 737.812676473455 57
9064 nLLvQLQvQkbeghfijijmkmmlhhaaaaaqqarhhr_1200111100221 514.994178461901 6
9065 nLLvQLQvQkbeghfijijmlmlmxxxaxqhqharawa_0111022011110 351.729145991977 4
9068 nLLvQLQzAkbeghfijijklkmmxxxaxqhqhxanxn_0111022011101 310.028533954229 9
9069 nLLvQLQzMkbefhgijjiklmmmhhxaxaxxahahgb_1200111100211 319.417340365646 4
9070 nLLvQLQzMkbeghfijijklmmmhhaaaaaqqhahwr_1200111100211 321.996894379985 2
9071 nLLvQLQzMkbeghfijijklmmmhhhhaaaxqhhhrw_1200112200122 481.997925302273 2
9073 nLLvQLQzMkbeghfijijklmmmxxxaxqhqhxaxvc_0111022011100 310.028533954229 9
9077 nLLvQLwAQkbeghfijijmllmmhhaaaaaqqankhh_0111022011112 614.912382618431 5
9078 nLLvQLwAQkbeghfijjimkmlmxxaaahhhhanqnq_1022111122001 183.095393286941 6
9080 nLLvQLwAQkbehgfijklllmmmxxelxddluvvaud_1022101022201 409.694545805913 5
9082 nLLvQLwQAkbeghfijjikklmmxxaaahhhhvvkxn_1022111122001 4555.00437640439 26
9084 nLLvQPLMMkbeghfihkjljmmmhhaaahwhhhrhwr_1200111122211 178.274107840604 23
9085 nLLvQPLMPkbeghfihkjlmllmhhaaahwhhhhqxw_1200111122211 343.173045210231 62
9088 nLLvQPMzMkbeghfiggjklmmmhhaaahrwhhhhqx_1200111122112 118.991596045156 2
9090 nLLvQPMzMkbeghfiiijklmmmxxaaaxqhxxxxkn_1022111100011 118.991596045156 2
9092 nLLvQPMzMkbehgfihgjklmmmxxelxxfwlxqxdu_1022101002100 107.149411299309 5
9093 nLLvQPwAMkbeghfiiijklmlmxxaaaxqhxxxxnn_1022111100011 206.567071139390 10
9095 nLLvQvLQQkbegfhkmlkmlklmhhhelmlegbfnss_1200112200201 476.721843498286 6
9097 nLLvQvLQQkbeghfmijkmmkllhhaaahqqgrrgrr_1200111100222 600.289040586241 18
9099 nLLvQvMPQkbeghfklmklmlmkhhaaahhhgwwwwg_1200111100222 321.996894379985 2
9101 nLLvQvMPQkbeghfklmklmlmkhhhhahhhgrrwwg_1200112200211 481.997925302273 2
9102 nLLvQvMPQkbeghfklmklmlmkxxaaaxxxnvkvkn_1022111122000 321.996894379985 2
9104 nLLvQvMPQkbeghfklmklmlmkxxaxxxxxkvnvkn_1022101022101 481.997925302273 2
9106 nLLvQwMPPkcdfeghhkklkmmmqraqsjkaohohrw_0222100022211 68830.7768154621 8
9107 nLLvQzLAQkbeghfiljkmmllmhhaaahhxxhawwa_1200111120021 253.996062931100 2
9108 nLLvQzLAQkbeghfiljkmmllmhhhhahhqxharwa_1200112220011 397.997487421324 2
9109 nLLvQzLAQkbeghfiljkmmllmhhhhahhxqhawra_1200112220011 397.997487421324 2
9110 nLLvQzLAQkbeghfilkjmjkmmhhaaahhhhhrrqx_1200111122221 135.035391283434 6
9112 nLLvQzLAQkbeghfilkjmlmlmxxaxxxxaaxnqkh_1022101002201 253.996062931100 2
9114 nLLvQzLAQkbeghfilkjmlmmlxxaaaxxaaxnqqn_1022111102201 141.992957397195 2
9119 nLLvQzLAQkbeghfilkjmmllmxxaaaxxaaxhkkh_1022111102201 141.992957397195 2
9121 nLLvQzLAQkbeghfilkjmmlmlxxaxxxxaaxhkqn_1022101002201 253.996062931100 2
9124 nLLvQzLPQkbeghfilmjklmlmhhaaahhhggwwww_1200111120022 321.996894379985 2
9126 nLLvQzLPQkbeghfilmjklmlmhhhhahhhggrrww_1200112220011 481.997925302273 2
9127 nLLvQzLPQkbeghfilmjklmmlxxaaaxxxnnnvvn_1022111102200 253.996062931100 2
9128 nLLvQzLPQkbeghfilmjklmmlxxaxxxxxnknvvk_1022101002201 397.997487421324 2
9130 nLLvQzLPQkbeghfilmjkmlmlhhaaahhhggrrrr_1200111120022 321.996894379985 2
9132 nLLvQzLPQkbeghfilmjkmlmlhhhhahhhggwwrr_1200112220011 481.997925302273 2
9133 nLLvQzLPQkbeghfilmjkmlmlxxaaaxxxkkvkvk_1022111102200 253.996062931100 2
9134 nLLvQzLPQkbeghfilmjkmlmlxxaxxxxxknvkvn_1022101002201 397.997487421324 2
9139 nLLvQzLQAkbeghfilkjlljmmhhaaahhhhrwrhw_1200111122221 201.487245233821 29
9142 nLLvQzMAMkbeghfijkiilmmmhhaaahhhqxhhrw_1200111122211 118.991596045156 2
9144 nLLvQzMAMkbeghfijkjjlmmmhhaaahhhxqhhwr_1200111122211 118.991596045156 2
9145 nLLvQzMLQkbeghfijklmlmlmhhaaahhhwwwwgg_1200111122200 253.996062931100 2
9146 nLLvQzMLQkbeghfijklmlmlmhhhhahhhrwrwgg_1200112222100 397.997487421324 2
9149 nLLvQzPAMkbefhgijkkjlmmmxxhahxaaahxhnk_1022111102211 95.9793759506635 4
9150 nLLvQzPAMkbeghfijkjklmmmhhaaahxxxxhagb_1200111120011 141.992957397195 2
9151 nLLvQzPAMkbeghfijkjklmmmhhhhahqxqxhagb_1200112220011 253.996062931100 2
9152 nLLvQzPAMkbeghfijkjklmmmhhhhahxqxqhagb_1200112220011 253.996062931100 2
9153 nLLvQzPAMkbeghfijkjklmmmxxxaxxaahqxxnk_0111022011100 696.403067901903 9
9160 nLLvQzPLQkbeghfijkjkllmmhhaaahqqggrrrr_1200111120022 1595.00977796014 10
9161 nLLvQzPLQkbeghfikjlmmllmxxaaaxipfjcwvr_1022111102200 352.645565261119 5
9162 nLLvQzPMMkbeghfikjhllmlmhhhahhaarhqhxr_2111200211122 391.034064498506 9
9164 nLLvQzPPMkbeghfijkljkmlmxxxaxxaaxnkxnn_0111022011110 416.355085437341 17
9166 nLLvQzPzQkbefhgijklmkkmmxxxaxxqqxxfoxa_1022111102201 393.451250451918 3
9167 nLLvQzPzQkbefhgijklmmllmxxhahxaaxxqkvx_1022111102201 232.837700928945 4
9168 nLLvQzPzQkbeghfijklmlmlmxxaxxxhqxxvqvh_1022101002211 397.997487421324 2
9169 nLLvQzPzQkbeghfijklmlmlmxxxaxxaaxxkqnh_0111022011110 391.034064498506 9
9170 nLLvQzPzQkbeghfijklmmllmhhaaahqqhharra_1200111120021 253.996062931100 2
9174 nLLvQzQzMkbefhgijjjklmmmhhhahhqaqhhhbg_1200111120211 535.284495123065 3
9175 nLLvQzvQQkbeghfikjjkllmmxxaaaxaakkkkkn_1022111102200 259.245229989456 11
9176 nLLvQzvQQkbeghfikjlmlmmlxxaaaxaavvwwww_1022111102222 4579.60193752150 23
9177 nLLvvAAQQkachjjikilkmmlmjkllaxxmgjccfc_2002121101012 14801.0204434713 21
9179 nLLvvAAQQkbejjikimilklmmhhrwvvkhkxnxew_1200112211101 661.002093791210 19
9180 nLLvvAAQQkbejjilikimkmlmhhrwvhknkanatr_1200112211120 1303.39074403793 7
9183 nLLvvAMQQkbehhgijkmlmllmhhbgkkkniiiixx_1200111122122 494.258644413426 13
9184 nLLvvAMQQkbehhkkiljlmkmmhhrwcckxfeesig_1200111122122 537.926288176282 29
9187 nLLvvAMQQkbejiikmlljmklmhhccvjtmpfmcip_1200112211122 4534.63001458131 47
9189 nLLvvAPQQkbehjjmjlkilmmlxxcvkakakkxxxx_0111022020211 614.912382618431 5
9190 nLLvvAPQQkbejjmlikilkklmhhrwxxknkxnkxk_1200112211100 5001.91439963191 113
9191 nLLvvAPQQkbejjmlikilkmlmhhrwxxknkxnxxx_1200112211100 785.104320259678 45
9192 nLLvvAPQQkbejkgkhmlmlklmxxwwwbraahqgxa_1022101011122 4378.87595855508 23
9194 nLLvvAQAQkbejjiklikmkmlmhhrwvvxknqndxs_1200112211100 585.742895193874 25
9200 nLLvvAQPQkachjjiljlmkmlmjkllaxmmgofsfj_2002121101010 627.459152907413 13
9208 nLLvvAQQMkbejjflikilklmmhhrwnxknkxnxak_1200112211100 494.467543989897 117
9217 nLLvvMAQQkbejjikilimlmmlhhccvvkqkaqaxa_1200112211100 345.644586110395 7
9218 nLLvvMAQQkbejjikimmjkllmhhccvvkhlfsmar_1200112211101 532.869970488393 15
9220 nLLvvMMQQkachhlhkjkmmllmjklatmxmvnsgwv_2002121101000 793.853879383154 15
9221 nLLvvMMQQkachhllkikjmlmmjklatdxmjrsgsv_2002121101000 52354.5369199174 25
9223 nLLvvMMQQkbekillijljmkmmhhccxxkkafekmh_1200111122102 625.679452178026 5
9233 nLLvvMQPQkbehklilmmjmkklxxwrqnqxmfdwfm_1022111110020 419.457237426561 61
9234 nLLvvMQPQkbekihjhllkmkmmhhcccccxxkhkhv_1200111122100 496.448031974383 7
9236 nLLvvPAQQkbelgiljljmmkkmxxxbgusufhiwfq_1022111110002 1093.29168377801 49
9238 nLLvvPAQQkbelhikimmjkllmhhhjvvkhlfrqxe_1200112211121 1622.47778063122 15
9239 nLLvvPAQQkbelkighikjkmmmxxxrbwrbrbbhrb_1022101011102 275.272970149439 5
9244 nLLvvPMQQkbelihhimlkkmmlhhhccckqtkkiei_1200111122122 835.881537366685 11
9245 nLLvvPMQQkbelkhkjiijmlmmxxxrfbgbjfqltk_1022101011102 779.243073945643 11
9250 nLLvvPPQQkbelkigmimkkllmxxxrwwhwarwqha_1022101011102 672.420340468334 11
9251 nLLvvPPQQkbelkikmiimkllmxxxrwbhbwarqha_1022101011102 672.420340468334 11
9255 nLLvvPQMQkbelgkikijmjkmmhhhrcnckfhfswr_1200111122122 3460.61105233469 17
9256 nLLvvPQMQkbeljgiijkmkkmmhhhnknkknhnnwr_1200111122122 2187.19923970096 39
9271 nLLvvQQPAkachjhjihjkllmmjkllaaqmmssnaj_2002121101002 494.445893732736 47
9281 nLLvwLMQQkcdfhgkkjjklmmmhsaggipexhxgcn_1222011102220 455.917437852920 23
9284 nLLvwLQAQkcdfhglkkjmllmmhsaggiipexxock_1222011102221 411.983655530334 17
9289 nLLvwLQPQkcdfhgjhlkmlkmmhsaggenqqussgg_1222011102110 281.470288681713 19
9290 nLLvwLQPQkcdfhgkhlmjkmlmhsaggunqphkbcg_1222011102110 1598.90505158284 17
9296 nLLvwMQAMkcdfghghijklmmmhsarggnwxxhhrw_1222011102211 285.748994787941 12
9302 nLLvwPLQQkcdfikljlmjkmmlhsanthihqehugj_1222011102120 1964.69376495009 37
9307 nLLvwPwQQkcdfighjklmmllmqrarffuuiissss_0222100012211 244560.817447909 37
9308 nLLvwPwQQkcdfihgkjmllmmlhsajggpedugrgg_1222011102200 7451.04434203806 35
9317 nLLvwwPQQkcdfglhlijkkmmmhsaranawxxwrgg_1222011102222 4676.08516186168 33
9323 nLLvzALQQkbehfhkkijmlkmmxxarrepbbhhhof_1022111111222 515.873328662681 37
9330 nLLvzALQQkbehhhlmkkjmmklhharwaxxqkqhhk_1200111111202 515.580385437490 17
9331 nLLvzALQQkbehhhlmkklmlmkhhabgaaahxhxhh_1200111111202 280.865172796325 3
9332 nLLvzALQQkbehhhlmkklmlmkhharwaxxqxqxhh_1200111111202 280.865172796325 3
9335 nLLvzALQQkbehhjlmmmklklkxxawwaitaehphh_1022111111222 197.994949366117 3
9347 nLLvzAMMQkbehhhijlmjklmmxxankgbhxnxvnn_1022111111000 389.550506673243 15
9349 nLLvzAMPQkbehjfijmmmlkllxxarwgbpehhhof_1022111111222 248.919959526315 3
9350 nLLvzAMQMkbehfjijhilkmmmhhagbgbrrhhhah_0111022022002 201.618099115314 5
9353 nLLvzAPAQkbehhjglhkjmmlmxxawwgaghgabgb_1022111111222 96.5123583582292 11
9356 nLLvzAPMQkbehhikljmljlmmhhacchavaxcxcn_1200111111200 197.994949366117 3
9357 nLLvzAPMQkbehhjklhmljlmmxxawwxaghhghgw_1022111111022 546.246794787920 16
9358 nLLvzAPPQkbehhhglmljlkmmxxanknaxhnhxsj_1022111111020 526.998102459961 4
9363 nLLvzAwQQkbehfjgmmmljkllxxabgwithhwhof_1022111111222 248.919959526315 3
9368 nLLvzLMQQkbdilikjlkmljmmhrxpvupudpuigs_1200012212112 24065.9755141182 10
9371 nLLvzLMQQkbehjiikmmklklmxxagggxhaqxqqr_1022111111222 71.9110720490020 11
9374 nLLvzLPQQkcdhkijlklmmkjmhshigxqxqdhirf_1000121122201 144439.057784051 55
9375 nLLvzLQAQkbehjkjkiimllmmhhakxnxknhxxgg_2111200200111 737.812676473455 57
9379 nLLvzLQPQkbehjilikklmkmmhhaggagaqqhaag_0111022022111 25719.9882663465 7
9380 nLLvzLQPQkbehjkjkmklillmxxarqwqhxxrqqw_0111022022111 977.615573159303 47
9391 nLLvzMMAQkbdihkikjlljmmmhrxrpvdpttivrv_1200012212120 3130.13897226773 6
9395 nLLvzMPQPkbdihjjklklmlmmhrxrahqhxhqawr_1200012212100 7685.58342272840 9
9396 nLLvzMwQQkbehfhgklkmkjmmhhagwrqqxqxrcv_0111022022111 712.100755795670 10
9405 nLLvzPLQQkbehkgljmijllmmxxaxbagabbhhrb_1022111111022 197.994949366117 3
9407 nLLvzPLQQkbehkglkjkmlmlmhhahvatvtmxdxx_1200111111200 328.592795025940 11
9408 nLLvzPLQQkbehkglmkkjlmlmhhahraxqxrxqxh_1200111111202 834.994023386830 4
9410 nLLvzPLQQkbehkilmmmkljlkxxaxbaitalhghl_1022111111022 197.994949366117 3
9413 nLLvzPMMQkbehkgijlmjllmmhhahrvcxhrqhwr_1200111111222 247.474951534056 8
9416 nLLvzPMQMkbehjikklihllmmhhabwxxawnhhbj_0111022022110 7325.99342035744 9
9417 nLLvzPPAQkbehkjjlglimmlmxxaxrwarhrhhnv_0111022022111 917.364674117187 51
9418 nLLvzPPAQkbehkjjliilmmlmhhahknaknxxxrg_2111200200111 917.364674117187 51
9419 nLLvzPPMQkbehkiijilmllmmhhahrwccxamdvk_1200111111200 225.090450494330 9
9421 nLLvzPPPQkbehkjjiilmlmlmxxaxrwjshqxxnk_0111022022111 1608.79584188104 19
9426 nLLvzvQQQkbehlilmjklkmkmxxaqnqqnxxqhqx_1022111111220 351.729145991977 8
9428 nLLvzvQQQkcdejkmlmljkmlkhshptaqaxephaf_1222011112202 526.998102459961 4
9431 nLLvzzMQQkbehkgmlkkljmmlhhahkxxqxqkqhh_1200111111222 237.377443235438 5
9432 nLLvzzMQQkbehkijmlkklmmlhhahvcxxqxqqhh_1200111111222 237.377443235438 5
9433 nLLvzzPQQkcdeikjmkjmmlllqrqvdlqmuqqaff_0222100002212 4312.73389538526 13
9438 nLLwLAMMMkacdhfiijkjllmmjkamrxvnigijir_2002110002122 558.499883150699 18
9443 nLLwLLLQQkacdfiklijjllmmjkawxcxvkwluun_2002110002211 2524.46094994927 66
9452 nLLwLMAMPkacdfhihiklklmmjkacqxckaqxcvj_2002110000212 622.361787125925 25
9461 nLLwLvMQQkbeeeklljklkmjmhhaaxahxxhaxjj_0111000002212 1321.97358782108 11
9463 nLLwLvPQQkbeeeilljklmjkmhhaafahxxhxjjj_0111000002212 1331.35585337193 48
9473 nLLwLwMQPkacdfhikijllmlmjkacqsokfhxaan_2002110000021 637.833245536502 19
9474 nLLwLwPAQkacdhfhkkjllmlmjkamronnnhhalj_2002110000222 602.372075272233 31
9477 nLLwLwPPQkbeeehikjmlllmmhhaaofaxaxjsnk_0111000002121 599.393218628637 27
9481 nLLwLwPQAkbeeehikkjkljmmhhaaofahxhxjqs_0111000002120 2803.96959874549 26
9489 nLLwMLQLMkbeefeihhjklmlmhhaaaefktaahnw_0111000011201 5.82701677695326e6 95
9491 nLLwMvQwQkbeefehjikmllmmhhaaafaaaqqaqf_0111000011200 155.711096344332 11
9497 nLLwPvMAQkacdffjiklkmkmmjkakgggqalqdkc_2002110022121 124700.052437713 55
9498 nLLwPvMPQkacdffjillklmmmjkakgggadlumwr_2002110022121 752.738585927904 27
9499 nLLwPvzQQkacdffjkimklklmjkakgnqkulddnn_2002110022111 390.623189857963 79
9505 nLLwQLwAAkbeefgehikjklmmxxhaahqqaarhhw_1022111001121 1936.68054953872 135
9506 nLLwQLwAAkbeegfehijkklmmhhaqqaqqaanxxk_0111000220010 1903.85523747910 114
9509 nLLwQLwAPkbeefgehikjmllmxxhaahqqaahhrr_1022111001122 333.752905891904 9
9510 nLLwQLwAPkbeefgeihkjmlmmxxxaaxaaaahhbg_1022111001122 333.752905891904 9
9511 nLLwQLwAPkbeegfehijklmlmhhaqqaqqaaxxkk_0111000220011 321.996894379985 6
9523 nLLwvAPQPkacdgjhjkilllmmjkamefcjjnwvaj_2002110002002 1095.45301837326 73
9525 nLLwvLPQQkacdhlmjmjljkkmjkahnnvkvknnrv_2002110002200 2053.75846541153 19
9531 nLLwvMQPAkacdihjkjjillmmjkamhiscrfdusj_2002110002022 504.759591117880 21
9535 nLLwvPPPQkacdjihlkmlklkmjkaaxkrragwrrj_2002110002222 1598.90505158284 17
9537 nLLwvPwQQkacdkhkjlijmmlmjkalhuoufnxalo_2002110000022 579.340454407071 25
9539 nLLwvQAwQkacdhjighkmlkmmjkaxxxxkahhjbg_2002110000211 1227.00308329876 17
9541 nLLwvvQQQkacdjhmliljkmkmjkaqcncvcnnnrv_2002110002220 618.908181220201 6
9544 nLLwvwQQMkacdgjkjklilkmmjkamqncvjjnwaj_2002110002202 183.046121786918 37
9545 nLLwvzPQQkacdjkjljmillmmjkaaccovvfnsfo_2002110002202 608.620693219639 13
9547 nLLwzLAQPkacdfjhikllmmlmjkakajcvalqamq_2002110022221 860.254423483424 61
9550 nLLwzMPLQkacdfghijkmlmlmjkakmlcvmalcjv_2002110022221 66.4057357492182 41
9551 nLLwzPzQAkacdgihjkljkkmmjkahqhnkacnnqj_2002110000020 198.529685848498 9
9554 nLLzALMLQkcdefghjjklllmmhsahhqqofaxhxj_1000121000012 862.441475982389 13
9557 nLLzALwAQkcdefgjhlkljlmmhsaqhqahohjaxj_1000121000012 1113.53772119421 53
9564 nLLzAvAQMkcdefghijlkkmmmhsahhaakakfhck_1000121000011 4143.49344077060 17
9574 nLLzAzPzQkcdfgeihkjmllmmqraqqduofdlumg_0222100221111 14976.9205973910 43
9586 nLLzLPAzQkaceigjhglkmmlmjkqlqtqwexugsb_2002121010220 17747.1222865916 69
9593 nLLzLzAQAkcdchgjililklmmhsrkvuiuqofkhw_1222011021221 1101.30561566052 13
9597 nLLzMLzAQkcdfgghikjlmlmmhshawwplfjawph_1222011022020 309.779565505369 20
9607 nLLzvMzQQkcdcjilkklmmmlkhsrxxaallxboss_1222011021002 892.210622222011 27
9612 nLLzvPPAQkcdcgijkjkmmllmhsrvxpaduwjvwv_1222011022202 1058.19550000453 32
9615 nLLzvPwQQkcdcgkklkijmmlmhsrvpuuiqnojsw_1222011021102 15419.8416526015 51
9631 nLLzwMALQkcdceghijkmlmlmhsrhvpphxqqrgr_1222011222111 1428.27444811707 29
9637 nLLzwzQzQkcdfgghjkljmlmmqraqjsuiwgasdq_0222100122121 4585.30352469974 20
9640 nLLzzLzQQkcdeghijmlkmllmhsahoaxavkokfv_1000121200000 1341.39308083204 47
9644 nLLzzPwPQkccdhijgkimlmlmlnccaanqkrrwgw_1200111102222 557.858556054905 123
9652 nLLzzzPPQkcdeghikjmlklmmhsahsamifjfjww_1000121200111 129.478664678348 11
9653 nLLzzzPPQkcdegjjikimllmmhsahaqqhxsffjj_1000121200000 977.983505209246 13
9654 nLLzzzPQAkcdcghikjljllmmhsrwwphhlfwwhw_1222011022201 1428.83833740829 173
9655 nLMzMzMzMkbcdefghijklmmmhhhhhhhhhhhhkn_1221122112211 13.9282032302755 1
9656 nLMzMzMzMkbcdefghijklmmmhhhhhhhhhhhhvc_1221122112211 13.9282032302755 1
9657 nLMzMzMzMkbcdefghijklmmmhhhhhhhhhhhqrb_1221122112210 23.9582607431014 1
9658 nLMzMzMzMkbcdefghijklmmmhhhhhhhhhhhqwg_1221122112210 23.9582607431014 1
9659 nLMzMzMzMkbcdefghijklmmmhhhhhhhhhhqqfo_1221122112200 31.9687194226713 1
9660 nLMzMzMzMkbcdefghijklmmmhhhhhhhhhhqqjs_1221122112200 31.9687194226713 1
9661 nLMzMzMzMkbcdefghijklmmmhhhhhhhhhhqqnk_1221122112200 33.9705627484771 1
9662 nLMzMzMzMkbcdefghijklmmmhhhhhhhhhhqqvc_1221122112200 33.9705627484771 1
9663 nLMzMzMzMkbcdefghijklmmmhhhhhhhhhxqqbr_1221122112002 41.9761769634030 1
9664 nLMzMzMzMkbcdefghijklmmmhhhhhhhhhxqqkc_1221122112002 49.9799919935936 1
9665 nLMzMzMzMkbcdefghijklmmmhhhhhhhhhxqqnv_1221122112002 49.9799919935936 1
9666 nLMzMzMzMkbcdefghijklmmmhhhhhhhhhxqqwg_1221122112002 41.9761769634030 1
9667 nLMzMzMzMkbcdefghijklmmmhhhhhhhhhxqxbw_1221122112001 37.9736659610103 1
9668 nLMzMzMzMkbcdefghijklmmmhhhhhhhhhxqxrg_1221122112001 37.9736659610103 1
9669 nLMzMzMzMkbcdefghijklmmmhhhhhhhhxxqqbg_1221122110022 73.9864840178139 1
9670 nLMzMzMzMkbcdefghijklmmmhhhhhhhhxxqqfo_1221122110022 47.9791576165636 1
9671 nLMzMzMzMkbcdefghijklmmmhhhhhhhhxxqqsj_1221122110022 47.9791576165636 1
9672 nLMzMzMzMkbcdefghijklmmmhhhhhhhhxxqqwr_1221122110022 73.9864840178139 1
9673 nLMzMzMzMkbcdefghijklmmmhhhhhhhhxxqxjo_1221122110021 61.9838667696593 1
9674 nLMzMzMzMkbcdefghijklmmmhhhhhhhhxxqxkc_1221122110021 63.9843711834390 1
9675 nLMzMzMzMkbcdefghijklmmmhhhhhhhhxxqxsf_1221122110021 61.9838667696593 1
9676 nLMzMzMzMkbcdefghijklmmmhhhhhhhhxxqxvn_1221122110021 63.9843711834390 1
9677 nLMzMzMzMkbcdefghijklmmmhhhhhhhhxxxxbg_1221122110011 69.9857113690718 1
9678 nLMzMzMzMkbcdefghijklmmmhhhhhhhhxxxxkn_1221122110011 41.9761769634030 1
9679 nLMzMzMzMkbcdefghijklmmmhhhhhhhhxxxxrw_1221122110011 69.9857113690718 1
9680 nLMzMzMzMkbcdefghijklmmmhhhhhhhhxxxxvc_1221122110011 41.9761769634030 1
9681 nLMzMzMzMkbcdefghijklmmmhhhhhhhqxqqhjo_1221122100221 103.990383726224 1
9682 nLMzMzMzMkbcdefghijklmmmhhhhhhhqxqqhkc_1221122100221 73.9864840178139 1
9683 nLMzMzMzMkbcdefghijklmmmhhhhhhhqxqqhsf_1221122100221 103.990383726224 1
9684 nLMzMzMzMkbcdefghijklmmmhhhhhhhqxqqhvn_1221122100221 73.9864840178139 1
9685 nLMzMzMzMkbcdefghijklmmmhhhhhhhqxqqqnc_1221122100220 69.9857113690718 1
9686 nLMzMzMzMkbcdefghijklmmmhhhhhhhqxqqqrg_1221122100220 79.9874980462644 1
9687 nLMzMzMzMkbcdefghijklmmmhhhhhhhqxqqqvk_1221122100220 69.9857113690718 1
9688 nLMzMzMzMkbcdefghijklmmmhhhhhhhqxqqqwb_1221122100220 79.9874980462644 1
9689 nLMzMzMzMkbcdefghijklmmmhhhhhhhqxqxhbg_1221122100211 93.9893604978829 1
9690 nLMzMzMzMkbcdefghijklmmmhhhhhhhqxqxhkn_1221122100211 83.9880935504340 1
9691 nLMzMzMzMkbcdefghijklmmmhhhhhhhqxqxhrw_1221122100211 93.9893604978829 1
9692 nLMzMzMzMkbcdefghijklmmmhhhhhhhqxqxhvc_1221122100211 83.9880935504340 1
9693 nLMzMzMzMkbcdefghijklmmmhhhhhhhqxqxqrb_1221122100210 43.9772609758359 1
9694 nLMzMzMzMkbcdefghijklmmmhhhhhhhqxqxqwg_1221122100210 43.9772609758359 1
9695 nLMzMzMzMkbcdefghijklmmmhhhhhhhqxxqhbg_1221122100122 97.9897948556636 1
9696 nLMzMzMzMkbcdefghijklmmmhhhhhhhqxxqhfo_1221122100122 91.9891291502677 1
9697 nLMzMzMzMkbcdefghijklmmmhhhhhhhqxxqhsj_1221122100122 91.9891291502677 1
9698 nLMzMzMzMkbcdefghijklmmmhhhhhhhqxxqhwr_1221122100122 97.9897948556636 1
9699 nLMzMzMzMkbcdefghijklmmmhhhhhhhqxxqxrg_1221122100120 51.9807621135332 1
9700 nLMzMzMzMkbcdefghijklmmmhhhhhhhqxxqxwb_1221122100120 51.9807621135332 1
9701 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqqhhbg_1221122002211 109.990908339470 1
9702 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqqhhkn_1221122002211 141.992957397195 1
9703 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqqhhrw_1221122002211 109.990908339470 1
9704 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqqhhvc_1221122002211 141.992957397195 1
9705 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqqhqfs_1221122002210 113.991227395100 1
9706 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqqhqjo_1221122002210 113.991227395100 1
9707 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqqhqrb_1221122002210 91.9891291502677 1
9708 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqqhqwg_1221122002210 91.9891291502677 1
9709 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqqqqnk_1221122002200 97.9897948556636 1
9710 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqqqqvc_1221122002200 97.9897948556636 1
9711 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqxhhfj_1221122002112 131.992423807586 1
9712 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqxhhkv_1221122002112 133.992536897777 1
9713 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqxhhnc_1221122002112 133.992536897777 1
9714 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqxhhso_1221122002112 131.992423807586 1
9715 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqxhxfs_1221122002110 79.9874980462644 1
9716 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqxhxjo_1221122002110 79.9874980462644 1
9717 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqxhxrb_1221122002110 127.992187023105 1
9718 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqxhxwg_1221122002110 127.992187023105 1
9719 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqxqhbr_1221122002102 123.991934959315 1
9720 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqxqhkc_1221122002102 73.9864840178139 1
9721 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqxqhnv_1221122002102 73.9864840178139 1
9722 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqxqhwg_1221122002102 123.991934959315 1
9723 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqxqxfo_1221122002100 89.9888875168080 1
9724 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqxqxjs_1221122002100 89.9888875168080 1
9725 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqxqxnk_1221122002100 91.9891291502677 1
9726 nLMzMzMzMkbcdefghijklmmmhhhhhhqqqxqxvc_1221122002100 91.9891291502677 1
9727 nLMzMzMzMkbcdefghijklmmmhhhhhhqqxxhhbg_1221122001122 113.991227395100 1
9728 nLMzMzMzMkbcdefghijklmmmhhhhhhqqxxhhfo_1221122001122 151.993420767853 1
9729 nLMzMzMzMkbcdefghijklmmmhhhhhhqqxxhhsj_1221122001122 151.993420767853 1
9730 nLMzMzMzMkbcdefghijklmmmhhhhhhqqxxhhwr_1221122001122 113.991227395100 1
9731 nLMzMzMzMkbcdefghijklmmmhhhhhhqqxxhxnc_1221122001120 123.991934959315 1
9732 nLMzMzMzMkbcdefghijklmmmhhhhhhqqxxhxrg_1221122001120 103.990383726224 1
9733 nLMzMzMzMkbcdefghijklmmmhhhhhhqqxxhxvk_1221122001120 123.991934959315 1
9734 nLMzMzMzMkbcdefghijklmmmhhhhhhqqxxhxwb_1221122001120 103.990383726224 1
9735 nLMzMzMzMkbcdefghijklmmmhhhhhhqqxxxxfo_1221122001100 111.991070716678 1
9736 nLMzMzMzMkbcdefghijklmmmhhhhhhqqxxxxjs_1221122001100 111.991070716678 1
9737 nLMzMzMzMkbcdefghijklmmmhhhhhhqqxxxxnk_1221122001100 53.9814751264641 1
9738 nLMzMzMzMkbcdefghijklmmmhhhhhhqqxxxxvc_1221122001100 53.9814751264641 1
9739 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqhhhfj_1221120022112 147.993242934744 1
9740 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqhhhkv_1221120022112 173.994252683726 1
9741 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqhhhnc_1221120022112 173.994252683726 1
9742 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqhhhso_1221120022112 147.993242934744 1
9743 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqhhxfs_1221120022110 151.993420767853 1
9744 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqhhxjo_1221120022110 151.993420767853 1
9745 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqhhxrb_1221120022110 203.995097921420 1
9746 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqhhxwg_1221120022110 203.995097921420 1
9747 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqhqhbr_1221120022102 151.993420767853 1
9748 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqhqhwg_1221120022102 151.993420767853 1
9749 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqhqxfo_1221120022100 133.992536897777 1
9750 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqhqxjs_1221120022100 133.992536897777 1
9751 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqhqxnk_1221120022100 159.993749755840 1
9752 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqhqxvc_1221120022100 159.993749755840 1
9753 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqqhqfj_1221120022012 141.992957397195 1
9754 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqqhqkv_1221120022012 81.9878030638384 1
9755 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqqhqnc_1221120022012 81.9878030638384 1
9756 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqqhqso_1221120022012 141.992957397195 1
9757 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqqhxbg_1221120022011 159.993749755840 1
9758 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqqhxkn_1221120022011 163.993902212299 1
9759 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqqhxrw_1221120022011 159.993749755840 1
9760 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqqhxvc_1221120022011 163.993902212299 1
9761 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqqqqbr_1221120022002 97.9897948556636 1
9762 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqqqqkc_1221120022002 101.990195135928 1
9763 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqqqqnv_1221120022002 101.990195135928 1
9764 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqqqqwg_1221120022002 97.9897948556636 1
9765 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqqqxbw_1221120022001 93.9893604978829 1
9766 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqqqxjf_1221120022001 149.993333037011 1
9767 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqqqxrg_1221120022001 93.9893604978829 1
9768 nLMzMzMzMkbcdefghijklmmmhhhhhxqqqqqxso_1221120022001 149.993333037011 1
9769 nLMzMzMzMkbcdefghijklmmmhhhhhxqqxhhhbg_1221120021122 121.991802727908 1
9770 nLMzMzMzMkbcdefghijklmmmhhhhhxqqxhhhfo_1221120021122 191.994791525374 1
9771 nLMzMzMzMkbcdefghijklmmmhhhhhxqqxhhhsj_1221120021122 191.994791525374 1
9772 nLMzMzMzMkbcdefghijklmmmhhhhhxqqxhhhwr_1221120021122 121.991802727908 1
9773 nLMzMzMzMkbcdefghijklmmmhhhhhxqqxhhxrg_1221120021120 187.994680700559 1
9774 nLMzMzMzMkbcdefghijklmmmhhhhhxqqxhhxwb_1221120021120 187.994680700559 1
9775 nLMzMzMzMkbcdefghijklmmmhhhhhxqqxhxhbr_1221120021102 139.992856778388 1
9776 nLMzMzMzMkbcdefghijklmmmhhhhhxqqxhxhkc_1221120021102 143.993055220625 1
9777 nLMzMzMzMkbcdefghijklmmmhhhhhxqqxhxhnv_1221120021102 143.993055220625 1
9778 nLMzMzMzMkbcdefghijklmmmhhhhhxqqxhxhwg_1221120021102 139.992856778388 1
9779 nLMzMzMzMkbcdefghijklmmmhhhhhxqqxhxxfo_1221120021100 183.994565056855 1
9780 nLMzMzMzMkbcdefghijklmmmhhhhhxqqxhxxjs_1221120021100 183.994565056855 1
9781 nLMzMzMzMkbcdefghijklmmmhhhhhxqqxhxxnk_1221120021100 109.990908339470 1
9782 nLMzMzMzMkbcdefghijklmmmhhhhhxqqxhxxvc_1221120021100 109.990908339470 1
9783 nLMzMzMzMkbcdefghijklmmmhhhhhxqqxqxqkc_1221120021002 123.991934959315 1
9784 nLMzMzMzMkbcdefghijklmmmhhhhhxqqxqxqnv_1221120021002 123.991934959315 1
9785 nLMzMzMzMkbcdefghijklmmmhhhhhxqqxqxxbw_1221120021001 153.993506219681 1
9786 nLMzMzMzMkbcdefghijklmmmhhhhhxqqxqxxrg_1221120021001 153.993506219681 1
9787 nLMzMzMzMkbcdefghijklmmmhhhhhxqxqhhhbg_1221120012211 117.991524815011 1
9788 nLMzMzMzMkbcdefghijklmmmhhhhhxqxqhhhkn_1221120012211 179.994444272966 1
9789 nLMzMzMzMkbcdefghijklmmmhhhhhxqxqhhhrw_1221120012211 117.991524815011 1
9790 nLMzMzMzMkbcdefghijklmmmhhhhhxqxqhhhvc_1221120012211 179.994444272966 1
9791 nLMzMzMzMkbcdefghijklmmmhhhhhxqxqhhqrb_1221120012210 171.994185849975 1
9792 nLMzMzMzMkbcdefghijklmmmhhhhhxqxqhhqwg_1221120012210 171.994185849975 1
9793 nLMzMzMzMkbcdefghijklmmmhhhhhxqxqhqhbw_1221120012201 123.991934959315 1
9794 nLMzMzMzMkbcdefghijklmmmhhhhhxqxqhqhjf_1221120012201 131.992423807586 1
9795 nLMzMzMzMkbcdefghijklmmmhhhhhxqxqhqhrg_1221120012201 123.991934959315 1
9796 nLMzMzMzMkbcdefghijklmmmhhhhhxqxqhqhso_1221120012201 131.992423807586 1
9797 nLMzMzMzMkbcdefghijklmmmhhhhhxqxqhqqnk_1221120012200 163.993902212299 1
9798 nLMzMzMzMkbcdefghijklmmmhhhhhxqxqhqqvc_1221120012200 163.993902212299 1
9799 nLMzMzMzMkbcdefghijklmmmhhhhhxqxqxqqbr_1221120012002 133.992536897777 1
9800 nLMzMzMzMkbcdefghijklmmmhhhhhxqxqxqqkc_1221120012002 103.990383726224 1
9801 nLMzMzMzMkbcdefghijklmmmhhhhhxqxqxqqnv_1221120012002 103.990383726224 1
9802 nLMzMzMzMkbcdefghijklmmmhhhhhxqxqxqqwg_1221120012002 133.992536897777 1
9803 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhhhhfo_1221100221122 231.995689575087 1
9804 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhhhhsj_1221100221122 231.995689575087 1
9805 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhhhxnc_1221100221120 211.995282913911 1
9806 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhhhxrg_1221100221120 239.995833260993 1
9807 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhhhxvk_1221100221120 211.995282913911 1
9808 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhhhxwb_1221100221120 239.995833260993 1
9809 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhhxxfo_1221100221100 287.996527735915 1
9810 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhhxxjs_1221100221100 287.996527735915 1
9811 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhhxxnk_1221100221100 205.995145516670 1
9812 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhhxxvc_1221100221100 205.995145516670 1
9813 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhqhqbg_1221100221022 159.993749755840 1
9814 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhqhqfo_1221100221022 145.993150363579 1
9815 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhqhqsj_1221100221022 145.993150363579 1
9816 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhqhqwr_1221100221022 159.993749755840 1
9817 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhqhxjo_1221100221021 151.993420767853 1
9818 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhqhxkc_1221100221021 227.995613950713 1
9819 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhqhxsf_1221100221021 151.993420767853 1
9820 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhqhxvn_1221100221021 227.995613950713 1
9821 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhqxqkc_1221100221002 199.994999874994 1
9822 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhqxqnv_1221100221002 199.994999874994 1
9823 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhqxxbw_1221100221001 233.995726417677 1
9824 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhqxxjf_1221100221001 219.995454451536 1
9825 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhqxxrg_1221100221001 233.995726417677 1
9826 nLMzMzMzMkbcdefghijklmmmhhhhxxqqhqxxso_1221100221001 219.995454451536 1
9827 nLMzMzMzMkbcdefghijklmmmhhhhxxqqqqqqbg_1221100220022 133.992536897777 1
9828 nLMzMzMzMkbcdefghijklmmmhhhhxxqqqqqqwr_1221100220022 133.992536897777 1
9829 nLMzMzMzMkbcdefghijklmmmhhhhxxqqqqqxjo_1221100220021 169.994117443503 1
9830 nLMzMzMzMkbcdefghijklmmmhhhhxxqqqqqxkc_1221100220021 127.992187023105 1
9831 nLMzMzMzMkbcdefghijklmmmhhhhxxqqqqqxsf_1221100220021 169.994117443503 1
9832 nLMzMzMzMkbcdefghijklmmmhhhhxxqqqqqxvn_1221100220021 127.992187023105 1
9833 nLMzMzMzMkbcdefghijklmmmhhhhxxqqqqxxbg_1221100220011 217.995412747510 1
9834 nLMzMzMzMkbcdefghijklmmmhhhhxxqqqqxxkn_1221100220011 177.994381845148 1
9835 nLMzMzMzMkbcdefghijklmmmhhhhxxqqqqxxrw_1221100220011 217.995412747510 1
9836 nLMzMzMzMkbcdefghijklmmmhhhhxxqqqqxxvc_1221100220011 177.994381845148 1
9837 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhhhhjo_1221100211221 193.994845223857 1
9838 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhhhhkc_1221100211221 195.994897826366 1
9839 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhhhhsf_1221100211221 193.994845223857 1
9840 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhhhhvn_1221100211221 195.994897826366 1
9841 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhhhqrg_1221100211220 247.995967676372 1
9842 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhhhqwb_1221100211220 247.995967676372 1
9843 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhhxhbw_1221100211201 251.996031683542 1
9844 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhhxhjf_1221100211201 157.993670632526 1
9845 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhhxhrg_1221100211201 251.996031683542 1
9846 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhhxhso_1221100211201 157.993670632526 1
9847 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhhxqfo_1221100211200 243.995901570504 1
9848 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhhxqjs_1221100211200 243.995901570504 1
9849 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhhxqnk_1221100211200 245.995934892174 1
9850 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhhxqvc_1221100211200 245.995934892174 1
9851 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhxhqbg_1221100211022 163.993902212299 1
9852 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhxhqfo_1221100211022 199.994999874994 1
9853 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhxhqsj_1221100211022 199.994999874994 1
9854 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhxhqwr_1221100211022 163.993902212299 1
9855 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhxhxkc_1221100211021 157.993670632526 1
9856 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhxhxvn_1221100211021 157.993670632526 1
9857 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhxxqbr_1221100211002 177.994381845148 1
9858 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhxxqkc_1221100211002 229.995652091720 1
9859 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhxxqnv_1221100211002 229.995652091720 1
9860 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhxxqwg_1221100211002 177.994381845148 1
9861 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhxxxjf_1221100211001 169.994117443503 1
9862 nLMzMzMzMkbcdefghijklmmmhhhhxxqxhxxxso_1221100211001 169.994117443503 1
9863 nLMzMzMzMkbcdefghijklmmmhhhhxxqxqhqhjo_1221100210221 171.994185849975 1
9864 nLMzMzMzMkbcdefghijklmmmhhhhxxqxqhqhsf_1221100210221 171.994185849975 1
9865 nLMzMzMzMkbcdefghijklmmmhhhhxxqxqhqqnc_1221100210220 179.994444272966 1
9866 nLMzMzMzMkbcdefghijklmmmhhhhxxqxqhqqvk_1221100210220 179.994444272966 1
9867 nLMzMzMzMkbcdefghijklmmmhhhhxxqxqhxhbg_1221100210211 175.994317998380 1
9868 nLMzMzMzMkbcdefghijklmmmhhhhxxqxqhxhkn_1221100210211 209.995237987253 1
9869 nLMzMzMzMkbcdefghijklmmmhhhhxxqxqhxhrw_1221100210211 175.994317998380 1
9870 nLMzMzMzMkbcdefghijklmmmhhhhxxqxqhxhvc_1221100210211 209.995237987253 1
9871 nLMzMzMzMkbcdefghijklmmmhhhhxxqxqhxqfs_1221100210210 239.995833260993 1
9872 nLMzMzMzMkbcdefghijklmmmhhhhxxqxqhxqjo_1221100210210 239.995833260993 1
9873 nLMzMzMzMkbcdefghijklmmmhhhhxxqxqhxqrb_1221100210210 181.994505328619 1
9874 nLMzMzMzMkbcdefghijklmmmhhhhxxqxqhxqwg_1221100210210 181.994505328619 1
9875 nLMzMzMzMkbcdefghijklmmmhhhhxxqxqxqqbg_1221100210022 161.993826925266 1
9876 nLMzMzMzMkbcdefghijklmmmhhhhxxqxqxqqwr_1221100210022 161.993826925266 1
9877 nLMzMzMzMkbcdefghijklmmmhhhhxxqxqxqxkc_1221100210021 105.990565197967 1
9878 nLMzMzMzMkbcdefghijklmmmhhhhxxqxqxqxvn_1221100210021 105.990565197967 1
9879 nLMzMzMzMkbcdefghijklmmmhhhhxxqxqxxqfj_1221100210012 183.994565056855 1
9880 nLMzMzMzMkbcdefghijklmmmhhhhxxqxqxxqkv_1221100210012 185.994623500501 1
9881 nLMzMzMzMkbcdefghijklmmmhhhhxxqxqxxqnc_1221100210012 185.994623500501 1
9882 nLMzMzMzMkbcdefghijklmmmhhhhxxqxqxxqso_1221100210012 183.994565056855 1
9883 nLMzMzMzMkbcdefghijklmmmhhhhxxxxhhhhkn_1221100112211 217.995412747510 1
9884 nLMzMzMzMkbcdefghijklmmmhhhhxxxxhhhhvc_1221100112211 217.995412747510 1
9885 nLMzMzMzMkbcdefghijklmmmhhhhxxxxhhhqfs_1221100112210 197.994949366117 1
9886 nLMzMzMzMkbcdefghijklmmmhhhhxxxxhhhqjo_1221100112210 197.994949366117 1
9887 nLMzMzMzMkbcdefghijklmmmhhhhxxxxhhhqrb_1221100112210 219.995454451536 1
9888 nLMzMzMzMkbcdefghijklmmmhhhhxxxxhhhqwg_1221100112210 219.995454451536 1
9889 nLMzMzMzMkbcdefghijklmmmhhhhxxxxhhqqfo_1221100112200 183.994565056855 1
9890 nLMzMzMzMkbcdefghijklmmmhhhhxxxxhhqqjs_1221100112200 183.994565056855 1
9891 nLMzMzMzMkbcdefghijklmmmhhhhxxxxhhqqnk_1221100112200 261.996183150503 1
9892 nLMzMzMzMkbcdefghijklmmmhhhhxxxxhhqqvc_1221100112200 261.996183150503 1
9893 nLMzMzMzMkbcdefghijklmmmhhhhxxxxhxhqfj_1221100112012 201.995049383621 1
9894 nLMzMzMzMkbcdefghijklmmmhhhhxxxxhxhqkv_1221100112012 137.992753242641 1
9895 nLMzMzMzMkbcdefghijklmmmhhhhxxxxhxhqnc_1221100112012 137.992753242641 1
9896 nLMzMzMzMkbcdefghijklmmmhhhhxxxxhxhqso_1221100112012 201.995049383621 1
9897 nLMzMzMzMkbcdefghijklmmmhhhhxxxxhxhxbg_1221100112011 139.992856778388 1
9898 nLMzMzMzMkbcdefghijklmmmhhhhxxxxhxhxrw_1221100112011 139.992856778388 1
9899 nLMzMzMzMkbcdefghijklmmmhhhhxxxxhxqqbr_1221100112002 205.995145516670 1
9900 nLMzMzMzMkbcdefghijklmmmhhhhxxxxhxqqkc_1221100112002 189.994736696303 1
9901 nLMzMzMzMkbcdefghijklmmmhhhhxxxxhxqqnv_1221100112002 189.994736696303 1
9902 nLMzMzMzMkbcdefghijklmmmhhhhxxxxhxqqwg_1221100112002 205.995145516670 1
9903 nLMzMzMzMkbcdefghijklmmmhhhhxxxxxxqqbg_1221100110022 181.994505328619 1
9904 nLMzMzMzMkbcdefghijklmmmhhhhxxxxxxqqfo_1221100110022 151.993420767853 1
9905 nLMzMzMzMkbcdefghijklmmmhhhhxxxxxxqqsj_1221100110022 151.993420767853 1
9906 nLMzMzMzMkbcdefghijklmmmhhhhxxxxxxqqwr_1221100110022 181.994505328619 1
9907 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhhhhjo_1221002211221 211.995282913911 1
9908 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhhhhsf_1221002211221 211.995282913911 1
9909 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhhhqrg_1221002211220 295.996621583062 1
9910 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhhhqwb_1221002211220 295.996621583062 1
9911 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhhxhbw_1221002211201 267.996268604764 1
9912 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhhxhrg_1221002211201 267.996268604764 1
9913 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhhxqfo_1221002211200 301.996688705415 1
9914 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhhxqjs_1221002211200 301.996688705415 1
9915 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhhxqnk_1221002211200 287.996527735915 1
9916 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhhxqvc_1221002211200 287.996527735915 1
9917 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhxhqbg_1221002211022 259.996153789256 1
9918 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhxhqfo_1221002211022 297.996644257513 1
9919 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhxhqsj_1221002211022 297.996644257513 1
9920 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhxhqwr_1221002211022 259.996153789256 1
9921 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhxhxkc_1221002211021 279.996428525873 1
9922 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhxhxvn_1221002211021 279.996428525873 1
9923 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhxxqbr_1221002211002 257.996123972777 1
9924 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhxxqkc_1221002211002 355.997190989071 1
9925 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhxxqnv_1221002211002 355.997190989071 1
9926 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhxxqwg_1221002211002 257.996123972777 1
9927 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhxxxbw_1221002211001 253.996062931100 1
9928 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhxxxjf_1221002211001 291.996575302299 1
9929 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhxxxrg_1221002211001 253.996062931100 1
9930 nLMzMzMzMkbcdefghijklmmmhhhqxqqhhxxxso_1221002211001 291.996575302299 1
9931 nLMzMzMzMkbcdefghijklmmmhhhqxqqhqhqhjo_1221002210221 181.994505328619 1
9932 nLMzMzMzMkbcdefghijklmmmhhhqxqqhqhqhsf_1221002210221 181.994505328619 1
9933 nLMzMzMzMkbcdefghijklmmmhhhqxqqhqhqqnc_1221002210220 221.995495404093 1
9934 nLMzMzMzMkbcdefghijklmmmhhhqxqqhqhqqvk_1221002210220 221.995495404093 1
9935 nLMzMzMzMkbcdefghijklmmmhhhqxqqhqhxhkn_1221002210211 227.995613950713 1
9936 nLMzMzMzMkbcdefghijklmmmhhhqxqqhqhxhvc_1221002210211 227.995613950713 1
9937 nLMzMzMzMkbcdefghijklmmmhhhqxqqhqhxqfs_1221002210210 285.996503453756 1
9938 nLMzMzMzMkbcdefghijklmmmhhhqxqqhqhxqjo_1221002210210 285.996503453756 1
9939 nLMzMzMzMkbcdefghijklmmmhhhqxqqhqhxqrb_1221002210210 229.995652091720 1
9940 nLMzMzMzMkbcdefghijklmmmhhhqxqqhqhxqwg_1221002210210 229.995652091720 1
9941 nLMzMzMzMkbcdefghijklmmmhhhqxqqhqxqqbg_1221002210022 249.995999935998 1
9942 nLMzMzMzMkbcdefghijklmmmhhhqxqqhqxqqwr_1221002210022 249.995999935998 1
9943 nLMzMzMzMkbcdefghijklmmmhhhqxqqhqxqxjo_1221002210021 193.994845223857 1
9944 nLMzMzMzMkbcdefghijklmmmhhhqxqqhqxqxsf_1221002210021 193.994845223857 1
9945 nLMzMzMzMkbcdefghijklmmmhhhqxqqhqxxqfj_1221002210012 289.996551683135 1
9946 nLMzMzMzMkbcdefghijklmmmhhhqxqqhqxxqkv_1221002210012 275.996376764030 1
9947 nLMzMzMzMkbcdefghijklmmmhhhqxqqhqxxqnc_1221002210012 275.996376764030 1
9948 nLMzMzMzMkbcdefghijklmmmhhhqxqqhqxxqso_1221002210012 289.996551683135 1
9949 nLMzMzMzMkbcdefghijklmmmhhhqxqqhqxxxbg_1221002210011 277.996402831152 1
9950 nLMzMzMzMkbcdefghijklmmmhhhqxqqhqxxxrw_1221002210011 277.996402831152 1
9951 nLMzMzMzMkbcdefghijklmmmhhhqxqqqhxhhfo_1221002201122 265.996240548370 1
9952 nLMzMzMzMkbcdefghijklmmmhhhqxqqqhxhhsj_1221002201122 265.996240548370 1
9953 nLMzMzMzMkbcdefghijklmmmhhhqxqqqhxhxrg_1221002201120 217.995412747510 1
9954 nLMzMzMzMkbcdefghijklmmmhhhqxqqqhxhxwb_1221002201120 217.995412747510 1
9955 nLMzMzMzMkbcdefghijklmmmhhhqxqqqhxxhkc_1221002201102 259.996153789256 1
9956 nLMzMzMzMkbcdefghijklmmmhhhqxqqqhxxhnv_1221002201102 259.996153789256 1
9957 nLMzMzMzMkbcdefghijklmmmhhhqxqqqhxxxfo_1221002201100 277.996402831152 1
9958 nLMzMzMzMkbcdefghijklmmmhhhqxqqqhxxxjs_1221002201100 277.996402831152 1
9959 nLMzMzMzMkbcdefghijklmmmhhhqxqqqqxqxnc_1221002200120 191.994791525374 1
9960 nLMzMzMzMkbcdefghijklmmmhhhqxqqqqxqxvk_1221002200120 191.994791525374 1
9961 nLMzMzMzMkbcdefghijklmmmhhhqxqqqqxxxfs_1221002200110 197.994949366117 1
9962 nLMzMzMzMkbcdefghijklmmmhhhqxqqqqxxxjo_1221002200110 197.994949366117 1
9963 nLMzMzMzMkbcdefghijklmmmhhhqxqqqqxxxrb_1221002200110 231.995689575087 1
9964 nLMzMzMzMkbcdefghijklmmmhhhqxqqqqxxxwg_1221002200110 231.995689575087 1
9965 nLMzMzMzMkbcdefghijklmmmhhhqxqxhhhhqrb_1221002112210 267.996268604764 1
9966 nLMzMzMzMkbcdefghijklmmmhhhqxqxhhhhqwg_1221002112210 267.996268604764 1
9967 nLMzMzMzMkbcdefghijklmmmhhhqxqxhhhqhbw_1221002112201 235.995762635783 1
9968 nLMzMzMzMkbcdefghijklmmmhhhqxqxhhhqhrg_1221002112201 235.995762635783 1
9969 nLMzMzMzMkbcdefghijklmmmhhhqxqxhhhqqnk_1221002112200 307.996753212527 1
9970 nLMzMzMzMkbcdefghijklmmmhhhqxqxhhhqqvc_1221002112200 307.996753212527 1
9971 nLMzMzMzMkbcdefghijklmmmhhhqxqxhhxqqbr_1221002112002 301.996688705415 1
9972 nLMzMzMzMkbcdefghijklmmmhhhqxqxhhxqqkc_1221002112002 295.996621583062 1
9973 nLMzMzMzMkbcdefghijklmmmhhhqxqxhhxqqnv_1221002112002 295.996621583062 1
9974 nLMzMzMzMkbcdefghijklmmmhhhqxqxhhxqqwg_1221002112002 301.996688705415 1
9975 nLMzMzMzMkbcdefghijklmmmhhhqxqxhxhqqrg_1221002110220 237.995798245148 1
9976 nLMzMzMzMkbcdefghijklmmmhhhqxqxhxhqqwb_1221002110220 237.995798245148 1
9977 nLMzMzMzMkbcdefghijklmmmhhhqxxqhhhhhfo_1221001221122 243.995901570504 1
9978 nLMzMzMzMkbcdefghijklmmmhhhqxxqhhhhhsj_1221001221122 243.995901570504 1
9979 nLMzMzMzMkbcdefghijklmmmhhhqxxqhhhhxrg_1221001221120 291.996575302299 1
9980 nLMzMzMzMkbcdefghijklmmmhhhqxxqhhhhxwb_1221001221120 291.996575302299 1
9981 nLMzMzMzMkbcdefghijklmmmhhhqxxqhhhxxfo_1221001221100 339.997058798086 1
9982 nLMzMzMzMkbcdefghijklmmmhhhqxxqhhhxxjs_1221001221100 339.997058798086 1
9983 nLMzMzMzMkbcdefghijklmmmhhhqxxqhhqxqkc_1221001221002 335.997023783161 1
9984 nLMzMzMzMkbcdefghijklmmmhhhqxxqhhqxqnv_1221001221002 335.997023783161 1
9985 nLMzMzMzMkbcdefghijklmmmhhhqxxqhhqxxbw_1221001221001 337.997041394221 1
9986 nLMzMzMzMkbcdefghijklmmmhhhqxxqhhqxxrg_1221001221001 337.997041394221 1
9987 nLMzMzMzMkbcdefghijklmmmhhhqxxqhqhqxnc_1221001220120 239.995833260993 1
9988 nLMzMzMzMkbcdefghijklmmmhhhqxxqhqhqxvk_1221001220120 239.995833260993 1
9989 nLMzMzMzMkbcdefghijklmmmhhhqxxqhqhxxfs_1221001220110 271.996323479718 1
9990 nLMzMzMzMkbcdefghijklmmmhhhqxxqhqhxxjo_1221001220110 271.996323479718 1
9991 nLMzMzMzMkbcdefghijklmmmhhhqxxqhqhxxrb_1221001220110 273.996350316350 1
9992 nLMzMzMzMkbcdefghijklmmmhhhqxxqhqhxxwg_1221001220110 273.996350316350 1
9993 nLMzMzMzMkbcdefghijklmmmhhhqxxqhqqqqbg_1221001220022 229.995652091720 1
9994 nLMzMzMzMkbcdefghijklmmmhhhqxxqhqqqqwr_1221001220022 229.995652091720 1
9995 nLMzMzMzMkbcdefghijklmmmhhhqxxqhqqxqfj_1221001220012 281.996453856117 1
9996 nLMzMzMzMkbcdefghijklmmmhhhqxxqhqqxqkv_1221001220012 231.995689575087 1
9997 nLMzMzMzMkbcdefghijklmmmhhhqxxqhqqxqnc_1221001220012 231.995689575087 1
9998 nLMzMzMzMkbcdefghijklmmmhhhqxxqhqqxqso_1221001220012 281.996453856117 1
9999 nLMzMzMzMkbcdefghijklmmmhhhqxxqhqqxxbg_1221001220011 329.996969669143 1
10000 nLMzMzMzMkbcdefghijklmmmhhhqxxqhqqxxrw_1221001220011 329.996969669143 1
10001 nLMzMzMzMkbcdefghijklmmmhhhqxxqxqqxhbg_1221001200211 249.995999935998 1
10002 nLMzMzMzMkbcdefghijklmmmhhhqxxqxqqxhkn_1221001200211 269.996296245490 1
10003 nLMzMzMzMkbcdefghijklmmmhhhqxxqxqqxhrw_1221001200211 249.995999935998 1
10004 nLMzMzMzMkbcdefghijklmmmhhhqxxqxqqxhvc_1221001200211 269.996296245490 1
10005 nLMzMzMzMkbcdefghijklmmmhhqqqqhhhhqqnk_1220022112200 337.997041394221 1
10006 nLMzMzMzMkbcdefghijklmmmhhqqqqhhhhqqvc_1220022112200 337.997041394221 1
10007 nLMzMzMzMkbcdefghijklmmmhhqqqqhhhxqqbr_1220022112002 325.996932486473 1
10008 nLMzMzMzMkbcdefghijklmmmhhqqqqhhhxqqwg_1220022112002 325.996932486473 1
10009 nLMzMzMzMkbcdefghijklmmmhhqqqqhhxxqqbg_1220022110022 397.997487421324 1
10010 nLMzMzMzMkbcdefghijklmmmhhqqqqhhxxqqwr_1220022110022 397.997487421324 1
10011 nLMzMzMzMkbcdefghijklmmmhhqqqqhhxxqxkc_1220022110021 327.996951191173 1
10012 nLMzMzMzMkbcdefghijklmmmhhqqqqhhxxqxvn_1220022110021 327.996951191173 1
10013 nLMzMzMzMkbcdefghijklmmmhhqqqqhhxxxxbg_1220022110011 305.996731991242 1
10014 nLMzMzMzMkbcdefghijklmmmhhqqqqhhxxxxrw_1220022110011 305.996731991242 1
10015 nLMzMzMzMkbcdefghijklmmmhhqqqxhhxhqxnc_1220021120120 387.997422663292 1
10016 nLMzMzMzMkbcdefghijklmmmhhqqqxhhxhqxvk_1220021120120 387.997422663292 1
10017 nLMzMzMzMkbcdefghijklmmmhhqqqxhhxqqqbg_1220021120022 385.997409309037 1
10018 nLMzMzMzMkbcdefghijklmmmhhqqqxhhxqqqwr_1220021120022 385.997409309037 1
10019 nLMzMzMzMkbcdefghijklmmmhhqqqxhhxqxxbg_1220021120011 381.997382181013 1
10020 nLMzMzMzMkbcdefghijklmmmhhqqqxhhxqxxrw_1220021120011 381.997382181013 1
10021 nLMzMzMzMkbcdefghijklmmmhhqqqxhxxqxhbg_1220021100211 309.996774159981 1
10022 nLMzMzMzMkbcdefghijklmmmhhqqqxhxxqxhrw_1220021100211 309.996774159981 1
10023 nLMzMzMzMkbcdefghijklmmmhhqqxxhhhhxxfo_1220011221100 375.997340406720 1
10024 nLMzMzMzMkbcdefghijklmmmhhqqxxhhhhxxjs_1220011221100 375.997340406720 1
10025 nLMzMzMzMkbcdefghijklmmmhhqqxxhhhqxxbw_1220011221001 369.997297277555 1
10026 nLMzMzMzMkbcdefghijklmmmhhqqxxhhhqxxrg_1220011221001 369.997297277555 1
10027 nLMzMzMzMkbcdefghijklmmmhhqqxxhhqqqqbg_1220011220022 365.997267739166 1
10028 nLMzMzMzMkbcdefghijklmmmhhqqxxhhqqqqwr_1220011220022 365.997267739166 1
10029 nLMzMzMzMkbcdefghijklmmmhhqqxxhhqqxxbg_1220011220011 465.997854067371 1
10030 nLMzMzMzMkbcdefghijklmmmhhqqxxhhqqxxrw_1220011220011 465.997854067371 1
10031 nLMzMzMzMkbcdefghijklmmmhhqqxxhxqqxhbg_1220011200211 361.997237547980 1
10032 nLMzMzMzMkbcdefghijklmmmhhqqxxhxqqxhrw_1220011200211 361.997237547980 1
10037 nLPLwLLAQkbdcefikjlkmkmmhbbhhoxfaxaank_1200110000211 929.835915426885 9
10039 nLPLwLvQQkbdcefijllmlkmmhbbhhofahaharw_1200110000212 273.663767844202 5
10043 nLPvLAwMQkbcdgfhjilmklmmxnngnbxxvhcnqx_1022111100001 555.180707069083 15
10045 nLPvLPzPQkbcdghjkikllmmmxnngbhxxknnvkk_1022111100000 554.718279655394 31
10047 nLPvvAMAQkbcdfjkhliklmmmxnnnaxnaxjbmhd_1022111102022 616.914385958817 7
10051 nLPvvLPQQkbcdkmlkjkimmllxnnhxhqhxxsjof_1022111102020 728.670633700916 3
10052 nLPvvLPQQkbdckmlkjkimmllxccaxhxhxxofof_1022111102020 728.670633700916 3
10054 nLPvvMzQQkbdcghlmiljkmlmxcccvxaxkgobbg_1022111102202 1540.42978309884 9
10056 nLPvvPAQAkbcdjkiiklkijmmhrraxxqqahhkxn_1200111120201 380.425832218366 23
10058 nLPvvPPQMkbdcjiiklkjlmmmhbbaxhqqqqhxaa_2111000011110 976.172741193892 15
10059 nLPvvPzQQkbcdjkikmklllmmhrraxqqahqrwvc_1200111120220 456.957791086929 20
10062 nLPvvzPQQkbcdjijljkmmmllhrraqxhxhqrwsj_1200111120222 686.543983567738 8
10073 nLvALLMMQkadfgfjljjkmmlmjaakkaccvvadbu_2002111002222 349.783049497457 83
10076 nLvALLQwQkadfhjkkijlmllmjaqhxahhhqahqj_2002111000012 159.877328095400 9
10079 nLvALvQAQkadfhkjijlkmllmjaqhauhlnvacvj_2002111000002 453.426873814029 43
10080 nLvALvQQAkadfgkjljiljkmmnaxjaxxfskjkxn_1001222000001 591.145133996868 79
10081 nLvALwQMAkadfhgjikkjlkmmjaqhnahqnvavqj_2002111000020 431.734092430285 53
10084 nLvALzMPQkadfghkijlmlmkmjaakmxlcvxgmkm_2002111002022 2388.13807902812 27
10090 nLvAvLMQQkadffkllkmkljmmjaakaaccovvfns_2002111000220 738.899201909174 23
10097 nLvAvMMQPkadfjkkjiillmmmjaqqhaxljcvdum_2002111000022 79466.2471254590 13
10106 nLvAvPMPQkcfejghjmlklkmmumuobrstmdaerc_0221111000021 510.682748569793 11
10108 nLvAvPMQMkcdckjijkkjllmmhrraaahhhharaw_1222000022221 930.236409717129 17
10111 nLvAvPQzQkcfejghkjikmlmmumuobrmsfmqrgb_0221111000011 674.216783147186 33
10115 nLvAvQPPMkadfghjhklljlmmjaqwmalqldjxqj_2002111000022 513.408824852458 95
10116 nLvAvQPQzkadfghjhkikjlmmjaqwmalqfsjqqj_2002111000020 395.050916657259 89
10124 nLvAvwQAQkadfgkjlijjmmlmnaxsaxxjfjahkq_1001222000001 10732.4293884500 31
10125 nLvAvwQQAkadfgkjlijljkmmnaxsaxxjfkjkxn_1001222000001 560.811682685164 85
10128 nLvAvzQMQkcfejhlklimkmlmumuorpmefamqlr_0221111000021 661.500950135553 31
10131 nLvAwAzMQkcfefhiijlmklmmhxaxffsahfoooj_0222000112122 3146.57355334303 15
10133 nLvAwLAQMkcfefghkilklmlmumuibfxwqpjxfn_0221111020211 93646.3769411344 217
10134 nLvAwLLQQkcfefgjllljkmmmumuibiqapepksj_0221111020222 723.203367624309 19
10135 nLvAwLMPQkcfefghjmilmmllumuibfihrkofsj_0221111020221 6299.34248125994 193
10139 nLvAwzAMQkcfefhjhkkllmmmumuisxfudtvfcj_0221111020201 297.903280817366 9
10142 nLvAzwMQPkadfhgjkilkklmmjaqqnaqsscvnaj_2002111000002 536.736874852258 21
10143 nLvLAAPzQkbfgfghkijlmlmmhtxtgjicpfowgw_1200001111222 526.998102459961 4
10144 nLvLAAPzQkcgfhiggkjmlmlmqdttwggupwcgvs_2101222100021 324.921120693793 57
10148 nLvLALAAQkbehfkjjllmmjmlhuhuhaaltlihcr_1200001212101 495.039966833678 7
10151 nLvLALAPQkbehfkjjmlmljlmhuhuhaalipmhgo_1200001212102 495.039966833678 7
10153 nLvLALMMQkbefeijjljkmlmmhiiigahaiixrrc_1200001112200 100.045816588303 21
10154 nLvLALMPQkbehfkiilmjlmlmhuhuhgctttggoo_1200001212122 5929.82542444542 17
10155 nLvLALMPQkbfhekiimljlmmlhdhdhgciitggff_1200001212122 2927.15588322841 9
10157 nLvLALMQMkaeefjjkikllmmmnxvvxlueqinieh_1001221200001 1809.90390691431 22
10160 nLvLALPQMkbehghkjjlljmlmhmheviapuexjcr_1200001212122 649.649703809295 54
10161 nLvLALQPAkcfghgjikiklkmmllierdwintrfhw_1200001112221 96169.1936589889 37
10162 nLvLALwQQkaeefjjmkjmkllmnxvvxliqxcjnon_1001221200002 637.272413543618 141
10163 nLvLALwQQkbefeijkijlmlmmhiiigatvixgvwk_1200001112202 290.005604596912 33
10165 nLvLAMALQkbehfgjiilmklmmhuhughgcmrfssb_1200001211011 614.689449729956 17
10166 nLvLAMLPQkbefegijlklkmmmhiiiggtdxxvbnc_1200001112002 546.246794787920 16
10167 nLvLAMLPQkbfefgikijlmlmmhpppgganpgrnkk_1200001112000 32.6035710388271 27
10168 nLvLAMLQPkbefegiklljkmmmhiiiggamdirgvv_1200001112000 206.425972257675 19
10171 nLvLAMPzQkbefegihkjklmmmhiiiggcairrvjs_1200001112000 78.2391876276166 9
10173 nLvLAMwAQkbehfgjiljkmlmmhuhughgixafccc_1200001211000 74167.8091604007 15
10174 nLvLAMwAQkbfhegjiljkmlmmhdhdghgixafccc_1200001211000 7056.04848283612 7
10177 nLvLAvAQQkbefejlkmijlkmmhiiiaitxwthrwb_1200001112222 731.955034475830 9
10178 nLvLAvAQQkcfhfkijmjmlklmhmthmfmitqqffo_2010211021010 610.930690090543 20
10181 nLvLAvPQQkbehfhikilmlkmmxaxxbwuwlssosf_0111002222222 1.52433646902478e6 23
10182 nLvLAvPQQkbehfjkmklljmmlxaxxuumudldlsj_0111002222222 1282.04927097714 7
10185 nLvLAvPQQkbhfgkjjklmjlmmdxexpauqhtedcc_2101022101221 525.533134594243 7
10189 nLvLAvQPQkcfghjiljimklmmlliedwianxffrr_1200001112220 426.480221006838 23
10193 nLvLAwMAQkaeefgklkljmlkmnxvvvamhdcxncn_1001221200021 58768.4938109663 93
10195 nLvLAwMMQkcggehijlmjklmmhtaqgoqtdpjbkk_2010222020112 839.677015526629 49
10196 nLvLAwMPQkbhgfghlmkjmlmlhqxtgkimppksks_1200001211121 740.179906311797 59
10197 nLvLAwMPQkcfheiikmljlmlmqdtdwjeuldkvww_2101020122011 1001.37542768482 51
10198 nLvLAwPMQkaeefghjkjmkllmnxvvvchhcxckkn_1001221200001 17950.5798697556 35
10199 nLvLAwPMQkcfheihjkljmlmmqdtdwghehdbfoo_2101020122000 570.880311590049 15
10200 nLvLAwzQQkcfeghlkmkjklmmllmpgeuqmpikob_1200001111120 439.823639002920 61
10204 nLvLLAMAQkbghihikkjmllmmxqhnvvaeoaqhnv_1022220111002 570.751442824997 25
10205 nLvLLAMAQkbghihilkjmlmmlxqhnvvheoaehng_1022220111012 371.212095393240 7
10206 nLvLLAMPQkbdihjiljkkmlmmxwrvrbenpqqpvr_2111220000101 27980.5919573363 41
10207 nLvLLAMPQkbghihikjlmklmmxqhnvvaoupllwb_1022220111001 69.3845069388784 15
10209 nLvLLAPAQkbghihjkkjllmmmxqhnvnaeoxahnv_1022220111002 164.442898033634 45
10210 nLvLLAPPQkceejhlhjmklkmmqiqnfebshpeqgr_2101020102111 414.222939820565 93
10211 nLvLLAPQPkbghihhkljjmlmmxqhnvnaeonxncv_1022220111000 632.890428821197 13
10212 nLvLLAPQPkbghihhkljlkmmmxqhnvnaeoxaxcv_1022220111000 422.831884361532 42
10213 nLvLLAPQPkcfgijjkklklmmmllqrogpueliqaf_1200001111112 455.039182147343 35
10215 nLvLLLAQQkbfeghliklmlmkmhtirrpktmemimo_1200001122112 470.714521267987 13
10216 nLvLLLAQQkbfgjikhklmllmmxexcvxgtxhuuxf_1022220110102 1151.95148696056 5
10219 nLvLLLMQQkbhggigkljmlkmmxmxbvbuxjlueff_1022220110000 635.314222340587 21
10220 nLvLLLMQQkceekkhlljmlmmkqiqupbeqsudapi_2101020102202 572.909510912258 147
10221 nLvLLLMQQkcegjkiklmijmlmhttslvdhewfpbw_2010211022110 633.067301443305 41
10222 nLvLLLPQQkbegihjiimklmlmhiarrnnkpeiffs_1200001122221 1537.68975867254 35
10223 nLvLLLPQQkbfejkhlijlkmmmhpiktktkkdddoo_1200001122112 1660.16726912540 53
10225 nLvLLLPQQkcefliklkjimmlmhtelvdiawwieus_2010211022112 513.383483387597 17
10226 nLvLLLPQQkcegjkimjmklklmhttsdvxwdehhqs_2010211022110 383.190323756771 21
10229 nLvLLLQMQkceglgkilkmjmlmhttlvdvheefeun_2010211022112 529.768852286172 79
10230 nLvLLLQPQkcfekljlmjilmkmqdquubaujghedc_2101020102111 721.960803964194 29
10232 nLvLLLQPQkcfelkilmlikmmkqdqmmkaltoqdhd_2101020102111 364.120218129557 9
10236 nLvLLLQQPkcefjkijlkilmmmhtesivsiagdmww_2010211022111 696.970719005845 9
10242 nLvLLMMAQkcehfhjlkljlkmmtilbbjumhfaicj_0112202201112 1021.18684504298 95
10247 nLvLLMQLQkcegfkgikmjmllmhttslvvhmfmmkv_2010211022111 232.003261144984 17
10248 nLvLLMQQzkaegjhikikijlmmjqbhkdaaxuxxqj_2002112110020 1038.96539744274 67
10249 nLvLLMQwQkcehfhjihkmlmlmtilbbjvrxqxkkg_0112202201122 5856.99361759370 41
10250 nLvLLPAAQkbeghikjjimllmmxixvvxnjgaxfjg_1022220110122 3033.24954612876 30
10252 nLvLLPAMQkbeghikjjimlmlmxixvvxnjbaxjjg_1022220110122 68427.3888599020 57
10255 nLvLLPLQQkcefjjiklikmmlmhtersjdmceaacb_2010211022120 1257.30111330105 59
10257 nLvLLPMMQkcegjjgijkmllmmhttrsvvwemtsnr_2010211022102 476.723059775631 75
10260 nLvLLPPPQkbehjijlkmkmlkmxldgvgdlaxaduv_1022221110002 1979.47326622870 13
10263 nLvLLQvQQkbeggjillkkmmkmdipgnwadpxpihn_2101022102100 526.998102459961 4
10264 nLvLLQvQQkbghihjkjmklmlmxqhnvveoixmpsb_1022220111011 409.669681727078 19
10265 nLvLLQzPQkbejhjijhmlklmmxlqvgvggahlnng_1022221110022 290.890331210061 7
10266 nLvLLQzPQkcfeijgiklmmlmlllirrjvihitirw_1200001122222 358.989676370972 21
10268 nLvLLvQQQkcegklikmjijmlmhttllvdewwfhbs_2010211022110 374.859601819364 61
10273 nLvLLwPQQkbhggigijklmlmmhqagrgooupxccj_1200001211112 1398.48597836206 32
10276 nLvLLwQMQkceejilhkjmklmmqiqngtbesitqoj_2101020102010 474.194011895674 46
10278 nLvLLzAQQkaegjijkmlkmlkmnxkiiimtqxgkcc_1001221222002 679.284918416089 21
10283 nLvLLzQPQkbghhikljimlkmmxqhvvxxogiddbb_1022220111111 833.233409642264 9
10286 nLvLMPvQQkaeggjhklljkmmmnagkxjaakvkvkk_1001221220112 667.482169566287 33
10288 nLvLMvQQAkbdhigkijjlllmmxnxkkaruudljxk_0111002222120 6297.78001039549 67
10290 nLvLPALPQkcfhehfjmlklkmmqdtqsrtmaawwjj_2101020100222 944.960417203428 7
10291 nLvLPAvQQkcfhehfmjlklkmmqdtqsrpiaawwkk_2101020100221 944.960417203428 7
10293 nLvLPAzPQkcfhehfjlmkklmmqdtqsrmhxawbjs_2101020100212 507.485826161936 5
10294 nLvLPLMPQkcfhejkkjlmjlmmqdtquuapihqhvv_2101020101111 155.310823269262 37
10295 nLvLPvMQQkcefgilkmjkmlmlhthtkxhxeiafks_2010211011102 498.751404682997 10
10297 nLvLPvQPQkcefgihjimkllmmhthtksdjebssgf_2010211011101 524.580422569146 37
10298 nLvLPzzQQkcfgehiikmmkllmllpibvcipscskf_1200001122122 432.936439655738 58
10299 nLvLPzzQQkcfgehlikjmkmlmllpibecitxcnkb_1200001122120 623.848608311398 32
10301 nLvLQLMLQkbehfgjiklmlmlmxiaixaxxssvvff_1022220110100 376.429998035827 3
10302 nLvLQLMLQkbfhegjikmllmmlxeaexaxxjjvvoo_1022220110100 376.429998035827 3
10306 nLvLQvLQQkcegfhmjilkklmmhthhmheessssgg_2010211011002 290.244618300744 3
10307 nLvLQvPAQkbegfhhlijmklmmhhqaqvetfajohh_2111220000002 7285.21044941100 45
10310 nLvLQwPLQkcffhegijkmlmlmqdttqvauvdvasi_2101020110120 137.542695151866 13
10312 nLvLvAAQQkbfghjkimilmllmhtgjvgsakxtmda_1200001122110 286.898050959754 15
10313 nLvLvAAQQkbhjkiljkimllmmeiffvucckxxtll_0112022200010 420.011972689592 5
10315 nLvLvAAQQkcghkjklkijmmlmhtgosoqfrrldqs_2010222011201 1217.72807676972 17
10316 nLvLvAMQQkbegjjlhlmkjmlmhignntcttkfeia_1200001122122 525.100153630504 21
10317 nLvLvAMQQkbehjklihmmklmlxlvgnuggimwmhm_1022221110001 10128.1033196804 15
10318 nLvLvAMQQkbfgkilmlmijmkllqgjvaqdlnvdvu_0221100020222 278.598388734852 37
10319 nLvLvAPQQkbegjhmkikljmlmhignruvkwufqec_1200001122111 1882.74178057894 31
10320 nLvLvAPQQkbfghkkmkiljlmmhtgjgcickmfmtj_1200001122112 467.940280919342 25
10321 nLvLvAPQQkbfgjkkmkijllmmhtgwgcickkxqtj_1200001122112 472.579626639713 19
10322 nLvLvAPQQkcfhjjkmliklkmmllgwggexvvxglc_1200001111121 76654.8693882631 39
10324 nLvLvAQPQkbegjjkllimmjlmhignngttkdhfix_1200001122120 355.075024078512 19
10326 nLvLvLQQQkbeghmkjlljlkmmxlnnarrxawuwll_1022221110000 440.817265719682 15
10327 nLvLvLQQQkbeiklkimijklmmxlvnprgqgwwmlo_1022221110000 497.590635753190 55
10330 nLvLvMAQQkcefjkiljiklmmmhtssfviwgwdpef_2010211022210 534.679511913076 7
10331 nLvLvMAQQkcgkhhlijkkmmlmqdwcfavbsvthhb_2101222102011 32465.6634998168 13
10333 nLvLvMMQQkbfkjikijillmmmxukkvrgrgxauuf_1022221110000 453.552508478362 31
10335 nLvLvMQAQkbegglhkikjmlmmhigrarvkwfaimn_1200001122120 477.325003945045 55
10338 nLvLvPAQQkcffjgilkmjmklmlljcjvanhjpjtw_1200001122122 1109.17244244675 17
10340 nLvLvPMQQkbejikkimilkmlmxlgvnrgdgxweio_1022221110001 842.998813758711 7
10341 nLvLvPMQQkbejillmikijlmmhinrdainckkuah_1200001122122 672.087110700406 59
10342 nLvLvPPQQkbejilkijilmlmmxlgvprgrgxmiqh_1022221110001 488.245086190710 61
10343 nLvLvPQAQkbgkiijhljkmmlmtmjbvssanrallb_2010210022211 510.682748569793 11
10344 nLvLvPQPQkaejkijilimllmmnxihiiamthxcjn_1001221222000 279.491684464994 53
10345 nLvLvPQPQkbejiklkjmlkmmlxlgvnprraxwahi_1022221110002 565.042972187080 9
10346 nLvLvPQQAkbejilklhiijlmmhinrdgaknkkuxk_1200001122120 1.54844507531034e6 71
10347 nLvLvQMPQkbgjhkikjilmlmmxqnvnvnogliuib_1022220111101 311.834460470217 25
10351 nLvLvQQMPkbegjgjhkilmlmmhignrnrvktqxdk_1200001122120 389.872963608343 13
10356 nLvLvwQQQkaejhlimlkjkmlmjqhnaaexuxgsfs_2002112110100 2201.11746442129 17
10357 nLvLvwQQQkbhgglkikjlmlmmhqgragcjotitti_1200001211122 67.3915944461444 29
10358 nLvLvwQQQkbhgjlkikljmlmmhqgragvvdoiiit_1200001211122 225.531246623707 13
10361 nLvLwLAQQkcgghhlikmlmlkmqdacfabdhhmhqr_2101222122011 360.459622063831 35
10362 nLvLwLAQQkcgghklimkjllmmqdacxabadbhhtj_2101222122010 6564.48694831761 39
10363 nLvLwLMQQkcgghhjikjmlmlmqdacfgbdbhhwwv_2101222122011 7654.19413750487 18
10365 nLvLwLQAQkcggikjhlikmlmmhtarxokqwqdpcw_2010222022102 1430.64897407312 57
10366 nLvLwLQPQkcgghhljkklmmlmqdacfagdxhdahr_2101222122011 626.292084287939 9
10367 nLvLwLQQAkaehgkljilklkmmnxkkqaxahxccxn_1001221220001 791.050940438036 31
10373 nLvLwMQQzkaegijhkjkjilmmjqghdnaaxuxxqj_2002112101020 931.493650454302 63
10374 nLvLwMQwQkcggfhjkijlmlmmqdascsabjuuvbs_2101222122121 1606.62978811315 39
10376 nLvLwPzQQkcggihiijlmklmmqdagcgbjuhqjjf_2101222122000 904.597302626836 25
10377 nLvLwPzQQkcggjijjimkllmmhtaorofwtehrrb_2010222022111 1603.78865249741 51
10379 nLvLzMMMQkbehhkgjljmkmlmxpqvdrrivhdhbc_1022220111102 330.838109302855 46
10380 nLvLzMMPQkbegghiklkmmklmhmqgvrdpummthv_1200001211121 840.530421199111 81
10381 nLvLzMzQQkcehfkhmjjlkllmuaabasqvvmmmbj_0221110000222 984.412110172666 55
10383 nLvLzPPPQkbefihjkkillmmmxaxkkrllwuuxvc_0111002222221 321.996894379985 6
10385 nLvMLLQzQkbfefhkjjklmllmxiptvexatqqnkj_1022221100122 1952.68918192935 25
10389 nLvPLzAMQkafeghkjimlmlkmnaakequbabpvja_1001221220021 1219.96247509160 15
10391 nLvPLzPPQkccgiihjklmlkmmhrasvjtaauccss_1222001001222 3043.80576625269 43
10392 nLvPLzQQzkccgiihhjkjklmmqjawrnkhxqqqqj_0222110112202 1608.79584188104 19
10394 nLvPMzMAAkccgfhhikjkklmmqjaqwraqqsjqqj_0222110122202 826.076175727231 47
10397 nLvPvAzQQkccghilklmljmkmqjawrxxlxlqbgf_0222110112202 60516.9738776309 35
10398 nLvPvLAQQkafeklhijmjmlmlnxxaaaaknknknn_1001221220000 633.859257888582 9
10402 nLvPwLAAQkafegjkililkmmmjqqgaaaksssxha_2002112010002 1148.32705842341 85
10403 nLvPwLAQMkafegjkilikllmmjqqgaaaksjssqj_2002112010002 530.799566007777 19
10406 nLvPwLQLQkafegjkihlmkmlmjqqgaaaqhxsxxr_2002112010022 2558.29834754726 15
10408 nLvPwPzAQkccgfhjiklkklmmhrahjaxhxfooxw_1222001022221 319.062402644509 45
10411 nLvQLvPPQkadfeeiljjkmmlmnaaajcqvsaancn_1001220000111 2885.25369275677 81
10412 nLvQvPwMQkadfeijhkmjllmmnaxxaajxqnhnng_1001220000211 1315.01071995939 61
10414 nLvQwAPLAkadfedghijkllmmnaxxnaahhaasqj_1001220011002 421.078241348276 315
10415 nLvQwAPLAkcdcfehgijlklmmqjjqqaaxxaarhw_0222112200221 1206.78501320946 141
10416 nLvQwAPLAkcdcfehgjilklmmhrrhhaaxxaajqj_1222002211220 8461.49130673631 423
10417 nLvQwAvAQkcdcfehgklmlkmmhrrhhaawwawwaa_1222002211112 393.067735656100 35
10419 nLvQwAvMQkadfedghklmklmmjaqqjaajjajjaa_2002110022220 433.894086627120 9
10422 nLvvAAAMQkbhighhjjlkmmlmxxannknraxxbbb_0111002202111 787.367783786231 23
10423 nLvvAAAPQkbhighhjjlkmlmmxxannknwaxxgbb_0111002202111 553.038132087531 26
10424 nLvvAAAPQkcgfjhhillkkmmmhahsrrwaapmugg_1222001110222 386.293186978159 53
10425 nLvvAAAPQkcgfjhhimmklklmhahsrrwhhpuugb_1222001110222 510.840965508183 47
10427 nLvvAAMAQkbgighkjjjmlmlmhxagjhgccqtfns_1200001111112 726.558749226225 14
10428 nLvvAAMAQkcgehjjkilmjlmmhaqgooxkthgbkk_2010222002112 1183.24650572180 27
10429 nLvvAAMAQkcgeihikljmlkmmqahsfsqqjahhoo_2101222112000 270.352100253935 15
10430 nLvvAAMMQkcgehjjklkmkjmmhaqgooxxthegfj_2010222002112 626.012396903547 21
10431 nLvvAAMMQkcgffjjlklkmlmmqaqbrrqdamhapf_0222110001221 8448.24988616373 12
10432 nLvvAAMPQkcgehjjkmklkjmmhaqgooxeteegrw_2010222002111 559.932276701889 14
10434 nLvvAAPMQkcgfhiklkjmjlmmhhhgrxaxwagqrg_2010211002001 240.662052956215 4
10435 nLvvAAQLQkbhijikiglmmllmhhawghgwaxqqgr_2111220020011 159.877328095400 9
10440 nLvvAAwQQkcgfhjkmmlmljklhhhgomhxqqxgak_2010211002022 533.480060384632 23
10442 nLvvAAzQQkcfehiijmllkmlmliigncrptuihfj_1200001121222 462.325403815513 13
10445 nLvvALAQQkcefhijkmllmlkmhuhjjfdetteqhs_2010211002100 351.460875036722 63
10446 nLvvALAQQkcegihjlkmmlkmlpqdvjfaaimxudw_1022111010200 1217.12017355819 9
10447 nLvvALMQQkcefgiikjmjlmlmhuhvrrareghsro_2010211002100 1879.34321542191 23
10448 nLvvALPQQkcefgjmkmlmlklkhuhvfaaetetaqh_2010211002100 437.724671365671 34
10449 nLvvALPQQkcefglhkjlmklmmhuhvufawdmaitf_2010211002100 1017.41648874935 15
10450 nLvvALPQQkcgfgkjkmlklmlmhhhsifahlpuuql_2010211002102 525.533134594243 7
10451 nLvvALQMQkcgfghijkmklkmmhhhsjjfaaaqhfj_2010211002101 487.997950811067 3
10456 nLvvALQQPkcefhilkjkljmmmhuhjjudkatgmcr_2010211002101 331.953814151626 47
10457 nLvvAMAAQkcgeihijlkmmklmqahsfsgqdaehfc_2101222112100 83.8670197059103 35
10458 nLvvAMAMQkaefijkihlmmllmnvvjhxcchxonjf_1001221220000 962.899526932763 47
10460 nLvvAMAPQkbgigjikmkkmllmhxagrraaqxxahg_1200001111220 169.017748786768 7
10461 nLvvAMAQMkcgfhkhillljmkmhhhgqrwhxqgqsj_2010211002020 1690.01107170716 7
10462 nLvvAMLQQkcgehjkmmjmljllhaqgfqaiwitgvc_2010222002000 77.3453593684697 8
10463 nLvvAMMMQkcgihfkjlkmjmlmhaugjasapagujr_2010222002001 74.9627720762957 19
10464 nLvvAMwQQkcgfijkmjmkmlllhahwjahraiapho_1222001110222 816.094124390861 39
10465 nLvvAMzQQkbgigjkllmklkmmhxagratttiiiah_1200001111222 66.0219904448257 14
10466 nLvvAPAAQkbhiihhijklmlmmhhagrwgkddxjrg_2111220020002 376.082109889105 7
10467 nLvvAPAAQkbhiihhiklkmlmmhhhrrwwaithhgb_1200001221222 386.601335042136 8
10473 nLvvAQLPQkbgigijhklmlkmmhxaggrrppxeerr_1200001111110 552.309697338691 53
10475 nLvvAwAQQkaefikkliljjmmmnvvjxlufqxxnfo_1001221220000 1756.20694156333 27
10477 nLvvAwPQQkaiggkljmklmlmkjjjjxaahqqqqss_2002112111000 485.601427062421 11
10480 nLvvAzQQAkahiggkljklklmmnkkkkaaxxxxxxn_1001221220001 578.988746867810 23
10484 nLvvLAAQQkcghiighljmklmmtegonnguftwetn_0112000200121 202717.858638498 25
10487 nLvvLAMQQkcehikjilmjklmmqqsjgkjeasfief_2101020110200 433.680916257464 55
10492 nLvvLAMQQkcehikmijljkmlmqqsjgejnqsfipo_2101020110200 923.921459340304 49
10495 nLvvLAPQQkcefgmllkjkjlmmhassaaewwwweaa_2010211002200 383.163480022332 43
10500 nLvvLAPQQkcgfihjmmlkmlklhtsrrvaeewedfd_2010211002210 994.347176624424 51
10501 nLvvLAQAQkbggihkgljkmlmmhagvwjgikfdiuc_1200001221120 992.708455557607 8
10503 nLvvLAQQMkbgjhjhlikkjmmmxxnvvnafjsjafj_1022220101001 419.004807513029 7
10504 nLvvLAQQPkbgjhjhlkiikmmmxxnvvnaosjjaos_1022220101001 419.004807513029 7
10509 nLvvLLQQQkcehkjihmljkmlmqqfgkrrlewfumf_2101020110222 524.234979723897 9
10510 nLvvLLQQQkcehkkhmjllkmmlqqfgbsanptfthq_2101020110211 4167.27088751199 23
10511 nLvvLLQQQkcehklgimjmkjlmqqfgmnjxshfkmf_2101020110222 892.286985039542 35
10512 nLvvLLQQQkcehkljijmjmklmqqfgmkjnxshfmf_2101020110222 903.706553216765 11
10513 nLvvLLQQQkcgkkhijllmmlmkhtrsjjvdattaqf_2010211002210 297.970995709734 57
10515 nLvvLMAQQkbigkjljjkmlmlmlugsvmrbvlmamd_0221100002002 1033.67184498431 9
10518 nLvvLMPQQkceghjihkjmlmlmqqvfkrrjwlhmun_2101020110211 887.034753235557 9
10519 nLvvLMQAQkceflgjklkkmlmmhaslvvvhwwahxq_2010211002211 770.173610118555 7
10521 nLvvLMQPQkbggiilgjkmlmlmhagrragkkaeaea_1200001112220 631.999736316177 51
10522 nLvvLMQPQkceghkjilmjklmmqqvfgkrixwfhlf_2101020110212 793.923713780887 31
10523 nLvvLPMQQkbhkgljlmljjkmmhdgbmbaiukkfqm_1200001221121 13987.9304157428 9
10526 nLvvLPQQPkbghijkiiklmlmmxxvrvrrfjuhllv_1022220101002 31452.4972019132 22
10532 nLvvLQPMQkagkhijijjlmlmmjbhkkdkauqhksc_2002112111000 382.031975095930 55
10534 nLvvLQQLQkbigihkjimlmlmlhqgggwwwqqhxhx_1200001112200 774.542296942107 18
10535 nLvvMAAMQkbhgghhglklkmmmxaxnvvkheeqakk_1022220100111 442.963933392659 8
10536 nLvvMAAPQkbhgghhgjklmmlmxxxnnkkfxaakbk_0111002200112 530.799566007777 19
10537 nLvvMAQLQkbhggikjglmlmmlhhagrhrgqahxbb_1200001222100 252.215841881982 4
10540 nLvvMLMQQkbhfgljmkljmlkmhhhbxfxuxnxxlj_2000222111100 2351.93024057349 9
10542 nLvvMwQAQkbhgglkgijkkmmmhhagaagfsuuajo_1200001222221 678.028109638972 3
10543 nLvvMwQAQkbhgglkgjikkmmmhhagaagojddasf_1200001222221 678.028109638972 3
10545 nLvvMwQPQkbhgglkgmmlkkmlhhagaaghudddmd_1200001222221 290.244618300744 3
10548 nLvvQAPLQkcgfehijklmlmlmhhhaggaaaarrww_2010211000011 222.995515604889 2
10550 nLvvQAPLQkcgfehijklmlmlmhhhaggaahhwwww_2010211000022 166.994011761323 2
10552 nLvvQAPLQkcgfehijklmlmmlhaaaggaaaarrrr_2010222000011 22.9564392373896 2
10554 nLvvQAPLQkcgfehijklmlmmlhaaaggaahhwwrr_2010222000022 222.995515604889 2
10556 nLvvQAPLQkcgfehijklmmlmlhhhaggaahhrrrr_2010211000022 166.994011761323 2
10558 nLvvQAPLQkcgfeihkjlmmllmqaaaffhhaasffs_2101222110000 319.417340365646 4
10559 nLvvQAwPQkcgfehijjmjkmlmhaaagghqaqwbwb_2010222001111 364.338423726167 6
10560 nLvvQLQLQkbgihijkilmlmlmxqaqvhhvhhvvnn_0111002202211 2206.99954689615 8
10565 nLvvvAQQQkcehhkjimjklmmlhsrrjvgegwwehs_1222001111002 548.736566661577 14
10566 nLvvvAQQQkclhkhkmjijlkmmqwswsrdcffjjdq_0222110000112 548.736566661577 14
10568 nLvvwAAQQkcghkjkhmjjlkmmhagooorawwigkn_2010222002200 89.8026645089679 23
10569 nLvvwAMQQkcgkjhllhklmkmmqaggfhasjdljml_2101222112211 73.1631430395718 10
10570 nLvvwAPQQkcgjiikhimlkmlmqasssjffqaspts_2101222112200 307.668085092728 9
10571 nLvvwAQAQkcghkjklhlmlkmmhagoooqrqaigxq_2010222002201 109.439760008580 27
10572 nLvvwLQQQkcghhmlhikjlmmlqaffaaffffhhhh_2101222112211 24.1389130013777 3
10573 nLvvwLQQQkcgihmlihkjlmmlqajfaqjjsfxhhh_2101222112211 24.1389130013777 3
10574 nLvvwLQQQkcgiimlhijklmmlqajjaaffssqqqq_0222110001122 194.391011906135 5
10577 nLvvwMQMQkahijghjkmlmlkmnkjiksixtxtcnc_1001221222002 317.689698977922 55
10582 nLvvwzQQQkcgilimhikjmlmlqasxsxffjjhhqq_2101222112200 314.764166556414 4
10584 nLvwLAPPQkadighhljmjkmlmjahkkkqhvscncn_2002111100000 1983.92759928713 23
10587 nLvwLLPQQkadhkgliimmkmllnajawxihurnfkn_1001222200001 23395.2102152558 33
10590 nLvwLLQPQkadhkhllimljkmmnajajaeiakncnk_1001222200000 2072.50786983332 43
10592 nLvwLLQQAkadikiljklkjlmmjahahahqqqhqaj_2002111100002 194.391011906135 5
10593 nLvwLPAMQkadhgkhgljkmlmmnajjajjankqnhx_1001222200001 395.596431969776 53
10598 nLvwMLwQQkbegfjkikmljmlmhahhxxnaahqcvc_2000221110000 492.615523498983 5
10599 nLvwMPLPQkbegfggimllkmmlhehprwfhxwcrwb_2111220221110 3993.33684451619 9
10600 nLvwMPvQQkbegfggkjlmlmmlhehprwqxxawggb_1200002221101 507.485826161936 5
10601 nLvwPMwMQkbehfgijllkkkmmxdamvvaihhrbwk_1022221110220 373.688159291334 51
10605 nLvwwPQPAkaddjikijjillmmjajaaaxqqxafhj_2002111100002 4850.95696674465 30
10606 nLvzAPwMQkccfejihljmkmlmhrhhaavarrrsrr_1222001122202 1822.71411450832 15
10609 nLvzLAQPAkcchjijijkklkmmhrwsssjweehhhw_1222001100221 1485.68735478257 153
10617 nLvzwzQPQkccfikhjmjljmlmqjqravdqdqqjss_0222110012222 1.30085669767435e6 63
10620 nvLAAvLQQkecfgfjiklmmllmccaxlwruuuuljs_0111100222222 397.148578527743 25
10621 nvLAAvLQQkecfgfkijmllmlmccaxllrrllllss_0111100222222 360.610619549564 23
10623 nvLAAwLPQkecfgfgkjlmmlmlccaxllptxakvkc_0111100222210 1644.88057673209 13
10625 nvLAAwzPQkecfgfgjlkmmllmccaxlllalakkkk_0111100222200 281.677999164269 31
10626 nvLAAwzPQkecfgfgkljmmllmccaxlluauakkkk_0111100222200 267.009781595802 57
10629 nvLALAPLQkcdfghikjmlmlmlffaqxxhhaajjjj_0222200111122 166.696353897493 10
10632 nvLALLAAQkcdfhgjkilklmmmffalfrjguruqqo_0222200111112 962.348610202920 15
10635 nvLALLAMQkcdfigjkikllmmmffadfrjbrluqxo_0222200111112 5065.73780825871 29
10637 nvLALLAPQkecfgijkjimlmlmccaxjkrcsahuhc_0111100002211 5459.81804648613 37
10641 nvLALLLQQkecfgikmjkjmllmfrthrfafsshmmr_2011022221111 6493.57519976336 37
10642 nvLALLLQQkecfgilljimmkmlccaxjddcsxqgqm_0111100002221 1424.42610605402 29
10643 nvLALLLQQkecfgillkjmjkmmccaxjddkkxnbxn_0111100002221 553.397663873608 6
10644 nvLALLLQQkecfgilmjkkllmmccaxjdecnfqahx_1000011221102 71410.6208131110 51
10647 nvLALLMPQkcdfhgjilmklkmmffalfrsdawdgqo_0222200111112 1916.07891321031 28
10648 nvLALLPAQkecfgikhjlkmlmmccaxjrncqclllj_1000011221101 5391.57923511263 17
10651 nvLALLPMQkcdfhglkjjmklmmffalfaojbubmmk_0222200110020 184.402783430060 10
10652 nvLALLPMQkcdfhjkhjlmkmlmffalnfromabutf_0222200110012 1201.80596448215 5
10654 nvLALLPQPkecfgikhjlklmmmccaxjrncqfamuf_1000011221100 825.496348127661 20
10656 nvLALLQLQkcdfgjkhimlmllmffaqoossaaqxxq_0222200111122 2282.73405745168 12
10658 nvLALLQLQkcdfgkjhilmlmlmffaqsssshhqqxx_0222200111122 599.236969575282 28
10662 nvLALLwQQkecfgkjmjilkmlmccaxkkacsxnhxw_0111100002211 7632.56427988693 29
10663 nvLALMLAQkcdfghhhklklmmmffaqxjomiiuajj_0222200111110 1747.92346475317 25
10664 nvLALMLMQkecfghjkklmjlmmccaxmkddxxnxok_0111100002212 613.467027313159 13
10665 nvLALMLPQkecfghjkimjllmmccaxmkdsanxnfc_0111100002211 616.947763636134 41
10667 nvLALMPLQkecfghijklmlmmlccaxmjrdaxumof_0111100002212 255.696367061330 12
10668 nvLALMPLQkecfghijklmlmmlccaxmjrdxamufo_1000011221010 295.979612877785 11
10671 nvLALMvQQkecfghikljklmmmccaxmjiefqqqcb_1000011221022 13543.7143271791 27
10672 nvLALMvQQkecfghimilkmllmccaxmjasxmhxnc_0111100002211 634.144052569184 55
10674 nvLALPMLQkdcfghjiilkmmlmnoaulkgcuaxjkk_0221100020212 321.996894379985 6
10675 nvLALPPLQkcdfgijkhmllmlmffaqxohoahqqjf_0222200111122 242.766382619915 24
10676 nvLALPPLQkcdfhigkjmlmlmlffalafanalllor_2000022221010 1211.69836796114 11
10686 nvLALwQLQkcdfghjikmlmllmffaqxoohahqxff_0222200111122 249.924336882640 8
10689 nvLALzLQQkcdfgfjmlljmkmlffaqprpiiwiink_0222200111111 723.998618781895 5
10690 nvLALzLQQkcdfgfljmmjlkmlffaqppwppwppkk_0222200111111 13171.5530472054 23
10691 nvLALzLQQkdcffiijmlkklmmkcaxanvaqhxhvk_2000021122002 277.975126781813 10
10697 nvLAPvMPQkcdffhjkkjlmlmmffailsembiqifo_0222200111112 61637.0861396423 53
10699 nvLAvAAQPkecfijgklijmmlmccaqqcaxnnavcv_0111100022111 127.377555020530 18
10704 nvLAvLAQQkcdfgkkjlmmljlmffafoofsxxsffq_0222200110002 813.821831892112 9
10708 nvLAvLPQQkcdfgmljkmmkjllffafaofjhhjfff_0222200110002 180.878724151528 9
10709 nvLAvLPQQkcdfhljkjkmklmmffajfoofjmjbxt_0222200110001 473.586071339896 37
10711 nvLAvLQMQkcdfgkhijmjllmmffafossfafffhh_0222200110002 312.876575583140 18
10714 nvLAvLQPQkecfihklkmmlmlkfrtrwsffahsass_2011022222111 1760.57937292703 33
10719 nvLAvPLQQkcdfigijkmllmlmffaafoffqqhhhh_2000022221100 321.996894379985 6
10721 nvLAvQwQPkedfijhgkljmlmmgwdhxwwaarassj_2100101122000 9177.24722561102 23
10724 nvLAvzPQQkcdfimkjjkmmlllffaaassffqqqxx_2000022221100 321.996894379985 6
10728 nvLLAAvQQkcgeggilkmjlkmmjajaaqqqxhjjss_1222201002112 664.886178737905 14
10730 nvLLAAzPQkdgegghikjlmmlmwawaahwhhgbbgr_0222210110022 358.977710089477 34
10731 nvLLALLQQkcdehijkmllmkmlwrbqrrxhhuaudc_1020211110202 6901.54868092829 12
10734 nvLLALLQQkcdgfgijklmlmmlwraargwwxaahha_1020211110022 391.906049717617 5
10735 nvLLALLQQkeedgijkmlmjllmcwvxwgadpxrtfw_0111122222001 526.998102459961 4
10742 nvLLALPPQkeedgihjlmkmlmlcwvxwrgpdhqtgf_0111122222001 590.554972033240 41
10745 nvLLALwQQkedfghikjlmmllmrkuagfccqqqhhq_1202001111100 1998.25027982090 19
10746 nvLLALwQQkefgeijlimklmlmcaecwwawecxppp_0111122222010 799.370100392520 7
10749 nvLLALzQQkeedgilkljmkmkmcwvxweaawmhmhf_0111122222001 665.937183814063 45
10750 nvLLALzQQkeedgjlklimkmkmcwvxreaarmhmhf_0111122222001 665.937183814063 45
10753 nvLLAMMPPkcdgfghjklklmmmnkaaigbeulpdvk_1000011121220 561.012502858405 5
10755 nvLLAMvQQkefdgihlmklmlkmrloqagxxlapixf_0222210001211 2970.94886945289 53
10756 nvLLAMvQQkefdgihmjlmkllmrloqagaoxxqisf_0222210001211 183321.556261274 49
10762 nvLLAvPQQkeegekhmlklmkmlcvechbeixxxqxq_0111122022111 1191.68596843339 55
10763 nvLLAvPQQkeegelhmkmlklkmcvecabeeqxqxqq_0111122022111 18113.3275680056 49
10765 nvLLAwLQQkcgeggkmllmkmlkjajaaaqqaahqqh_1222201000211 391.906049717617 5
10766 nvLLAwLQQkcgeggkmllmkmlknqkxhaaqahhhqh_2000021222101 643.992235946218 4
10770 nvLLAzLQQkeefehklmlkmlmkcvicgheiqxxxxq_0111122022111 1350.26388504985 55
10773 nvLLAzwQQkeefehkmllkmkmlcvicgaiiqxqxqq_0111122022111 7463.22455136976 49
10777 nvLLLALQQkefghilmkjklmkmghaheqqwsfmurc_1222211000100 16747.0710646902 31
10778 nvLLLAMMQkegfhjjkikmllmmcqttmngcwdtttf_0111122200200 2705.76234242395 22
10780 nvLLLAPMQkeefhjhkijlmmlmcvxumvqcsqdgfr_1202011110220 3774.23987460876 15
10781 nvLLLAPPQkefghijimlkkmlmghaherrumfglqk_1222211000100 13930.0963666327 27
10785 nvLLLLAQQkcdhglkjjmlkmkmwrarwkvwavktwi_1020211111112 723.998618781895 5
10788 nvLLLLAQQkdgfjlkjilmkjmmwahprscbbtgwap_0222210110011 8103.71058215161 21
10790 nvLLLLAQQkegfhhijkmjllmmreeagrjbigwjda_1202001120012 1473.78186399200 10
10791 nvLLLLMQQkcghfjilkmkmklmnqaascnjakdkku_2000021211111 668.217350342826 19
10798 nvLLLLPQQkcdfghmkllmkmklwrqrbawwbararb_1020211111000 201.618099115314 5
10803 nvLLLLPQQkcdhgjkjmklmklmwrarvsvqsjqrbl_1020211111002 991.794495080834 12
10804 nvLLLLPQQkeeekimllmiklmkfoofohhaaroxxr_2011022222200 6921.28126327853 9
10805 nvLLLLPQQkefgjilkmjkjlmmgppiwvgasfkfmq_2100100211221 1361.23621196050 20
10806 nvLLLLPQQkefijihikmlklmmrdmerwcsavfwmi_1202001120012 253474.032408272 51
10807 nvLLLLPQQkegfjilkjmkjlmmgeeiwvgohfkfma_2100100211221 2672.47933903065 13
10808 nvLLLLQAQkegfjhjlkkljmmmgeeigrvgonklah_2100100211220 11058.0806225944 19
10810 nvLLLLQMQkeffkljilijkmmmghhtgwscfsvhhe_1222211000012 16850.6822478715 26
10815 nvLLLLQPQkefgjhilkmjlkmmgppigwvolkfjaq_2100100211221 5929.82542444542 17
10816 nvLLLLQPQkegfhhilkmjkmlmreeagrnbagotwq_1202001120010 943.024364119565 34
10817 nvLLLLQPQkegfhhjiljmkmlmreeagfcckebtci_1202001121112 3742.13152237962 34
10818 nvLLLLQPQkegfhlijjmkmllmreearrgwxkeggh_1202001121112 416.578726898768 37
10824 nvLLLMLQQkcdhjgkmillmmklwraurjakieaabl_1020211111020 574.154997818917 11
10826 nvLLLMLQQkefghjlmikklmkmghahiqqowwmusc_1222211000100 2244.13517631376 65
10827 nvLLLMMMQkcghjfhikmlmllmnqaqagcnldllmu_2000021211111 18403.9569087935 37
10833 nvLLLMPPQkcdhghkjilmlkmmnktigvbkpxtblc_1000011111120 8316.04599624250 7
10836 nvLLLMwQQkefghjgmllmjklmghahindllussqa_1222211000100 78737.9805182614 47
10837 nvLLLMwQQkegihjimljmkllmcqxtdcahrxkeha_0111122200211 525.010640384541 61
10839 nvLLLPAMQkcdhijkiimlmlmlvvmagvggaiaaxt_0111122022011 1102.54901726274 5
10844 nvLLLPQLQkeeegihkjmlmllmfooossjjaaxxxx_0222200111122 436.319247835810 5
10845 nvLLLPQLQkeeegijkhmllmmlfooosfjoahqqqx_0222200111122 826.264909988850 13
10846 nvLLLPQLQkeeegjkhilmlmlmfooojjsshhqqxx_0222200111122 1947.81546992768 16
10847 nvLLLPQLQkeeegjkihmlmllmfooojjooaaxqqx_0222200111122 9876.40982707142 13
10848 nvLLLPQLQkeeegkhijmllmmlfooofsojahqqqx_0222200111122 411.225930202318 13
10849 nvLLLPQLQkeeegkijhmllmmlfssofsjoahxhhq_2011022222201 457.229257385409 19
10850 nvLLLPQLQkeeegkjihmllmmlfoooffooaaqhhq_2011022222201 397.892914426339 27
10854 nvLLLPwQQkefgijkhkljmlmmghaeirrslkdumn_1222211000000 842.998813758711 7
10855 nvLLLQLAQkcdhijhlkimlkmmvvmtqgeljupqov_0111122022102 432.156755968380 38
10856 nvLLLQMwQkcgejighhklmmlmjxkxxnbkxaaknk_1000012122000 481.029347372210 19
10862 nvLLLwMQQkefgihmhjklklmmftxhgqcnsffshh_2011022022110 834.234948269460 33
10864 nvLLLwPQQkeggigklkmmlmklfxxhoossqqfqfs_2011022222111 254.921869756002 19
10870 nvLLMAvQQkdgefihjkmlmlmlwawhahqqaassff_0222210102211 519.315124567933 5
10871 nvLLMAvQQkdgefihkjlmmllmwawhahxxxxfssf_0222210102211 1542.36458271101 11
10872 nvLLMAvQQkegdfihjkmlmlmlrarhahqqaassff_0222210102211 519.315124567933 5
10873 nvLLMAvQQkegdfihkjlmmllmrarhahxxxxfssf_0222210102211 1542.36458271101 11
10875 nvLLMLwQQkegffiklimjlmmlreueerxbxfllaa_1202001100122 569.899778643303 57
10877 nvLLMPLMQkegffjhikmklmlmreueeajaalaasr_1202001100222 1691.72058126982 14
10878 nvLLMPvQQkegffjhlmjlmklmreueeaxxommhrr_1202001100222 1442.67336008051 13
10881 nvLLMwzQQkegdfilkmlmkmklcqvxqaqqxxxhah_0111122222111 126.371933694475 8
10891 nvLLPvAQQkeghglgmkklmmlkfxhxooxssfqqss_2011022222111 2821.57591867396 19
10892 nvLLPvMQQkefighmhjlklkmmftaxgqcvffssqq_2011022022110 3101.97054032208 27
10895 nvLLPwwQQkegighimkjllmmlfxaxajqsshxqqx_2011022221100 1187.72636814418 6
10896 nvLLPwzQQkegighgmlkjlmlmfaaaaoaaffuuuu_2011022221111 638.091403272047 9
10898 nvLLPwzQQkegighhmlkjlmlmfxaxafqaffxqxq_2011022221100 493.124539931444 26
10901 nvLLvLQQQkddlhgilmkkmlkmrwofwjjossobbb_2011022220112 526.998102459961 4
10912 nvLLvMMQQkefhjhlkhljkmmmgpaigvwgjknttm_2100100211122 380.168706804333 41
10913 nvLLvMPQQkcdihiijmklklmmvvtgoromjfnbqe_0111122022001 432.139166286841 34
10914 nvLLvMPQQkcdihimkllkmmklvvtgoawwccxxbb_0111122022001 10342.3323449731 21
10920 nvLLvMQQMkcfikhjiljklmmmviqagvkkkssqaq_0112222000002 354.495067167412 37
10921 nvLLvPMQQkcdihikmllkmkmlvvqnvvavnnhnhn_1202011111222 197.994949366117 3
10923 nvLLvPMQQkcdjlkjmhlklkmmvvanncavnnvvxx_1000011111220 197.994949366117 3
10924 nvLLvPMQQkefjklhmiljlkmmcamaggacgccwxl_0111122200221 1027.51296200062 7
10928 nvLLvPQPQkdghjhklkimlkmmslixgfnsnmfsda_2011021022212 452.271958920662 4
10929 nvLLvPQQMkcfjkhjliklimmmviqagvvkkssaqa_0112222000002 146.546758955673 33
10930 nvLLvQAMQkdgghkhjlkljmmmslaqagsxkmndlg_2000022212211 1358.86166378562 11
10935 nvLLvQQLQkcfjikhjjmllmmlviaaagvviiiiii_0112222000011 964.999645648612 7
10938 nvLLvQzQQkeghgjkklmkmllmgxaaijvxxchhuu_2100122221111 1998.25027982090 19
10939 nvLLvwQQQkefihllkikjmlmmfthgnvrwvnffsf_2011022022211 537.776432793478 61
10940 nvLLvwQQQkefihmmjkkjlmllfthgkcrwvnsfff_2011022022211 1254.69788861431 33
10946 nvLLwvQQQkcdfkkjlmljmjlmvvqnnwwaccqbbx_0111122020001 500.435043603568 19
10948 nvLLwwQPQkefghjkilkmkmlmcaetvbvjgececq_0111122200220 3336.33463750026 9
10949 nvLLzMPMQkeghfhijlmkmklmgmllxkouabmomn_2100100221220 434.587919012473 57
10950 nvLLzvQQQkefihmmjkjkmlllftagkcrrvvffss_2011022022211 13579.4572522330 9
10951 nvLLzzPQQkeghiklkjmlmkmlratqgrjcasusqo_0222210000112 858.464262484987 55
10952 nvLPLLwQQkegffhklmkmllmkghhhaghhbuuuub_1222211100100 1254.27394009063 9
10953 nvLPMvQLQkcdeehikjlmmlmlbbgghxaxgwwggg_2111100211100 851.974052395963 20
10954 nvLPMvQLQkcdeehjkilmlmlmbbgghaaaggwwww_2111100211100 7893.62498626923 10
10957 nvLPvMzQQkegffiklijmmklmgmplivekneesms_2100100111222 395.691964368128 13
10958 nvLPvwAQQkegfhjijklklmmmfithrwjsffshxx_2011022222110 1477.17302699336 23
10959 nvLPvwMQQkegfhjimklmllkmfithrjusflsffm_2011022222111 878.245156202125 30
10960 nvLPwAPLQkegfdihkjmlmllmcaavaaaaaawwww_0111122221111 172.333243448151 11
10963 nvLPzvAQQkegfhijilkmlkmmfitarrjffhssaa_2011022222110 13578.9174846575 11
10964 nvLvAALQQkceighkmkllmkmlbgqqhxaaxxxqhq_2111100000111 193.994845223857 4
10966 nvLvAAMAQkchigfjljkmkmlmbuaadraorafudb_1222211110022 276.171868988238 5
10968 nvLvAAMMQkcihjfijlkmlkmmvpaexjgaclpbxk_1202011120120 25388.7376466855 19
10974 nvLvAQLMQkchigfjlkllmkmmbuaadqalaamuus_1222211110020 265.567997296772 37
10994 nvLvLLQQQkeikhlimijkmlkmgaiwggvggorkko_1222211010001 3336.33463750026 9
10997 nvLvLMAQQkeihkhjlmhmlklmghaigwvhgpfkfi_2100100211122 279.345230506909 7
10998 nvLvLMPQQkeihjlikimmlmklgadaggwgehnpgr_1222211111012 745.067638186331 10
11000 nvLvLPPQQkcffhkjmmjlkmllbmdackaabocabc_2111100002201 23297.5109837304 11
11001 nvLvLPPQQkcffklkmmljljmkbmdikraanbnbab_2111100002201 555.073529527634 11
11002 nvLvLPPQQkcffkmklmjljmlkbmdixrnarkrxnb_2111100002201 933.523311158664 23
11003 nvLvLQQLQkejfjkhijmlmllmfiedlggjiiiihh_2011022002200 450.342010539506 19
11004 nvLvLwQQQkeijhgkijmllmlmfahwowrwsssffs_2011022222211 189.269282733833 35
11005 nvLvMALQQkcgffihjklmmllmkaaaakcghdaiad_1020212112120 109.496549524771 5
11006 nvvLAAAPQkgffijhkmillmmluiddatkqrpuqih_0112220220021 496.967923192242 30
11007 nvvLAALQQkfgifilkimjklmmaapptffgakffpp_0112220220111 3336.33463750026 9
11008 nvvLAAPPQkghhffijmkllkmmmdaaagoaggkkdd_1020212212000 3933.04940500358 9
11010 nvvLALMQQkhfihklilkjmlmmaamaajgjjcacuu_0221111010002 79.5146019439435 11
11013 nvvLALPQQkhghfikmjljmllmlpiqgwnsvkwbbb_2011021100022 391.383440303316 37
11023 nvvLAPQLQkghgfgikjmllmmlptappagghhhhhh_1202011111100 9632.61679749369 7
11024 nvvLAPwQQkfggkgilmijlmmlttaeeaiacvthhh_1202011111122 232.837700928945 4
11027 nvvLLAQQPkfijfhkkiljmlmmllleloowjoifqq_0221111011001 222.962346965646 35
11031 oLALLAAMzMcbcbefhghijklmnnhhwshwwchhhhhhw_21122011212121 2444.50981970842 245
11043 oLALLLMAAMccbbegijiikklmnnqqjnahhxqhchqqj_02200121200202 464.034339334908 11
11050 oLALLLMQzMccbbeghjikjklmnnqqjnakhqhvchqqj_02200121000202 399.798308375945 197
11051 oLALLLMzQMccbbeghiikkllmnnqqjnarpqkskjaqs_02200121200020 237.046373957834 63
11056 oLALLLPPPMccbbeghkijlklmnnqqjnakqqvkjsaqs_02200121000020 743.805464261131 119
11059 oLALLLPwAQcbcbefhijkmlnnnmhhwshvpphhhxwbw_21122011222111 700.692202933880 43
11060 oLALLLPwPQcbcbefhijklnmnmnhhwshvpphxqqrgr_21122011222111 2259.65534077903 33
11074 oLALLLwAMQccbbegijlklmnmmnqqjnahhhhsthixj_02200121200202 612.944645128587 54
11075 oLALLLwAMQccbbegijlkmknmmnqqjnahhhhhchqxj_02200121200212 335.477817397932 23
11086 oLALLLwPMQccbbegijkmmlnlmnqqjnahhhkvkhncj_02200121200002 518.785301729668 193
11087 oLALLLwPPQccbbeghillkmlmnnqqjnarpfoskcjaj_02200121200202 414.726683455159 153
11090 oLALLLwQMMccbbegijlkllkmnnqqjnahhhhrwchqs_02200121200220 391.920615374147 39
11091 oLALLLwQPMccbbegijikllmlnnqqjnahhphwkhnqs_02200121200020 528.361212072489 231
11095 oLALLLwzQQccbbeghjjkmlnnmnqqjnavhvojfqqkh_02200121000002 498.963874348872 147
11098 oLALLLwzQQccbbegijlnmkmnnmqqjnahhehkkvqlr_02200121200221 466.106685419513 39
11099 oLALLLzAAQccbbeghijkklmnnnqqjnavqxnkvmmjr_02200121000022 3027.91860797212 141
11100 oLALLLzAMQccbbeghijkkmnmnnqqjnavqxnkqphqn_02200121000021 994.117413310891 51
11101 oLALLLzPPQccbbeghijlkmnnmnqqjnavqvojohqkh_02200121000002 600.663690804762 65
11102 oLALLMMPzMccbbeghhijjklmnnqqjnawrhhchqqqs_02200121002020 435.035285271521 71
11103 oLALLMMzMPcbcbfhgigjklmnnnxxnqqaqkqqqqqjs_01100212002200 591.323646373221 79
11104 oLALLMPMzMcbcbfhgijiiklmnnxxnqqaqxxhxxxxk_01100212001010 2035.52740447302 61
11105 oLALLMzMMPcbcbfhgijkljmnnnxxnqqaqxqqkqqxh_01100212000220 712.911407000286 40
11106 oLALLMzMPMcbcbfhgijklmllnnxxnqqaqxqqxhxxk_01100212000210 2280.55347382807 125
11107 oLALLMzMzQcbcbfhgijklmnnnmxxnqqaqxqqxqsjn_01100212000212 1475.53610452688 7
11108 oLALLMzQzMcbcbfhgijkkklmnnxxnqqaqxqjsxxxn_01100212000101 2557.97122597425 259
11109 oLALLPLMPPccbbeghhjkklmnnnqqjnanbuwbeaqpe_02200121200122 468491.404343925 87
11110 oLALLPLPMMccbbeghhjkklmmnnqqjnanbukbdmndk_02200121200021 493.748870782170 213
11112 oLALLPMzMPccbbeghhijklmnnnqqjnanbpdqxqxwb_02200121200120 247.226461252255 21
11114 oLALLPPLwQccbbeghhijklmnnnqqjnanbeueeqqfo_02200121201122 745.995408149904 43
11116 oLALLPvLQQccbbeghhknmlnmmnqqjnanbbtebtixq_02200121200201 1077.34803290766 43
11119 oLALLQzMzMcbcbfhghhijklmnnxxnqqajsxxxxxxn_01100212010101 1090.30425737788 205
11121 oLALLvLMQQccbbegiklmmnnlmnqqjnaaavcfskvco_02200121202000 294.757013279861 37
11124 oLALLvLMQQccbbeglinnnkmmlmqqjnaqikbjvkccc_02200121202000 613.006637348131 74
11137 oLALLvMLQQccbbegjkjklnlmnnqqjnahavvkjkfsk_02200121000000 498.548642764283 143
11143 oLALLvPAQPcbcbefijlkjmknnnhhwshpphhwhkxwb_21122011220211 3.56242983345399e6 115
11148 oLALLvPQLQccbbegilkjlnnnmmqqjnaxxxxnhahxj_02200121000021 8570.74208969760 57
11155 oLALLvPwQQccbbegliknnmmllnqqjnaxxxxtskvci_02200121202001 2342.29932825905 133
11156 oLALLvvQQQccbbeginnjkmmlnmqqjnaqebvvkccrc_02200121202002 4200.22732696409 50
11160 oLALLvwPQQccbbegimknnllmlnqqjnapebgkskobr_02200121202022 1257.90193356468 27
11162 oLALLvwPQQccbbegjmjklnmlnnqqjnahevvkkgkvr_02200121000022 829.514594951595 41
11163 oLALLvwQAQccbbegjkljkmmnmnqqjnahqhvvkkhnj_02200121000002 275.471089919530 31
11165 oLALLvwQQPccbbegjimjlmlnnnqqjnahdevfvsuqe_02200121000022 905.446893314000 69
11166 oLALLvzAQQccbbegklmnjkmlmnqqjnailehnkwvkw_02200121202021 326.451100965278 141
11167 oLALLvzMQQccbbegklijknlnmnqqjnailrnkkvork_02200121202020 270.223585265060 51
11170 oLALLvzQPQccbbegikmlmkknmnqqjnaxmenvskxwj_02200121000022 818.017832857585 183
11185 oLALLzMAMPccbbeghikjjlmnnnqqjnanpdabaxxxa_02200121220110 319.796973886085 169
11187 oLALLzMLMQccbbeghikmmllnnnqqjnanpdqpbceao_02200121220201 205.720464968273 123
11188 oLALLzMMLQccbbeghikjlnnmmnqqjnanpdaqaxbwb_02200121220011 447.503964172571 211
11189 oLALLzMzQPccbbeghikjmllnnnqqjnanpdbabcdjf_02200121220212 241.751541044683 17
11200 oLALLzvQAQccbbegijmljmlmnnqqjnapaerrwnwaj_02200121220022 590.925597287475 103
11208 oLALPLAMzMccbbefgihijklmnnqqjnqahxvqqqqqj_02200120020202 299.664739492133 87
11210 oLALPLMMzMccbbegfihijklmnnhhrwhhaarhhhhhr_12211001121212 9413.32033366564 106
11211 oLALPLMzMPccbbegfihjklmnnnhhrwhhaahhhhhxq_12211001122112 1142.13784768278 82
11217 oLALPLwAPPccbbegfihjklmnnnhhrwhhaaxxxxqqa_12211001122112 35085.0613529280 150
11218 oLALPLwAPPccbbegfihkjlmmnnhhrwhhaaqqaakxn_12211001122110 23357.4568784715 555
11220 oLALPLwLPQccbbegfihlmnmlnnhhrwhhaarrarraa_12211001122221 1045.20593876806 23
11223 oLALPLwwMQccbbegfihkmnnnmmhhrwhhaaqxqaaxa_12211001122211 748.134156394086 118
11227 oLALPMzMzMcbcbfffghijklmnnxxnqhxaxxxxxxxk_01100210101010 357.754483639808 71
11244 oLALPvMQzMcbcbegfjjijklmnnhhwsahhwfrhhhhr_21122012221212 160.541800524216 119
11248 oLALPvwPQMcbcbegfjmlkllknnhhwsaaqaaaqawqj_21122012221102 1474.54096538630 41
11249 oLALPvwPQPcbcbegfjmlkllnmnhhwsaaqaaaqahjr_21122012221102 600.546418978784 87
11252 oLALPvzMPQcbcbegfkijmlnnmnhhwsaabjgaaqrrg_21122012222111 8503.80466229980 85
11303 oLALPzwPLQccbbefghillmnlmnqqjnqahqqcaackr_02200120011202 2322.55786281310 19
11338 oLALvLQLQMcbcbeihkjljklmnnhhwsnvtptqnskhw_21122011021021 3192.66213634116 28
11346 oLALvLwAQQccbbejklmlnmlmnnqqjnhhuuahannjk_02200121220110 1556.03595676167 38
11353 oLALvMMQzMcbcbehiijjkjlmnnhhwswjwpphhhhhw_21122011022121 7715.91036061112 307
11371 oLALvvAQMQcbcbehjklklnnmmnhhwsvxpaduwjvwv_21122011022202 1784.45681620642 45
11380 oLALvvMMQQcbcbelkkllkjmnnnhhwspppphhqoorj_21122011022222 1443.66170892682 47
11384 oLALvvMQAQcbcbelkkmllknmnnhhwsppphphhwwjr_21122011022222 674.399013507507 71
11385 oLALvvMQMQcbcbehkklmknllnnhhwsvppaahwrjrj_21122011022222 781.487471125676 45
11392 oLALvvQAQPccbbekjljljmlmnnqqjnheeqqehekaj_02200121200002 723.975736832481 187
11397 oLALvvQPQPccbbekljklklmmnnhhrwaaahhhhawar_12211000011112 21981.5099272556 22
11420 oLALvwwQQMcbcbehijlkmkmmnnhhwswwphhlfwwhw_21122011022201 3761.73302250229 241
11423 oLALvzLPQQccbbejilnmkmklnnqqjnpbleainrvkn_02200121222012 576.329776192154 51
11438 oLALzvQwPQccbbegkkjklnnnmmhhrwhaqxxwaqhar_12211000111120 8929.05693376587 35
11482 oLAMLLPMzMcbcbdeghijjklmnnxxnxxjxnngxxxxn_01101002110101 3445.50057547581 269
11487 oLAMLLwPMMcbcbdeghilkllmnnxxnxxjxaxfnkxxk_01101002100010 171.940608317910 37
11489 oLAMLLwvQQcbcbdeghilkmnnmnxxnxxjaavscqakq_01101002100001 227.917461769006 35
11495 oLAMLMzMzMcbcbdegghijklmnnhhwhhjsahhhhhhw_21121221212121 94.2607994383877 87
11499 oLAMLvAMMMcbcbdegijjkllmnnxxnxxjarwhhohxk_01101002120010 346.359240098980 21
11501 oLAMLvAvQQcbcbdegijnmlmlnnxxnxxjaoxhkvsco_01101002120000 449.778366613501 71
11508 oLAMLvLAQMcbcbdegkjljlmlnnxxnxxjnsunxxuxn_01101002121001 4114.62574697346 259
11514 oLAMLvMLAQcbcbdegijkmlnmnnxxnxxjajdpaxodi_01101002121100 205.363248708279 133
11516 oLAMLvMMMPcbcbdegijjklmnnnxxnxxjajbdpxqbr_01101002121002 227.364770989055 29
11517 oLAMLvMvQQcbcbdegiknkmlmnnxxnxxjadxmhwooo_01101002121100 467.480095009421 57
11519 oLAMLvMzPQcbcbdegiklmnnlmnxxnxxjadmtunwfs_01101002121101 314.293991781384 69
11541 oLAMLvwMQMcbcbdegijlkmlmnnxxnxxjashxhfohn_01101002120001 284.709086981297 133
11542 oLAMLvwMQPcbcbdegiklkkmmnnxxnxxjahhqxhohn_01101002121001 358.730584944158 39
11568 oLAMvLALAQccbbdeijhmlkmmnnhhrhhahhhaarwhr_12212110201112 540.671973859020 34
11580 oLAMvLAPAMcbcbdeihjkljlmnnxxnxxxxaaakkxxk_01101002210010 877.010536772714 17
11581 oLAMvLAPAMcbcbdeihjklklmnnxxnxxxxaaaqhxxk_01101002210010 877.010536772714 17
11587 oLAMvLLLQQccbbdeijjlmlmnnnqqjqqqooohfhhaf_02202001121200 12792.8741072834 39
11589 oLAMvLLPMQcbcbdeijmjllmmnnxxnxxxnqnnkhxxn_01101002212100 1946.02776042504 67
11593 oLAMvLLQMMcbcbdeijkkjllmnnxxnxxxnjsnnkxxn_01101002212101 4333.03240856762 73
11594 oLAMvLLQPMccbbdeikliklkmnnqqjqqqnjcngjqqj_02202001121202 4941.24095195868 271
11600 oLAMvLMPLQccbbdeihhlkmnmmnqqjqqaanqjqqfow_02202001122011 80367.0177616954 53
11601 oLAMvLMQzMcbcbdeihjkjklmnnxxnxxxxnnnnxxxk_01101002211010 5316.30432660276 66
11602 oLAMvLMwMQcbcbdejikkmnlnnmhhwhhaascqqqofj_21121220010122 7.76834148785443e9 441
11607 oLAMvLPPLQccbbdeijkiklmnnnqqjqqqancnxccsk_02202001121000 1641.97592687940 95
11608 oLAMvLPPMPccbbdeijkiklmmnnqqjqqqancnhhchj_02202001121002 352.714241878293 165
11609 oLAMvLPPzQccbbdeijkikmnmnnqqjqqqancnqjjks_02202001121000 615.763585529844 131
11611 oLAMvLPzQMccbbdeijkkllmmnnqqjqqqawrahxqqj_02202001121002 809.789757809134 29
11622 oLAMvLwMMQccbbdeihlmkknlnnqqjqqaaxqjbqkfo_02202001122001 8.01135397533582e10 429
11625 oLAMvLwMPQccbbdeijjlmmmnnnhhrhhahvqaeiqbv_12212110200111 3969.38407178525 147
11628 oLAMvLwPMQcbcbdeihlmkknnmnxxnxxxxaagbxknn_01101002211000 128240.927690807 115
11633 oLAMvLwPQMcbcbdeihlmkmklnnxxnxxxxaaghbqxk_01101002211001 1310.75428657408 105
11637 oLAMvLzPQMcbcbdejhkmklmlnnhhwhhahsajxqhhw_21121220010221 1072.59458621164 77
11638 oLAMvMAMzMcbcbdehhhijklmnnxxnxxqhxaxxxxxk_01101002101010 722.775004901077 95
11642 oLAMvMPMzMcbcbdehijjjklmnnhhwhhqaqjshhhhw_21121220102121 2068.54352196692 11
11646 oLAMvMzAMPcbcbdehijkilmnnnhhwhhqaqqwqqqjs_21121220102200 1816.49910459760 105
11647 oLAMvMzMAMcbcbdehijklkkmnnhhwhhqaqqhhxhhr_21121220102212 3000.10842710839 69
11648 oLAMvMzMzQcbcbdehijklmnlnnhhwhhqaqqhqqrxh_21121220102220 1418.49967646580 101
11651 oLAMvvLMQQccbbdekjmkklnmnnhhrhhrvrrfnachh_12212110202001 24899.5618210906 97
11654 oLAMzLLMMPcbcbdefijkljmnnnhhwhhhxaxxrxxqh_21121211020110 2693.43166357043 53
11655 oLAMzLLMzQcbcbdefijklmnnnmhhwhhhxaxxhxknw_21121211020111 1350.10652050001 199
11660 oLAMzLLQzMcbcbdefijkkklmnnhhwhhhxaxnkhhhw_21121211020121 1762.48080344442 241
11667 oLAMzLPLMMcbcbdefhjikllmnnhhwhhhkahqxvhhw_21121211021121 232.656985803799 75
11668 oLAMzLPLMMccbbdefhjilklmnnhhrhhhrhhaawhhr_12212122002212 50347.5438028788 94
11673 oLAMzLPvMQcbcbdefhjimmlmnnhhwhhhkahhrvwhr_21121211021112 306.649069541415 95
11691 oLAMzLvMPQcbcbdefhkllmmnmnhhwhhhkrnrddhhw_21121211022011 1583.43754820548 175
11703 oLAMzLzMMPcbcbdefhjkklmnnnhhwhhhkakflehld_21121211020211 194.321724180707 33
11705 oLAMzLzPMPcbcbdefhjkklmmnnhhwhhhkasjqqcqr_21121211020112 304.927145046435 47
11707 oLAMzLzwMQcbcbdefhjklnmmnnhhwhhhkakleafcc_21121211020221 116.406855206097 91
11708 oLAMzLzwPQcbcbdefhjknlmlnnhhwhhhkakxxxjvc_21121211020221 662.430273259302 13
11716 oLAMzMLLPMcbcbdefghjklmmnnxxnxxxxxrxkkoxk_01101010112001 584.574354822234 125
11718 oLAMzMLLzQccbbdefghjlmmnnnqqjqqqqqwawvlua_02202020221010 96.4096262210823 41
11719 oLAMzMLMzMcbcbdefghjjklmnnhhwhhhhhnkahhhw_21121212112121 81.5948074910497 75
11730 oLAMzMvMPMccbbdefghklmmmnnqqjqqqqqhahrwqj_02202020221012 536.948858234971 145
11739 oLAMzMzLPMcbcbdefghilllmnnxxnxxxxxxqhxaxk_01101010100210 245.193318252003 47
11749 oLAMzMzPzMcbcbdefghikklmnnhhwhhhhhhjsahhw_21121212122121 88.8078089321747 55
11754 oLAMzMzwLQccbbdefghijlnmmnhhrhhhhhhhjaajw_12212121212201 57.3806256232477 57
11760 oLAMzPzMzMcbcbdefhhijklmnnhhwhhhnkahhhhhw_21121211212121 99.9111844406159 13
11766 oLAMzvLMAQccbbdefjimjllnnnqqjqqqaaqwvsqfo_02202022110021 12182.8809959629 281
11773 oLAMzvLPQPccbbdefjmkmlknmnqqjqqqqwsrssqsj_02202022110012 1513.38507508911 139
11774 oLAMzvLQAMccbbdefjikllkmnnqqjqqqqqssssqqj_02202022110020 2583.46336720613 54
11775 oLAMzvLQwQcbcbdefkiillnmnnxxnxxxaarorhhbg_01101011220201 10162.3770913749 301
11776 oLAMzvLQwQcbcbdefkiljlmnnnxxnxxxaxrgrqqvg_01101011220211 1092.55843366485 113
11795 oLAMzvPwQMcbcbdefjkilmlmnnxxnxxxxaxaahqxn_01101011220110 516.986512505306 35
11801 oLAMzvvQQMcbcbdefiljlmmlnnxxnxxxxrgrkokxk_01101011220201 2002.35056513592 65
11806 oLAMzwLALQccbbdefgikjnnmmnhhrhhhhnaaxwkwg_12212121102111 281.752250012835 109
11811 oLAMzwLAPPccbbdefgikjlmmnnhhrhhhhnahqxchr_12212121102112 215.028933378269 55
11816 oLAMzwLMMPccbbdefgikllmnnnhhrhhhhnanompjo_12212121102021 149.154496638043 37
11817 oLAMzwLMPPccbbdefgjklmknnnhhrhhhhxaxxrxkn_12212121102011 5309.29008136008 99
11818 oLAMzwLMzQccbbdefgikllnmnnhhrhhhhnanfxxvc_12212121102021 108.730918132723 89
11819 oLAMzwLMzQccbbdefgjklmnmmnhhrhhhhxaxxhhqw_12212121102011 980.825690256250 45
11820 oLAMzwLPMMccbbdefgijlklmnnhhrhhhhnhrrfhhr_12212121102212 1231.45088051628 197
11822 oLAMzwLQzMccbbdefgjkjjlmnnhhrhhhhxaqhhhhw_12212121102121 568.380789127173 87
11834 oLAMzwvAQMcbcbdefgkjlmlmnnxxnxxxxxxnnnnxn_01101010022110 1010.40081388718 34
11852 oLAvLALPAQcbcbfhijkjlknmnnxxnxajpdxqoqomx_01100221201002 1988.26080078018 43
11853 oLAvLALPMQcbcbfhikljmnnnmmxxnxajhhxhxpivo_01100221201001 10976.6544850086 143
11854 oLAvLALPPQcbcbfhijkjkmmnnnxxnxajpdxosknsn_01100221201000 1021.50758315811 23
11855 oLAvLALPQPcbcbfhikljmkkmnnxxnxajhhxhsoohn_01100221201001 674.429555218505 45
11856 oLAvLAMPMMcbcbfhijjkjllmnnxxnxajiphxhohxk_01100221200010 629.135381676672 243
11858 oLAvLAPLMQcbcbgffkijmnlnmnhhwaasewighbici_21122001122000 200414.541484454 18
11867 oLAvLAwAMQcbcbfhfijlknmmnnxxnaajjdpbaboua_01100221211012 37324.7566138140 21
11868 oLAvLAwMPQcbcbfhijljlmnnmnxxnxajidxonnsfk_01100221200100 1511.37558984419 125
11871 oLAvLLALQQcbcbfkiijlnmmmnnxxnaxgjbqqxvcfo_01100221210120 3661.50236342639 305
11875 oLAvLLLMQQcbcbgjkiillmmnnnhhwhkavcthhrwfr_21122001102122 1.48260897848402e7 111
11878 oLAvLLLPQQcbcbfkiljlmlnnnmxxnaxbdbaquxvcs_01100221210102 7.47385798082500e6 65
11888 oLAvLLMMPQccbbhjjklknmmmnnhhrhsjqqaqxhwfo_12211020201010 15729.5248281484 51
11889 oLAvLLMMQMccbbhjjklkllmmnnhhrhsjqqaqaxhhr_12211020201012 3287.02633748306 12
11891 oLAvLLMQAMcbcbgjjkikillmnnhhwhknavxcqhhhr_21122001102212 4285.97428122557 109
11899 oLAvLLPLQQcbcbghhilmnnmllnhhwhgggadelrrjv_21122001102220 154815.065186300 146
11901 oLAvLLPMPQcbcbghhiklnllmnnhhwhgggxaxxbrbw_21122001102201 27180.0526237708 21
11903 oLAvLLPPMQcbcbghhijlmnllnnhhwhgggbaawrjrj_21122001102222 5358.98943825468 34
11905 oLAvLLPzQQcbcbfkiilllmnmmnxxnaxjbdauxxvcr_01100221210122 30206.6979424428 101
11906 oLAvLLPzQQcbcbghhijkllmnmnhhwhgggbxxbbwrr_21122001102222 2.18794975497958e7 45
11907 oLAvLLPzQQcbcbgkhiklmnnlmnhhwhlggpideljfv_21122001102120 32032.9055635752 38
11913 oLAvLLzQPQcbcbfkijlkmnkmnnxxnaxjgdmaumbbb_01100221210111 3.81148058229891e6 97
11931 oLAvLMMPzQcbcbfhjiiklmmnmnxxnaaxgbhhxhhan_01100221200021 2.75499408680532e6 66
11944 oLAvLMwQPPcbcbfhjjhjlmmnnnxxnxahakqqknhax_01100221200002 402.395539487932 34
11949 oLAvLPAQzMccbbhihjjijklmnnhhrhrvnrfnhhhhr_12211020201212 7258.20783318608 101
11950 oLAvLPLAMQcbcbfhjkklmnmnnmxxnxcchihhhtbnb_01100221211010 8667.21757765752 11
11951 oLAvLPLLQQccbbhjjklmnkkmnnhhranomealuafgg_12211020202001 8.07552958894173e6 93
11953 oLAvLPMPAMccbbfhjhkjkklmnnqqjqjjjxshqqqqs_02200112120020 8984.55456524110 23
11954 oLAvLPMzAQccbbfhjhkjmlnlnnqqjqjjjxsxqxjqh_02200112120001 1877.02315084093 25
11955 oLAvLPMzQMccbbfhjhkjmlmmnnqqjqjjjxsxqknqj_02200112120002 5692.65312623103 177
11956 oLAvLPQPzMccbbfhjhiijklmnnqqjqjjjnksqqqqj_02200112120202 8357.54428638069 259
11957 oLAvLPzAQMccbbhijjkkmlmmnnhhrhrkruauhhvhr_12211020201112 4026.52319422228 217
11963 oLAvLQwMPMcbcbfhigikkllmnnxxnxajojxksnaxk_01100221200010 414.428391625078 131
11973 oLAvLvAQQMccbbfkiljmlmkmnnqqjqanhgtqqxtqj_02200112120002 2115.68076959419 91
11977 oLAvLvMPQQccbbfkimjlmmnnlnqqjqaktbqqtqsjj_02200112120000 4.75198439391804e8 99
11980 oLAvLvMQQMcbcbglkikimllmnnhhwhxavxcqhqhhw_21122001102121 2389.05251301187 65
11981 oLAvLvMQQMccbbfkilmjlmmknnqqjqakhtbqqtxqj_02200112120002 2654.38391729729 11
11982 oLAvLvQLQQcbcbfkjlilknmmmnxxnxanqnxhxavvn_01100221210020 1980.57475852679 11
11985 oLAvLwAAAQcbcbgfkjjlkmnmmnhhwhhaaxxqxhvcw_21122001122001 2435.20177611359 127
11986 oLAvLwAAQPcbcbgfkjjlkmknnnhhwhhaaxxqxrxxa_21122001122001 4585.09400761203 33
11989 oLAvLwAMAQcbcbfhiklljmmnmnxxnxaradxxknxfk_01100221200101 704.818238129849 137
11991 oLAvLwAPAQcbcbfhkimjlknmmnxxnxaijqeqoxofk_01100221200101 672.960560630571 13
11992 oLAvLwAPAQcbcbgfkjllmlmmnnhhwhhaaxxhawrhw_21122001122021 2855.59340625111 103
11996 oLAvLwAQAMcbcbgfkjjllklmnnhhwhhaaxxxqahhr_21122001122012 4078.12194460736 39
11997 oLAvLwAzQQcbcbgfkjlmnkmmnnhhwhhaaxhxrwrvc_21122001122020 302497.571775568 161
12010 oLAvLwMPAQcbcbfhjlmkllknnnxxnxaaxqxhqnxhx_01100221200001 5171.76871978061 16
12016 oLAvLwMPQMcbcbfhjilkmkmlnnxxnxaashxhoofhn_01100221200001 504.221095801820 63
12017 oLAvLwMPQPcbcbfhkkljjmkmnnxxnxaiphethoohn_01100221200001 869.846166159299 62
12018 oLAvLwMPQPccbbfhjlmkllmnmnqqjqaaxqqhqsqjj_02200112100002 2094.54563753928 73
12020 oLAvLwMQAMccbbfhjlkjkllmnnqqjqaaxhxqhqqqj_02200112100020 4477.83508456430 27
12021 oLAvLwMQLQccbbhfiikjlnmnnmhhrhhofaahhhqxr_12211020211122 3621.35521972183 39
12023 oLAvLwMQPMccbbhfiikjlllmnnhhrhhofaahrwhhw_12211020211121 1399.79624581484 73
12025 oLAvLwMQzQccbbfhjlkjkmnmmnqqjqaaxhxqxqknj_02200112100002 2411.55990984723 67
12026 oLAvLwPAAQcbcbfhkljkmjnmmnxxnxaahqhhxxwrk_01100221200111 944.485147213083 17
12029 oLAvLwPLQQcbcbgflinmmkkmnnhhwaahvhqrrjgbg_21122001122220 3168.45850330398 341
12031 oLAvLwPQAMcbcbfhkljklljmnnxxnxaahqhqxxxxk_01100221200110 1666.64556187337 31
12032 oLAvLwQLPQcbcbgfkjimknlnmnhhwhhaavarrrsrr_21122001122202 7301.97514219810 61
12033 oLAvLwQPLQccbbfhjiilknmmmnqqjqaankqqqqhxj_02200112100022 1270.04958742566 17
12034 oLAvLwQPMMccbbfhjiilklmlnnqqjqaankqqsqjqj_02200112100020 1893.39597213493 209
12036 oLAvLwQQzMcbcbfhikijkjlmnnxxnxarawqhxxxxn_01100221200101 1995.70499170013 9
12037 oLAvLwQQzMcbcbgfkjijiklmnnhhwhhaavxcqhhhw_21122001122121 3632.02160716736 9
12038 oLAvLwQQzMccbbfhjiikjklmnnqqjqaankhxqqqqj_02200112100202 3416.80245348530 25
12049 oLAvPALLQMcbcbgfhfkjmlllnnxxnaaajqsaaqaxk_01100221000110 2055.63706265974 103
12050 oLAvPALLQMccbbghffkjmlllnnhhraaanhwaaahxn_12211020111001 3059.89378730137 31
12051 oLAvPALvQQcbcbgfhfkmlnllmnxxnaaajqaaaqanj_01100221000112 6580.98421623908 79
12052 oLAvPALvQQccbbghffkmnlllmnhhraaanhaaaahkr_12211020111002 2697.48243889280 66
12075 oLAvPMLMPMcbcbgfhikjllmlnnxxnaaaxhhxhahxk_01100221000210 6588.65630975806 41
12090 oLAvPMvQLQccbbghfilkjnmmmnhhraaaxhkkaaahr_12211020111102 24288.9547403114 34
12106 oLAvPwAAAMcbcbgfhijkkklmnnxxnxxaaaxnkxxxn_01100221000101 712.100755795670 10
12114 oLAvPwALAQcbcbgfhijjmmnmnnxxnxxaaanxhqhhx_01100221000012 10423.0108528892 23
12115 oLAvPwALAQcbcbhgfjilkmnnnmhhwahhaarrhqxhw_21122001222210 807.481146325816 87
12116 oLAvPwALMQcbcbgfhijjmllnnnxxnxxaaanxjsank_01100221000011 135750.821829842 77
12117 oLAvPwALQMcbcbhgfjilkmllnnhhwahhaarrhsjhr_21122001222212 1067.99215016375 211
12120 oLAvPwAMPPcbcbgfhijklmknnnxxnxxaaaxxxkxqh_01100221000110 456.040156100817 50
12121 oLAvPwAMzQcbcbgfhijklmnmmnxxnxxaaaxxxxknn_01100221000111 442.042287767277 14
12123 oLAvPwAvQQcbcbgfhijmnmllmnxxnxxaaaxxhjshk_01100221000011 701.173589596207 16
12124 oLAvPwAwAQcbcbgfhijklmnlmnxxnxxaaaxxxxkkn_01100221000111 524.940425065094 42
12125 oLAvPwAwAQcbcbgfhijklmnnnmxxnxxaaaxxxxnkk_01100221000111 759.305393819749 26
12126 oLAvPwAwMQccbbgfhijkmnlnnmqqjqqaaaqqxxwrj_02200112000222 890.182870336571 31
12127 oLAvPwAwQMcbcbgfhijklmklnnxxnxxaaaxxxkkxk_01100221000110 758.263062335263 19
12128 oLAvPwAwQMcbcbgfhijklmllnnxxnxxaaaxxxhqxk_01100221000110 511.505222657535 39
12132 oLAvPwQLAMcbcbgfhijhklkmnnxxnxxaaakxxkxxn_01100221001101 712.100755795670 10
12137 oLAvPwQMzMcbcbgfhijijklmnnxxnxxaaaqhxxxxk_01100221001010 1328.54257856028 59
12139 oLAvPwQzMPcbcbgfhijhklmnnnxxnxxaaakxxxxnk_01100221001100 607.875314101649 17
12140 oLAvvAAAAQccbbhjijiklmlmnnqqjannnkhqhcvhj_02200112110002 1038.87268979757 79
12141 oLAvvAAMMQccbbhjijimlnmlnnqqjannnkqqjjcns_02200112110000 194530.187244540 107
12143 oLAvvAMMAQcbcbhjkiilmlnnmnxxnafxjbdplfjbf_01100221220100 99388.4577995351 219
12144 oLAvvAMQAMccbbhjjiiklklmnnqqjawrnkhxqqqqs_02200112110020 4245.91596399043 85
12148 oLAvvAQwPQccbbhjijiknnmnmmqqjannnnaajssvc_02200112110000 1731.47014709474 25
12149 oLAvvAwMQQcbcbhijlmlnlknmnxxnajshhuhuxfov_01100221220100 494290.453273584 57
12151 oLAvvAwQQMccbbhjjmklkmmlnnqqjawrxhxqhqqqj_02200112110002 3112.11208313753 14
12160 oLAvvLAQPQccbbkglkkjjmnnmnqqjjcajgjvqancn_02200112112000 2781.25979860739 83
12162 oLAvvLPMQQccbbklmkijlmlmnnqqjjaajjjqqqqqj_02200112112000 1455.29193630505 34
12167 oLAvvLQMQMcbcbjglkkiljlmnnxxnjoangnxfxxxn_01100221221001 4260.56622523684 249
12172 oLAvvMALQQcbcbhjgkkjlknmnnxxnajoaxfqxoonj_01100221220000 1275.21711991211 95
12173 oLAvvMAPMQcbcbhjgkmkjkmnnnxxnajoaxxfxknsn_01100221220000 1619.13128226901 127
12174 oLAvvMAPQPcbcbhjgklkjmkmnnxxnajoahxfhxohn_01100221220001 340.485378495158 39
12175 oLAvvMAzQQcbcbhjgkljmnnnmmxxnajoahfhavcvo_01100221220000 1064.31922589508 23
12176 oLAvvMAzQQcbcbhjgklnmknnmmxxnajoahhhxlwvo_01100221220001 1047.04616361134 29
12180 oLAvvMwAQQccbbhjjikmlnlmnnqqjanbkpaadggnn_02200112112000 104454.974270741 59
12182 oLAvvMwQQMcbcbhjjlkmllkmnnxxnajshqhqxxxxk_01100221220101 2110.08455735431 15
12183 oLAvvPAMQMccbbjkijiljllmnnqqjnjnnktjqtqqj_02200112112002 4679.55793777818 225
12192 oLAwLALvQQccbbdfhgknmlnnlmhhrhjaaqaaaaqws_12212201222101 969.615308332416 63
12213 oLAwLAPMzMcbcbdfhgijjklmnnxxnxnxxaanxxxxn_01101122110101 6760.07915912240 10
12215 oLAwLAPPzMccbbdfhgijjklmnnhhrhjahxqohhhhr_12212201221212 329.397677627776 13
12216 oLAwLAPzMPcbcbdfhgijklmnnnxxnxnxxaaxxxxkn_01101122110011 11463.5400770654 46
12218 oLAwLAvwQQccbbdfhglnmklnnmhhrhjaabqagwqas_12212201222201 412.858447337287 81
12226 oLAwLLvMQQccbbdfijlmnklnnmhhrhjwwehmhowwr_12212201102220 1874.39591389605 177
12229 oLAwLMLPLQccbbdfhikljmmnnnhhrhjajidamdaqc_12212201011200 344.387625988660 46
12230 oLAwLMLPMPccbbdfhikljkmnnnhhrhjajidacaqof_12212201011200 276.877510776178 159
12232 oLAwLMLzAQccbbdfhiklkmnmnnhhrhjajidccafea_12212201011210 112.691892229631 21
12233 oLAwLMMzMPccbbdfhiijklmnnnhhrhjajcidhqhie_12212201012201 245.457944626942 25
12235 oLAwLMwAPPccbbdfhiijkmlnnnhhrhjajcemeehah_12212201012001 910.264207420241 51
12236 oLAwLMwvQQccbbdfhiillnmmnnhhrhjajcscecstq_12212201012212 353.696779572731 101
12237 oLAwLMwwPQccbbdfhiijnllmnnhhrhjajceqcsuns_12212201012100 435.174851757190 177
12238 oLAwLPPzMPccbbdghijhklmnnnhhrhqaqqwqqqqhx_12212201022002 1144.82780850251 24
12239 oLAwLPzMAMccbbdghijklllmnnhhrhqaqqhqsjhhr_12212201022212 3200.70647021954 9
12240 oLAwLPzMPPccbbdghijklmknnnhhrhqaqqhqqrqjs_12212201022200 1147.74158821392 189
12244 oLAwLvLQMQccbbdfklmmlmlnnnhhrhjxeeeehhxbf_12212201102222 838.615786649521 127
12290 oLAwLwLPMQccbbdfhjkkmllmnnhhrhjaxdlxoofxw_12212201022221 442.345678514962 179
12299 oLAwLwMPPMccbbdfhijklklmnnhhrhjasxhxofxhr_12212201022212 319.816605721338 177
12308 oLAwLwMzPQccbbdfhikkmllmnnhhrhjakihsrswaw_12212201021221 393.590786145754 55
12311 oLAwLwPLMQccbbdfhkjmllmmnnhhrhjaxxxxfknxw_12212201021211 369.250220021252 31
12316 oLAwLwPPMMccbbdfhkjkkllmnnhhrhjaxxhqxfxhr_12212201021212 404.121519547426 51
12318 oLAwLwPvQQccbbdfhkjmnlmlnnhhrhjaxxessrkok_12212201021211 463.218722226539 143
12322 oLAwLwPzPQccbbdfhkjknllmnnhhrhjaxxiwskbsr_12212201021222 2348.49100642838 171
12325 oLAwLwvMQQccbbdfhkmnknlmlnhhrhjatuesnsoks_12212201021121 298.418115542232 39
12353 oLAwvALAAQcbcbdhikllmmknnnhhwhhahaqxtxojv_21121100201112 29870.8062230613 77
12354 oLAwvALAPQcbcbdhihlknmmmnnhhwhhacaqqqbcvk_21121100201112 8141.92069170502 157
12355 oLAwvALAQPcbcbdhihlkllmmnnhhwhhacaqtpqcqr_21121100201112 595.458638788728 215
12360 oLAwvALMQMcbcbdhikllmmkknnxxnxxahahqxqxxn_01101122021110 1812.16371476129 19
12362 oLAwvALMQMccbbdihlkmkllmnnhhrhhaxxqahqxxw_12212201002121 970.652615388487 23
12372 oLAwvAMMAMcbcbdhijjkkllmnnxxnxxarwahqxxxn_01101122021101 2388.13155238286 113
12374 oLAwvAMwQPcbcbdhijjkmlmmnnxxnxxarwaxxknxn_01101122021110 1189.04730813801 153
12375 oLAwvAPAMMcbcbdhijhjkllmnnhhwhhakckqqcqhw_21121100201121 405.701310096076 193
12379 oLAwvAPMAMccbbdihjjklklmnnhhrhhaknxqaxxhr_12212201002212 1482.83576821708 41
12380 oLAwvAPMLQcbcbdhijhjllmmnnhhwhhakckhrnwar_21121100201112 435.599563074318 27
12397 oLAwvLAMMQccbbdgijilmnnmmnqqjqqoooxaldxfj_02202211001221 23244.4744389597 255
12400 oLAwvLAMPQccbbdgkhimnkllnnhhrhhwwrqqrhrjs_12212201001222 2112.33916217842 121
12402 oLAwvLAMQMccbbdgkhimmmklnnhhrhhwwrqxhrhhw_12212201001221 5730.14020494182 103
12416 oLAwvLLQMQcbcbdglkjljmnmmnxxnxxakwtkxxtgk_01101122020111 1850.69718080197 153
12417 oLAwvLLQQMcbcbdgjmjkkmllnnxxnxxjasofqxhxn_01101122020110 2170.75603639777 85
12421 oLAwvLPMMQcbcbdgljjklmnlnnxxnxaxoroihhigb_01101122020101 24752.2774395077 127
12424 oLAwvLPPPQccbbdglkkjmmnmnnqqjqaqwvvulqafo_02202211001201 19469.2578534579 151
12428 oLAwvMAQzMccbbdigjhijklmnnhhrhhhwwrwhhhhw_12212201012121 6760.07915912240 10
12429 oLAwvMLAMQcbcbdhglkkmlnlnnhhwhhhaaqqxqwfo_21121100221100 11201.7512123084 67
12430 oLAwvMLAQMcbcbdhglkkmmlmnnhhwhhhaaqqqxahr_21121100221102 2248.77454939828 31
12431 oLAwvMLMAQcbcbdhglkjjmmmnnhhwhhhaafohrwhr_21121100221112 1491.88420893687 187
12432 oLAwvMLMPQcbcbdhgklmnmmnlnxxnxxxaaqxaqnkk_01101122001121 93928.8345266534 75
12433 oLAwvMLMQPcbcbdhglkjjmlnnnhhwhhhaafohwhqx_21121100221112 4.76548206823173e6 31
12434 oLAwvMLQAMcbcbdhgkljjlkmnnxxnxxxaaofqhxxn_01101122001101 2755.31573350464 141
12444 oLAwvQLAMPcbcbdhigjkilmnnnxxnxxaxaanxxxhq_01101122011001 16900.7696440640 66
12448 oLAwvQLLPQcbcbdhighkmnlmnnxxnxaaarrgxbkxa_01101122011112 73462.6448431845 185
12449 oLAwvQLLPQcbcbdhighmknlmnnhhwhaaakbnxgrxa_21121100211112 154717.137137477 233
12450 oLAwvQLMAMcbcbdhigjklkkmnnxxnxxaxaaxnkxxn_01101122011101 958.852611290358 18
12452 oLAwvQLMLQcbcbdhigjklmnmmnxxnxxaxaaxxxqhn_01101122011100 653.251319631343 31
12455 oLAwvQLMMMcbcbdhigjklllmnnxxnxxaxaaxknxxn_01101122011101 607.289816497537 46
12463 oLAwvQLwMQcbcbdhigjkmlnmmnxxnxxaxaannxrwn_01101122011110 691.179743341913 163
12466 oLAwvQLzPQcbcbdhighlknmnnmhhwhaaakxnaaxar_21121100211122 115709.336002379 111
12470 oLAwvQMvQPcbcbdhiggjmmlnmnhhwhaaakhhawaan_21121100211100 28326.6135666920 48
12486 oLAwvvAPQQccbbdkilkmjlmnmnhhrhwfwvajohhhr_12212201001022 2556.87044252690 201
12490 oLAwvvPQAQcbcbdjljklmjnmmnxxnxrwrkrpkxpxk_01101122020211 2602.05296193878 177
12492 oLAwvwAQzQccbbdikjljkmnmnnqqjqawwawwhajso_02202211011222 2955.54697488734 29
12497 oLAwvwMPQMccbbdikkjjlmlmnnqqjqawrnkhxqqqj_02202211011220 1798.96474522927 61
12498 oLAwvwMzQQccbbdikhlmklnlnnqqjqawgaxbqxqfg_02202211011222 513.370114667792 31
12499 oLAwvwPPPQccbbdijkjkmnlnmnqqjqawrwwxxqbgf_02202211011222 13647.7146276490 51
12535 oLLALLPLPQcccedhhhimklnmnnlnxkxaaaentarvc_12001112200112 1421.39103401668 85
12544 oLLALLPzPQcccedhhhilkmnnnmlnxkxaaaxnxxvcj_12001112200122 1960.59981962707 239
12547 oLLALLQzLQcccedhhjhiknmnmnlnxkxaaaaxxrxnx_12001112201112 2013.61011009459 29
12550 oLLALLQzPMcccedhhjhikmlmnnlnxkxaaaaxgrwan_12001112201110 649071.179625178 167
12551 oLLALLQzwQcccedhhjhiklnmnnlnxkxaaaaxxtijg_12001112201122 2116.03597820497 235
12568 oLLALPPzMPccecdhhihjklmnnnhqrwqqhqhhhhhrw_20102220112211 131097.497763231 17
12572 oLLALvAAMQcacdehjijjmllnnnnsaaxaaxaxnbxvc_10012000221102 5.15631259774931e9 57
12605 oLLALvQLQMccecdhkjilmjmlnnhqrwqqaqxhshxaj_20102220101220 1980.45813329687 29
12618 oLLALwALPQcacdehhihkmnlnmnjkaqhvavjtaionf_20021000122001 365683.930071022 27
12619 oLLALwAPLQcacdehhihlkmnmmnjkaqhvavqjqqfow_20021000122011 1181.10445640313 16
12665 oLLAMLMzMPccecdfgihjklmnnnhqrwqqooxxxxxhq_20102200011001 8095.81455810824 19
12667 oLLAMLwAwQcacdefgihkjlmnnnjkaqqhuuaaqwgsr_20021002210222 5166.86300785895 87
12672 oLLAMLwzAQcacdefgihjmllnnnjkaqqhuuaqvsqfo_20021002210021 661.530988645970 103
12686 oLLAMvLPMQccecdfgimllmmnlnqhsjhhwhhwwrarw_21012211122001 24673.0288627204 31
12713 oLLAMvvPQQccecdfgmlnmlklmnhqrwqqqqassjjjj_20102200022112 1972.70316251492 39
12726 oLLAMzLLPQcbeddfghklmnmmnnhhnkahhhqaqahjs_21112211222010 1087.47600977110 5
12752 oLLAMzMzMPcbeddfghijklmnnnhhcvahhhhhhhhrw_12001122112211 58.5235172430533 3
12753 oLLAMzMzMPcbeddfghijklmnnnhhnkahhhhhhhhbg_21112211221122 99.9111844406159 13
12754 oLLAMzMzMPccdcefghijklmnnnhfrtxhxhxhxhxjo_20102110211021 92.2348088533901 43
12762 oLLAMzPzMPccecdfghjiklmnnnhqrwqqqaahhhhwr_20102200221122 1358.76392919692 4
12764 oLLAMzvLQQccecdfghjnmmnlnmhqrwqqqjqqxxjhh_20102200222211 2870.41107289125 9
12784 oLLAPLwvQQccecdfghilkmnnmnpqrrccaavwchanh_10221112011110 654.304098718917 115
12787 oLLAPLwzPQccecdfghilknmmmnpqrrccaahwaaahk_10221112011100 1054.15202771830 243
12791 oLLAPvMLAQccecdfgijmklnmmnthcnnnajqqqhofr_01120002121102 1370.28355461832 20
12794 oLLAPvwLQQccecdfginkmlklnnthcnnnaqqqqwsof_01120002121010 2095.11328632924 63
12801 oLLAPzMzMPcbeddfghijklmnnnhhnkbgqqqqqqqqa_21112220022002 2.99320282426178e6 53
12802 oLLAPzMzMPccecdfghijklmnnnhqrwffhhhhhhhqx_20102221122112 500.747423277015 37
12806 oLLAvAAPPMcacdeighjlkmmmnnjkaqnnvaqqxxaqj_20021000022200 797.666725780440 43
12816 oLLAvAPLMQccecdgihjklnmnmnhqrwwaqjjtqejns_20102220011112 2774.94527957614 5
12833 oLLAvLMLQQcccedihjnmlklnnmlnhceiqaawgwxxs_12001112222201 2009.57674788426 39
12835 oLLAvLMMAQccecdgklkkmjmnnnqhsjjawbbhwddlr_21012221101002 539.268356775873 29
12837 oLLAvLMPAQccecdgklimjlnmnnqhsjjawnawkiahj_21012221101021 1011.41094979106 23
12841 oLLAvLMQMPccecdgklkikjmnnnqhsjjawbnbwxxkn_21012221101011 523.927884982376 7
12845 oLLAvLPMPQcccedihjimnnlmmnlnxkxaajxxtfpit_12001112220001 3202.19465866890 101
12848 oLLAvLQLAQcccedikhjlmjnnnmlnxkxaaaqqrhgbj_12001112220001 1124.55589533352 29
12850 oLLAvLQLMQcccedihkjmlnklnnlnhceihhaaxrswb_12001112222011 1334.77694856924 19
12851 oLLAvLQLPQcccedikhjljmnmnnlnxkxaaaxriiojj_12001112220000 2060.71391899519 47
12855 oLLAvLQPzQcccedikhjilmnnnmlnxkxaaasqhhgbw_12001112220011 4241.32669719759 95
12863 oLLAvMALAQcccedgihjklmnnmnlnhcweiqahxhici_12001112220112 4441.71472547182 77
12885 oLLAvPAPzQcccedgihjlkmnmmnlnhcreihaaxqwbj_12001112220112 3782.84579433777 79
12895 oLLAvvAAQQccecdlklmjlnmmnnhqrwqajsssawraq_20102220010112 1674.34604264626 37
12899 oLLAvvAQAQccecdlkmkikjnmnnqhsjhawbnbwxjet_21012221101001 3569.52327434783 16
12904 oLLAvvAQQPccecdlklmkjlknnnhqrwqajsossohxq_20102220010112 3320.96438202998 19
12905 oLLAvvAQQPccecdlkmklkljnnnqhsjhawbrbwwxhq_21012221101001 1502.12329135731 11
12907 oLLAvvLQQQccecdjljkjmnnnmmhqrwqjjosjovckn_20102220010110 4827.40474287945 13
12909 oLLAvvMAQQccecdljljjlnmmnnhqrwqqjjssavcqa_20102220010102 10734.1327013174 25
12920 oLLAvvMQQPccecdljjmlkljnnnqhsjhhrbrbwwxxa_21012221101010 6818.88280396222 15
12926 oLLAvvQAAQccecdlkjljjlmnnnhqrwqaqjjssaqgb_20102220010122 939.187017388996 23
12928 oLLAvvQAQMcbeddljkkjjmklnnxxrwxaannkakkxn_01110001122101 9905.66154322758 93
12929 oLLAvvQAQMccecdlkjljjlmknnhqrwqaqjjssasqj_20102220010120 587.417210374545 17
12931 oLLAvvQAQPcbeddljkkjjmknmnxxrwxaannkakxnk_01110001122100 16071.5442733022 117
12936 oLLAvvQAQPccecdlkjljjlmnmnhqrwqaqjjssaqjj_20102220010122 869.111937652015 93
12937 oLLAvvQAQPccecdlkjljjlmnnnhqrwqaqjjssaqof_20102220010122 732.768345009858 14
12943 oLLAvvzQQQccecdklnkjmknnmmhqrwajsosjowrkn_20102220010111 3273.58009667234 5
12944 oLLAvwAMPQcacdeijhimnmlnmnjkaqnavshqogisi_20021000012220 85738.1986128156 19
12952 oLLAvwQPzQcacdeijhkilmnnnmjkaqnavajqxxxak_20021000012200 2578.85145994911 261
12953 oLLAvwQvQQcacdeijhkljnmmnnjkaqnavahnssoss_20021000012222 3200.13627518795 131
12959 oLLAvzAQMPccecdikhkljkmnnnhqrwaqqjssshhrw_20102220011122 3939.17154373632 31
12960 oLLAvzAwQQccecdhkiljlmmnnnqhsjahhwwsddluk_21012221100000 2567.39207721137 27
12968 oLLAvzPLQQcbeddgjkmnlmmlnnhhnkfhrahwahodd_21112221110020 12951.5471604769 13
12973 oLLAvzzMQQccecdhimnjlmmnlnqhsjahwhwjjjusl_21012221100000 11107.5656416505 29
12974 oLLAvzzQAQccecdihkilmknmnnhqrwaqjnjwgabqq_20102220011112 18978.3411252331 9
12975 oLLAwALLMQcccedfghimknlnmnlnhcqeeaewaigsb_12001122011220 2132.98689822852 61
12979 oLLAwALzMQcccedfghilknmnnmlnhcqeeahwhhbgk_12001122011200 1448.72011207355 179
12980 oLLAwAMzMPccecdfhgijklmnnnhqrwqaaxxxxxxkn_20102200110011 568.572354379487 3
12981 oLLAwAPLLQccddefghijknmmnnhsjahaaaaahofha_10001100110001 196.134107429500 14
12982 oLLAwAPzwQcccedfghjiklnmnnlnhcqeeaahhipok_12001122012200 2962.26962243940 19
13001 oLLAwvLMQQccecdflkklnlkmnnhqrwqqqhhqxxqgb_20102200001122 1565.83607905416 4
13002 oLLAwvLMQQccecdflmnljlkmnnqhsjhahxhnhxvnn_21012211110200 816.806409713764 11
13003 oLLAwvLMQQccecdflmnlmlmknnqhsjhahxhqhxxsj_21012211110200 992.708455557607 4
13004 oLLAwvLPQQccecdflkklmlnknnqhsjhahqhqhqxnk_21012211110200 1408.72530528908 11
13005 oLLAwvLQMQccecdflkmkllknmnhqrwqqqahhxxajj_20102200001122 501.259661389091 9
13006 oLLAwvLQMQccecdflkmkllknnnhqrwqqqahhxxafo_20102200001122 501.259661389091 9
13007 oLLAwvLQQMccecdflkmkljlknnhqrwqqqahhsxxqj_20102200001120 15984.7388960055 23
13009 oLLAwvMPQPccecdfijkklmknnnqhsjhgbhqqqxxqh_21012211110001 2848.85003846525 10
13013 oLLAwvPPQPccecdfhlmljlknnnqhsjhnaxhnhxqxh_21012211110202 401.243625723551 5
13014 oLLAwvPQPMcacdefjkiljmmmnnjkaaxxaaarxmlqj_20021000221210 7411.18398334375 75
13028 oLLAwwwQwQccddefgjjjklmnnnhsjahahhaaaaakn_10001100012200 311.143697672152 147
13040 oLLAwzzAMQcacdefiiiklmmmnnjkaaxxaaabpeaxn_20021000212120 336756.625160088 235
13042 oLLAwzzQzQcacdefiiikllnmnnjkaaxxaaagkxxvc_20021000212120 1160.51277987259 271
13077 oLLLAAMzMPcbdfggghijklmnnnxnqahvhqhqhqhei_10222011220122 701.961229732562 49
13078 oLLLAAMzMPcccgfghgijklmnnnlntpaxwxxxxxxxa_12001110011001 164.575763290445 9
13079 oLLLAAMzMPccdffgfhijklmnnnqgdatgqhqhqhqdm_21012210221022 165.422904679372 61
13081 oLLLAAPLMPccegfgghjiklmnnnqqqaqofaaxxxxvc_12220111221100 262866.546122664 9
13083 oLLLAAPvMQccdfgehgjilmmnnnqcedqqkbopvrudp_01112201012101 959993.169105640 57
13093 oLLLAAwzMQccdfgehgillnlmmnqcedqqkeqfafasw_01112201022201 2.71731567471945e8 85
13103 oLLLALALMQccdgfejhikjnnmmnhrhaaqaaajhiwci_02221002220112 783.103067075040 227
13108 oLLLALAPMPccdgfejhilkjmnmnhrhaaqaaaajqhjr_02221002220122 24734.1357922747 61
13117 oLLLALLAPQcbcfeejlikmnnmmntsmlaagggqqqaaq_20102221110022 5261.69095479094 29
13134 oLLLALMLPQccdefgihimklnmnnqgmatmekqkdmroo_21012211102222 359249.524965189 89
13142 oLLLALPAMPccdgfejkijjlmnnnhfhaqhhfosxhxet_20102220011120 259.167796059473 87
13151 oLLLALPMzQcccgegijkjlmmnnnlntiaalvvaaavnn_12001112200112 4325.78262042903 29
13152 oLLLALPPMPccdgfejkilkkmnnnhfhaqhhfxfjhxip_20102220011120 353.255683553237 105
13155 oLLLALPvQQccdfgehiiklmnmnnqcedqlhgvxienvn_01112201112000 969.998969071069 3
13156 oLLLALPzMQccdfgehiilknmmmnqcedqlhgqviinvn_01112201112000 769.218602294396 23
13159 oLLLALPzQPccdgfejkilmllnnnhfhaqhhfxxiphjf_20102220011112 320.370190039335 33
13160 oLLLALQLMMccdefgihjilklmnnqgmatmemkqqfhhr_21012211102212 1988.71197250086 95
13164 oLLLALvPQQcbcfeehmnjklmnnmtsmlaqaawbbllll_20102221110000 3498.62374086014 93
13182 oLLLALzQMPccdgfejkjijlmnnnhshahhhwfrhhhqx_12220112222112 159.889963702220 10
13200 oLLLAPPzMPccdgfehhjiklmnnnhfhaqiphfxhxhfj_20102220011201 178.884845806338 69
13207 oLLLAPwAMPcccgeggihjklmnnnlntiagaaxxxxxxa_12001112211001 736.065604034123 19
13210 oLLLAPwAPPcccgeggihkjmlnnnlntiagaaaaaaxxa_12001112211221 3507.66018152774 29
13212 oLLLAPwvQQcccgeggihmmllnnnlntiagaacrvwhah_12001112211110 1138.83117431272 67
13213 oLLLAPwwAQcccgeggihkllmnnnlntiagaaacrdigv_12001112211102 1278.21310344597 23
13214 oLLLAPzAMPccdgfehijiklmnnnhshahxqhfhhhhwr_12220112221122 329.397677627776 13
13227 oLLLAvAMQPcbedgfjkllmlknnnxxnxxaahqaxnxnk_01110221111200 2027.31693645563 39
13229 oLLLAvAPPQcbedgfkjlmnmkmnnhhwhhaaxaxxrqnk_21112001111020 19331.4481619385 43
13234 oLLLAvLPQQccdefgkjnmllmmlnqgmatrrasskkkkr_21012211100222 592.589115902307 22
13241 oLLLAvLQMQccdgfeimkljknnmnhshahfjofsjahjh_12220112222221 724.315873195423 12
13242 oLLLAvMMAQccdfgejlikmjlnnnqcedqebnfqwfprg_01112201110102 1.25972434968829e6 27
13258 oLLLAvQLQMccdfgejkilmjmmnnqcedqeegxxwmlxn_01112201110001 3643.69931757551 15
13270 oLLLAwAAMPcbedgfhijkjlmnnnxxnxxxaaxnxxxnk_01110221110011 6760.07915912240 10
13273 oLLLAwALAQccdfgehijmklmmnnqcedqqeehqqbbas_01112201102220 1098.04288315928 5
13275 oLLLAwAPAMccdfgehijikllmnnqcedqqeewqqjahr_01112201102212 1280.83873289664 55
13276 oLLLAwAPAMccdfgehijlkklmnnqcedqqeehhqqaqj_01112201102202 1382.40906696041 45
13280 oLLLAwAPwQccdfgehijiklnmmnqcedqqeewqqaasw_01112201102201 1098.04288315928 5
13284 oLLLAwLAPQccdfgehljknlnmnmqcedqqbofmfeiar_01112201102120 2524.99960396033 5
13285 oLLLAwLMMQccdfgehljkklmnnnqcedqqbovjfiigb_01112201102102 1033.93418135126 37
13286 oLLLAwLQzQccdfgehljkkmmmnnqcedqqbofvmeapk_01112201102101 1053.98092220417 99
13292 oLLLAwMwPQccdfgehikjknmmnnqcedqqebofisroj_01112201101222 907.977350747462 59
13294 oLLLAwPPLQccegfggkiljmnmnnqqqaqoadffxxaxc_12220111122011 1160.28475141392 15
13300 oLLLAwzPQMccdfgehjklklmmnnqcedqqefhjqqias_01112201102220 1153.99913344822 4
13329 oLLLAzvPQQcccgeggnmllnmmnllntiagaaaaxaaxa_12001112222001 699.522818955704 19
13350 oLLLLAAAMPcacfighjjkjlmnnnjkglwmmicsxqxud_20021210110021 674.938207996256 44
13352 oLLLLAAAMPcbefgigjiiklmnnnxxqhwrqgbxqxqep_10221011120012 254.967954027855 73
13356 oLLLLAAPMPcbeegiihjkklmnnnhhhhsssahhfhxsf_12001112200110 1201.80596448215 5
13358 oLLLLALAQMccedfghlkjlmklnnptrnbvxqdpnbwxn_10221201102201 1092.09096595467 11
13359 oLLLLALAQPccedfghlkjlmknmnptrnbvxqdpnbhnw_10221201102201 1079.83374780962 99
13360 oLLLLALLQQccdfighkmnllnnmmqcewkweaafvvrws_01112202210211 969.998969071069 3
13366 oLLLLALQAMccedfghlkjjlkmnnptrnbvxqdxpbhhr_10221201102212 1103.66647597041 87
13377 oLLLLAMAPPcbcgfihgjkilmnnnlougoonxxraahah_02211000211001 17252.8376282670 19
13387 oLLLLAMzPQcbeeghghilllmnmnxxamwkcrxojhhjw_10221111022201 10465.8953278692 47
13402 oLLLLAvPQQcacfighjmmnllknnjkglwmsrbinvjmx_20021210110201 1202.81968675376 38
13405 oLLLLAvQMQcbcgfihljikmnnmnlougooqqrvnahch_02211000211110 969.998969071069 3
13416 oLLLLAzAAQcacfighjljmknmmnjkglwmicsxrqduj_20021210110002 2929.98275653815 24
13418 oLLLLAzAQPcacfighjljmkknnnjkglwmicsxrjqbr_20021210110002 581.208908370164 9
13422 oLLLLAzPPQcbcegigkkljmmnnntsxojoaqlsfojrc_20102222201100 1445.67899223680 59
13427 oLLLLAzzQQcacfighkjnmkmmnnjkglwmmsxijaxdu_20021210110010 2424.04482993998 42
13429 oLLLLLAAMQcbcghjkilkjnmmmntsdotxrqmqsoofw_20102221201001 2177.77292101191 65
13431 oLLLLLAAQMcacfhkjkjlkjlmnnjkghtadlcgsghqj_20021210100020 1026.26597011204 61
13436 oLLLLLALQQcbcfhgkkljjmnmnntshbfhhpqtkrsff_20102222201001 1048.93835660298 51
13439 oLLLLLAMAQcbcghjkilljjnmnntsdotxrqaqtxclm_20102221201000 1060.13670112030 21
13446 oLLLLLAMPQcbcfhgkkimnmlnlntshbfhhsqfosgsr_20102222201011 832.314470693914 46
13447 oLLLLLAMQMcbdefigkjlklmlnndwigokxmqpvvfqj_21010212220002 26645.7737833258 38
13448 oLLLLLAMQPcbcghhiiljkkmnnntsdccsrqtksnqaq_20102221200002 3328.95602630617 87
13450 oLLLLLAMQPcbdgfhikkmklmnmndwxgjjidadfgpnr_21010212211212 4768.67738622867 63
13476 oLLLLLLAQQccdggkimlnjjlnnmhrhgdbqaihkffcj_02221000102121 322191.204470036 61
13481 oLLLLLLMQQcbegfkliknmnllmnxxmxmmjxxmfskgb_10221011022122 1341.91291641580 18
13487 oLLLLLLQAQccdggkimklljnlnnhrhgdbqlxphhfum_02221000102121 868.257376560791 18
13499 oLLLLLMAAQcbefghijjkmmnnnmxxqhsoxqxxcqqak_10221011122200 1176.52691519680 151
13501 oLLLLLMAMQcbefghijjkmllnnnxxqhsoxqxxofqax_10221011122201 1201.80596448215 5
13505 oLLLLLMLQQcbegfjklkmknmmnnhhqaaaqxaxajsof_12001121100000 16942.4284647070 45
13511 oLLLLLMMMQcbdgfhilkmkmnlnndwxgjjxdadgmgdu_21010212211010 761.213319139812 7
13512 oLLLLLMMMQccdghighjlkmnmnnhshwwbgplfjawph_12220111022020 1022.48746548379 49
13514 oLLLLLMMPQcbegfjkljknmnnmmhhqaaaqxxhawwof_12001121100002 67370.4064284085 89
13516 oLLLLLMMQPcbegfjkljkjkmnnnhhqaaaqxxxxaqaq_12001121100002 5472.78841144305 9
13517 oLLLLLMMQPcccgigkikmlljnnnlnicwanexebkaep_12001112102201 723.998618781895 5
13521 oLLLLLMPMQcbefghijkmllmnnnxxqhsoxxhhffxhq_10221011122220 1091.76894998920 13
13522 oLLLLLMPMQcbefghijkmlmlnnnxxqhsoxxhhooxhq_10221011122220 734.561931026117 29
13524 oLLLLLMPPQcacgfkhimlklnnnmjkjjtqmqjcnllmj_20021210100022 1009.58178770105 143
13527 oLLLLLMPQPcbegfjkllkmklnnnhhqaaaqaxaxaqhx_12001121100002 24129.0637290169 8
13530 oLLLLLMQMPcbefghijjkjlmnnnxxqhsoxqxxhqqfo_10221011122200 642.134962687325 28
13531 oLLLLLMQMPccdggkhilkkjmnmnhrhgdcbqdqhxqnj_02221000102210 732.312030525601 53
13537 oLLLLLMzQQcbefgjijjmnlmnnmxxqhdoxqxxwgggg_10221011122200 1510.22727658858 79
13539 oLLLLLPAMQcccgigjikhlnmnmnlnicwmnejnugdrh_12001112102201 1342.26771075398 37
13548 oLLLLLPMMQcccgigjikmkllnmnlnicwmneqirfmsj_12001112102202 5.49839481942049e11 66
13552 oLLLLLPMPQcbcfhgkjimnmllnntshbfhqsqfonkbr_20102222201111 2691.11876865622 82
13559 oLLLLLPPAQcbcfhgkjimjlnnnmtshbfhqratjxqhs_20102222201100 1089.92351678093 78
13567 oLLLLLPQMPcbcfhgkjiijlmnnntshbfhqsrtjxxnk_20102222201100 729.944652639576 43
13576 oLLLLLPwQQcccgigjilnmnllmnlnicwmndmsfrfwj_12001112102201 839.567820872211 39
13580 oLLLLLQAMPcbefghikjjklmnnnxxqhsoqxqxxaxvc_10221011122011 798.494517839786 139
13581 oLLLLLQAMPcbefgjihjjklmnnnxxqhdogxqxxqxrg_10221011122001 72625.7293469254 35
13582 oLLLLLQAMPcbegfjkhijklmnnnhhqaaaooxxhahrw_12001121100211 2661.96308465889 93
13584 oLLLLLQLMQcbcfhgkkjmlnmnlntshbfhhqqafogsr_20102222201011 1584.67718661191 22
13588 oLLLLLQPMPcbcefkjhiljjmnnntsuwqefwhqtqhck_20102221200221 395.000012867300 11
13589 oLLLLLQPMPcbefghikjklkmnnnxxqhsoqxxhxqqfo_10221011122200 765.376690414400 65
13590 oLLLLLQPPMcbcefkjhiljmllnntsuwqefwhqsckhr_20102221200212 3205.89170872001 123
13593 oLLLLLQPPPccdgghhkiljmlnnnhrhgvcxbxhhbxbg_02221000102210 723.998618781895 5
13594 oLLLLLQPzQcbcefkjhiljmnnnmtsuwqefwhqsqmdw_20102221200212 1090.32535380428 45
13600 oLLLLLQzMQcbefghikjkmnmnmnxxqhsoqxxxqcqka_10221011122200 1493.76223273396 33
13601 oLLLLLQzPQcbegfjkhiklmnnmnhhqaaaooxjkrbnb_12001121100022 6309.67975947539 85
13602 oLLLLLQzQPcbefghikjkmllnnnxxqhsoqxxxfoqax_10221011122201 1486.19043190637 14
13603 oLLLLLvQQQcacfhklnnkjnmlmmjkghtlcogsgvfkv_20021210100020 1103.68073943025 119
13607 oLLLLLvQQQccdghinjlkmkmmnnhshwwhphhlfwwbg_12220111022202 4397.61956669701 26
13614 oLLLLLwMQQcbegfjkikmllmnnnxxmxddjxdmrvwbc_10221011022202 2373.69444308318 25
13615 oLLLLLwPQQcacfhkjmmljmnnlnjkghtacossgnccb_20021210100202 1812.28273618004 115
13616 oLLLLLwPQQcbcfgggnmlnlmlnmtsqjjraaajjojjo_20102222200101 605.348447019685 11
13621 oLLLLLwQMQcbegfjkilmimmnnnxxmxddwhxsvvaud_10221011022201 2891.23847118168 26
13624 oLLLLLwQPQcbegfjkilmnlmmlnxxmxddwhxqrvvrj_10221011022202 1746.82240042564 145
13627 oLLLLLzAQQcacfhkkjmljmllnnjkghtdlcrsgfshj_20021210100002 754.057915197504 9
13636 oLLLLLzQAQcacfhkklmmjlnlnnjkghtdlcosslchh_20021210100002 1016.97921929423 19
13642 oLLLLLzQPQcacfhkkjmmjmnlnnjkghtdlcosgusud_20021210100000 1703.02528618675 25
13647 oLLLLLzQQPcacfhkkjmmljmnnnjkghtdlcorsghld_20021210100002 1103.65879675213 45
13669 oLLLLMLPPQcbcghiihmllnklnntsdojofddbxswqh_20102221210110 1496.22708885214 49
13671 oLLLLMLPQPcbcghiihmlmlmlnntsdojofddkbnwqj_20102221210112 1116.35852299846 165
13675 oLLLLMMAMPcbegfhigijklmnnnxxmxwowjxmqqqqa_10221011022002 1783.03641882749 83
13676 oLLLLMMAMPccedfigjikjlmnnnptrncrdviakhqnc_10221201101220 765.205179260284 10
13694 oLLLLMPPPPcbcghiikhlkkmnnntsdojotfdxsxxnk_20102221210100 1119.69417629961 89
13712 oLLLLMvQQPcbcghiimjmlmllnntsdojoqmadobwqj_20102221210102 5441.81089051717 177
13718 oLLLLMwMPQcacfhijjilkmlnnnjkghmtqmosxflnc_20021210100012 781.811607420170 42
13719 oLLLLMwMPQcccffgjhllmmmlnnhwarwxgxarbwrww_20102202211011 1501.58744407895 14
13723 oLLLLMwPQMccdegfjijmmklmnnlrugsxnaaqnkchw_12000111120201 223153.473531140 51
13728 oLLLLMwwQQcacfhijjimkmlmnnjkghmtqmesxfxhj_20021210100012 1758.50221262687 27
13740 oLLLLMzzQQcbcgfigkjnlmllnnlougokxqxsjkcvc_02211000221121 15568.3273270320 205
13741 oLLLLPAAMPcbeggfjhiiklmnnnhhquvacovaqqqxh_12001121100220 593.686514089001 9
13742 oLLLLPALPQcbeggfjhimnlnnmmhhquvacohqvhxnv_12001121100022 1228.92539927833 201
13743 oLLLLPALQPcbeggfjhimkklnnnhhquvacohjsvqul_12001121100022 1075.27851511113 31
13744 oLLLLPAMMPcbeefihjhjlkmnnnhhxannxkxqkhqkv_12001112202012 798.390093857233 23
13745 oLLLLPAMMPcbefgjhhjilkmnnnxxqhxbwubxvqxrg_10221011102001 785.413028608388 141
13746 oLLLLPAMPPcbefgjhihklmknnnhhiuhbnkuhhwhbg_12001121121211 203.598301709665 13
13747 oLLLLPAMzQcbefgjhihklmnmmnhhiuhbnkuhhhhar_12001121121212 232.707935155686 17
13749 oLLLLPAPPPcbeggfjhillmlnnnhhquvacoluqvqsj_12001121100022 1039.23511005987 92
13767 oLLLLPLQMMcbceggijkljjlmnntsxoosxldetwhxn_20102222201101 1606.62978811315 39
13772 oLLLLPMAMMcbegfjhgjikllmnnxxmxxrwlbhkwhqj_10221011002202 429.307993403047 153
13773 oLLLLPMAMPcbefgjhikkklmnnnxxqxxjoqxhxxxvc_10221011102011 2.10118375461843e6 7
13775 oLLLLPMAMPccedfihikjilmnnnptrnccbxxcqxqpe_10221201101200 316.455450541024 9
13777 oLLLLPMLPQcbegfjigiknmmnmnxxmxxowjmxjslgm_10221011002221 2114.96262634090 17
13779 oLLLLPMMMPcbegfjigijklmnnnxxmxxowjlmvqqjs_10221011002200 1781.55634003623 11
13781 oLLLLPMMzQccedfihikjllnmnnptrnccbxxxcxxjo_10221201101010 532.046713439499 51
13782 oLLLLPMMzQccedfihikjlmlnnnptrnccbxxxqflsj_10221201101022 677.650298546539 171
13783 oLLLLPMPMPcbefgijijjlkmnnnxxqhrdoxqxhqxrg_10221011122001 362.386145013347 69
13787 oLLLLPMwPQccedfihikjlnmmnnptrnccbxxcescxa_10221201101001 433.871607082137 139
13789 oLLLLPPAMPcbdefhihkijlmnnnhrugvvkhrphhhqx_12000121111221 316.455450541024 9
13792 oLLLLPPPMMcbdgfghiilklmlnndwxgojkfarglfhw_21010212210121 2177.57326084548 137
13796 oLLLLPPPzQcbdefhihkjllnmnnhrugvvkhpxjhekc_12000121111202 515.369695712876 38
13797 oLLLLPPPzQcbdefhihkjlmlnnnhrugvvkhpxhspkv_12000121111220 675.641573615835 47
13798 oLLLLPPzPQcbdefhihkjmnlmnnhrugvvkhpoqsrep_12000121111220 429.515820656836 57
13800 oLLLLPQLMPcbeggfjhijlkmnnnhhquvacoxhcqhnv_12001121100221 644.657516821317 139
13801 oLLLLPQzMPcbefgghhjiklmnnnxxqhrbwxbxqxqep_10221011120012 654.993255523828 7
13808 oLLLLPwAAQcbegfjhgikllmmnnxxmxxrwbhwgwwhs_10221011002220 360.657294381561 67
13809 oLLLLPwAMQcbefgjhilkmnnmmnxxqhxsohhxxqkvx_10221011102201 585.294237837237 39
13813 oLLLLPwMMQcbdgfjhikmkknnmndwxgqjjpapgqlni_21010212222211 842.998813758711 7
13814 oLLLLPwMMQcbefgjhillknmmnnxxqhxsohahxjsxx_10221011102221 477.053292541907 5
13815 oLLLLPwMPQcbefgjhhimnnnlmmxxqhxbwbxxudbrg_10221011102201 703.322999108421 127
13816 oLLLLPwMPQccedfihijlmnlnmnptrnccbxpchoawx_10221201102201 551.018394850752 8
13817 oLLLLPwMQPcbefgjhhimkklnnnxxqhxbwbxrbbqti_10221011102200 806.526440724713 139
13818 oLLLLPwMQPcbefgjhillklmnnnxxqhxsohahvvqxh_10221011102220 634.464543219210 113
13819 oLLLLPwPMQcbefgjhikmknnmnmxxqhxsohhhxqsxj_10221011102221 552.532816063604 18
13821 oLLLLPwPQPcbefgjhikmklknnnxxqhxsohhhvnqxh_10221011102220 756.899739091377 127
13823 oLLLLPwQMPcbefgjhilklkmnnnxxqhxsohhahxhnk_10221011102211 257.364875211161 73
13825 oLLLLPwQzQcbefgjhhillmnlnnxxqhxbwbtixqbrb_10221011102210 499.011941482314 105
13827 oLLLLPwwQQcbefgjhilnlmmmnnxxqhxsohxvvjskv_10221011102220 986.666924747213 5
13828 oLLLLPwzQQcbefgjhiknlknmmnxxqhxsohxvnksjk_10221011102220 1197.01467012605 51
13830 oLLLLPzAMQcccgihgjlkmknmmnlnickwmtmhrmvnj_12001112102022 845.902514425423 66
13832 oLLLLPzAPQcbdefhihljmlnnmnhrugvvkdpootinp_12000121110020 551.018394850752 8
13833 oLLLLPzAQPcccgihgjlkmkknnnlnickwmtmhnrqlu_12001112102022 686.440869853875 14
13834 oLLLLPzLQQcccgihgjllknnmmnlnickwmulnfccfg_12001112102011 24322.4919479096 74
13835 oLLLLPzMMQcbeggfjiilkmnmnnhhquvaovavcavxx_12001121100001 104.544129690442 43
13839 oLLLLPzPAQcbeggfjikmmknmnnhhquvaoxluvavie_12001121100001 738.682284511113 15
13841 oLLLLPzPMQcbeggfjikmmnlnmnhhquvaoxluqcuvm_12001121100002 703.686017739429 145
13852 oLLLLPzQMPcbeggfjiiklkmnnnhhquvaovxavaqcn_12001121100012 558.625778699243 129
13854 oLLLLPzQMPccdghiijljkjmnnnhshwjwphphhhhbg_12220111022211 7999.95292116469 47
13856 oLLLLPzQPPcbeggfjiiklmlnnnhhquvaovxaqcxvn_12001121100021 434.827650423350 111
13859 oLLLLPzQzQcbeggfjiiklmmnnnhhquvaovxaquieo_12001121100021 696.419214561775 147
13861 oLLLLPzzQQcbeggfjiknkllmnnhhquvaoxhvccvnv_12001121100002 478.432693802342 115
13873 oLLLLQvMPQccedfihgjlmlmlnnptrncvrqtgovcxs_10221201121220 1771.31809831595 53
13877 oLLLLQwAMPcbcfgihggjklmnnntsqjjjjrxxxxxxa_20102222200110 616.981984630371 11
13878 oLLLLQwAPPcbcfgihggkjlmnnntsqjjjjraaaaxxa_20102222200220 3595.53758161269 17
13887 oLLLLQwvQQcbcfgihggmmlnlnntsqjjjjrcjvqsaq_20102222200001 1001.15416220504 13
13896 oLLLLvAMQQcbdefjhinjklmnmnhrugqkrapfvsvsj_12000121110010 106738.845543972 39
13900 oLLLLvAPQQcbdeflhkkjnmnlmnhrugikxxpxcjcsf_12000121110012 36997.2142228950 23
13907 oLLLLvLQQQcbegfminlinmllmnxxmxmwhdsjscfcf_10221011022112 2687.93445859601 31
13910 oLLLLvLQQQccdgginmlkjjmmlnhrhgbqqqqhkofnj_02221000102112 29491.1341120511 25
13913 oLLLLvMAQQcbefgijljjmlmnnnxxqhoxlqxhfogsr_10221011122120 666.917435825024 26
13914 oLLLLvMAQQcbefgljmjknllmnnxxqhqxiqixarwgg_10221011122220 7555.55737331266 81
13915 oLLLLvMAQQccedfkijkmlmlnmnptrndjxmtmgsnbn_10221201100010 478.792072976925 69
13916 oLLLLvMMQQcbefgijmkkmnnlmnxxqhoxaxqhfofoo_10221011122122 2701.99962990372 6
13917 oLLLLvMPQQcacfihljmjknnmmnjkglxmccsswgrjj_20021210122122 723.998618781895 5
13918 oLLLLvMPQQcbefgijjkkmllnnnxxqhoxqxqhffofo_10221011122122 347.227444917690 34
13919 oLLLLvMPQQcbefgijjnkmlnlmnxxqhoxqxqhfvfoc_10221011122120 330.262554916880 65
13920 oLLLLvMQAQcbefgijmjkkmnmnnxxqhoxaqxqhaote_10221011122121 1038.54679796478 85
13921 oLLLLvMQMQccedfkijkkmmlnnnptrndjxmatgsgwj_10221201100012 621.632021834895 87
13922 oLLLLvMQPQcbefgijljkmnnmmnxxqhoxpqxhwwroo_10221011122122 146.754819397234 49
13923 oLLLLvMQPQcbefgijmjkmlnnmnxxqhoxaqxhfofoo_10221011122122 911.169791579641 7
13924 oLLLLvMQPQcbefgijmjknllnmnxxqhoxaqxxffnok_10221011122120 1888.91240749134 77
13928 oLLLLvMQQPcbefgljljkjmlnnnxxqhqxhqxxhaqqa_10221011122220 782.826402498392 6
13929 oLLLLvMQQPcbefgljmjkkmlnnnxxqhqxaqxqhaaqq_10221011122221 459.660886526664 17
13936 oLLLLvPPQQcbdefhklljnmnmlnhrugkiaapxkjovs_12000121110012 2380.41499383862 51
13938 oLLLLvPQAQcbcfhjiliimmlmnntshbiresrjrsvuk_20102222201010 1455.05418156607 27
13939 oLLLLvPQAQcbcfhjillikmlmnntshbirehrmjsvpj_20102222201012 1691.72058126982 14
13942 oLLLLvPQMQcbdefhkilljmmnnnhrugkiraaprodlq_12000121110012 766.316938818002 47
13950 oLLLLvPQQPcbdefhjikkjlmnnnhrugkxrxxpfoqit_12000121110012 1117.04507769767 53
13954 oLLLLvQAMQcbefgikjijmlnmnnxxqhoqxnqxfaspa_10221011122101 1820.40155445508 19
13955 oLLLLvQAMQcbefglhjjkmnmmnnxxqhqgxqxxrrgof_10221011122202 2.03668290632107e8 113
13957 oLLLLvQAPQcbefgihjlknmmnnmxxqhogxixbbrrff_10221011122100 1910.67491157252 49
13958 oLLLLvQAPQcbefgikjljmnlnmnxxqhoqxlqxcfcsc_10221011122100 773.058080501372 119
13959 oLLLLvQAPQccedfkjijknlmnnmptrndijxmxsnnkn_10221201100000 1036.30465380736 21
13960 oLLLLvQAQMccedfkjijklllmnnptrndijxmqhsnxn_10221201100001 1121.29136952229 33
13963 oLLLLvQLQQcbeefjhimnklmnnmhhxaxkkaannnnnn_12001112202200 682.194583151909 11
13964 oLLLLvQLQQcbeefjhkmnjlnmmnhhxaxkxaqxnnccc_12001112202200 1401.60545672788 5
13965 oLLLLvQLQQcbefgikjmnknnlmmxxqhoqxxhxfoffs_10221011122102 1187.72636814418 6
13966 oLLLLvQMQPcbefglkjlkmklnnnxxqhqqxhxhxaqqa_10221011122220 936.196498364943 18
13969 oLLLLvQPPQcbefglhjkklnmnmnxxqhqgxxiaborgw_10221011122220 113525.972375661 17
13971 oLLLLvQPQPcbefgikjjmjklnnnxxqhoqxqxxxfhdl_10221011122102 678.053946776128 109
13972 oLLLLvQPQPcbefglkjjkjkmnnnxxqhqqxqxxxhqxh_10221011122220 363.424114629717 22
13973 oLLLLvQQAMcbdefihkjjjllmnndwigjjqeilpkaqj_21010212220020 1537.68975867254 35
13975 oLLLLvQQPPccedfkjijkkmlnnnptrndijxmaxsxhq_10221201100001 640.697068553301 9
13979 oLLLLvQwQQccedfkjljmjlmnmnptrndiexaumknkn_10221201100020 508.261541353679 57
13984 oLLLLvwQQQccedfkjikmnmnlmnptrndxwappwwsww_10221201100022 1638.56660129156 7
13987 oLLLLvzQQQcacfiljmmljnmnnljkgltqcvwsbvngk_20021210122100 5600.55396864427 187
13988 oLLLLvzQQQcbdefhilkjmnmnnmhrugkraxprrjjff_12000121110000 3373.25422678958 13
13999 oLLLLwAMMQcbedghijlkmkmlnnxxwvcnpxhmvjkir_21112000011122 2524.99960396033 5
14002 oLLLLwAMQMcbedghijlkmmkmnnxxwvcnpxhmkvjxk_21112000011120 7339.21804204304 227
14013 oLLLLwLAQQcbcgfilmjnnknlmmlougohqamufovnn_02211000221112 1297.99922958352 3
14016 oLLLLwLMQQcbedfihljkmnkmnnhhngbwxhhbbwbwk_01110222201111 172884.367506203 173
14023 oLLLLwLQPQcacfigilmmlmknnnjkglwdcwcnokpel_20021210121022 3709.06610916666 147
14024 oLLLLwLQPQccegggmlkmlnlmknhhhaghqqhawwgnk_02221000001121 3.07372540202499e6 23
14041 oLLLLwMQPPcbegfhgkjlkkmmnnxxmxwwqxhxggwhs_10221011022220 601.968844376146 175
14045 oLLLLwPAMQcacfighiljlmmnnnjkglwldfnnxilpk_20021210121021 3.94746574016662e6 45
14046 oLLLLwPAQMcceggghlkjlmlknnhhhagsqquawwnxk_02221000001110 5.49698502673802e7 81
14051 oLLLLwPQLQcacfighiljknmmnnjkglwldfnwteiiv_20021210121011 3473.72000111845 31
14053 oLLLLwQLPQcbcgfigkkmknlmnnlougonhxmfvoovv_02211000221221 969.998969071069 3
14054 oLLLLwQPwQcbdefhgjilkknmnndwignkxbapvaqjb_21010212200122 1072.88939118170 14
14055 oLLLLwQvQQcbcgfigkknkmlnnmlougonhxxfjjvcj_02211000221221 808.272528937434 67
14058 oLLLLwwMQQcbegfhgjknmlmlmnxxmxwwxxqwrbgbj_10221011022222 1060.49144940400 21
14060 oLLLLwwQMQcbegfhgjikmmlnnnxxmxwwxsxwbgudx_10221011022221 3027.96822609501 63
14063 oLLLLwwQPQcbegfhgjiknmlnmnxxmxwwxsxqbgibp_10221011022220 890.493322182001 47
14065 oLLLLwzPQQcbeegikjmjllnnmnhhhhsadhdigfskf_12001112220201 60297.5357281726 9
14066 oLLLLzAAAQcbefgjihkimmnnmnxxqhxogibrbhtbp_10221011101222 1.78883167488356e12 97
14067 oLLLLzAAMQcbefgjkhliknlmnnxxqhxqghbaxbbud_10221011102221 1311.69331094335 89
14068 oLLLLzAAPQcbefgjihkinllmnnxxqhxogibxkvbud_10221011101221 23500.8167322375 11
14069 oLLLLzAAPQcbefgjkhlimmnnnmxxqhxqghbrbofbb_10221011102222 1817.41500450314 97
14071 oLLLLzAMAQcbefgjkhlmmknlnnxxqhxqghpeaxbxx_10221011102221 18463.6283387709 109
14072 oLLLLzAMAQccedihiiljmmnmnnptrbvjbxucwxcqh_10221201101120 753.197977271605 15
14073 oLLLLzAMMQcbefgjkhlmmlmnnnxxqhxqghpevvofb_10221011102222 57105.5560858573 28
14074 oLLLLzAMPQcacfihkkjjnmmmnnjkglmmiqcxmhmdu_20021210121020 1039.24201392063 86
14076 oLLLLzAMPQcbefgjihkmlmnlnnxxqhxogipvvfvrb_10221011101220 32126.3255193298 12
14079 oLLLLzAPPQcbefgjkjimnlmmnnxxqhxqubxxvwbrg_10221011102200 859.995534168517 135
14080 oLLLLzAPQPcbefgjkjimlllnnnxxqhxqubxtivqpe_10221011102200 645.453980455427 57
14082 oLLLLzAQPPcbefgjkjkikmlnnnxxqhxquebpxvqti_10221011102200 906.257909571087 8
14083 oLLLLzAwQQcbefgjkhlnklmlnnxxqhxqghxavvbwb_10221011102220 732737.715335604 9
14084 oLLLLzAzQQcacfhjkklmmlmknnjkghhmicjkgfvhj_20021210121022 992.708455557607 8
14086 oLLLLzLMQQcbegfjmklklnklnnhhqahqxxxxaggof_12001121120000 13743.6332417251 25
14088 oLLLLzLPQQcbeggjiimnlllmnnhhquhovxavkvvcc_12001121120000 174.170685543380 61
14095 oLLLLzMAAQcbcgfhglkjmllnnnlougonqqixsbeit_02211000201111 3655.28741957099 35
14096 oLLLLzMAPQcbefgjiklkmknmnnxxqhxopiixbogkc_10221011101200 2206.99954689615 4
14101 oLLLLzMLQQcbeggjjilnnklmmnhhquhtoxlugvccv_12001121120000 392.995314632649 50
14103 oLLLLzMMPQcbcgfhglkjnmnmnmlougonqqeooggbb_02211000201111 969.998969071069 3
14105 oLLLLzMMPQcbegfjgkjmllnmnnxxmxxwtlmmkvrsf_10221011002201 1097.74261553591 27
14107 oLLLLzMPAQcbeggjjiilmknmnnhhquhtovxagqcum_12001121120002 352.642449869394 12
14108 oLLLLzMPMQcbefgikjjmlnnnmmxxqhrqxqxhrofrg_10221011122202 729.251924770977 83
14109 oLLLLzMPMQcbefgjkiimlnmmnnxxqhxqgbxhxwbud_10221011102201 390.545583991424 85
14110 oLLLLzMPMQcbegfjgkliknlmnnxxmxxwhhsxxgblm_10221011002221 2789.14814733727 43
14112 oLLLLzMPPQcbefgjikkmlnnnmmxxqhxopixhrborg_10221011101202 518.082767803552 75
14113 oLLLLzMPQPcbefgikjjmlkknnnxxqhrqxqxharqti_10221011122200 520.500751918950 11
14114 oLLLLzMPQPcbefgjikkmjlknnnxxqhxopixuhbqti_10221011101200 440.882944946825 73
14115 oLLLLzMPQPcbeggjjiilmklnnnhhquhtovxagvaie_12001121120001 438.134516780585 109
14116 oLLLLzMQMPcbefgikjljllmnnnxxqhrqxiqthrqqa_10221011122220 991.184841497107 87
14117 oLLLLzMQMPcbefgjkikiklmnnnxxqhxqgebphxqrb_10221011102210 339.112827169341 27
14120 oLLLLzMQzQcbefgjiklkllnmnnxxqhxopiithxoud_10221011101221 590.023927163679 75
14123 oLLLLzMzQQcbefgiijklmnmnnmxxqhroxihbbffgg_10221011121200 2524.99960396033 5
14124 oLLLLzMzQQcbegfjgklknmmlmnxxmxxwhhxqwggbj_10221011002222 9228.77364358359 105
14125 oLLLLzPAMQcbegfjhiklmnnmmnhhqahooxxhhawwa_12001121120021 1957.60228153034 83
14133 oLLLLzPLQQcbeggjhinnlllmmnhhquhcoluvkvjsv_12001121120000 840.575270303425 13
14134 oLLLLzPLQQcccghihjlnmmklmnlnhbgnpthrnkwcr_12001111120202 2165.52950044323 225
14137 oLLLLzPMMQcbeggjhikmmnlmnnhhquhcoxluhvcpt_12001121120001 457.580686989534 109
14138 oLLLLzPMMQccedihikljlmlmnnptrbvbttumwbcuj_10221201101122 872.269270832988 111
14139 oLLLLzPMPQcacfihlijjmmnlnnjkglmmdqcmhxjlr_20021210121022 158384.722636663 62
14142 oLLLLzPPAQcccghihjilmmlnmnlnhbgnprtrnwxcn_12001111120201 62412.9199067212 101
14143 oLLLLzPPMQcbegfjhilmlnnmmnhhqahooxaxhajsa_12001121120001 13602.6486521183 8
14147 oLLLLzPPPQcbeggjhiimnlmmnnhhquhcovahvjspt_12001121120001 412.924650975504 35
14152 oLLLLzPPQPcbeggjhiimlllnnnhhquhcovavkvqhx_12001121120002 579.350393896195 129
14156 oLLLLzPQMPcbegfjhiklklmnnnhhqahooxxxxhagb_12001121120011 952.173033207591 63
14158 oLLLLzPQPPcbeggjhikikmlnnnhhquhcoxvxhvqkv_12001121120012 197.121244752425 67
14160 oLLLLzPwQQcbeggjhiknlllmnnhhquhcoxhvkvcnv_12001121120002 661.798062580298 135
14161 oLLLLzQAPPcbefgjihkkimlnnnxxqhxogpibxoqrb_10221011101210 659.974146804920 73
14162 oLLLLzQLAQcbeggjjhimmknmnnhhquhtcolugqvhx_12001121120002 1059.79592218219 181
14164 oLLLLzQLPQcacfihkkijlmnmnnjkglmmidcwmxluf_20021210121222 1551.83502688761 15
14165 oLLLLzQLQMcccghikhjkmlllnnlnhbgdnphhrnfhw_12001111120021 2174.97484252489 213
14167 oLLLLzQMMPcbefgjihkkllmnnnxxqhxogpipexpbr_10221011101210 3841.99973971888 4
14168 oLLLLzQMPMccedihiikkjllmnnptrbvjbqhuwcuqs_10221201101220 2362.21788488062 111
14169 oLLLLzQPMPcbeggjjhiilkmnnnhhquhtcovagqqsj_12001121120022 644.634117558304 139
14171 oLLLLzQvQQcbeggjjhinkllmnnhhquhtcohgjsvnv_12001121120002 1098.16120576649 61
14172 oLLLLzQwQPcbeggjjhikmklnnnhhquhtcoxhgcqul_12001121120022 730.088851754254 29
14175 oLLLLzvQQQcbegfjimniklmnnmxxmxxwhxsbbowwo_10221011001120 1248.19051034522 53
14177 oLLLLzwAQQcbefgjilmnlmnlmnxxqhxoahhhvvoss_10221011101222 356.643162409972 61
14178 oLLLLzwMQQcacfhjkimjnklnmnjkghhmmocevrxfx_20021210121001 1193.84428992800 21
14179 oLLLLzwMQQcbefgjikknlmllnnxxqhxoldhhvnosj_10221011101222 975.030682782020 45
14180 oLLLLzwMQQcbegfjgjiknmlnmnxxmxxwlsxvbgbbg_10221011002222 503.718065844419 67
14181 oLLLLzwPQQcbefgjikljlmnmnnxxqhxoituhvfvgr_10221011101220 14757.5955941473 37
14182 oLLLLzwPQQcbefgjkinmmllnnmxxqhxqbxtirbwbb_10221011102220 702.952806338550 9
14183 oLLLLzwPQQcbefgjkmlmlnmlnnxxqhxqhhahhvnsj_10221011102222 403.572865091399 31
14185 oLLLLzwQAQcbefgjikmkmlnlnnxxqhxolhdahxoqx_10221011101221 485.893538141428 97
14186 oLLLLzwQAQcbefgjklmljlmnnnxxqhxqihtuhvofb_10221011102222 1171.40122858444 13
14189 oLLLLzzAQQcacfhjklmklmlknnjkghhilcvsggvhj_20021210121002 992.708455557607 8
14191 oLLLLzzMQQcacfihkjjmmnnllnjkglmiqcrbmhrjm_20021210121002 769.194783536086 26
14192 oLLLLzzMQQccedihiljlnnmmnmptrbvbtumcwfjck_10221201101122 1294.26254759595 33
14193 oLLLLzzPQQcacfhjkmmlnmnklnjkghhicorkgfvrv_20021210121002 2246.26950216449 29
14195 oLLLLzzPQQcbceggllmjjmknnntsxooaqhqtosfof_20102222200110 1196.88152611553 16
14197 oLLLLzzQPQcccgihjlmjnlklnnlnickxhtphgkwvn_12001112100202 742.406244029148 78
14200 oLLLLzzQQPcccgihjlmjmmllnnlnickxhtpulgwxn_12001112100201 743.473972695964 37
14209 oLLLMAMzMPccegfhhhijklmnnnhqhaqfohhhhhhrw_20102222112211 340.447562997409 5
14210 oLLLMAMzMPccegfhhhijklmnnnhqhaqjshhhhhhbg_12220110221122 2068.54352196692 11
14211 oLLLMAMzPPccegfhhhijkmlnnnhqhaqjshhhggxqh_12220110221110 1396.91308220634 21
14215 oLLLMAwLPQccegfhhhiklmnnmnqhqahrwqwaqqjns_02221001222001 1547.76206344125 29
14216 oLLLMAwzAQccegfhhhillmlnnnhqhaqjshhaqaqjs_12220110222100 526.998102459961 4
14217 oLLLMLAAMPccdefghijkjlmnnnhftagftihoqhhxq_20102202001221 246.251155137994 85
14218 oLLLMLAAMPccdgfhiihkjlmnnnqgqablmrqgxxxxa_21012222111001 574.237944195705 145
14219 oLLLMLAMLQccdefghijklmmnnnhftagftihxahsof_20102202001122 517.576796660297 15
14220 oLLLMLAMMPccdefghijklkmnnnhftagftihxgtxpi_20102202001120 438.888874346699 121
14221 oLLLMLAMzQccdefghijkllnmnnhftagftihxphkgb_20102202001122 442.299221758171 123
14222 oLLLMLLMMQccdgfhiljjkmnnmnhshasthevjrmdwe_12220110112222 823.860935707323 21
14223 oLLLMLMLAQccdefghijmlklnnnhftagftaxfrwmwg_20102202001010 143.797085208744 57
14224 oLLLMLMLAQccdgfhiikjmmnmnnqgqablmqgnkqgti_21012222110112 453.037419361283 31
14225 oLLLMLMLMQccdgfgfhikmnlnmnhrhagjbhwuhdgkb_02221001022110 239.109874854040 43
14227 oLLLMLMLPQccdgfhiikjnllmnnqgqablmqgxrggqh_21012222110110 593.478040145552 49
14229 oLLLMLMLQPccdefghijmlkmnnnhftagftaxfrlepf_20102202001010 225.339902338874 39
14230 oLLLMLMMPPccdefghijkjmlmnnhftagftaukllkar_20102202001112 208.812379349200 91
14231 oLLLMLMMPPccdgfhiikkjmlnnnqgqablmqtgxfxnk_21012222110100 636.944986808861 77
14232 oLLLMLMPLQccdgfgfhilknmnnmhrhagjbhhwaabgs_02221001022100 247.123637435794 11
14233 oLLLMLMPMPccdgfhiikjjlmnnnqgqablmqhgbqxrg_21012222110120 250.817955055336 85
14234 oLLLMLMPPPccdefgjikikmlnnnhftaghtmqghwxfs_20102202011021 237.576248161865 81
14235 oLLLMLMPwQccdefghijkllnmnnhftagftagofhawr_20102202001022 151.527962974027 61
14236 oLLLMLMPzQccdefghijklmlnnnhftagftagoxwmrb_20102202001010 161.013720372633 21
14237 oLLLMLMPzQccdefghijklmnnmnhftagftagoxhqen_20102202001012 231.370041605875 81
14238 oLLLMLMvQQccdefghijmnmllmnhftagftaxxpwoqn_20102202001011 364.653418753588 93
14239 oLLLMLMvQQccdefghijmnmlnnmhftagftaxxpwpqq_20102202001011 390.213154599097 79
14240 oLLLMLMzMQccdefghijklnmnmnhftagftagfitaqo_20102202001022 20.4329044651996 13
14241 oLLLMLMzMQccdefghijklnnmmnhftagftagfqxumo_20102202001022 219.248113509106 73
14243 oLLLMLPAMPccdefghkjijlmnnnhftagfqaqoqqhpt_20102202002201 193.960234665175 73
14244 oLLLMLPAMPccdgfeikhjjlmnnnhshasqhsqsqhhxq_12220110222112 607.875314101649 17
14246 oLLLMLPLAQccdefghkjlklmnnnhftagfqaokfmawr_20102202002022 192.155225810005 18
14247 oLLLMLPLAQccdefghkjlkmnmnnhftagfqankxxqtc_20102202002011 500.057505587844 9
14248 oLLLMLPLAQccdefghkjmklnnmnhftagfqaxkfdapk_20102202002012 177.492287299755 63
14249 oLLLMLPLMQccdefghkjjklmnnnhftagfqakkveerk_20102202002011 499.216241085017 15
14250 oLLLMLPLPQccdefghkjllmnnmnhftagfqaofqtpqf_20102202002022 116.716297171654 51
14251 oLLLMLPLPQccdefghkjmlnnnmmhftagfqaxfqtphq_20102202002012 449.477898910997 105
14252 oLLLMLPMPPccdefghkjikmlnnnhftagfqaqkxmhmu_20102202002211 404.354767128719 59
14254 oLLLMLPwAQccdefghkjillnmnnhftagfqaqmuqfvk_20102202002220 371.072706057054 14
14255 oLLLMLPwPQccdefghkjinmmnnmhftagfqaqxtpojf_20102202002221 451.734361303981 127
14259 oLLLMLQzMPccegfhggjiklmnnnhqhaqwraaxxxxnk_20102222001100 350.515003286946 3
14261 oLLLMLvAQQccdgfhijmnnlnmlmhshasteqhtkubbj_12220110112222 1120.16000746579 19
14264 oLLLMLwAAQccdefghilklmnnmnhftagfthggqqxio_20102202001122 255.489236718699 17
14265 oLLLMLwAMQccdefghilkmnnnmmhftagfthgqxipqx_20102202001121 534.265647548904 13
14266 oLLLMLwLQQccegfhggjnmmnlnmhqhaqwrsqqhhsxx_20102222000011 693.348133533738 7
14267 oLLLMLwLQQccegfhggjnmmnlnmqhqahsjnahqhnhx_21012222111102 1247.18442472483 5
14268 oLLLMLwLQQccegfhggknmlmnnmhqhaqwroqqfhhxx_20102222000011 693.348133533738 7
14269 oLLLMLwMMQccdefghiljlnmlnnhftagfthkgllnrk_20102202001111 527.450222997439 99
14271 oLLLMLwwQQccdefghillmkmnnnhftagfthgxspmuc_20102202001111 538.768987177232 113
14272 oLLLMLzAPQccdefghkljmnnnmmhftagfqhoqqtpqx_20102202002122 555.283794518083 139
14273 oLLLMLzAPQccdefgjkjilnnmmnhftaghqlqgtpmuf_20102202012022 689.978082166718 163
14276 oLLLMLzAQPccdefghkljkmknnnhftagfqhokqchwr_20102202002122 476.243480495581 127
14277 oLLLMLzMMQccdefghklmjnnnmmhftagfqhxoxudpi_20102202002111 725.079421971559 127
14278 oLLLMLzMMQccdefghklmkmknnnhftagfqhxkpcahk_20102202002112 726.316294070921 77
14279 oLLLMLzMPQccdefghklllmmnnnhftagfqhrgmutpf_20102202002122 687.408626920070 151
14280 oLLLMLzMQPccdefghklmjkknnnhftagfqhxobrhso_20102202002112 654.652758466405 41
14281 oLLLMLzPPQccdefgjkilmmnnmnhftaghqqofstpfq_20102202012002 557.436931352503 141
14283 oLLLMLzQMPccdefghkllljmnnnhftagfqhsooxqrb_20102202002110 621.716599759625 11
14286 oLLLMLzQzQccdgfeikjljmnlnnhshasqhqqsqhjwr_12220110222211 1288.94797986484 71
14287 oLLLMLzzQQccdefgjkikmmnmnnhftaghqqkfsmfmu_20102202012002 721.566282873792 83
14289 oLLLMMMzMPccdgfhfihjklmnnnqgqabgarqxxxxvc_21012222110011 306.843716889707 99
14292 oLLLMMPLMPccdgfhfijjlkmnnnqgqabgaqtxfxxhq_21012222101001 356.184389586892 109
14294 oLLLMMPzMPccdefghhjiklmnnnhftagofqaxqxqbr_20102202021002 217.394925763544 79
14295 oLLLMMPzMPccegfheijhklmnnnhqhaqjhhjhhhhrw_20102222112211 340.447562997409 5
14297 oLLLMMzAMPccdefghijiklmnnnhftagohqlgqxqep_20102202120012 420.686431361823 10
14298 oLLLMMzAMPccdgfhfijiklmnnnqgqabgaqhbqxqti_21012222101200 107.665285119957 7
14300 oLLLMPLMPPcbeffgihkklmknnnxxqphxotixqbxdu_10221011022100 324.147544229848 45
14301 oLLLMPMzMPcbdgfhihhjklmnnndwxxbqboxqxqxrg_21010212200120 122.991869381244 5
14302 oLLLMPMzMPcbeffgghijklmnnnxxqphroxxqxqxwb_10221011200120 459.856231925958 115
14304 oLLLMPvMPQcbeffgihlmnkllnnxxqphxoxxqbrgrb_10221011022010 469.866627930848 111
14305 oLLLMPvMQPcbeffgihlmmmknnnxxqphxoxxudbqti_10221011022010 568.376567472242 31
14306 oLLLMPvQMPcbeffgihljjkmnnnxxqphxoxrbbqxrg_10221011022001 599.937684429250 129
14307 oLLLMPwAMPcbeffgihikjlmnnnxxqphxouxvqxqti_10221011020012 560.251205140107 63
14311 oLLLMvAAMQccdgfhkhljmnmmnnqgqabqrqgxxlmxa_21012222110100 771.471582554616 171
14313 oLLLMvAAQPccdgfhkhljmllnnnqgqabqrqgxcvqwg_21012222110102 634.201262242614 151
14315 oLLLMvAMAQccdgfgkhimllknnnhrhagqbhhwjjabg_02221001022210 487.985065278777 11
14317 oLLLMvAQMPccdgfhkhljkkmnnnqgqabqrqgwgxxvc_21012222110100 748.442478707141 13
14322 oLLLMvLMQQccdgfhmjjlnnlmnmhshashqcnrksgkg_12220110112221 494.011633164439 41
14332 oLLLMvLQPQcbefghkmlklnlmnnhhihummigfhssdp_12001122002012 786.152677704227 7
14333 oLLLMvLQPQccdgfhmkjlmnklnnhshashuuwragbip_12220110222220 1362.13325868895 37
14337 oLLLMvMAQPccegfhkljimmmnnnhqhaqhhaaxhqhqx_20102222001112 433.703918352252 3
14338 oLLLMvMLQQccdefgilkjmnnmmnhftagtmjjfjjfww_20102202011100 426.765199403115 9
14342 oLLLMvMMPQccdgfhklljnmmnnmqgqabqqtgxnklmf_21012222110010 701.173589596207 16
14343 oLLLMvMMQMcccegfjlkkjjlmnnlnpebxxqbfovkhw_12001111222021 1989.06852888325 79
14344 oLLLMvMPAQccdgfhilmklknlnnhshasqhxsrshgmu_12220110222211 842.998813758711 7
14350 oLLLMvMPPQccdgfhkljjnmnnmmqgqabqqhgxblmrg_21012222110010 449.275357190123 121
14352 oLLLMvMPQPccdgfhkljjkkmnnnqgqabqqhgwgbqti_21012222110012 377.066427712191 109
14353 oLLLMvMQLQccdefgijlkknlmnnhftagtxmxjxrpoj_20102202011110 1190.75515098405 11
14356 oLLLMvMQPPccdgfhiljjkkmnnnhshasqhmussqhwr_12220110222211 725.166601826241 41
14361 oLLLMvMQzQccdgfhiljkkmnnmnhshasqhhqsdiixb_12220110222210 1282.04927097714 7
14362 oLLLMvMwQQccdefgilkmlmnmnnhftagtmdncgejul_20102202011101 438.324169054305 10
14363 oLLLMvMwQQccdefgilkmlnnmmnhftagtmdncmejwl_20102202011101 438.324169054305 10
14365 oLLLMvPAPQccdgfhlkjinmlmnnhshasaaqqaasaqj_12220110112200 433.980351704281 11
14367 oLLLMvPLQQccdgfhlkmknkmnmnhshasaajsjsjjss_12220110222222 913.198233517183 21
14369 oLLLMvPMPQccdfghkljjlmkmnnqcedweeqggwwbhn_01112202111010 1327.09707673053 39
14371 oLLLMvPMQPccdfghkljjmlmnmnqcedweeqgcgwhbr_01112202111012 2808.98611333246 89
14373 oLLLMvPPMQccdefgljkkjmmnnnhftagqxxjjfftpq_20102202011202 650.228595167635 61
14374 oLLLMvPPPQccdefgljkklnnmmnhftagqxxjkmufcx_20102202011201 934.321832758065 117
14375 oLLLMvPQMMccdgfghjiikllmnnhrhagbqhkbrraqj_02221001022202 2665.05249902860 51
14376 oLLLMvPQPPcbefghijklkmknnnhhihupptigagqkv_12001122002012 621.491621828139 5
14377 oLLLMvPQPPccdefglijkkmknnnhftagqilxjigqvk_20102202011220 653.054407615038 66
14378 oLLLMvPzQQccdefgliklmnknmnhftagqixkfegecx_20102202011201 620.190448272631 23
14382 oLLLMvQPLQccdefgihkljlnmnnhftagtrdcsjihjg_20102202011022 867.976328781630 13
14383 oLLLMvQPMPccdgfhiiklkkmnnnhshasqqaxsshxoj_12220110222110 877.677010155594 25
14385 oLLLMvQvQQccegfhkkkjlnmnmnhqhaqhxqnoqfhnx_20102222001001 616.981984630371 11
14389 oLLLMvwAQQccdefgimkklnnmnmhftagtdxocmeblc_20102202011111 972.919757309585 29
14394 oLLLMvwPQQccdgfhinkmmnllnmhshasqxswskognj_12220110222221 1053.46322942465 15
14395 oLLLMvwQMQccdefgilkkjnlmmnhftagtmxjjhrbwr_20102202011112 618.643525305989 9
14396 oLLLMvwQMQccdefgilkkjnlmnnhftagtmxjjhrbqx_20102202011112 618.643525305989 9
14398 oLLLMvwQPQccdefgilkknnmlmnhftagtmxjmuwrbp_20102202011111 2210.54968023827 18
14399 oLLLMvwQQMccdefgilkkjjlmnnhftagtmxjjwrbhr_20102202011112 513.217827373694 23
14400 oLLLMvzAQQccdefgljkmllnmnnhftagqlxoksewti_20102202011211 639.914136247601 7
14401 oLLLMvzAQQccdefgljkmlnkmnnhftagqlxrkigwmi_20102202011212 663.380239416343 43
14405 oLLLMvzMQQccdefgljknlmknmnhftagqljnkggjcf_20102202011200 629.066096509418 117
14406 oLLLMvzMQQccdefglkmjlmnnnmhftagqdswkgjjwk_20102202011200 840.551060174908 31
14407 oLLLMvzPQQccdefglkkjljnnmnhftagqxjjkwfcwj_20102202011210 618.080773343528 179
14408 oLLLMvzPQQccdefglkkjlmmnnnhftagqxjjkrwfcj_20102202011210 706.848453501064 51
14409 oLLLMvzQAQccdefglmkkjlnmmnhftagqdxjjkhbfr_20102202011212 1643.54810759955 57
14410 oLLLMvzQMQcbdgfhlkjjmnkmnndwxxbdxdcjawcut_21010212111020 265.143840387937 21
14412 oLLLMvzQPQcbdgfhlkjjnlkmnndwxxbdxdchrwctp_21010212111022 876.743651710300 109
14425 oLLLMwLQAMcbedgfhijlkjlmnnhhnxgbhhbwwbxxn_01110222011101 886.020980644231 141
14435 oLLLMwPALQcbedgfhikjklnmnnhhnxgbplhotfjsr_01110222011222 1786.48445963174 49
14446 oLLLMwPwQMcbedgfhkijmlmlnnhhnxgbqhhxxaaaj_01110222011220 1079.90066364132 23
14448 oLLLMwPzAQcbedgfhikkllmnnnhhnxgbplonrtagb_01110222011120 2086.89131100701 49
14449 oLLLMwPzMQcbedgfhikkmlmmnnhhnxgbploekttar_01110222011122 10947.8386549401 105
14476 oLLLMzAAMPcbefggijjkjlmnnnxxqahxqhxaxxxqh_10221011020110 24355.9068213211 14
14481 oLLLMzLAPQcbefghijlkmmnmnnhhihuhmmiatdldq_12001122220100 651.974641140888 6
14482 oLLLMzLAPQcbefghijlkmnnmnmhhihuhmmiaedldh_12001122220100 651.974641140888 6
14489 oLLLMzMAMPccdgfhhikjjlmnnnhshasjqhqsqhhxq_12220110222112 607.875314101649 17
14490 oLLLMzMAMPccegfhijkiilmnnnhqhaqqhhhxhhhha_12220110222112 3148.92845885085 5
14491 oLLLMzMAMPccegfhijkiilmnnnhqhaqqhhqahhhxq_20102222011221 755.357921406560 3
14494 oLLLMzMPMPccegfhijklllmnnnhqhaqqhhqfohhwr_20102222011022 1475.53610452688 7
14495 oLLLMzMPMPccegfhijklllmnnnhqhaqqhhqsjhhbg_12220110222211 3200.70647021954 9
14496 oLLLMzMPzQccdgfhhjkjllnmnnhshasjhhrjwhawr_12220110222211 695.582943738327 29
14498 oLLLMzMzMQccegfhijklmnnnmmhqhaqqhhqqhhaxh_12220110222201 2428.31420969634 4
14501 oLLLMzPMAMccdefgikkjlklmnnhftagpqtdckjdxn_20102202012001 398.376570474631 177
14503 oLLLMzQzPPccegfhijjjkmlnnnhqhaqqhxqqaahxq_20102222010221 744.037327948923 4
14504 oLLLMzvAQQcbefghijknlmlmnnhhihuhtihkkoopp_12001122220111 491.210227075643 5
14507 oLLLMzvQQPcbefghijklmlmnnnhhihuhtikkkkqaa_12001122220112 588.223829526675 5
14511 oLLLMzzMAQccdefgikjmlmllnnhftagpqdcsjrgdn_20102202012000 496.927641911060 89
14512 oLLLMzzMMQcbdgfhikjlmnlmmndwxxbqdxrkhconr_21010212210202 3609.96242475581 33
14513 oLLLMzzMQPccdefgikjmlmmnnnhftagpqdcsjwqti_20102202012000 622.334533009286 139
14517 oLLLMzzwQQcbdgfhikjmjlmnnndwxxbqdxkwcoudp_21010212210201 1934.25687978450 13
14519 oLLLPALLQMcbcegfhgkkklmlnnxclmsckxojhhjhr_10222110222012 539181.996045902 67
14520 oLLLPALLQPcbcegfhgkkklmnmnxclmsckxojhhqwj_10222110222012 1.29271189083495e7 79
14523 oLLLPAMLwQcbcegfhgijklmnmnxclmsckaxuuaakr_10222110221102 423355.688949648 33
14524 oLLLPAMzMPccdghhfhijklmnnnhfhxjoohhhhhhrw_20102221112211 132.166907675975 51
14528 oLLLPLLAMQccdehgiljjlmmnnnhftxgpqxakpuelc_20102201001212 941.208578333484 193
14530 oLLLPLMAMPcbcgefihkijlmnnntsdawxfdlwxxxhq_20102221111001 529.787502758195 5
14531 oLLLPLMAPPcbcgefjhkikmlnnntsdawqfdlgqhqxh_20102221101220 326.367523278072 24
14532 oLLLPLMMMPcbcgefjhkijlmnnntsdawqfdljmxqti_20102221101200 742.306704088623 141
14533 oLLLPLMPPPcbcgefihkjlmlnnntsdawxfdwsxfdgw_20102221111002 596.508811490827 73
14534 oLLLPLMvQQcbcgefjhklnnlmmntsdawqfdshxfhlb_20102221101022 264.943660565835 69
14535 oLLLPLMwAQcbcgefjhkimmnnnmtsdawqfdlhxxrgb_20102221101220 783.679458653906 77
14536 oLLLPLMzPQcbcgefihkjmlnnmntsdawxfdwxfqmlw_20102221111022 239.620197596253 11
14554 oLLLPLzAQPcbcgefjkikjmlnnntsdawqqlajmcqsj_20102221100022 1005.52867498656 19
14555 oLLLPLzMAQcbcgefjkiljlnmnntsdawqqlsjkqcaq_20102221100002 574.714491836447 75
14556 oLLLPLzMPQcbcgefjkilnnmmmntsdawqqlshxofcl_20102221100002 673.362365125589 14
14559 oLLLPLzzQQcbcgefjkkjmnlnmntsdawqqajsmclcl_20102221100002 358.508314937117 24
14563 oLLLPMLzPQccdgehfhilmmnmnnhshhwwchhqxahgb_12220111222101 1008.44949384958 14
14564 oLLLPMMzMPcbcgefhihjklmnnntsdawsqfdqxqxbw_20102221012001 277.918611000974 103
14568 oLLLPMPzMPcbcgefhijiklmnnntsdawsqqqkqqqqa_20102221000220 470.891045390400 37
14569 oLLLPMPzMPccdgehfhjiklmnnnhshhwwchhhhhhbg_12220111221122 3595.53758161269 17
14577 oLLLPMzLPQcbcgefhijmnlmmnntsdawsqqqqcqaaq_20102221000022 658.343193775493 23
14579 oLLLPMzLQPcbcgefhijmlllnnntsdawsqqqofcqfo_20102221000022 608.764554946531 175
14580 oLLLPPLLMQccdehghikkmllmnnhftxgvpqkpsgxfn_20102201012210 663.946267843700 31
14585 oLLLPPMzMPcbeeehhihjklmnnnhhxxxvhvhhhhhwr_12001111221122 2266.82461898089 31
14592 oLLLPvLAQQccdehgmjjnklmmnnhftxgqxaxofbrhq_20102201000021 1309.66357083846 193
14593 oLLLPvLAQQccdehgmjjnmllnmnhftxgqxaxkffpcp_20102201000021 722.164500954812 78
14595 oLLLPvLPQQcbdehfimnklmnllnhruxgxhbfokcgrf_12000121100100 2924.44194965531 19
14601 oLLLPvLQMQccdehgmjjklllnnnhftxgqxaooffqtp_20102201000022 487.982566035433 19
14603 oLLLPvLQPQccdehgmjjlmnmnlnhftxgqxajkisugt_20102201001121 963.395718323100 81
14605 oLLLPvMAAQccdehgkljjjlnmnnhftxghqxaokhmwr_20102201001222 1156.02506993474 43
14607 oLLLPvPAAQcbdehfjlkjkmnmnnhruxghhaabhxpeo_12000121100122 1175.75700148071 32
14608 oLLLPvPAMQcbdehfjlkjknnmmnhruxghhaabmudmv_12000121100100 946.389540348529 55
14610 oLLLPvPAQPcbdehfjlkjkmknnnhruxghhaabhshrw_12000121100122 828.093740585781 9
14616 oLLLPvPPQPccdehgkkmllklnnnhftxgduxknofxxa_20102201000001 801.801996362275 55
14619 oLLLPvQLQMcbeeehjkilmjlmnnhhxxxaxxknkknak_12001111202001 681.483566482839 41
14622 oLLLPvzQMQcbdehfjkjlkmnmnnhruxghaarbjuodd_12000121100000 413.147014958102 14
14623 oLLLPwLAAQcbcgefhkijlmnmnnloutgoqqvnahhib_02211000111102 888.809022117196 47
14628 oLLLPwPAMPcbcgefhjkijlmnnnloutgohqqvahqlu_02211000111022 1753.29201719556 129
14630 oLLLPwPMLQcbcgefhjkilnnmmnloutgohqqhulvkv_02211000111200 2800.95634880223 161
14634 oLLLPzAPAMcbeeehgjiklklmnnhhxxxkxxknknaxk_12001111220010 5832.79543897493 29
14636 oLLLPzLMMQccdehghlkmlmlnnnhftxgvqlxkpcldk_20102201000212 996.436869490413 17
14637 oLLLPzLPMQccdehghlkjlmmnnnhftxgvqjjkccadl_20102201011222 794.515856938525 10
14643 oLLLPzzMMQcbdefhihljmlmnnnhruarpkdopodtto_12000121120001 423.547022637076 41
14646 oLLLQLLMAMcbeefegijjkllmnnxxaxaxawfelgexk_10221112220110 642.757402500418 35
14647 oLLLQLMzMPcbeefeghijklmnnnhhhhhhaaxxxxxxa_01110221100110 193.994845223857 4
14648 oLLLQLMzMPcbeefeghijklmnnnxxaxaxqqqqqqqqa_10221112200220 433.703918352252 3
14651 oLLLQLwAMPcbeefeghijklmnnnhhhhhhaaxxxxxxa_01110221100110 483.709596761643 12
14655 oLLLQLwAPPcbeefeghijkmlnnnhhhhhhaaaaqqqqa_12001110011002 472.615203988373 5
14657 oLLLQLwAPPcbeegefhikjmlnnnxxaxaxaaaaaahah_01110221100112 631.593486338747 6
14660 oLLLQvLLQQcbeefegkjllnmlmnxxaxaxwrhahhhjj_10221112222000 1296.25486145588 17
14665 oLLLQvvQAQcbeefegkjmllnlnnxxaxaxfoahaahrw_10221112222011 21087.6579841353 9
14666 oLLLQvvQPQcbeefegkjmlmmnnnxxaxaxfoaaxxakn_10221112222010 561.012502858405 5
14671 oLLLQzMvMQccegfeehijmmnmnnhqhaxhhhhhaxaqh_12220112211120 472.615203988373 5
14675 oLLLQzMzMPcbeegefhijklmnnnhhxaxahhhhhhhxq_12001112211221 141.992957397195 2
14676 oLLLQzMzMPccdgfefhijklmnnnhfhaqoqhxhxhxte_20102220112011 93.7343376041932 5
14677 oLLLQzMzMPccegfdehijklmnnnhqhajjhhhhhhhqx_20102221122112 222.606870012418 27
14679 oLLLQzMzMPccegfeehijklmnnnhqhaqahhhhhhhqx_20102221122112 141.992957397195 2
14680 oLLLQzMzMPccegfeehijklmnnnhqhaxhhhhhhhhha_12220112211221 744.864514963215 6
14685 oLLLvAAMQPcbeeijgkkillmnnnxxqornaasmeupml_10221111002021 6113.15994918601 47
14690 oLLLvAAPQMcbeehjiklmmllmnnxxawrrahhmmmmhw_10221111002001 1084.67000370146 21
14708 oLLLvAPLQQcbcfghkljnklmmnnxcxvcqqiaxkcsjf_10222110012222 891.176378150465 5
14709 oLLLvAPLQQcbeeigjhklmnmnnmhhxjrcktiddffnn_12001112210200 3479.40813967632 27
14716 oLLLvAQMMPcbefijkjihjlmnnnxxqwwqbgbghqqjs_10221011112200 6.62337562400666e6 69
14724 oLLLvAzPQQcacfijkhimkmllnnjkgtmiswssjrjkr_20021210101002 7661.80764104027 37
14725 oLLLvLAAQQcbcghiimkljklnnntsdcsrquqwjsfof_20102221210100 1613.52766270852 21
14727 oLLLvLAAQQccdgljkmkllknmnnhshpxphpphhxwog_12220111022222 877.955604608024 9
14728 oLLLvLAAQQccedgjjklmkjmmnnptrklaxmxuacrnn_10221201120020 1144.42294487423 15
14730 oLLLvLAMQQcacflkhimllkmknnjkgtaamsgwnjsan_20021210100001 3503.36603487055 51
14731 oLLLvLAMQQcbcfggkiljmnmnnmtsqjrqshhrroorr_20102222210111 2388.63374430123 53
14732 oLLLvLAMQQcbcgklimjmkklnnntsdtxrqmaqtgooc_20102221210100 856.983519108505 31
14735 oLLLvLAMQQcbegkhjimnlnlmnmhhqavvouaxxascs_12001121110010 1623.11930478781 41
14736 oLLLvLAMQQccdghkljmklmnmnnhshvtuxatixvosr_12220111021120 1064.20711474467 9
14737 oLLLvLAMQQccdghlljmklmnmnnhshvpuxatixvows_12220111021120 1064.20711474467 9
14738 oLLLvLAPQQcacfikhkmjmkllnnjkgapdcojsnnrkr_20021210102202 655.919271567144 33
14739 oLLLvLAPQQcacflkljnmlknmmnjkgtadsnsgssnjn_20021210100002 1675.58001524664 29
14741 oLLLvLAPQQcacflllmknknknmmjkgtqdcnnwkggjs_20021210100002 1106.92605034349 59
14744 oLLLvLAQMQcbcghiimkmlnklmntsdcsrquaqhjsfr_20102221210102 11645.4408316078 69
14745 oLLLvLAQMQccdgljkjkmlnmmnnhshpxpxpapxxokk_12220111022221 1153.99913344822 4
14746 oLLLvLAQMQccedijjjkmlkmnnnptrflamxiaaskrc_10221201120012 850.379639363601 169
14754 oLLLvLAQQMcacfikhmkmjmklnnjkgapdlcojsnnhw_20021210102201 762.648985010242 87
14756 oLLLvLAQQPcbcgjlimjlmkknnntsdaarqmmaqtlal_20102221200002 2615.06161304467 65
14758 oLLLvLLQQQcbdehhnijklmlmnnhruvkhrtpggooff_12000121121221 992.297467495454 51
14765 oLLLvLMPQQcacfihjkmnlnlmlnjkgqxxcckvgwgrr_20021210102222 1775.57355347222 55
14770 oLLLvLMQMQcbegkljikmlnmlnnhhqaxjoxaxhaaww_12001121110002 3789.35076162901 73
14775 oLLLvLPAQQcacfljkiimlknmnnjkgthhmfsofejqt_20021210100001 150597.442641360 55
14779 oLLLvLPAQQcbeejjhlmmnlknmnhhxcckxiiqiajnn_12001112210220 12349.4314688739 24
14786 oLLLvLPPQQcacflljjknknknmmjkgtdxvnnwkggsj_20021210100002 1009.56264015373 153
14787 oLLLvLPPQQcbcehjhlnkklmnmntsukqfdxqtgkfwb_20102221210011 3318.06379016210 47
14792 oLLLvLPPQQcbeejjhlmlnkkmnnhhxcckeeetxanwr_12001112210222 400.769966747767 20
14793 oLLLvLPPQQcccgkhjnmjmnllmnlnxhnaxixxlgggk_12001111100220 1265.85456681603 47
14797 oLLLvLPQMQcbcghihlkmlnklmntsdcrfauaqhjssr_20102221210102 2463.50472279345 57
14798 oLLLvLPQMQcbcgkihmmljklnmntsdtrfhlqqffssw_20102221200011 624.842061240160 13
14802 oLLLvLPQQMcbcfikljjmljlmnntshsihhhlhqqjpj_20102222210112 1442.67336008051 13
14803 oLLLvLPQQMcbcghihlkmljklnntsdcrfauaqwjsqj_20102221210102 1845.35486209615 63
14812 oLLLvLQMMQcbcgklihljmmlnmntsdtxrfqpeogskw_20102221210121 1446.66802323823 43
14814 oLLLvLQMMQcbefhilkjlmmnmnnxxqsoqxgxhaawrr_10221011112222 141.770074179380 47
14821 oLLLvLQPMQcacfllljjkmmnmnnjkgtqdxvnnkxglm_20021210100020 1374.42920431669 193
14822 oLLLvLQPMQcbcgjlihjlkmmnmntsdaarfmmqgfsgw_20102221200011 801.556765697531 99
14839 oLLLvLwQQQcbegkjiknlkmnlmnhhqacoxmxxxmacs_12001121110001 4659.97514597246 39
14840 oLLLvLwQQQcbegklnkmlkmnmnlhhqaxqxaxxxaaxa_12001121110000 3558.30162528257 13
14847 oLLLvLzQQQccdglkjkmllknmnnhshppxphphhxwog_12220111022222 553.523216064710 9
14854 oLLLvMAMQPcbcfigkkjklmjnnntshjfhhxxqawhxq_20102222211002 3655.51355565570 27
14855 oLLLvMAPMQcccfgkjhmlmnnkmnhwawhhgxaabwwrg_20102202211101 5758.44299325184 66
14857 oLLLvMAPQPcacfikkklimmmnnnjkgmtqdcjnkgqhx_20021210100022 823.852357744170 169
14860 oLLLvMAzQQcacfikkkhmnmllnnjkgmtqdskqgjsud_20021210100022 2812.23237151401 217
14865 oLLLvMLPQQcbcgiihnjmknnmlmtsdjofdmdgwwbsw_20102221211011 396.222293631447 28
14873 oLLLvMMLQQcbcfigglmnlmnnmltsqjjraxxjojjoj_20102222211000 5216.33032873735 17
14886 oLLLvMPAQPcbeeijjhkkjlmnnnhhxjcckxesinqpe_12001112212200 645.303025180876 65
14891 oLLLvMPMAQcbeeijjhkmjlmnnnhhxjcckxhsijlmu_12001112212211 762.923216308481 19
14895 oLLLvMPPMQcbcgiilhmjlmnlnntsdjotfdmxwtsiq_20102221211012 527.748702711000 19
14900 oLLLvMPPQMcacfikkjjimmmlnnjkgmtdxvjnkgsqj_20021210100022 5985.89939816606 105
14908 oLLLvMPzQQcbeeijjhmjlmlnnnhhxjccktsirgnnk_12001112212220 401.465181475101 8
14917 oLLLvMQPwQcccfgkjhilllnmnnhwawxxggxxaaajs_20102202211022 43739.3852371359 135
14918 oLLLvMQvQQcacfikkkjmlnlnnmjkgmtqdxqkqgmdj_20021210100222 68282.3690345372 233
14920 oLLLvMQzAQcbcfiggjjklmmnnntsqjjruuuajjlul_20102222211000 4357.02615756061 17
14921 oLLLvMQzPQcacfikkkjhmnmnlnjkgmtqdxsqdmuro_20021210100222 139801.810569744 245
14923 oLLLvMwMQQcacfikkiimmmnlnnjkgmtqmjsnjisxe_20021210100001 786.143457439247 71
14927 oLLLvMzMQQcbcgiilmjmlknnlntsdjotqmaxgoosc_20102221211000 4133.06359821753 103
14928 oLLLvMzMQQcbegiihinnlmmlmnhhqnnnoqautwssc_12001121110010 15241.1716762766 99
14929 oLLLvMzPQQcccfgkhnlnkllmmnhwawxgxhaqrwrrr_20102202211110 2622.52401536577 8
14936 oLLLvPAAMQcbefkhhkjimllnnnxxqxbwugbxhvgrb_10221011110202 862.575399969018 147
14938 oLLLvPAAQPcbeejhghkjkmlnnnxxqrgngxfqagqmd_10221111002022 3952.56323521159 73
14954 oLLLvPAPPQcbefkhhkijnmlmnnxxqxbwubbahvbgg_10221011110222 234.621511366664 69
14958 oLLLvPAQPPcbefkhhkjijmlnnnxxqxbwugbbavqxh_10221011110220 824.850682549475 145
14960 oLLLvPAwQQcbeejhghkkmmlnnnxxqrgngxqldgckf_10221111002022 3732.19828774879 21
14962 oLLLvPLAQQcbeejhijmnlkmlnnxxqrgwwimuqwbkg_10221111002020 923.399515696315 7
14963 oLLLvPLAQQcbegikkijmjnlmnnhhqvapovxvavvcc_12001121110000 1877.03023643611 45
14965 oLLLvPLMQQcbeejhijmlnkmlnnxxqrgwwtdmqwbkg_10221111002020 2241.32603931158 5
14968 oLLLvPLPQQcbdejhhilknmnmmnhruavkrppvgjfkg_12000121121200 1091.33665091853 29
14969 oLLLvPLPQQcbdejhhilknnnmmmhruavkrppvrjfkr_12000121121200 1032.30391217566 65
14973 oLLLvPMLQQcbeejhiinkmmlmnnxxqrgrwxqepwgrg_10221111002200 2721.97916919340 11
14975 oLLLvPMMMQcbefikikjlmlnlnnxxqrdoxghxharbr_10221011112202 1459.18867117717 49
14977 oLLLvPMMQPcbeejhiijmkklnnnxxqrgrwwxqqwqti_10221111002200 2688.28591060923 25
14978 oLLLvPMPMQcbeejhiillknlmnnxxqrgrwitqxwgwb_10221111002201 1769.38105776583 19
14980 oLLLvPMQMPcbefikikjjlimnnnxxqrdoxgbhbwqxh_10221011112220 4734.25510817938 47
14981 oLLLvPMQMPcbegfkhlkikjmnnnhhqvacqxvxvhqul_12001121110022 297.688865631192 79
14990 oLLLvPPAQPcbeejhhijkmklnnnxxqrggwwxqqbxdu_10221111002021 1297.91694135974 31
14992 oLLLvPPLQQcbeeijjhnmmkmlnnhhxncckhtpaknnv_12001112210221 1457.12699036455 7
14994 oLLLvPPMQPcbeeijjhimkklnnnhhxncckkhxanqul_12001112210210 850.566685627151 8
14997 oLLLvPPPPQcbeeijjhllnkmlnnhhxncckulqaknvk_12001112210220 1833.13248409029 13
14998 oLLLvPPPPQccedhgjkjmklmlnnptrvcadhqxcwwgn_10221201120120 2418.44333616169 225
15002 oLLLvPPQMMcbcghkilljljkmnntsdktrlmmlqfshr_20102221200112 1219.71816135763 31
15006 oLLLvPQAMPcbefghhkjijlmnnnxxqrbwxgbbaqqfo_10221011112200 825.855960253676 151
15007 oLLLvPQAMPcbefkhijihjlmnnnxxqxsobgbgaxqwg_10221011110210 1943.01487174297 61
15008 oLLLvPQPPMccedhgjjkjlklmnnptrvcladhqxwgxn_10221201120201 4518.32557715838 181
15010 oLLLvPvQQQcacfhinmkknlmllnjkgmalkcvsnnsgn_20021210102020 1022.40518440873 9
15018 oLLLvPwPQQcbefkhinlnmnmlmlxxqxsoahhhahavn_10221011110222 882.025554841854 49
15022 oLLLvPwQMQcacfiihmjlmknlmnjkguqxljcssannn_20021210100201 1417.49038253575 145
15024 oLLLvPwQPQcacfiihijmknlmmnjkguqxmjosasnsn_20021210100001 661.744216851639 185
15026 oLLLvPzAQQcbegikhmjjmlmnnnhhqvacqvvaxvcjs_12001121110000 4590.79572597729 59
15031 oLLLvPzQMQcbcghkimjljknmmntsdktrqmlqfswgw_20102221200101 836.547225713075 91
15032 oLLLvPzQMQcbegikhmjljlnlnnhhqvacqvxvxvvof_12001121110000 5826.50334612907 25
15033 oLLLvPzQQMccedhgjijmklmmnnptrvcabhhlccwhr_10221201120122 1549.89833990551 113
15036 oLLLvQAAMPcbeeijhghiklmnnnxxqorgngsmxqxwb_10221111000120 556.808448903612 11
15052 oLLLvvAQQQcacfkhnknmnmmklljkgpdlcovscsnnr_20021210102210 1504.16435290746 111
15066 oLLLvvPQQQccegnnnklmimlmklqhqqxhqxarhxaqw_21012220201110 4839.72547529154 31
15075 oLLLvvQPQQcbcgiihnmljklmnntsdsrfdaqwjsjbf_20102221210101 448.125555917440 57
15076 oLLLvvQPQQccedjjmknlnmjlmnptrlaqxeaeianfw_10221201120011 2159.97409302396 39
15077 oLLLvvQQMQcbeehmhlkkinklnnhhxkakaaajqarvk_12001112210200 149966.911787617 28
15079 oLLLvvQQQMccegggklmimlmknnqhqsjqxarhxaqar_21012220201112 2284.57990193598 31
15091 oLLLvwPMQQcbedjlmklmlmnnknhhwhaaahhhhawww_21112000011111 2091.64596790887 6
15093 oLLLvwPQAQcccehmlkkmljmknnlnpkhphiieqbbrr_12001112120202 1455.05418156607 27
15097 oLLLvwQLQQcbcgjkihkkjnnmmntsddxrftmhjjcro_20102221211112 3738.51710374609 73
15099 oLLLvwQMAQcbcgjkihlkkjmnnntsddxrfatmhkuhp_20102221211120 2954.00894711388 39
15105 oLLLvzAMQQcbefklkjinjmmmnnxxqxqugbxbhhvwb_10221011110220 365.366396879379 85
15123 oLLLvzMMQQcbeejiijnkkkmnmnxxqrrwwhxqqogfb_10221111002222 2206.99954689615 8
15124 oLLLvzMMQQcbefkiljmnknmnlmxxqxopghxudhdbo_10221011110120 1680.55346079814 28
15126 oLLLvzMQAQcbefkiljjmiklnnnxxqxopgbhbubsjs_10221011110122 3571.98319901247 9
15128 oLLLvzMQMQcbefkiljjmimnnmnxxqxopgbhbhrboo_10221011110122 2013.15215788774 65
15129 oLLLvzMQPQcbefkiljjmnnmlnmxxqxopgbhpehbvo_10221011110122 1.44185553723391e6 10
15130 oLLLvzMQQPcbeeihhikklmknnnhhxnnkkxxxaaqaq_12001112210002 701.173589596207 16
15131 oLLLvzPAQQcbeeilhimklnkmnnhhxnakkuxxuansn_12001112210021 856.757432385324 65
15134 oLLLvzPMQQcbeejlijnkmmkmnnxxqrawwhxduqbgb_10221111002202 1181.10445640313 16
15136 oLLLvzPQMQcbeejlijllknkmnnxxqrawwahxqqbrb_10221111002202 1394.25904553525 34
15141 oLLLvzQMQPcbeejilijmkkknmnxxqrrawwhxqqhrw_10221111002221 1492.22493743702 107
15142 oLLLvzQMQPcbeejilijmkkknnnxxqrrawwhxqqhah_10221111002221 1821.25499801984 25
15145 oLLLvzQQLQcbeeihlhikkkmnnnhhxnnakkxxavvjs_12001112210000 1908.19328120562 15
15151 oLLLwAAMMPcbcfegijhiklmnnnxcxevpajefehqdm_10222110121022 1835.63600671287 5
15155 oLLLwALMPQccdgfghlklnmkmnnhfhafrqxjhhghug_20102222111022 360.079753473641 79
15158 oLLLwAMPPPccdgffihjkjlmmnnqgqagqrdooomdgn_21012222011001 481.512699040580 181
15162 oLLLwAPLAQccdgffikijmmnmnnqgqagqqponkqgti_21012222010112 445.932070922194 117
15164 oLLLwAwLQQccdgffihjlmlnmnnqgqagqrowwgtgpp_21012222011001 545.379968513286 56
15165 oLLLwAwLQQccdgffihnkmnlmmnqgqagqrqcwafgou_21012222011002 696.342518935780 11
15166 oLLLwAwMAQccdgffihkmkllnnnqgqagqrqqrbrhof_21012222011122 340.483144325599 105
15170 oLLLwAzMMQccdgffikkljmnmnnqgqagqqtvowioem_21012222010000 598.926303549817 61
15171 oLLLwAzMMQccdgffikkljnmmnnqgqagqqtsoxfguu_21012222010110 471.553214966524 11
15180 oLLLwLALQQccdgfjihknlnmlmnqgqalxrfjrwnsfo_21012222010100 837.451386055625 30
15182 oLLLwLAMAQcbdgfijjjlmknmmndwxxaihluvkqfkj_21010212122210 646.056816774412 39
15183 oLLLwLAPAQccdgfkihlmjlnnmnqgqaxxrqbwritrx_21012222010110 921.247671905696 18
15185 oLLLwLAPMQccdgfjihlkjmnmnnqgqalxrqfwjlrxh_21012222010112 479.137095135327 105
15186 oLLLwLAPMQccdgfkihlmjkmnnnqgqaxxrqbwrbith_21012222010112 732.106702329259 65
15187 oLLLwLAPPQccdgfjihlklnnmmnqgqalxrqfrpabre_21012222010112 604.272644016675 111
15188 oLLLwLAQMPccdgfjihklkjmnnnqgqalxreqfwlxrg_21012222010120 804.893411072723 75
15191 oLLLwLLMQQccdgfimklmjknnmnhshaxhhxwffjjgs_12220110222222 322.261421008952 10
15192 oLLLwLLMQQccdgfjikmlnklnmnhshatxexrjvjnbs_12220110211222 582.181482953154 25
15193 oLLLwLLMQQccdgfjmillkklnnnqgqalquqrgggbrg_21012222111001 431.429629890932 99
15194 oLLLwLLPQQccdefhinlkkjnmnmhftafehgsswgncj_20102202110121 502.572913474568 37
15195 oLLLwLLPQQccdefhinlkkmmnmnhftafehgssncgnc_20102202110121 558.921495683662 23
15196 oLLLwLLPQQccdgfimnlmjklnnmhshaxhxxwffoojg_12220110222221 638.697158146658 67
15197 oLLLwLLPQQccdgfjikmlmknnnmhshatxhxrovnnob_12220110211221 230.076898691170 20
15199 oLLLwLLQAQccdefhikllkknmmnhftafeamgsshnjr_20102202110122 461.077282248200 177
15200 oLLLwLLQAQccdefhikllkknmnnhftafeamgsshnei_20102202110122 452.376635974256 31
15201 oLLLwLLQMQccdefhikllkmnnmnhftafeamgsnxinx_20102202110120 1267.17277845446 63
15203 oLLLwLLQPQccdgfimkkljklnnnhshaxhmuxffoxxq_12220110222221 621.124843280259 53
15205 oLLLwLLQQMccdefhikllkkjmnnhftafeamgsswnqj_20102202110120 401.871243033734 153
15206 oLLLwLMAAQccdefihililmnlnnhftahweuqnxxnnk_20102202111200 622826.752357658 59
15207 oLLLwLMAAQccdgfjilklkjnmnnqgqalxqetfwlfpe_21012222010012 760.201002255548 73
15215 oLLLwLMLQQccdgfkilijnmmmnnqgqaxxqhwbwnkrg_21012222010001 528.379308852413 33
15216 oLLLwLMLQQccdgfkilinllnkmnhfhahhhqsfjowwj_20102222101110 401.834520731242 125
15217 oLLLwLMLQQccdgfkilinllnmmnhfhahhhqsfjowrj_20102222101110 415.710352514143 83
15220 oLLLwLMMMQccdefhjikjlmlnnnhftafheabnfctit_20102202110200 396.863900043103 23
15221 oLLLwLMMMQccdgfkilkimnmmnnhfhahhhqqsxoste_20102222101101 321.385290148686 85
15224 oLLLwLMPAQccegfggimlmllmnnhqhawrsqqjjssaj_20102222200112 991.384842901732 71
15225 oLLLwLMPMQccdefihiikmnlnmnhftahweqnwhntoh_20102202111210 1989.25730654493 43
15228 oLLLwLMPQPccdgfkillijlmnnnqgqaxxqthwswxhq_21012222010001 746.999884485062 103
15230 oLLLwLMQPMccdgfhjlkijmllnnqgqasmqxmkawghw_21012222111021 329.405733551871 163
15232 oLLLwLMQzQccdgfhjlkijmnnnmqgqasmqxmkaxlmr_21012222111020 308.187276139968 141
15234 oLLLwLMwQQccdgfjilkkjnnmmnqgqalxqefwbjrgg_21012222010011 543.820276462520 6
15235 oLLLwLMwQQccdgfjilkknmnnmmqgqalxqhfjbwjrg_21012222010010 381.652109522537 17
15240 oLLLwLMzQQccdefhjimlnmmnlnhftafhehnhngdre_20102202110212 510.366602361254 33
15241 oLLLwLMzQQccdgfkillmjnkmnnqgqaxxqtbwbrbfg_21012222010011 596.820404966470 7
15242 oLLLwLPAQMccdgfkjjiljkmmnnhfhaptexdffcjdn_20102222000100 381.568403538274 9
15243 oLLLwLPLQQccdgfjhklkmknnmnqgqalrxrgbgwffo_21012222111000 579.321374551657 93
15246 oLLLwLPMPQccdefhjiklnlmnmnhftafeeagagfhwh_20102202110102 265.143840387937 21
15247 oLLLwLPPMQcbdgfilkjkjnmnmndwxxadpqdkxrdkm_21010212111002 1537.74578317826 103
15248 oLLLwLPPMQccdefhjimlknmnnmhftafeehgsxgilc_20102202110110 736.456406380647 27
15250 oLLLwLPPQPccdgfilimljklnnnhshaxaxxxffohmu_12220110222211 539.400888659489 77
15253 oLLLwLPQMPccdefhjikllkmnnnhftafeeamgsxeos_20102202110101 818.030804701846 39
15258 oLLLwLPzQQcbdgfilkjjmmnlnndwxxadpqkgwcwgb_21010212111011 936.118033210446 11
15261 oLLLwLQAMPccdefihjikilmnnnhftahweexqxxxhq_20102202111001 1136.24352651601 27
15262 oLLLwLQLAQccdgfkijjimmnlmnhfhahhteqsohwjr_20102222101102 567.420070690064 195
15265 oLLLwLQLPQccdgfjihjkmnlmnnqgqalxrxfwajohh_21012222010002 380.624183744856 75
15266 oLLLwLQLQPccdgfkijjimmknmnhfhahhteqsowhjr_20102222101102 499.889664811507 175
15268 oLLLwLQMLQccdgfkhjjkllmmnnhfhamftembjaqwn_20102222101020 294.790034284866 129
15273 oLLLwLQPMPccdgfkihjijlmnnnqgqaxxrxhwwxxkn_21012222010011 953.767836059940 97
15274 oLLLwLQvQQccdgfkijjnmlmnmnhfhahhteososoff_20102222101000 469.203233730056 85
15275 oLLLwLvQQQccdefhkmlnkknlmnhftafamgwsswgvv_20102202110111 355.716608399077 32
15276 oLLLwLvQQQccdefimnllnknmmlhftahlmmgwnwkvb_20102202111111 749.171301172623 21
15279 oLLLwLwPQQccdefhjnjmklnmmnhftafhhbwskgsvc_20102202110111 557.991865246925 27
15280 oLLLwLwPQQccegfggnmllknnlmqhqasjhahrwrwww_21012222211010 1660.11711695252 95
15282 oLLLwLwQPQccdefhiklmkmllnnhftafaadwwwkban_20102202110110 161.841069603429 27
15283 oLLLwLwQPQccdefhiklmmnlnmnhftafaamwkukisx_20102202110110 374.541205974786 71
15286 oLLLwLzAQQcbdgfjlljjnkkmnndwxxudhmkgkjcgr_21010212122020 705.367170333669 47
15288 oLLLwLzMQQccdgfjhilmklmnnnqgqalrurrggcwog_21012222111010 711.208076064413 57
15289 oLLLwLzPQQccdgfjhlnkmklmnnqgqalrqjgrggrff_21012222111010 430.277570668895 87
15290 oLLLwLzPQQccdgfjhmlknklmnnqgqalrqrgnggrrr_21012222111011 561.857651338022 6
15292 oLLLwLzQQPcbdgfjlljmjmknmndwxxudhmtkfkqcj_21010212122020 637.647099121789 15
15294 oLLLwMLMPQccdgfgjlklknmmnnhfhafhqdgnaojxh_20102222111002 1510.18590997033 83
15295 oLLLwMMAMPccdgffjhikjlmnnnqgqagarhqgaxqti_21012222111200 251.612974864621 87
15296 oLLLwMMAPMccdgfgjhjkkllmnnhfhafmfmhgaxwxn_20102222110201 268.932560108413 69
15297 oLLLwMMLMQccdgfgjikmlnmlnnhfhafhhqoshoodm_20102222110002 1175.90579525363 69
15298 oLLLwMMLPQccdgffjhikmnlnmnqgqagarurqxgmdn_21012222111000 408.277814276379 89
15299 oLLLwMMMMPccdefihijjklmnnnhftahfaiavfhxjo_20102202101021 386.611457939352 53
15302 oLLLwMPAPMccdgfgjhkiklmmnnhfhafxsddwupvdk_20102222111021 1801.63676131826 29
15306 oLLLwMPLAQccdgffjkijmmnmnnqgqagaqhgbbqgti_21012222110112 96.7865967805794 9
15307 oLLLwMPLPQccdgffjkimnmllnnqgqagaqubtwrghq_21012222110102 360.226494580896 23
15308 oLLLwMPMAMccdgfgjiikjllmnnhfhafpaxdfcjdxn_20102222001001 334.848275789131 13
15311 oLLLwMwAQPccdgfgijljklmmnnhfhafqqdhjwaejk_20102222110121 599.043879661680 167
15312 oLLLwMwLQQccdgffjhklknmmnnqgqagarrbcqgouu_21012222111000 424.882939753214 85
15313 oLLLwMwMQPccdgffjhkjmklnnnqgqagarqgxrrxnk_21012222111100 329.247760368982 99
15315 oLLLwMwPPQccdgffjhljnnlmmnqgqagarjgaifgoq_21012222111002 296.481630137481 77
15316 oLLLwMwPPQccdgffjhmklmnmlnqgqagarbrwwhgjn_21012222111000 411.137927939363 67
15317 oLLLwMwPPQccdgffjhmklmnmnnqgqagarbrwwhgdu_21012222111000 443.246600465080 39
15318 oLLLwMwPPQccdgffjhmknmlmnnqgqagarbrqwggep_21012222111000 599.003157304734 45
15319 oLLLwMwQLQccdgfgjikiklmnnnhfhafhhqqjjxxsj_20102222110122 620.993953505853 26
15320 oLLLwMwQPPccdgfgjikikmlnmnhfhafhhqqjhjhrr_20102222110122 606.597380913597 237
15322 oLLLwMwzQQccdgffjhlknmlnmnqgqagarjrtwfxoq_21012222111002 420.484266482597 45
15325 oLLLwMzMMQccdgffjkkljnmmnnqgqagaqtbgafghh_21012222110112 64.1366335464089 11
15326 oLLLwMzMPQccdgffjkkmllmnnnqgqagaqtbbwwdqq_21012222110002 385.045764109861 44
15327 oLLLwMzMQMccdgfgjikllmlmnnhfhafpadvccsjdn_20102222001000 532.046007720440 183
15329 oLLLwMzPPQccdgfgjhmlnnmnlmhfhafxssoaxjafs_20102222111002 1324.27280491383 21
15332 oLLLwPLAQPccdgfhiljkjkmnnnhshajxhhxfoxhrw_12220110222211 411.753938440159 35
15333 oLLLwPLLQQccdefijijknlnlmnhftaqqehgongjwj_20102202111210 3429.47333700738 141
15335 oLLLwPLLQQccdgfhjllknmmmnnhshanthwrjbgowr_12220110212212 345.454493765466 15
15337 oLLLwPLPAQccdgfjilmklknlnnhshaxxhxxwoxgqh_12220110212210 321.709899966452 9
15338 oLLLwPLPMQccdgfhjilklnmlnnhshantxxrohobha_12220110212212 407.177374310534 7
15339 oLLLwPLPMQccdgfjilmklnmlnnhshaxxhxxwdggqm_12220110212210 792.181403664271 19
15341 oLLLwPLPPQccdgfjilmkkmmnnnhshaxxhxxoknxxq_12220110212211 406.704139390942 5
15342 oLLLwPLPQMccdefijimjkmlmnnhftaqqedhgwnnqj_20102202111210 777.241658885433 157
15346 oLLLwPLQPPccdgfjiljjkkmnnnhshaxxhhqxoxhrw_12220110212211 464.034339334908 11
15347 oLLLwPLwQQccdgfhjljkmkmnnnhshanthhrjjwxqa_12220110212221 231.322492184023 8
15348 oLLLwPMAPPccdefjihikimlnnnhftahhweuqiiqxh_20102202112220 1114.29847171241 31
15349 oLLLwPMPMPccdefjihiilkmnnnhftahhweqwchxjo_20102202112110 821.490408246890 25
15350 oLLLwPMPMPccdgfhjikijlmnnnqgqajlxqhwbqxrg_21012222010120 284.999599789261 83
15354 oLLLwPPPLQccdgfjikilknmmnnhshaxxaxxxxqmmf_12220110212100 730.152888190170 93
15355 oLLLwPPPMPccdgfjikilkkmnnnhshaxxaxxxoxxnk_12220110212100 240.662052956215 4
15360 oLLLwPvMQQccdefjimlknnklmnhftahhmmgssgvvw_20102202111110 538.985097315704 61
15362 oLLLwPwQPMccdefjhikkllkmnnhftamfahawwkaxn_20102202111101 371.387961491355 43
15365 oLLLwPzMPQcbdgfgikjjlnmmnndwxxoadqkwdjbhh_21010212110112 22497.5209480463 61
15367 oLLLwQLMMPccdgfhhikjjlmnnnhshaknxhxoxhhqx_12220110222112 448.821009016579 6
15371 oLLLwvAPQQccdefihjmnmlmnlnhftaawuwgkgrsgs_20102202111110 954.819672966838 6
15372 oLLLwvAPQQccdfgjlmiknkmnlnqcedlexqgwgvwwr_01112202111111 969.998969071069 3
15373 oLLLwvAPQQccdgfihmnjmkklnnqgqaxrqbwrrjsrr_21012222010011 591.903300969146 15
15374 oLLLwvAPQQccdgfihmnjmkllnnqgqaxrqbwrrsjrr_21012222010011 672.068656181149 8
15377 oLLLwvLQQQccdefknnljkmmlmnhftaxxuxbbbbrnw_20102202111111 951.944833324098 95
15378 oLLLwvLQQQccdgfilknmjknlmnhshaxuuxrffogbb_12220110222222 1021.50758315811 23
15379 oLLLwvLQQQccdgfnijkkllmmnnhshahxhxojsoogg_12220110222222 511.644817411884 43
15381 oLLLwvMAQQccdgfjmimjlnmlnnqgqamqutkffsfso_21012222111000 524.481790545138 47
15384 oLLLwvMMQQccdgflikmljknnmnhshahxhxwffjjgs_12220110222222 1425.14083816241 17
15387 oLLLwvMPQQccdefhillknmnnmmhftawexbbknnrnc_20102202111121 743.576002112913 39
15388 oLLLwvMPQQccdefhilnllnmmmnhftawexrggwcsow_20102202111121 729.764179692961 15
15390 oLLLwvMPQQccdgfimmijmklnnnqgqaxqthwsrssnk_21012222010000 962.649020493755 81
15394 oLLLwvMQPQcbcfejiilkmllnnnxcxedutqxvrridu_10222110102202 1096.09645047733 19
15395 oLLLwvMQPQccdgfjmilknlmnnmhshaqhxqxhsrxqg_12220110222221 646.277172329558 16
15397 oLLLwvMQQPccdgfjmilkkklnnnhshaqhxqxwrsqqx_12220110222221 997.024122008943 9
15399 oLLLwvPAQQccdgfmlkjkjmnnmnhshaaaqqssjjjsj_12220110211222 433.980351704281 11
15401 oLLLwvPMQQccdefhkljkmmnnnmhftawxdbbbbogjk_20102202111110 902.566040814164 89
15402 oLLLwvPMQQccdgfhkimkknlmnnqgqarxurggwgfoo_21012222111000 575.483838637242 33
15403 oLLLwvPMQQccdgfmlkijnkmnmnhshaaaqhkvcnksk_12220110211221 3556.56857034319 10
15404 oLLLwvPPQQccdgfjjnmjknmllnhfhatedxffwjjwb_20102222000111 596.820404966470 7
15405 oLLLwvPPQQccdgfmlnkklnnlmmhshaaaxxojcksoo_12220110222221 692.959349789776 59
15407 oLLLwvPQPQccdfglkmjinnnmmlqcedehpaaqqabfw_01112202111102 140260.933839274 20
15408 oLLLwvPQPQccdgfmlijkllmnnnhshaaaxhxjsoipa_12220110222220 737.476131269455 53
15409 oLLLwvQAPQccdefhjiklnmnmmnhftaweexxaahhhh_20102202111122 277.619263391371 61
15410 oLLLwvQAPQccdefhkijlnmnmnmhftawieqxahahaa_20102202111122 370.085991324200 67
15411 oLLLwvQLQQccdefihkkmlmnnnmhftaawxbggsogjf_20102202111100 1031.99520799861 85
15412 oLLLwvQLQQccdgfihjmnnlnlmmqgqaxrxjjwgjssf_21012222010000 385.249531382629 73
15415 oLLLwvQMPQccdgfihjkmmnnlnmqgqaxrxhsweajho_21012222010002 389.752984707379 77
15416 oLLLwvQMPQccdgfjhkijnlmmnnqgqamrxukafsodl_21012222111002 464.932675406948 40
15418 oLLLwvQPMQccdgfihjijknnmmnqgqaxrxhwrqxnkx_21012222010002 11921.9469793379 21
15421 oLLLwvQQLQccdefihkljklmnmnhftaawxdubgxxnk_20102202111100 381.118484993737 99
15422 oLLLwvQQLQccdefihkljklmnnnhftaawxdubgxxkn_20102202111100 375.704382696875 31
15423 oLLLwvQQPPccdefihkljkmlnnnhftaawxdubqgqjs_20102202111100 968.317345488227 77
15424 oLLLwvQQPPccdgfjjlilkmlnnnhshaqqaxqxhshrw_12220110222211 447.354576910028 7
15425 oLLLwvQzQQccegflllinmmknnmqhqaqxhrhhrwrww_21012222211000 641.375820427510 23
15435 oLLLwvzQQQccdefhljmnknlnmmhftawdugwbkgrbk_20102202111111 969.446079309851 42
15436 oLLLwvzQQQccdgfjinkkmlnmnmhshaqxqxwrrsggg_12220110222222 5973.01977152380 37
15442 oLLLwwAPMQcbcfegjkjlkmnnmnxcxevqqxckspioi_10222110122222 27647.0119772202 13
15460 oLLLwwMPPQcbcfegklijmlmnnnxcxevamesfwfeeh_10222110122210 334.234573085489 11
15461 oLLLwwMzQQccdgfhjillmknmnnhshaktxxonfxjxd_12220110212211 646.056513856837 16
15462 oLLLwwPAQPcbedgikkklmjmnnnhhwhhaqxxwwwqah_21112000111110 2802.46749209229 13
15464 oLLLwwPPPQcbcegfjkjjlnlmnnhgtaghphgfajbud_12000111222221 2251.20672668156 9
15465 oLLLwwQMLQcccfggihkjlmnnnmhwauwhgddqaagrk_20102202111202 201822.821540389 45
15470 oLLLwwwQPQcccfggijilnlmmnnhwauwxdhbdknbua_20102202111110 834.882332394689 69
15472 oLLLwwzPQQccdgfghkmllmknnnhfhafswowwowjjs_20102222111100 566.407747789125 79
15473 oLLLwwzQAQcbedgikmljkmnmnnxxnxxaxhhnkqnqa_01110222111112 3735.13827092542 11
15475 oLLLwwzQQPccdgfgimljmlknmnhfhafadxfwjjhbr_20102222001112 1063.90836235961 15
15477 oLLLwzAMPQccdefjihkllmmnnnhftahawdwwojhal_20102202111100 1214.96989850324 69
15489 oLLLwzLPQQccdgfhmllnkmmnnlhfharhxbsbfjofg_20102222101110 360.270925031245 89
15493 oLLLwzLQQPccdgfjmikijllnnnhshaxhxqhknsaah_12220110212221 8591.90782119006 11
15499 oLLLwzMPAQccdgfijlkmiknnnmhshaqqhqqjsqqxj_12220110222221 3735.13827092542 11
15500 oLLLwzMPPQccdgfijlkmnkllnnhshaqqhqqqsrghx_12220110222220 6660.13314580926 23
15501 oLLLwzMPQPccdgfijlkmmmknnnhshaqqhqqjssqqx_12220110222221 3735.13827092542 11
15502 oLLLwzMQMPccdgfijlikikmnnnhshaqqhxqhsqhwr_12220110222211 1623.52925808158 20
15503 oLLLwzMwQQccdgfhkljkjmmnnnhshajhhhwfjrxqa_12220110222221 435.599563074318 27
15510 oLLLwzQPPPccdgfijjkklmknnnhshaqqqaqqqsqsj_12220110222200 8984.55456524110 23
15519 oLLLzAAAMPcbeffggjjkklmnnnhhqqwraqqahahwr_12001111100211 419.004807513029 7
15520 oLLLzAAAPMcbeffggjjkkllmnnhhqqwraqqarrrhw_12001111100221 2084.17292750529 34
15522 oLLLzALQPMccdghgfjjlklmlnnhfhxfwxagwjagxn_20102221101001 561.148482704099 77
15523 oLLLzAMAMPccdghfijkiilmnnnhfhxohhhumhhhxq_20102221111221 172.136341270912 57
15525 oLLLzAMPMPccdghfijklllmnnnhfhxohhhxjohhwr_20102221111022 204.693101087744 61
15526 oLLLzAMzMQccdghfijklmnnnmmhfhxohhhxhhqxum_20102221111022 223.014934293308 63
15528 oLLLzAvQPQccdghgfmlklmmnlnhfhxfwxgwjvcagn_20102221101000 603.889518386246 219
15529 oLLLzAwAMQcbeeeghikjmnlmnnhhxxrvchhgxbrqh_12001111122221 748.649644672696 11
15536 oLLLzLAMAQcccggjkijillnmnnlntaaaaiiggxcpi_12001112002201 1410.44167564776 19
15537 oLLLzLAMPQccdghhkilmllnnmnhfhxvhhhnfjxand_20102221101122 469.275434193990 109
15543 oLLLzLAwQQcbeeehkiljnlmnmnxxaacavxxrnbgwo_10221111102022 24314.3351145803 9
15546 oLLLzLLMQQccdghhjjklmlmnnnhfhxvtebbgrgnfc_20102221101112 530.385437493688 13
15548 oLLLzLLPQQccdehginjllmmnnmhftxcexbgggrvcb_20102201110110 508.880363386118 53
15556 oLLLzLMPAQcbeeegklimjlnmnnxxqqnaxnaxsmghd_10221111102022 3670.88973373892 7
15558 oLLLzLMQMPcbeeegklkikjmnnnxxqqnaxhnhxqqjs_10221111102022 437.170058071037 4
15563 oLLLzLPMMQccdghhijjklnmnmnhfhxvhtebbeoifu_20102221101122 652.323797367406 63
15564 oLLLzLPMPQccdghhijjmnlnlmnhfhxvhtenxnakcd_20102221101122 739.487895206708 21
15567 oLLLzLPQPPccdghhljjkjmlnnnhfhxvhteufxrifj_20102221000112 1016.03188366416 189
15570 oLLLzLQAPMccdgeighjkjlmmnnhrhausslarulvhk_02221000221110 14061.8642166312 111
15578 oLLLzLQMPMccdghhkijjlmkmnnhfhxvhhtenxwdnj_20102221101220 544.011763133179 73
15580 oLLLzLQMzQccdghhkijjlmnmnnhfhxvhhtenxhdeg_20102221101222 584.824310421278 26
15581 oLLLzLQPMPccdehgijiljkmnnnhftxchhexbrxxvc_20102201110011 462.059932753575 27
15588 oLLLzLwPQQccdehjikklnnlmmnhftxhhxagwwgrvv_20102201110111 623.292680575650 105
15591 oLLLzLwQMQccdehjiikklnlmmnhftxhhexaghrnjr_20102201110122 802.411770959819 75
15593 oLLLzLwQQMccdehjiikkljlmnnhftxhhexagwrnqj_20102201110120 640.106913274041 205
15597 oLLLzMLLQQccdghghinlmnnmlmhfhxfvaxjreufgc_20102221001121 1020.25047343890 17
15601 oLLLzMvPQQccdghghmklklnmnnhfhxfvgbnngowsn_20102221111102 710.732265479465 58
15603 oLLLzMzPMQccdghghimlkknmnnhfhxfvhnjnkanue_20102221111022 1216.45153558986 99
15604 oLLLzMzPPQccdghghimllnnnmmhfhxfvhnjjxqhcn_20102221111020 960.643472231666 127
15605 oLLLzPAAMPccdghhhiikjlmnnnhfhxnviphfxhxet_20102221001120 321.996894379985 6
15606 oLLLzPLAMQccdehhgiljmlnmnnhftxvceebabhhhb_20102201111122 424.138132625803 21
15607 oLLLzPLPPQccdehhjhlmnnlnmmhftxvxsgwaxrabn_20102201111112 1789.15734969473 25
15608 oLLLzPLPPQccdghfhlmkllmnmnhfhxwvhswfjcasn_20102221101120 496.089825549631 193
15613 oLLLzPPAPMccdehhjihkklmmnnhftxvxasawupvdk_20102201111021 2376.63257640721 33
15617 oLLLzPPLQPcbeggjjjklmkmnnnxxqqxqhaxaqqqha_10221111102021 1180.30848967208 14
15618 oLLLzPPPPMccdghfhjjlklmlnnhfhxwvteswcasxn_20102221101201 498.530990314686 107
15619 oLLLzPPvQQcbeggjjjkmkmlnmnxxqqxqhaaqqkknn_10221111102020 584.372663770612 50
15623 oLLLzPwPMQccdehhjilkmnnlmnhftxvhhegwhavvq_20102201111112 1455.94786236893 40
15624 oLLLzPwQLQccdehhjiikklnmnnhftxvhheegniisj_20102201111222 727.459134473134 15
15625 oLLLzPwQPPccdehhjiikkmlnmnhftxvhheeghnqrj_20102201111220 750.004910971317 66
15627 oLLLzPzPAQccdehhjilmkmnlnnhftxvhaewnwhntt_20102201111112 1864.28752884428 48
15629 oLLLzvAMQQcbeeekljlnlmmmnnhhxxaxqqahqrwvc_12001111120220 592.305471800468 20
15630 oLLLzvAMQQcccggkijimjnnlmnlntaaheegkvkkbc_12001112002020 899.493202316953 93
15632 oLLLzvAQAQcbeeekljillmnknnhhhhaxqkqhqxkqh_12001111120221 836.673770891150 10
15633 oLLLzvAQMQcccggkijkimnmlmnlntaahetegxrkbn_12001112002021 971.319120796824 83
15638 oLLLzvAQQPcbeeekljklklmnnnhhxxaxqxqxhqhqx_12001111120221 723.998618781895 5
15639 oLLLzvAQQPcbeeeklmklkljnnnxxaaaaxhxhxxqaq_10221111102002 582.687120888079 3
15640 oLLLzvAQQPcbeeeklmklkljnnnxxqqahxhqhxxqxh_10221111102002 582.687120888079 3
15641 oLLLzvLQQQcbeeejjmnkljmmnnhhhhahxhxhhoffo_12001111120202 851.178364789002 3
15642 oLLLzvLQQQcbeeejjmnkljmmnnhhxxxqxhxhhofsj_12001111120202 851.178364789002 3
15652 oLLLzvPMQQcbdehklmklnmnlmnxnihxeeqnknnrrj_10222011102222 39670.1959145500 29
15653 oLLLzvPMQQcbeeeljjlnljmmnnhhxxxxqqahhofcv_12001111120200 1056.50071224427 11
15654 oLLLzvPMQQccdghijjnkmmmlnnhfhxhtexbbrnrvc_20102221101010 643.164251484665 16
15657 oLLLzvPQQPcbeeeljjmlkljnnnhhhhaahxhxhhqaq_12001111120202 731.955034475830 3
15658 oLLLzvPQQPcbeeeljjmlkljnnnhhxxxxqxqxhhqaq_12001111120202 731.955034475830 3
15662 oLLLzvQAQPcbeeekljjkkmjnnnhhhhaaahhhahxqh_01110222211110 367.063736899764 4
15667 oLLLzvQLQQcbeeekljlnlmmmnnxxaaaaaxaxarwrw_21112000011111 895.596636229108 4
15671 oLLLzvQMQMcbeeekljjlmljknnhhxxaxxqqahhkxn_12001111120201 708.213830845878 31
15675 oLLLzvQMQPcbeeekljjlmljnnnhhhhaaahhahhxqh_01110222211110 1589.09529879105 4
15676 oLLLzvQMQPcbeeekljjlmljnnnhhxxaxxqqahhxxa_12001111120201 643.992235946218 4
15678 oLLLzvQQLQccdghkijjllnnmmnhfhxhhtexaxaaqs_20102221101022 552.934677337389 121
15680 oLLLzvwQQQcbeeekjkmklnnnmmhhxxaqxhxhqrwsj_12001111120222 828.416869089384 8
15681 oLLLzvwQQQcccggkjkmnmmjnlnlntaaetigsjkrkb_12001112002002 1098.05369691738 37
15682 oLLLzvwQQQccdgeijlkjnmmnnmhshhpphafjfrwgg_12220111220222 1471.13420352442 55
15684 oLLLzvzQQQccdghinllkmnnmmlhfhxhhxabbfjrnr_20102221101011 594.416908459099 123
15685 oLLLzwAAMQccdghgjikklnmmnnhfhxfhhxajhqaug_20102221110022 647.070864702347 37
15686 oLLLzwAAQMccdghgjikkljmmnnhfhxfhhxajwqajk_20102221110021 596.388943164603 51
15691 oLLLzwLQQPccdghglkkjlmmnnnhfhxfmxabbggqih_20102221110112 576.852120967554 111
15692 oLLLzwMPMQcccgghjklklmnmnnlntaoalivsvlsha_12001112020002 8398.46313792939 29
15695 oLLLzwMQPPcccgghjkjlkmknnnlntaoaltivqnqjs_12001112020022 808.214260647430 19
15696 oLLLzwMwQQccdfeihkillmmnnnqceqqkeqfvvrqmh_01112202110212 2487.63642800102 125
15699 oLLLzwzAQQccdghgikkmlmlnnnhfhxfhxajnjkqha_20102221110102 817.650979047232 45
15700 oLLLzwzQAQccdghgikkjlmnmnnhfhxfhxabbbuwqd_20102221110100 737.599432626293 15
15702 oLLLzzALQQccdehhijjklmnmnnhftxvhhbbkcfvjj_20102201111112 531.800586203099 25
15705 oLLLzzAwQQcbeeehikljlmmnnnxxqqgbhxxknnvkk_10221111100000 697.460819625215 13
15706 oLLLzzLAQQccdehhkimllnknmnhftxvieegghghbh_20102201111112 451.677464207702 83
15708 oLLLzzLPQQccdehhhknllnkmmnhftxvswwwwwwrrn_20102201111111 666.231344603920 23
15715 oLLLzzMQzQccdehhijillmnlnnhftxvheeegxxbnk_20102201111100 1087.64185929833 56
15719 oLLLzzPQzQcccgghiljilmlnmnlntakhxeerxwxnn_12001112000211 682.024454555778 73
15721 oLLLzzvQQQccdehhknjkllmnmnhftxvxebbgggcbv_20102201111111 680.751663242180 107
15725 oLLLzzwQMQccdehhiillkknmnnhftxvheegnkanei_20102201111122 11609.2053640426 36
15728 oLLLzzzMQQccdehhjilmlnmnlnhftxvhebngosfgw_20102201111122 916.502158859352 131
15729 oLLLzzzQPQccdehhikmknlmnnmhftxvaxebqgkxhn_20102201111110 574.719048025314 23
15733 oLLMMzMzMPcaedfdghijklmnnnjxaxjxxxxxxxxkn_20021100110011 58.5235172430533 3
15735 oLLMPLwLPQcbeddfgihkmnlmnnxxnwvcxxjoxfnxa_21112002100002 616.482519245787 45
15737 oLLMPvMvQQcbeddfghknlmllmnxxnwvcxxaaavcnr_21112002110202 964.598062776806 71
15738 oLLMPvwLQQcbeddfghlkmnlmmnxxnwvcxluxajcvn_21112002110020 115214.622918004 121
15776 oLLMzPLAMPcbeeffiijkilmnnnhhaqqaaaaaxxxhq_01110022111001 270.011657979221 26
15778 oLLMzPLAPPcbeeffiijkilmnmnhhaqqaaaaaxxxnn_01110022111001 505.668728977648 14
15785 oLLMzzLAQPcbeeffikikjmmmnnxxhqqhaxqnqhqxn_10221111202011 564.913698220047 66
15790 oLLPLALvQQcbcfffhgkmnlnnlmlohmgooxaaaaxrk_02211002111202 919.297908646370 5
15804 oLLPLLvPQQccdcfgilkjnknnmmhsraktjnfxjdaaw_12220102121211 976.802509163040 63
15814 oLLPLMLzAQcbcfffhiklmknmnnlohmgodmvaoauuo_02211002222100 321.996894379985 3
15815 oLLPLMwAPPcbcfffhiijklmnnnlohmgodaucuuhah_02211002221002 1381.38687134860 143
15818 oLLPLPLzMQcacefhigkjmnlnmnjkqgltqexjhbirx_20021201022020 694.902366529239 17
15822 oLLPLvAAPQccdcfgjhklmkmmnnhsraohqjxqoqoow_12220102222011 742.204141437345 145
15827 oLLPLvAQzQccdcfhijlklknmmnhsraleqwjosaerw_12220102122221 720.152660524592 171
15830 oLLPLvMLQQccdcfgjknmjlmlmnhsraohbaqgjawxj_12220102222210 616.194545346728 37
15832 oLLPLvMQMMccdcfhiliklklmnnhsralapjjkskahr_12220102122112 494.011633164439 41
15838 oLLPLvPMQPccdcfhikkjklmmnnhsraltxbfnrehow_12220102122201 684.267012486309 93
15845 oLLPLvwAQQccdcfgkjljnlnnmmhsrakuwjfhrptaw_12220102122212 435.753088113777 41
15846 oLLPLvwMQQccdcfhhijlmnnlmnhsralxjfbgqpswx_12220102122220 1320.51176706875 165
15849 oLLPLvwQQMccdcfgkjlkjklmnnhsrakuwjvfkrahr_12220102122212 345.454493765466 15
15852 oLLPLvzQQPccdcfhiikmklmnnnhsralhjojffjteq_12220102122121 2225.30630354950 28
15855 oLLPLwvQMQcbcfffhmjlknmmlnlohmgoxjjjxvcjk_02211002212210 11561.6890838387 285
15871 oLLPMvLAMQccefffgjikmnlmnnqhxhahgnbxhxknc_21012221111000 1720.36641892103 11
15875 oLLPMvLPMQccefffgimllmnmlnqhxhahwhhqqaxxr_21012221111002 992.708455557607 8
15881 oLLPMzMzMPcccdfeghijklmnnnhwraahhhhhhhhrw_20102211221122 141.992957397195 2
15890 oLLPvAPzAQccdcfihkjjmlnlnnhsraxxxxoxxxwnk_12220102121100 263.279107873563 15
15891 oLLPvAPzQMccdcfihkjjmlmmnnhsraxxxxoxxqhhr_12220102121102 321.709899966452 9
15893 oLLPvAvAQQccdcfihkjnknmmlnhsraxxjjxfhjjnx_12220102121120 8011.77153626300 31
15898 oLLPvAzMPQccdcfihilmkmnlnnhsraxxewdbtajqj_12220102122201 851.258136132307 37
15919 oLLPvLQLPQccdcfijkhklmnmmnhsraqqqqsxxqcvw_12220102222001 3573.49241175053 37
15921 oLLPvLQPPMccdcfijkhlkllmnnhsraqqqqxsxaqhr_12220102222012 6660.13314580926 23
15925 oLLPvLwQPQccdcfjkjimnkmmlnhsraidjjjxfgjnk_12220102112120 315.545090849856 33
15926 oLLPvLzAQQccdcfijmjlknlmmnhsrahdwrssafjoj_12220102222120 3907.39967634545 82
15953 oLLPvvAPQQccdcfilkmjlklmnnhsrahuwjcjfjraw_12220102112221 294.591768477156 77
15954 oLLPvvAPQQccdcfjilmklklmnnhsrahhrjsosoraw_12220102222221 655.679357559255 63
15955 oLLPvvAPQQccdcfjlkijmlmlnnhsramuwffjgrgaw_12220102222221 1930.87588989416 117
15973 oLLPvvMQQPccdcfjhimjlmlmnnhsraaqnvnnkskaw_12220102112211 4411.65818288051 37
15980 oLLPvvPQQPcbefemjkljjlknmnxxhqhxxqqqqxarw_10221110022221 10262.4679430318 39
15997 oLLPvvQQAMcbefegjkljjlkmnnxxhqwxxqqqqxahr_10221110022212 1332.39601769652 31
15998 oLLPvvQQwQccdcfjihkllknmnnhsraqqqjjsstesn_12220102222200 675.345901248257 33
16001 oLLPvvwQQQccdcfjlnnkmmklnmhsraabrjfgbfogo_12220102112212 516.787828937721 25
16013 oLLPvzMPQMccdcfhjkijllmlnnhsraxhxffjjxshr_12220102222212 295.184338627968 39
16018 oLLPwAPLMPcccdfeghjiklmnnnhggaaaaaaqqqqfo_20102211220022 1203.32721610690 15
16019 oLLPwAPLMPcccdfehgjiklmnmnhwraaxxaaqqqqjj_20102211220022 1203.32721610690 15
16021 oLLPwAPLwQcccdfehgjiklnmnnhwraaxxaaxxaarw_20102211220022 526.998102459961 4
16022 oLLPwAPvPQcccdfeghjilmnnmnhggaaaaaaofffoo_20102211220000 748.560124631599 15
16023 oLLPwAPzMPcccdfeghjiklmnnnhggaaaaaaqqqqfo_20102211220022 525.293424640969 3
16024 oLLPwAPzMPcccdfehgjiklmnnnhwraaxxaaqqqqsj_20102211220022 525.293424640969 3
16037 oLLPwvLQMQcccdfemlkkmnmknnhggaaaaaaaaaaof_20102211112222 262.812469399650 3
16038 oLLPwvLQMQcccdfemlkkmnmknnhwraaaaaxxaxxof_20102211112222 262.812469399650 3
16039 oLLPwvLQPQcccdfemlkkllnknnhggaaaaaaaaaafo_20102211112222 424.011995150257 3
16040 oLLPwvLQPQcccdfemlkkllnknnhwraaaaaxaaaxsj_20102211112222 424.011995150257 3
16052 oLLPzMvQMMccdcfgghkjjllmnnhsrasvpqjvdsaxk_12220101210010 516.070496254879 25
16057 oLLPzvzMQQccdcfghmjmknlnmnhsrasahfhwpopah_12220101122100 277.804232156720 73
16058 oLLPzwvAQQccdcfggjmknmmlnnhsrasvvpvaiqhfj_12220101221021 252454.815475736 71
16061 oLLPzwvQAQccdcfggjmlklnlnnhsrasvvpevelhgr_12220101221020 1052.59071871501 35
16062 oLLPzwzPPQccdcfggjlkmlnlmnhsrasvjpjiidqrj_12220101221220 521.483170280630 103
16063 oLLPzzPLMQccdcfghjilknmnmnhsrastuvaouaovo_12220101121001 88.4157475428856 61
16065 oLLvAALAAQcbeghfilhjkmlmnnhhxagbqnhrrwrak_01110220201110 2502.24279758857 19
16070 oLLvAALLQQcbeghfiljkjnmlnnhhaagbhhxswbwkw_01110220201111 8203.50919251969 41
16072 oLLvAALMMQcbeghfilhklmkmnnhhxagbqnhofwjxn_01110220201101 4391.55849288801 201
16073 oLLvAALMQPcbeghfilhklmmnmnhhxagbqnhokfhjr_01110220201102 1911.90860904611 241
16084 oLLvAALzQQcbeghfilmklnnknmhhxagbqxhokfwjn_01110220201110 909.738741127645 169
16085 oLLvAAMLMQcbeehgfikjmnlnmnxxxavkcqacakqca_21112002211112 1614.67940946575 57
16090 oLLvAAvPQQcbeghfinkjlmmlnnhhhhnkhhhnnnngg_12001122122001 370.548491137239 3
16091 oLLvAAvPQQcbeghifnkjmllmnnhhhhcvhhhkkkkgg_12001122122001 370.548491137239 3
16092 oLLvAAwMPQcbegfifhkjmlnnmnhhhecvfahbfppvh_12001122120021 176.076102769616 47
16094 oLLvAAzQMPcbeghfiklkjlmnnnhhaagbaqqhahabg_01110220201120 408.593047293924 7
16095 oLLvALAAMQcbefhjiijlkmnnmnhhxaaccuqavhlwm_12001111100222 1816.91936990655 75
16097 oLLvALAAQMcbefhjiiklkmllnnhhxaacclqakvkhw_12001111100221 2.58835750502438e6 47
16098 oLLvALALQQcbeghjkinlkmlmnnhhhhaxvhxakckgg_12001122100001 1332.45776147019 44
16100 oLLvALAPAQcbefhjiilkkmnmnnhhxaaccquavhbuu_12001111100222 7130.40169759773 71
16102 oLLvALAPPQcbeghjkilmnmlmnnhhhhaxvaahkckgw_12001122100002 833.000925682274 41
16104 oLLvALAPQPcbefhjkklmjmlnnnhhxaaxxqqxxxaqq_12001111100221 487.985065278777 11
16107 oLLvALAQMPcbefhjkklkjjmnnnhhxaaxxhaaxhhxq_12001111100221 364.963984787916 20
16108 oLLvALAzQQcbefhjiilknlmlmnhhxaaccqakvkkrr_12001111100222 886.805795922855 59
16109 oLLvALAzQQcbefhjiilknlmlnnhhxaaccqakvkkwr_12001111100222 1221.73342226088 39
16110 oLLvALLAQQcbeghijklkmmnnmnhhhakxqlxujbbfn_21112002011221 678.801189556749 5
16112 oLLvALLMQQcbeghijkmkllnnmnhhhakxqlxlsggov_21112002011221 829.939084235249 57
16113 oLLvALLMQQcbeghjjknlmknnmmhhhhaxqhxxawrjs_12001122100001 1620.50169629065 3
16114 oLLvALLMQQcbeghjkjnlmknnmmhhhhahahxxagbfo_12001122100001 1620.50169629065 3
16115 oLLvALLPQQcbefhjilnjknnmmmhhxaavxaxaccvof_12001111100000 168.350170310885 53
16118 oLLvALLPQQcbeghjmjkmllnnlnhhhhaixqamdrwcs_12001122100001 1264.75087002286 73
16119 oLLvALLPQQcbeghklkjmmjlnnnhhhaqaaaeiqcncv_21112002011111 1366.13600229191 33
16121 oLLvALLQMQcbefhjjklkjnnmmnhhxaaxxxxxhgofg_12001111100002 277.157890841655 63
16122 oLLvALLQPQcbeghijkkjmlnmnnhhhakxqaaxssows_21112002011222 678.804619333478 13
16123 oLLvALLQQPcbefhjjklkjmknnnhhxaaxxxxxaaqaq_12001111100002 229.373281109152 5
16125 oLLvALLQQPcbeghklmkjmljnnnhhhaqaxaaqqqhax_21112002011110 238.507552775432 5
16127 oLLvALMLQQcbeghjilnlknmnmmhhhhacihaawrrws_12001122100011 1046.86965993991 23
16129 oLLvALMMQPcbeghkijklljmnnnhhhaqsxqlhqgtit_21112002011212 1262.60007442315 21
16133 oLLvALMQPPcbeghijjkkjmlnnnhhhakxxqaaqnhie_21112002011122 1106.59126587934 31
16135 oLLvALMwQQcbeghijjkklnmnmnxxxarqqhqxvcwbw_01110220211111 2284.03098670876 55
16138 oLLvALPAQPcbefhkkjillmlnnnxxhaqqxgaharadu_10221111122221 185.386604107531 59
16141 oLLvALPLQQcbeghkilnmjnlnmmhhhaqnahhqgcgnc_21112002011111 1431.29015009037 22
16142 oLLvALPMAQcbeghjijkmllnlnnhhhhavxqhmdhcxq_12001122100012 1727.32904151245 21
16143 oLLvALPMAQcbeghjljkmiknlnnhhhhaxxqhkahkxq_12001122100012 2761.01255670628 17
16144 oLLvALPMMQcbeghjljkmlnmmnnhhhhaxxqhxhwrgg_12001122100012 60486.6242942183 11
16146 oLLvALPMPQcbeghjljkmnkmmlnhhhhaxxqhxawrkk_12001122100010 4785.03775504629 7
16147 oLLvALPMPQcbeghjljkmnkmmnnhhhhaxxqhxawrvc_12001122100010 4785.03775504629 7
16148 oLLvALPMQPcbefhjljkmjlknnnhhxaaaxxhxaaaxq_12001111100021 781.250289398525 9
16150 oLLvALPMQPcbeghjljkmllknnnhhhhaxxqhxaahxq_12001122100012 3036.51639216467 3
16151 oLLvALPMQPcbeghjlkjmllknnnhhhhaqhahxhahah_12001122100012 3036.51639216467 3
16156 oLLvALPQMPcbefhjljklkjmnnnhhxaaaxxxxxhaah_12001111100021 175.023758351310 12
16157 oLLvALPQPPcbeghjijkjkmlnnnhhhhavxqxqhcqmd_12001122100022 8883.83190670308 23
16158 oLLvALPQPPcbeghjljkjkmknnnhhhhaxxqxqxaxxa_12001122100001 4416.82634590979 4
16159 oLLvALPQPPcbeghkljkkjmjnnnhhhaqqxqaaqqqxh_21112002011220 774.278399890315 3
16160 oLLvALPQPPcbeghkljkkjmjnnnxxaaxqxxhhqxqqa_21112002011220 774.278399890315 3
16165 oLLvALQMMMcbeghijijklkmlnnhhhakxnxqhxawhw_21112002011121 1400.10085308662 7
16166 oLLvALQMMPcbeghijijklkmnnnhhhakxnxqhxahgb_21112002011122 1400.10085308662 7
16167 oLLvALQMMPcbeghijijklkmnnnxxxarqwqhxqaxvc_01110220211100 990.575181161220 28
16168 oLLvALQMMPcbeghjiijklkmnnnhhhhacvxqhahhrw_12001122100122 1445.64620440161 5
16169 oLLvALQMwQcbeghijijklkmnnnhhhakxnxqhxahof_21112002011122 3547.95377412556 7
16171 oLLvALQPMPcbeghjfjklikmnnnhhhhanxqhkahhrw_12001122100122 1445.64620440161 5
16173 oLLvALQwMQcbeghijijkknmnmnhhhakxnxqxakhnh_21112002011112 776.320371714113 6
16176 oLLvALwQQPcbeghjklmljmknnnhhhhaxqaqxxaaxa_12001122100001 402.195927128745 4
16177 oLLvALzAQQcbefhkkmllnmlmnnxxhaqqxahamrvrr_10221111122202 136.527887323106 15
16179 oLLvALzPQQcbefhjkljjnmnmmnhhxaaxxaxxxkknn_12001111100022 860.261598657356 37
16180 oLLvALzQMQcbefhjlmlkjnmmnnhhxaaahxxxhwwgg_12001111100022 384.458130126650 31
16181 oLLvALzQQPcbeghklmkjlljnnnhhaaqqhaaaqqaah_21112002011210 4602.91505459054 5
16186 oLLvAMPzPQcbefhhjikkmlnnmnxxhawqbiawgwkkc_10221111122000 10026.3024980607 59
16190 oLLvAMzMMQcbeehgiiljkmlmnnxxxavncqhvcnkan_21112002212110 2.14701820676863e6 19
16191 oLLvAMzMPQcbeehgiiljmmnnnmxxxavncqhncluhk_21112002212112 141966.263027633 9
16192 oLLvAMzPMQcbefhhjiklmmmnnnxxhawqbaqqggati_10221111122000 1091.59614300442 59
16193 oLLvAMzPPQcbefhggimllknlnnhhxavvchhvchklu_12001111100222 712.901902038485 23
16194 oLLvAMzPPQcbefhhjikjmnlmnnxxhawqbapgwgcnn_10221111122000 1674.70650453702 19
16198 oLLvAMzwQQcbefhggijnkmlnmnhhxavvcuncckbbg_12001111100222 571.709223501291 13
16199 oLLvAMzzQQcbefhggikmnklmnnhhxavvcmvnckbgg_12001111100222 816.047089438367 71
16201 oLLvAPAAMPcbefhjgiiiklmnnnhhxahvccvahqhpt_12001111120122 210.012180850297 7
16206 oLLvAPLPAQcbeghjikmkllnnmnhhhahkaqxeihxvq_21112002011112 1487.53904996018 29
16207 oLLvAPLPMQcbeghjgimklnnnmmhhhhhkvhxhhptck_12001122120211 365.782863156424 3
16208 oLLvAPLPMQcbeghjgimklnnnmmhhhhhnchxhheinv_12001122120211 365.782863156424 3
16209 oLLvAPLPQPcbeghjgimklkknnnhhhhhkvhxhvkqmd_12001122120210 487.997950811067 3
16210 oLLvAPLPQPcbeghjgimklkknnnhhhhhnchxhncqul_12001122120210 487.997950811067 3
16211 oLLvAPLQMPcbeghjgillklmnnnhhhhhkvdmxhhqkv_12001122120212 245.879942199625 3
16212 oLLvAPLQMPcbeghjgillklmnnnhhhhhnculxhhqnc_12001122120212 245.879942199625 3
16216 oLLvAPMPMPcbeghjgjiljkmnnnhhhhhktvhihqhck_12001122122102 603.225382200474 3
16217 oLLvAPMPMPcbeghjgjiljkmnnnhhhhhnechphqhvn_12001122122102 603.225382200474 3
16219 oLLvAPPAMPcbefhjgijkjlmnnnhhxahvctxthqhkc_12001111120221 265.116397393701 61
16220 oLLvAPPAMPcbefhjiikkklmnnnxxhaxbbitaaxqwg_10221111102210 231.338212547206 55
16222 oLLvAPPAMPcbeghjghiiklmnnnhhhhhkkvvxhqhpt_12001122120122 137.811823655833 3
16223 oLLvAPPAMPcbeghjghiiklmnnnhhhhhnnccxhqhie_12001122120122 137.811823655833 3
16225 oLLvAPPLMQcbefhjgijmlmlnnnhhxahvcthhkkitt_12001111120220 646.758701324386 73
16226 oLLvAPPLMQcbeghjiikmlnmnmnxxxaxrwaxxxkqnh_01110220211110 2080.86851190307 27
16227 oLLvAPPLMQcbeghjiikmlnmnnmhhhahknahhhwxqr_21112002011112 826.168144465364 27
16229 oLLvAPPLQPcbeghjiikmlklnmnhhhahknahhrwhwr_21112002011112 1116.60415367981 103
16230 oLLvAPPPMPcbeghjiikkllmnnnxxxaxrwahqxxxnk_01110220211100 3416.80245348530 25
16231 oLLvAPPPMPcbeghjiiklklmnnnhhhahknaqxhhhrw_21112002011122 1557.49881708151 25
16232 oLLvAPPPzQcbeghjiikhlmmmnnhhhahknarhhxqhr_21112002011122 826.168144465364 27
16233 oLLvAPPvQQcbeghjiiklklmnnnhhhahknahrwwwkn_21112002011111 1070.62519926066 61
16237 oLLvAPvAQQcbeghjgllnmkkmmnhhhhhnulxqncvnk_12001122120200 5023.32904591113 23
16238 oLLvAPvPQQcbeghjgnimkkmmnnhhhhhnhkqncvnnv_12001122120201 2515.57041505715 13
16240 oLLvAPvQMQcbeghjgllimnnnmmhhhhhnulkqheivn_12001122120201 1403.31337074546 33
16241 oLLvAPwAMQccdfeghjilknmmnnqraqffduofdlumg_02221000221111 276247.990630919 19
16242 oLLvAPwAPQcbeghijfklmnnmmnhhhhkanaavvcccc_12001122100022 3286.72384960546 25
16250 oLLvAPwPQPcbeghjgjmilllnnnhhhhhnehkqwnqul_12001122122010 5465.38043401911 19
16251 oLLvAPwzQQcbeghjgjmnlllmmnhhhhhnehxqwnnvk_12001122122010 12911.4464620277 35
16252 oLLvAPzAMQcbefhjgiklmnmmnnhhxahvcxahhckpt_12001111120021 252.576450218314 59
16255 oLLvAPzAPQcbefhjiiklnnmlmnxxhaxbbtxwgcgvc_10221111102002 587.773331878513 71
16258 oLLvAPzMMQcbeghjghlmlnnnlmhhhhhnnaxqheivk_12001122120001 2082.23840455569 57
16260 oLLvAPzQMPcbeghjfklklimnnnhhhahkaqxhkhhrw_21112002011122 1557.49881708151 25
16261 oLLvAPzQzQcbeghjfklklmnnnmhhhahkaqxhxhxqn_21112002011112 2398.06613472192 25
16262 oLLvAPzQzQcbeghjghlilmnlnnhhhhhnnakqhqvnc_12001122120012 668.473662917189 10
16267 oLLvAQzAMPcbeghifgikjlmnnnhhhhcvkvhhqhqmd_12001122121022 701.998575495685 3
16291 oLLvAvLQQQcbeghjkjklnmlmnnhhhhxqxqthdgcgk_12001122100202 584.218404117503 8
16292 oLLvAvLQQQcbeghjknnmnllmmlhhhhppdmxhhgvvg_12001122100202 636.927778485052 3
16293 oLLvAvLQQQcbeghkjnnmnllmmlhhhheeulxhhgnng_12001122100202 636.927778485052 3
16294 oLLvAvLQQQccdfehnimlmkmnlnhsahnaegovskbjb_12220111222202 1614.85889181469 17
16312 oLLvAvPPQQcbegfhkkjmklnnmnhhhefxxqhagkkwc_12001122100200 15462.5951967682 18
16313 oLLvAvPPQQcbegfjkilmlnmmnnhhheppvpxhkvvkk_12001122100200 516.258501194521 81
16314 oLLvAvPQAQcbeghhjkimllnlnnhhhhkppvxhgagpt_12001122100201 789.958531075233 3
16315 oLLvAvPQAQcbeghhkjimllnlnnhhhhneecxhgagei_12001122100201 789.958531075233 3
16317 oLLvAvPQPQcbegfjklmiklmnnnhhhepppesagvcgv_12001122100200 668.435849571942 32
16322 oLLvAvQAQPcbeehjljkkjmlnnnxxxaxaxaaxaaqaq_21112002211112 236.349467694562 7
16324 oLLvAvQMMQcbeghjljkmknmmnnhhhaxxxqhxxggnk_21112002011111 2206.99954689615 8
16325 oLLvAvQMMQcbeghjljkmknmmnnxxxaqhqhxqhccwr_01110220211111 3472.31618767265 32
16327 oLLvAvQMQPcbeehjljkmjmmnnnxxxaxaxaxxxahah_21112002211112 225.608803492856 8
16328 oLLvAvQMQPcbeghjljkmkllnmnhhhaxxxqhxqhawr_21112002011112 2012.81823980851 29
16329 oLLvAvQMQPcbeghjljkmkllnmnhhxaxxxaxxqhank_01110220211110 2391.64659281834 16
16330 oLLvAvQMQPcbeghjljkmkllnnnhhhaxxxqhxqhaah_21112002011112 2206.99954689615 8
16332 oLLvAvQQMPcbeghjljkjkkmnnnxxxaqhqhxxqhhxq_01110220211112 3247.06995283006 7
16333 oLLvAvQQMPcbeghjljkkjkmnnnhhhaxxxqaaxxxhq_21112002011110 5178.29788117916 7
16334 oLLvAvQQzQcbeghjljkhkmnmmnhhhaxxxqrxxankr_21112002011112 2206.99954689615 8
16335 oLLvAvQwQQcbeghjijkklnmmnnxxxaqwqhqxvcbwr_01110220211111 1672.05370918381 63
16336 oLLvAvQwQQcbeghjljkkllmnnnhhhaxxxqxqhgbkn_21112002011111 1559.79593798361 34
16337 oLLvAvQzQQcbeghigimnmlmnlnhhhakckhngcgvkn_21112002011111 14608.2115376303 19
16341 oLLvAvwQQQccdfejmnijlklnnmhsahtahefosrwrr_12220111222220 27600.0377412093 35
16342 oLLvAvwQQQccdfejmnijlkmnnmhsahtahefosbwrb_12220111222220 654.247790718916 13
16344 oLLvAvzQQQcbegfhinmllnmnmlhhhefvaxhgkvkvg_12001122100200 745.107712966130 91
16345 oLLvAvzQQQcbegfhmjjmnlmnlnhhhefetxmlgjogv_12001122100200 2247.93423263683 37
16346 oLLvAvzQQQcbeghhlimnlnmlmnhhhhkmvxtgbfnss_12001122100201 786.152677704227 7
16347 oLLvAvzQQQccefhjjnklmjmlnnptduameheehffrr_10221201020111 723.998618781895 5
16350 oLLvAwAwQQcbegfijhjkmlnnmnhhhecxfthjkbvbs_12001122102012 673.679427332633 91
16351 oLLvAwAzQQcbegfijhlkmnlnmnhhhecxfahvgkbfw_12001122102002 621.636843338981 47
16356 oLLvAwMPMQcbegfhkjklklmmnnhhheoptmmxjcsvr_12001122102102 814.776699364098 19
16360 oLLvAwPMPQcbegfihklmlnmnmnhhhecfpepjnjgok_12001122102012 652.626405468116 10
16362 oLLvAwPwQQcbegfihklkmlnnmnhhhecfpehjvgbfv_12001122102012 701.974015894232 101
16368 oLLvAwwMQQcbeehgjklljnnmnmxxxavplilmwsssk_21112002212211 1738.40471521387 47
16376 oLLvAzAAAQcbeghjfkklmlnnnmhhhhhnxxaxqhaqk_12001122120001 1711.08283748157 57
16377 oLLvAzAAMQcbefhjiiklmnnlmnhhxahccuqphavwu_12001111120221 2555.62073390053 39
16378 oLLvAzAAQPcbeghjiilkmmknnnhhaahofhqqgwqxq_21112002011110 6901.96322305130 6
16379 oLLvAzALQQcbefhjgilmlkmnmnxxhaxgbtqvnrrgk_10221111102200 236179.094414817 21
16380 oLLvAzALQQcbefhjginmlkmnnmxxhaxgbqqvnrrgg_10221111102200 1001.77603709135 41
16381 oLLvAzALQQcbeghjiknkmlmlnnhhhhhchhtqrwrgg_12001122122001 1682.27892098581 25
16382 oLLvAzAPAQcbeghjiklmkmnlnnhhhhhchaatqhrxq_12001122122001 1106.92512332349 29
16385 oLLvAzAPMQcbeghjfkmilnnmnmhhhhhnxhkqhawqg_12001122120011 1338.92463055237 5
16387 oLLvAzAPQPcbeghjfkmilklnnnhhhhhnxhkqgwxxq_12001122120012 1586.06387437887 5
16389 oLLvAzAQMPcbeghjfkklilmnnnhhhhhnxxakqhqgb_12001122120011 811.793140489529 5
16390 oLLvAzAQMPcbeghjiikkllmnnnhhhahsjaqxhhhwr_21112002011122 1995.70499170013 9
16391 oLLvAzAzQQcbegfjkhlknmlmnnhhhehpfaxmwrwko_12001122122000 661.897140556047 14
16392 oLLvAzAzQQcbeghjfkmnlklmmnhhhhhnxhxqgwwgk_12001122120010 2721.42116455307 91
16396 oLLvAzLPQQcbefhjklnkmnknmmhhxahxxaxaxgrof_12001111120000 206.848016663750 5
16398 oLLvAzLPQQcbeghjkknlmnknmmhhhhhxxaxxqgwjs_12001122120000 1167.07533681698 3
16399 oLLvAzLPQQcbeghjlnlnkmlnmmhhhahaqxhqqrwrw_21112002011111 1438.48900382814 12
16403 oLLvAzLQQPcbegfjjmljmlmnlnhhhehulemmmihnw_12001122122011 4050.50784184877 22
16406 oLLvAzMzQQcbeghjilklnknmmnhhhhhcixaqgwrsb_12001122120010 989.939518422482 17
16407 oLLvAzPAMQcbegfjijklmmmnnnhhhehsupedkkrsj_12001122122010 1086.18485842515 13
16408 oLLvAzPLQQcbefhjlknklmkmnnhhxahaxhxaxgrwg_12001111120002 527.654802078556 16
16409 oLLvAzPLQQcbeghjklnmkklmnnhhhahxahhqhrwwr_21112002011111 1489.47339421341 31
16410 oLLvAzPLQQcbeghjklnmkklmnnxxxaxhaxxqxnkkn_01110220211111 3493.26728309283 31
16411 oLLvAzPLQQcbeghjlknllmkmnnhhhhhxxhxaqgwwg_12001122120001 2952.82316027308 3
16415 oLLvAzPPMQcbefhjlilmkknmnnhhxahavxaxggcvc_12001111120000 78.0352272400876 11
16416 oLLvAzPPMQcbefhjlklmknkmnnhhxahaxxaxhgrgw_12001111120002 165.157569897726 23
16417 oLLvAzPPMQcbeghjkllmmnlmnnxxxaxhahqxhnkwr_01110220211111 5048.92736621436 29
16418 oLLvAzPPMQcbeghjklmlmnlmknhhhahxaqxhxrwnn_21112002011111 5048.92736621436 29
16419 oLLvAzPPMQcbeghjlkkmlnkmnnhhhhhxxxaxhgwgr_12001122120002 92873.4000932916 13
16420 oLLvAzPPPQcbeghjklmlnklmnnhhhahxaqxqhrwfj_21112002011112 11081.4477583924 29
16421 oLLvAzPPPQcbeghjlkkmnmkmlnhhhhhxxxaxqgwkk_12001122120000 3342.25595306517 7
16422 oLLvAzPPPQcbeghjlkkmnmkmnnhhhhhxxxaxqgwvc_12001122120000 3342.25595306517 7
16423 oLLvAzPPQMcbeghjklhmkklmnnhhhahxarhqhrwhr_21112002011112 1489.47339421341 31
16425 oLLvAzPPQPcbefhjlklmklmnnnhhxahaxxaxaxhax_12001111120001 142.977735303697 5
16426 oLLvAzPPQPcbeghjlkkmllmnnnhhhhhxxxaxaqhaq_12001122120001 1835.05997650751 3
16427 oLLvAzPQMPcbefhjkiilklmnnnxxhaxaknahhxhnk_10221111102211 241.219726429669 17
16428 oLLvAzPQMPcbegfjhkiklkmnnnhhhehfpvpxhhqkv_12001122122012 155.596212984060 53
16430 oLLvAzPQPPcbegfgikljjkmnnnhhhejspepqgrqxh_12001122102002 879.919149851692 26
16431 oLLvAzPwQQcbegfjhklmknnmmnhhhehfpephcnofv_12001122122010 463.070232225503 93
16433 oLLvAzPzQQcbefhjillkmnnmnmxxhaxbiaeqwgrbg_10221111102202 6635.17529606442 59
16434 oLLvAzPzQQcbegfjijlnlnkmmnhhhehsuedhkrncf_12001122122001 1363.86849473610 19
16435 oLLvAzPzQQcbeghjilkmnnkmmnhhhahnaqhqgwvcc_21112002011111 893.226535517671 23
16436 oLLvAzQLMQcbeghjiikmlnnmnmhhhhhcvxhqhawqg_12001122120011 1338.92463055237 5
16437 oLLvAzQLQPcbeghjiikmlklnnnhhhhhcvxhqgwxxq_12001122120012 1586.06387437887 5
16439 oLLvAzQPMPcbeghjiikkllmnnnhhhhhcvxxaqhqgb_12001122120011 811.793140489529 5
16443 oLLvAzvQQQcbefhjilkknkmnmnhhxahwxaxxgrnfn_12001111120002 471.737591626651 43
16446 oLLvAzvQQQcbeghjknklmnknmmhhhhhaaaxxhgbfo_12001122120000 1167.07533681698 3
16449 oLLvAzwMQQcbeghjikllmmknnnhhhahsalhhrwrvw_21112002011211 691.102983932758 55
16450 oLLvAzwPQQcbegfjkkjlknmmnnhhhehpmmmxdvbss_12001122122110 671.926155569010 86
16451 oLLvAzwPQQcbeghjjmnjlkmnnmhhhhheaaphhnnnn_12001122122200 163.713442326729 3
16452 oLLvAzwPQQcbeghjjmnjlknmmnhhhhhtaaihhkkkk_12001122122200 163.713442326729 3
16454 oLLvAzwQQPcbegfjklkmlklnnnhhhehplmxmxihmu_12001122122111 459.824356872598 5
16455 oLLvAzzAQQcbefhjkimlmlknnnxxhaxanxhhvnncv_10221111102200 531.800586203099 25
16456 oLLvAzzAQQcbegfjiklnlmmnlnhhhehspedhjokwr_12001122122011 2182.12290340945 26
16458 oLLvAzzMQQcbeghjlknllmkmnnhhhhhqahxhhgbgg_12001122120001 2952.82316027308 3
16459 oLLvAzzPQQcbefhjiljmnknmmnhhxahcxtqqgvvnn_12001111120022 1936.93076284467 61
16462 oLLvAzzPQQcbegfjhmlnkllmnnhhhehfaxlhvkkkf_12001122122000 177.091753013226 26
16463 oLLvAzzPQQcbeghjhilkmnmnmnhhhhhkvxhkkkkoo_12001122122011 701.998575495685 3
16465 oLLvAzzQAQcbegfgiljjlmnmmnhhhejsepqhkhncw_12001122102001 21090.9269588206 46
16467 oLLvAzzQMQcbefhjkmlklnlknnxxhaxaxahhxvnnk_10221111102200 419.004807513029 7
16468 oLLvAzzQPQcbeghjlkkmnmmknnhhhahqaqxqhrwjs_21112002011212 1291.98723679824 7
16470 oLLvAzzQQPcbeghjlkkmllmnnnhhhahqaqxxhhhqx_21112002011212 1839.34778440064 4
16471 oLLvAzzQQPcbeghjlkmkllmnnnhhhhhqaaaxhhhah_12001122120001 1835.05997650751 3
16473 oLLvLAALQQcbegjfiiklmnmnnmhhucvwkpuhakkjf_12001122112100 1370.33612601476 32
16475 oLLvLAAMPQcccfifkjlklnmnmnlnnjwdndaimufkg_12001112210211 8232.12690048981 17
16476 oLLvLAAMQPcbegjfhiilkmmnnnhhucvkkkuiakdmi_12001122112100 1306.62174173419 17
16479 oLLvLAAPQPcccfifkjmkjlknnnlnnjwdnhajihqmd_12001112210210 716.075086370580 11
16480 oLLvLAAQPPcbegjfiikjlkmnnnhhucvwkpfxigxud_12001122112100 2701.99962990372 6
16483 oLLvLALAQQcbefhfmmllnlkmnnxxxsoxixhxqqijo_10221010101200 701.998575495685 3
16484 oLLvLALAQQcbefjhjimlknnmmnxxxffjbuiihsoos_10221010102222 34407.7360546070 9
16487 oLLvLALAQQcbegjjkmmnmkllnnxxxcvaqaqxhxaff_10221010112222 1923.06740255681 11
16488 oLLvLALMQQcbeeggkjnmlnklmnhhabbtfhuthigsb_01110220001101 1.50095508328493e8 27
16489 oLLvLALMQQcbeffhjlmknlnnmmxxxfjglhithhnsb_10221010101202 700.127080848378 32
16494 oLLvLALMQQcccfjhlinjlknnmmlnckchchvxxckvr_12001112212021 960.153637338735 66
16497 oLLvLALPQQcbefhhimklknmnmnhharwkaeeetawnr_12001111222202 580.618860131151 41
16498 oLLvLALPQQcbefhjhklnjkmmnnxxxooseiastossb_10221010101122 1.59654218465213e7 15
16499 oLLvLALPQQcbefjhjiklnkmmnnxxxffjspiaiossb_10221010101122 34075.9057880776 7
16500 oLLvLALPQQcbefjjikjinlmmnnhharwkpffdbkkko_12001122112200 777.229089758014 37
16501 oLLvLALPQQcbegjjkijlnkmmnnxxxcvasfqhhooff_10221010112222 4.44069149319028e6 11
16502 oLLvLALPQQcbehjfikjnjlmmnnhhlcvkpfdvbkkko_12001122112200 420.598691820482 35
16503 oLLvLALQAQcbeffjmkilljmmnnxxxjsxhoxhosfsj_10221010101202 1339.67715203298 19
16504 oLLvLALQAQcbefjjikmlklnnmnhharwkpqppxakkf_12001122112200 7547.25242753883 47
16507 oLLvLALQMQcbehijlimjlkmnnnhhqjoakhfhtboso_12001111222021 754.337090929803 18
16511 oLLvLALQQMccdgjjklkljmlknnhrgcrxxqqgqaaqj_02221000011120 2506.29326411712 49
16513 oLLvLALQQPcbeffjmkilljlnnnxxxjsxhoxhoqhld_10221010101202 701.998575495685 3
16514 oLLvLAMAAQcacihjjkljkmmmnnjkhllamhmbuadaj_20021211011022 632.380736046326 113
16515 oLLvLAMAAQcbchjiilikmjnnnmtsjjjfafaxjqqak_20102221121102 718.751201280345 209
16524 oLLvLAMQzQcbchjiilikhmnnnmtsjjjfafanqqqaj_20102221121102 2415.21561239087 71
16528 oLLvLAPAAQcccihjiilkkmmmnnlnccwncphqanwrr_12001111110202 520.399184591801 77
16534 oLLvLAPAQPcbeefjlkljkjmnnnhhagwelmfxfihtx_01110220001012 1853.43120592313 47
16535 oLLvLAPLQQcbefhjihkjnlmnmnxxxoogsishvsfsw_10221010101122 2137.00453360831 17
16536 oLLvLAPMQMcbdfhgjijmmllmnndwgggjjfqapknaj_21010211220002 2497.05159581914 61
16537 oLLvLAPPAQcbefgikjjilmlnnnxxhvcprfrehvqxh_21112002021112 1725.30626470672 9
16539 oLLvLAPPPQcbefigklmjklknnnxxxwreexjphxbrb_10221010102210 680.713007867485 19
16541 oLLvLAPPQMcbefhfhjklklkmnnxxxsooouhmqqfqj_10221010101220 4367.55963550301 241
16544 oLLvLAPQMPcbdfhgijijlkmnnnhrgrrknknaxqqjs_12000122110022 934.546430600288 37
16547 oLLvLAPwQQcbefigkllmknkmnnxxxwreeaephxhff_10221010102222 211.943035102375 47
16550 oLLvLAQAMPcbdfhgkijijlmnnnhrgrrxknknaxxvc_12000122110011 1334.37892411907 23
16552 oLLvLAQAPMcbdfhgkjikkmllnndwgggxssxaaawqj_21010222220102 3695.55486091461 273
16553 oLLvLAQAPPcbdfhgkjikkmlnmndwgggxssxaaahjr_21010222220102 12094.6332242179 253
16556 oLLvLAQLMQcbdfhgjjkkmlnmnndwgggjsqetejsof_21010222220001 3094.80710892148 43
16558 oLLvLAQLPQcbefjjihilnlnmmnhharwwfkaakkkff_12001122112000 127235.168123880 43
16562 oLLvLAQwQMcbdfhgkjihmlmmnnhrgggqkkjaakchw_12000122110201 1461.47024373111 98
16564 oLLvLAQzPQcbdfhgkjilnmnnlmhrgggqkkqaakcjr_12000122110020 2.21466349972165e6 106
16566 oLLvLAwAQQcacihjjlmknlmnmnjkhllahhbuscacd_20021211011022 14825.3623697006 69
16572 oLLvLAwQMQcbeefjhjlkjmnmnnhhagwcfqxfccvnn_01110220001112 1264.89107152519 159
16574 oLLvLAwQPQccdggikmljkmlnnnhsgbfxamgaxlrbs_10001211210001 2217.39211441414 11
16576 oLLvLAwQQPcbdfhgkmljjlmnnndwgggxaasraqxaa_21010211220002 1257.98346788976 11
16580 oLLvLAzAQQcbefhjkkmllmnmnnxxxooedpmexhpck_10221010101102 774.084841243847 7
16581 oLLvLAzAQQcbefhjlkmlkmnmnnxxxooidpmixhpck_10221010101102 774.084841243847 7
16587 oLLvLAzQAQcbegjfikjmlmlnnnhhucvkpfxxubnnj_12001122112210 768.059223068609 38
16597 oLLvLLAMQQcbdfgjhlmnnklnmmdwgnjnmpiaqdrnv_21010211221120 4245.47633528051 63
16598 oLLvLLAMQQcbefkliinlmknnmmhhaaaofqqhqaqgg_01110220201112 5684.60941643828 17
16607 oLLvLLAMQQcbefklimjkkmnlmnhhaaaoiftqhuusj_12001122110000 1699.52092985433 15
16608 oLLvLLAMQQcbefklkmnlilknnmxxxqhqhqxrqxaqw_01110220201112 3349.62160275998 9
16609 oLLvLLAMQQcbefklkmnlmlmknnxxxqhqhqxqqxxaq_01110220201112 4602.91505459054 5
16611 oLLvLLAPQQcacihlkkmlnnmknmjkhatalcfcossgr_20021211010020 1016.77271683373 145
16614 oLLvLLAPQQcbefklijjkkmlmnnhhaaaocftqhusjw_12001122110001 1268.56317024068 13
16615 oLLvLLAPQQcbefkliljmnlkmnnxxxqhghsuuxhmcv_10221010102200 704.659031665888 69
16616 oLLvLLAPQQcbefklilnjmlnkmnxxxqhghujdxmhvc_10221010102200 2107.98560299263 61
16617 oLLvLLAPQQcbefklkjjlmlnknnxxxqhqofxqqqxnk_01110220201111 1980.24668660103 5
16619 oLLvLLAQMQcbefklkmjjllnkmnxxxqhqhofxqhxww_01110220201111 6901.96322305130 6
16620 oLLvLLAQMQcbefklkmjjllnknnxxxqhqhofxqhxwr_01110220201111 6901.96322305130 6
16621 oLLvLLAQMQcbefklkmjjlnmknnxxxqhqhofxqxxoo_01110220201110 14625.5034192100 6
16626 oLLvLLLQQQcbcijkimjhjnnmmntsooifesnsjrwsv_20102221120101 740.903647497379 43
16628 oLLvLLLQQQcbdhjmijklnnknlmdwbbhsgllehlbjw_21010222222210 816.099421700178 75
16631 oLLvLLLQQQcbefhkjklnkmmlnnxxxfxsuuiqehuwj_10221010102222 2202.66536959506 33
16633 oLLvLLLQQQcbehknmklknlmnmlhhqaqqaqahqxhxq_12001111220000 9683.57160399819 10
16635 oLLvLLLQQQccchhhjkliklnmnnlnjvjnaejhibfsr_12001112210222 845.567933254991 75
16637 oLLvLLLQQQccdggmlijklmnnnmhsgvaqkgpxxlgrf_10001211212000 812.080687399062 5
16639 oLLvLLLQQQccdhljmhmkmllnnnhswpranaphphlkv_12220111102220 1292.89726407194 17
16644 oLLvLLMAQQcbchgjmhlnmkllnntsrosajxdqeqswg_20102222220111 3212.63332170780 45
16653 oLLvLLMAQQcbdfijimklnlnnmmhrgvvkhdumpurnn_12000122111110 2760.32104704326 34
16655 oLLvLLMAQQcbdjjgilkkmmlnnndwbbwshdhehdwbs_21010222221101 1991.69038892939 29
16661 oLLvLLMAQQcbeflkkmknmmljlnxxxaxxqxqxhxsxj_10221010102222 22241.8717587403 14
16664 oLLvLLMMQQcbdfijimnjklnnmmhrgvvkhqneprbwr_12000122111110 2270.12529244112 21
16667 oLLvLLMMQQcbefkliljkmmnlmnhhaaakqftuauucj_12001122110000 1655.72230828702 31
16668 oLLvLLMMQQcbefkliljknmnlmnhhaaakqftdauuco_12001122110000 2206.99954689615 8
16674 oLLvLLMPQQcbdfijiimnlkmnmnhrgvvkkaapprrrr_12000122111100 359.227214872948 47
16675 oLLvLLMPQQcbdfjikinlmmlmnnxnnrwxwuehhmnvf_10222010110120 6258.41778547813 27
16676 oLLvLLMPQQcbefhjkklnmlnlmnxxxfjxuuhhxlurb_10221010102222 2.57193970224697e7 61
16679 oLLvLLMPQQcbefkliimnmklmnnhhaaakkaaaxxakk_12001122110000 1636.23597884686 35
16681 oLLvLLMPQQcbehglknjmjlmnmnhhlkxxafpvxpkkk_12001122110020 2206.99954689615 8
16683 oLLvLLMQAQcbefjiklkmlmnmnnhhannxxxaxaaann_12001111220000 743.207185495217 27
16686 oLLvLLMQMQcbdfgjlkmmlknlmndwgnjtialmmadww_21010211221101 1018.93244615935 23
16687 oLLvLLMQMQcbefklkmljjnlknnxxxqhxhhsjhxhgb_10221010102222 3300.55027835049 19
16688 oLLvLLMQMQcbefkllmjjlnkknnhhaaaaqofqqaqfo_01110220201100 2050.13133967829 3
16689 oLLvLLMQMQcbefkllmjjlnkknnxxxqhhqofxqhxjs_01110220201100 2050.13133967829 3
16690 oLLvLLMQPQcbdjghjililmnmnndwbffjjmfdrbjwj_21010211221101 553.523216064710 9
16691 oLLvLLMQPQcbdjhggijmllmnnndwbjjkooqdcbrro_21010211221100 413.637261011007 29
16692 oLLvLLMQPQcbdjjggkilmllnnndwbbjktftedckor_21010211221101 579.309026002561 87
16695 oLLvLLMQPQcbefklkmlhnljknnxxxqhxhhjhxshgb_10221010102222 3300.55027835049 19
16696 oLLvLLMQPQccdhihjmhkklnmnnhswvgrmnpdurwbk_12220111102202 754.057915197504 9
16706 oLLvLLMQQPcbdfijimkkjklnnnhrgvvkhdunephxq_12000122111112 1364.58025749723 17
16712 oLLvLLPMQQcbdfimijljkkmnnndwgjqsjpjmmwrcv_21010222222200 571.817040121403 34
16713 oLLvLLPMQQcbdfimijlnkknmnmdwgjqsjutmmqwww_21010222222200 1110.87441162891 6
16714 oLLvLLPMQQcbefhikjlnlmlmnnxxxfgxsutxhuonv_10221010102221 1985.36066880747 79
16720 oLLvLLPPQQcbdjjminkilmlmnndwbbmfhlfuqdkvn_21010211221112 1551.78518004479 31
16732 oLLvLLPPQQccdjimkhnlknkmmnhssvpenapphahwr_12220111102222 1.25440485786429e6 29
16735 oLLvLLPQMQcbefghmjiklnmnnmhhakftffxxhbwwb_12001122110022 1815.46786753012 69
16753 oLLvLLQAAQcbefklikilmlknmnxxxqhgxbhqxhqjj_10221010102222 3921.91752188823 19
16754 oLLvLLQAAQcbefklikilmlknnnxxxqhgxbhqxhqjs_10221010102222 3921.91752188823 19
16755 oLLvLLQAMQccdhikljihmnmnmnhswvturgnixvgfr_12220111101121 992.708455557607 8
16756 oLLvLLQAMQccdhilljihmnmmnnhswvpurgnixsvgr_12220111101121 992.708455557607 8
16758 oLLvLLQAPQcbefklikillnkmnnxxxqhgxbhxhhhwr_10221010102222 1399.11807853549 8
16760 oLLvLLQAQPcbefhjlkjiklmnnnxxxfjqxsjqxaaet_10221010102211 737.279607574030 7
16761 oLLvLLQAQPcbefklikilmlmnnnxxxqhgxbhqxxxnn_10221010102221 8305.84988901425 19
16762 oLLvLLQLQQcbefkljijnmjmnmnhhaaafkfhtfrwrw_12001111220022 2030.06888192972 38
16768 oLLvLLQMMQccdhlhkjimknkmnnhswpgprghplhrwn_12220111102200 618.408000001158 22
16770 oLLvLLQMQPcbdfijlilmjklnnnhrgvvqkxqnepxud_12000122111100 2524.99960396033 5
16771 oLLvLLQMQPcbefjhlkhjklmnnnxxxosqxjjqxaapi_10221010102211 737.279607574030 7
16772 oLLvLLQMQPcbefklkiimllknnnxxxqhqrwqxqxqfo_01110220201122 2206.99954689615 4
16786 oLLvLLQPQMcacghjikmlkklmnnjkkaaxxkncvnkqw_20021211012221 1532.71162665502 41
16787 oLLvLLQPQMcbcijglljhjklmnntsoofhhsnsqfsqj_20102221120102 59399.0218683278 146
16789 oLLvLLQPQPcbefklkgmlilknnnxxxqhqrqxrqxqfo_01110220201122 2206.99954689615 4
16790 oLLvLLQQAMcbchhljkihllkmnntsooarejjipqshr_20102222220012 1292.89726407194 17
16792 oLLvLLQQMPccdhlhkjihklmnnnhswpgprgnppxaqh_12220111102210 995.852478915445 7
16797 oLLvLLQzQQcbeeijigjnklmmnnhhavkvrfhqgccwn_01110220001121 20373.1840572530 19
16798 oLLvLLwQQQcbchglijkjmnlmnntsswxffxfmufbgv_20102221120111 1480.92254216139 55
16799 oLLvLLwQQQcbdfjikilnmmlmnnxnnrwawiuhhmnvf_10222010110120 1052.65700377940 59
16800 oLLvLLwQQQcbefklhhjmnjmnnmxxxddrjwhxsrvvr_10221010102220 995.852478915445 7
16810 oLLvLLzQQQcbcijmnlkkljnkmntsootuulqefutsg_20102221120101 1054.69129340693 189
16811 oLLvLLzQQQcbdffiimnjlkmnmnhrgnkkaakpprrrr_12000122111100 2737.41916206592 43
16814 oLLvLLzQQQccdggknijklmkmnnhsgviakgpxxqfnc_10001211212000 1212.86331263429 9
16818 oLLvLMALQQccchjhkimnkknlmnlnokvaveppxxrnk_12001112212202 978.863834936866 33
16820 oLLvLMAMQMcbcijikhijlkmmnntsnjnasfnihbkar_20102221120112 8336.37477231519 87
16833 oLLvLMLMQQcbeefgmjnklnmlnmhhaggtfhmthiogb_01110220000111 842.998813758711 7
16840 oLLvLMLQAQccdgjgmmijmlnnlnhsgrvddkgaaofof_10001211210110 992.639597295989 11
16842 oLLvLMLQMQcbefjijllkmmnmnnxxxfrjqaaatawjr_10221010102222 2842.87521744312 5
16845 oLLvLMMAAQcbcifijikjmllnmntsnfngfesxlrekn_20102221120101 759.034480380078 81
16846 oLLvLMMAAQcbcijihljhmmlnnntssjssasjqqjeie_20102222220101 743.257221816401 19
16848 oLLvLMMAMQccchihkkjimlmnnnlnkkvaxncqekgks_12001112212200 1089.70029258325 41
16849 oLLvLMMLQQcbdfhijimnkmllnnhrgrvvkadplsfof_12000122111000 755.481061916897 31
16850 oLLvLMMLQQcbeffgklmlknkmnnxxxjfhmixxhlawf_10221010102212 1177.45237228261 105
16852 oLLvLMMMQPcbdfgjilimllknnnxnnvrwhwqhhmhie_10222010111222 1848.74424632315 67
16853 oLLvLMMPPQcbdfhijilmknmlnnhrgrvvkqapxbbkc_12000122111002 393.328989212052 37
16854 oLLvLMMQMPcbdfhijilijkmnnnhrgrvvkhknphhrw_12000122111122 648.934040155234 13
16857 oLLvLMMwQQcbdfhijiknmklnmndwggjjshtedgjss_21010222221100 1001.15416220504 26
16858 oLLvLMMzQQcbeffgkimknkmnnmxxxjfhjtxxlagsk_10221010102212 1846.81964444606 10
16859 oLLvLMMzQQcbehggkijjlnmnmnhhlffqkfvhrkbnc_12001122110002 720.221035635679 28
16860 oLLvLMMzQQccchihkkinmlmnnmlnkkvaxcqxqlkvv_12001112212200 673.960990942762 21
16861 oLLvLMMzQQccdigkjimjnnnlmmhsvbasvagthkjso_10001211210102 5044.79442111066 13
16864 oLLvLMPAQPcbcijjhhikmmlnnntsojossfqaqsuax_20102221121002 490.568777032880 10
16873 oLLvLMQLQPcbdfgjigijkmlnnnxnnvrwwwwmkkxxa_10222010111220 4753.23706492614 27
16879 oLLvLMQvQQcbefhjikiknmlnmnhhacnnxkxqakkvv_12001111220200 4282.23792033366 22
16882 oLLvLMQzMQcbefhjikilknmnmnhhacnnxkpxqjvbf_12001111220200 1204.71010271318 53
16883 oLLvLMQzMQcccihhkiihklnmmnlnccvavkkxkkkkr_12001112212002 874.258782181844 15
16887 oLLvLMvQQQccchfkljmmnlmknnlnwwapbqxhiqhcv_12001111112200 601103.105146061 21
16891 oLLvLMwAQQcbdfgjiiklmknmnnxnnvrwwihamnjjo_10222010111222 996.754480106160 49
16892 oLLvLMwMQQcbdfgjiiklmknnmnxnnvrwwehamnjso_10222010111222 1083.28016791078 10
16900 oLLvLMzPQQcbegigjjknmnmlmnxxmwkrfxitdwrof_10221111102222 997.024122008943 9
16905 oLLvLMzQPQcbegigikljnlmnmnxxmwkniawmawgog_10221111102220 1775.35490855400 25
16911 oLLvLPALQQcbehkgijjkmnlnmnhhlhkvbfihurono_12001122112000 1592.95310386384 59
16914 oLLvLPAPPQcbehkgijmjmlnnmnhhlhkvbafhlcnnv_12001122112000 2407.25564811628 21
16915 oLLvLPAPQMcbeekhjhilkmkmnnhhaacccnxaapnar_01110220001112 8.13765934487434e6 49
16916 oLLvLPAPQMcbehikfkljmlkmnnhhlcanxafqhmlxk_12001122110001 1085.98844825738 149
16919 oLLvLPAPQPcbefkigkmjjklnnnxxxxbwuxjwlmqit_10221010100012 1008.40233748219 13
16920 oLLvLPAPQPcbegkgjijlmllnnnxxmxkfnfhhtqxud_10221111100221 395.000012867300 11
16925 oLLvLPAwQQcbefkigklnklnmmnxxxxbwuiplmuars_10221010100012 716.075086370580 11
16932 oLLvLPLAQQcbefkihjljmmllnnxxxxjoohjhqosfj_10221010100122 2339.95019726123 87
16935 oLLvLPLAQQcbefkklllmnmnmknxxxxtdlhxmhuqpa_10221010100121 701.998575495685 3
16936 oLLvLPLAQQcbehikklmjmlnmnnhhlcaxhqfaauusj_12001122110000 993.385791297599 23
16937 oLLvLPLAQQcbehkghmjjmnllnnhhlhkftfveavkcw_12001122112020 325.002782333922 13
16944 oLLvLPLMQQcbegkjmljnmjlnnmhhhhsqqfhhfxbgo_12001111222002 1.01620642000215e7 9
16947 oLLvLPLPQQcbefgilkmjkjnnmnxxxrbtmuwhsfvgf_10221010102201 1226.60170746933 39
16948 oLLvLPLPQQcbefkgijlnmlkmnnhhahkkfmdaptrvo_12001122112200 12646.1505288766 27
16954 oLLvLPLQAQcbefjhkilkmjnmnnxxxofxbaqassrgr_10221010102222 28625.2627635197 38
16962 oLLvLPLQPQcbefkijlmknmnkmnxxxxrjquehtheow_10221010100222 30793.8749777341 7
16967 oLLvLPLQQPcbefkihjlmjmmnnnxxxxjoohxjhqxip_10221010100121 701.998575495685 3
16968 oLLvLPLQQPcbefkklllimmjknnxxxxtdlhoxhopsj_10221010100122 1523.06841794943 93
16971 oLLvLPMAQMcbefkikhjkjllmnnxxxxjioopjhqfqj_10221010100220 11206.0548152486 75
16974 oLLvLPMLQQcbefkighjlnmllnnxxxxbwrwhhhrbwr_10221010100222 314.764166556414 4
16975 oLLvLPMLQQcbefkiklmmjnlmnnxxxxjiptljtqtbf_10221010100201 1065.52256701148 153
16976 oLLvLPMLQQcbefkjiilnlmmnnmhhahnnkahatpwrn_12001111222022 932.960068546110 49
16983 oLLvLPMMQPcbefkjiijlmllnnnhhahnnkkahaahxq_12001111222021 1079.90066364132 23
16984 oLLvLPMPMQcbdfhjikijlnmnmnxnnnrwxwrhvvjrr_10222010110202 1445.41423594042 5
16991 oLLvLPMQMMcacikhjhljklkmnnjkhhaamhmvkvaqj_20021211012020 1088.05952675494 54
16993 oLLvLPMQMPcbefkighhjljmnnnxxxxbwrjwhsxqrb_10221010100210 178.078948707506 7
16994 oLLvLPMQMPcbefkighhkjlmmnnxxxxrwrjlbhkwhs_10221010100220 523.927884982376 7
16995 oLLvLPMQMPcbefkighjjjlmnnnxxxxbwrsjwhxqrb_10221010100210 178.078948707506 7
16997 oLLvLPMzQQcbefkikhkmljmnmnxxxxjiophhsxffj_10221010100222 1950.80813594430 15
17001 oLLvLPPAPQcbefkghljimnmnmnhhahkftffaarrww_12001122112200 968.671572923785 27
17003 oLLvLPPAQPcbegkgilkjkmmlnnxxmxknauflpxrfk_10221111100221 422.995725097956 13
17004 oLLvLPPAQPcbegkgilkjkmmnnnxxmxknauflpxsff_10221111100221 422.995725097956 13
17005 oLLvLPPLQQcbehiklkmjnmknlnhhlcaxxafqhmlkn_12001122110000 304673.977582533 129
17006 oLLvLPPLQQcbehiklkmjnmknmnhhlcaxxafqhmlkn_12001122110000 1537.82023559488 67
17010 oLLvLPPMPQcbehfghljjmlnmnnhhlvkftfvabccwv_12001122110200 326.177826098195 17
17015 oLLvLPPPMQcbegkjilkjkmmnnnhhhhssahfahhfsf_12001111222001 4082.35560635953 5
17017 oLLvLPPQMPcbehkgihijjlmnnnhhlhkwfkfvxhqkv_12001122112012 245.514150683485 9
17022 oLLvLPPwQQcbegkgjlkjknmnmnxxmxkrauwlpabbs_10221111100222 1388.54973137632 15
17023 oLLvLPPzQQcbeekiiglnklmnmnhhaavvrphqtqwvn_01110220001121 86918.0537838641 145
17024 oLLvLPPzQQcbegkgiljmnnlmmnxxmxknafhpxdrbb_10221111100222 412.142080010445 6
17025 oLLvLPQAMPcbefkgihijilmnnnhhahkwfkffhhhrw_12001122112211 1581.77940906463 41
17026 oLLvLPQAMPcbefkjhijiilmnnnxxxxosgjbsaxhjf_10221010100112 845605.394715162 7
17028 oLLvLPQMMPcbefkhjihijlmnnnxxxxfjgsbsaxhos_10221010100112 845605.394715162 7
17029 oLLvLPQMMPcbefkjhhiijlmnnnhhhhrrrknwhhhbg_21112002021122 9076.15794109495 22
17032 oLLvLPQwQPcbefkgikjiklmnnnxxxxrgmbgdaaxxa_10221010100220 406.704139390942 5
17037 oLLvLPvQQQcbefkinlnmjmmnllxxxxjxhixjhqios_10221010100120 701.998575495685 3
17040 oLLvLPvQQQcbehiklnljmlkmnnhhlcahhhfaamuwr_12001122110001 1058.63259034705 19
17042 oLLvLPvQQQccdgjgkilnmmlnmnhsgvvekueellnrf_10001211212000 2130.60524028277 7
17043 oLLvLPwAQQcbefkhjjimlnmlnnxxxxfjsjhhavnsf_10221010100221 461.773960238781 7
17044 oLLvLPwMQQcbefkjhhjmlnmlnnxxxxosjjhhavnjo_10221010100221 461.773960238781 7
17046 oLLvLPwPQQcbeekhjminknklmnhhaacctniaipjrw_01110220001010 31737.7038366913 19
17047 oLLvLPwQAQcacikhjlmmklkmnnjkhhaahhcvkvcaj_20021211012022 1073.82769103673 7
17050 oLLvLPwQAQcbegkgjkjmlknnmnxxmxkfufhhlmnrr_10221111100020 842.171683143155 43
17053 oLLvLPwQQPcbdfhjimijlllnnnxnnnrwxwrhhnxxa_10222010110201 2.12929189945580e6 43
17054 oLLvLPzAQQcbegkgikjknnmmnmxxmxknuflpxdobf_10221111100222 977.019824944460 6
17058 oLLvLPzPQQcbegkgjimjmlnnmnxxdxvrwhrthrbor_10221111100222 7381.86800138440 7
17059 oLLvLPzPQQcbegkgjlmjnmlnnmxxmxkrahwhtarbo_10221111100222 1384.40561460117 13
17060 oLLvLPzPQQcbehkgjmjlnmnllnhhlhnrafqqhlncn_12001122112000 11528.0564038850 45
17062 oLLvLPzQMQcbegkgiklmkmnlnnxxmxknuahlqmarg_10221111100220 977.752439252306 81
17067 oLLvLQAPMPcbefigighjlkmnnnxxxwrbwrwhhhhrw_10221010102211 643.992235946218 4
17073 oLLvLQLPAQcbeffjglmlkjlnmnxxxjsfqqhhoosjj_10221010102222 86765.2962729673 87
17075 oLLvLQLQLQcccihjhlkhlmmnmnlnccgvhikpmvbvk_12001112212200 416.578726898768 37
17076 oLLvLQLwQQcbefgifjlkmnknmnxxavckruxamjnbg_21112002022101 1538.22330002753 91
17079 oLLvLQMvQQcbefigigkmnllmnnxxxwrbwihparbrb_10221010100120 723.998618781895 5
17084 oLLvLQQzMPcbefigighjklmnnnxxxwrbwrspxhxjo_10221010102110 1937.80728722631 15
17087 oLLvLQvMQQcccfhjihkknmmlmnlnbbwwwhialwrnk_12001111112200 1758.63652123522 117
17099 oLLvLQwLQQcbefigignklmmlnnxxxwrbwpmaarrss_10221010100112 1151.99611784703 7
17106 oLLvLQwzQQcbefigigknlmmlnnxxxwrbwldaarrrr_10221010100110 1151.99611784703 7
17116 oLLvLvMQQQccdgilklnjkmlnmnhsgjqxqmgpahlns_10001211212000 1641.30909571346 15
17118 oLLvLvMQQQcceglkmnjlljmknntpluahefhtfamob_01122220010110 618.643525305989 9
17120 oLLvLvPQQQcbdfgmknkjjnmmlndwgkxxhqsrhxbjr_21010211222200 842.998813758711 7
17127 oLLvLvPQQQcbdflimkkjknnlmnhrgqkiduneaapfv_12000122111100 1106.50440502380 73
17131 oLLvLvPQQQcbefikinjmlmlnmnxxxgxbasqxxqoos_10221010102222 33114.6501289447 29
17132 oLLvLvPQQQcbefikjklnmlnlmnxxxgxsuutixeusv_10221010102211 1328.15195379640 25
17133 oLLvLvPQQQcbefikmlhmljknnnxxxgxihjixshnkv_10221010102211 1843.30498558041 35
17134 oLLvLvPQQQcbefikmljjmlknnnxxxgxihsjixhnkv_10221010102211 1883.74030743882 11
17136 oLLvLvPQQQcbehikilmjjnmnnmhhlwpkppfvxgvvg_12001122110020 497.036547405855 79
17140 oLLvLvQAQQcbdfmkilklnmmlnnhrgxukudumxxpur_12000122111100 101031.805683428 47
17144 oLLvLvQPQQcbcihjlhlmmkkmnntswsrhjlpqqtvrs_20102222220100 1810.32350556328 56
17150 oLLvLwAPQQcbdfhlgmjjnmknmndwgwqkasraajwjs_21010211222000 721.209126662237 53
17152 oLLvLwAPQQcbeffklmmllnnkmnxxxjhdtlmemilto_10221010102101 997.995448901360 15
17158 oLLvLwLQQQcbdfhnlmljjmlkmndwgwxxhxsrhxjrk_21010211222000 734.885890575345 47
17162 oLLvLwLQQQcbefimnmkjmlnlnlxxxwpeaajiihxwo_10221010102222 452.562927618820 9
17167 oLLvLwLQQQccdgjnlnljnmlkmmhsgrdudugaaaafo_10001211210011 544.283212579207 15
17168 oLLvLwMPQQcacihkkmlmlnkmnnjkhltdlgssogsgo_20021211010100 20548.7705757971 87
17169 oLLvLwMPQQcbdjfgmimknnklnmdwbbshfhqppdwos_21010211221100 1091.57766398754 87
17170 oLLvLwMPQQccdjfillnkljmmnnhsswcaahphwdrrv_12220111102200 21836.5087132979 25
17178 oLLvLwPMQQcbefikmjkllmnlnnxxxwqpguqeeixov_10221010102221 932.668704445975 37
17179 oLLvLwPPQQcbdfhhinjmmklnmnhrgrfkaraapfovn_12000122111000 9093.16183283109 55
17182 oLLvLwPQAQcbegikmlkjmlnlnnxxmwqapqfhemlcv_10221111102220 702.797615037359 17
17183 oLLvLwPQMQcbdfhkilijmklnnnhrgrqkiknapfvof_12000122111000 859.102037561944 29
17186 oLLvLwPQPQcbefikmjmjnmlnlnxxxwqpgaspexbrw_10221010102222 518.314603450183 81
17197 oLLvLwQLQQcbdfhlkimnllkmnnhrgrxdkadxxplrf_12000122111000 1687.19709343843 41
17203 oLLvLwQwQQcbeffklllmnnmkmnxxxjhdlhdqtelaw_10221010102112 2247.36980352062 145
17204 oLLvLwwQQQccdgjilnljklmmnnhsgrwuaugpalfnf_10001211210010 7257.36536969100 17
17210 oLLvLzAPQQcbehkflmjknmlnlnhhlhnxafiqhmlgn_12001122112000 3933.82403902331 107
17219 oLLvLzLQQQcbefkijljnlnmlmnhhahkkmfdqaeggv_12001111222000 3145.95698045449 15
17227 oLLvLzLQQQcbefklmmijnlmlnnxxxxeeabjhphxrb_10221010100222 190.296509908500 27
17230 oLLvLzLQQQcbefkmnjjmnnlllmxxxxaqofqxhxhnk_01110220201110 3634.92959342080 7
17231 oLLvLzLQQQcbefkmnmhnnljlmlxxxxaqajxhxsxvc_10221010100222 2206.99954689615 4
17232 oLLvLzLQQQcbefkmnmjjnnllmlxxxxaqasjxhxxvc_10221010100222 2206.99954689615 4
17233 oLLvLzLQQQcbegklnnmlnlmkkmxxxxaqaaaxhxxaa_10221010110222 5086.60713650808 5
17235 oLLvLzLQQQcbehklinljnjmmmnhhlhtktpfxvxvkb_12001122112202 347.180912871812 75
17236 oLLvLzLQQQcbehklmnmjknmlnlhhlhxhqhfiaamug_12001122112000 1518.83021223887 67
17243 oLLvLzMQMQccdhkhjihmlnmlnnhswxgrgnaaxssff_12220111101001 1073.82769103673 7
17247 oLLvLzPAQQcbefkijlimlmnnnmxxxxgjisiipafjv_10221010100111 10202.1781238977 5
17248 oLLvLzPAQQcbefkilimnmjllmnxxxxghbaqqsxnkj_10221010100222 1817.08674933976 29
17249 oLLvLzPAQQcbefkilimnmnlnlmxxxxghbaqqxxhnk_10221010100222 2206.99954689615 8
17253 oLLvLzPMQQcbefkihlmljmnnnmxxxxgsitiseaosv_10221010100111 22316.0433324025 6
17255 oLLvLzPMQQcbefkjiljnlmmnnmhhahfkxfheeiwrg_12001111222222 1892.16191227156 37
17256 oLLvLzPMQQcbefkklmnjnklmlnxxxxueexjulphxv_10221010100221 398.335492470970 23
17257 oLLvLzPMQQcbefkljmiklmknnnxxxxakhkaqxxavv_01110220201112 2802.46749209229 13
17261 oLLvLzPMQQcbehilkmmjnmknlnhhlchxhhfqamlgw_12001122110200 1762.60980802748 67
17262 oLLvLzPPQQcbefkhijinlmlmnnhhahfkffdxxggkk_12001122112000 1558.21833142087 75
17263 oLLvLzPPQQcbefkihkmljmknnnxxxxgsitiseicns_10221010100112 7925.18417541206 6
17264 oLLvLzPPQQcbefkmilnjnlmnmlhhhhakquohhxurw_21112002021111 3672.49989008512 16
17265 oLLvLzPPQQcbehfliljnjkmnmnhhlvtkpfdvxbkbr_12001122110220 834.577221013815 105
17268 oLLvLzPQPQcbefklgjjmmnllmnxxxxarofqxhhnkw_01110220201111 3969.41085558644 43
17269 oLLvLzPQPQcbefkljilimnmnnmxxxxakwtkxxtcvg_01110220201111 4848.35331808497 25
17271 oLLvLzPQQPcbefkilimhmjlnnnxxxxghbajqsxxqh_10221010100221 1093.63124082773 13
17272 oLLvLzPQQPcbefkilimjjmlnnnxxxxghbasjqxxqh_10221010100221 1093.63124082773 13
17273 oLLvLzPQQPcbefkimijjmllnnnxxxxjasofqxhxqh_01110220201110 4710.29006498471 4
17274 oLLvLzPQQPcbefklgjjmimlnnnxxxxarofqrxhxqh_01110220201110 3169.83379757604 11
17275 oLLvLzPQQPcbefkliijjmmlnnnxxxxarwofqxhxqh_01110220201110 3169.83379757604 11
17280 oLLvLzQPAQcbchigjklmmlkmnntsjjrgiummuqfgw_20102222220111 96064.2302752492 21
17281 oLLvLzQPMQcbchilhhmlmkknnntsjjqssqaaqtsss_20102221120001 556.957578072273 9
17285 oLLvLzzQQQcbefkhmjilnlnlmnhhahfqffxhxhggf_12001122112000 2526.11680314467 7
17287 oLLvLzzQQQcbefkkhmmjknllnnxxxxmwaxrdxaxbb_10221010100220 182.702326761111 7
17288 oLLvLzzQQQcbefkkjmilknmlnnxxxxugabqlxhxbb_10221010100220 182.702326761111 7
17289 oLLvLzzQQQcbefklnjjmnmnllmxxxxahofqqxxhnk_01110220201111 5749.29430534605 12
17290 oLLvLzzQQQcbehflmljkjnknmnhhlvttpfxvhxkbk_12001122110220 492.627143098245 77
17294 oLLvMALLQQcbegfhilnmnmlmlnhhhajjhaxjvfvfj_12001122222101 530.149585437504 3
17295 oLLvMALLQQcbegfihlnmnmlmlnhhhasshaxsvovos_12001122222101 530.149585437504 3
17307 oLLvMLAMMQccdfhhgijlkmnnmnhsawggrpdfjairh_12220111022020 198.830334937090 41
17312 oLLvMLLQAQccdfijlhlimkmnnnhsasthnhwdvraed_12220111011200 782.228317911434 47
17314 oLLvMLMAPQcbegfjklijmnmnnmhhhaaahsxxofjbg_12001122200100 1204.80509286712 40
17315 oLLvMLMLQQcbegfjkljkmnllnnhhhaaahaaxxgbvc_12001122200100 1363.46826807229 3
17316 oLLvMLMLQQcbegfjklkjmnllnnhhhaaahqqxxwrnk_12001122200100 1363.46826807229 3
17317 oLLvMLMLQQcbegfjklnjmmlnlnhhhaaahhqxhwrrr_12001122200101 17629.2512633621 9
17318 oLLvMLMLQQccdfihghmklnmnmnhsasggnpcrngnng_12220111011001 383.837909202163 37
17319 oLLvMLMPMQcbegfjklmkjnllmnhhhaaahqqqqwrjs_12001122200100 3634.92959342080 7
17320 oLLvMLMPPQccdfihghkjnlmmnnhsasggnqqxrgndl_12220111011000 433.894086627120 9
17321 oLLvMLMQMMcbegfjkliikjmlnnhhaaaahofqqawhw_01110220011121 6901.96322305130 6
17322 oLLvMLMwQQcbegfjkllnlmnmnmhhhaaahladajjjj_12001122200111 636.927778485052 3
17323 oLLvMLMwQQcbegfjkllnlmnmnmhhhaaahuamassss_12001122200111 636.927778485052 3
17325 oLLvMLPPAQccdfhjillmkmnnmnhsawtrhhhedhtsu_12220111011202 690.477562895297 16
17326 oLLvMLQAPPcbegfjkjkkimlnnnxxaxqhxxhsxfhum_10221010022211 1035.62329221136 19
17327 oLLvMLQLAQcbegfjkhimlmmnnnhhhaaafsaajjamu_12001122200111 1593.15209178353 3
17328 oLLvMLQLAQcbegfjkihmlmmnnnhhhaaaojaassadl_12001122200111 1593.15209178353 3
17329 oLLvMLQLPQcbegfkjjkmlnllnnhhhhqxxqqhqggfo_21112002211100 1914.52702523686 26
17331 oLLvMLQvQQcbegfjkjklnmlnmnhhhaaaxqpmaswsb_12001122200011 687.726482202052 8
17332 oLLvMLQzMQcbegfkjjkimlnnmnhhhhqxxqfagbkww_21112002211101 1257.98346788976 11
17334 oLLvMLvQQQccdfgfmikjjlnmnnhragjhghhkffvnn_02221000102111 3495.51157144155 107
17335 oLLvMLwAQQcbegfjkkmmnnlnlmxxaxqhhumumvfvc_10221010022002 702.858968457176 77
17336 oLLvMLwAQQccdfihgjknlmlmnnhsasggppxrrrrss_12220111022001 723.998618781895 5
17337 oLLvMLwMQQcbegegiijkmmlmnnhhearkfqgccjwbk_01110220011021 616056.212793305 29
17338 oLLvMLwMQQcbegfjkinlmnlmlnhhhaaashhxwsffg_12001122200001 938.602275554518 12
17339 oLLvMLwQMQcbegfjkiikjnmmnnhhaaaaofqqankhh_01110220011112 1980.24668660103 5
17340 oLLvMLwQMQccdfihgjklmmnmnnhsasggppddrardu_12220111022000 1685.67913378943 59
17341 oLLvMLwQQPcbegfjkljmlmknnnhhhaaaqxahxxhhh_12001122200002 526.998102459961 4
17343 oLLvMLzAQQccdfijkhmnlkmnnmhsastdnaeuvfokg_12220111011220 754.379081121450 13
17349 oLLvMPLMMQcbegfjhillknlmnnhhhahjsqhxhfjmu_12001122220011 1363.06874218581 55
17351 oLLvMPLPPQcbegfjhijlknmmnnhhhahjsuhgjofsj_12001122220000 1220.54532132616 26
17354 oLLvMPMMMPcbegfjhikkklmnnnhhhahjjhldahxoj_12001122221110 774.278399890315 3
17355 oLLvMPMMMPcbegfjihkkklmnnnhhhahsshumahxsf_12001122221110 774.278399890315 3
17358 oLLvMPQzMPcbegfjhihiklmnnnhhhahjjfsahxhmu_12001122221102 808.801933476992 3
17360 oLLvMPQzMPcbegfjhihiklmnnnxxxxxkkkkxxxxxa_01110220011001 6760.07915912240 10
17361 oLLvMPQzMPcbegfjihihklmnnnhhhahssojahxhld_12001122221102 808.801933476992 3
17363 oLLvMPwLQQcbegfjhimnklmnnmxxaxxfjaavvssss_10221010002211 943.023381028956 3
17364 oLLvMPwLQQcbegfjihmnklmnnmxxaxxosaavvjjjj_10221010002211 943.023381028956 3
17371 oLLvMvAQQMcbdfighjmlkkmmnndwxbffuaxdcrrhr_21010222211102 251.520109428569 87
17372 oLLvMvLQQQcbegfnimkjmlnnlmhhhahspqqigwrgg_12001122200221 816.120923505939 29
17374 oLLvMvLQQQccdfilhjknlmlmnnhsasanxpdqwsgnc_12220111022220 1507.71540982826 27
17375 oLLvMvLQQQccdfilhlinknmlmnhsasanawdcrjfjc_12220111011220 5487.46033625256 41
17376 oLLvMvMPQQccdfijljnkmllmnnhsasqaxhpdqsrrv_12220111022200 1016.95883758211 20
17378 oLLvMvMPQQccdfillljkmnmnmnhsashaappddrrrr_12220111022200 421602.177386263 39
17380 oLLvMvPAQQccdfijlhljnmnlmnhsasuanatmjofkw_12220111011220 1235.99291847765 53
17391 oLLvMvzQQQccdfhihnkjmlmlnnhsawrnaqqjjffgg_12220111011222 247.123637435794 11
17393 oLLvMwAAPQccdfhijihlklmnnnhsawktrnafgjtul_12220111012210 1693.87879503370 20
17402 oLLvMzLMQQcbegfjminknklmnmhhhahhshquggwrr_12001122220011 1272.81333493221 17
17403 oLLvMzLPQQcbegfjmnlkiklmmnhhhahhqqqjggwrj_12001122220010 1844.52497364698 45
17405 oLLvMzLQMQcbegfjmhlkinnmmnhhhahhjqqjhawra_12001122220011 991.754875771774 5
17406 oLLvMzLQMQcbegfjmiilknnmmnhhhahhsjqqhawra_12001122220011 991.754875771774 5
17407 oLLvMzPAAQcbegfjkllhkmnnnmxxaxxhqajxqxqhj_10221010002221 739.053916125372 11
17408 oLLvMzPAQPcbegfjkliimklnnnxxxxxaaofxnkxqh_01110220011110 1817.38771763575 10
17412 oLLvMzPLQQcbegfjkllkmnklnnhhhahxqqqxxggnk_12001122220000 678.028109638972 3
17413 oLLvMzPLQQcbegfjklnkmmklnnhhhahxqhqxhggrr_12001122220001 2820.51246650836 7
17414 oLLvMzPLQQcbegfjlkklmnklnnhhhahhaaaxxggvc_12001122220000 678.028109638972 3
17415 oLLvMzPMPQcbegfjkllmknklmnxxaxxhqaqxqnkjj_10221010002222 1291.98723679824 7
17416 oLLvMzPQMPcbegfjklhlkimnnnhhhahxqjqqjhagb_12001122220011 450.141907777168 5
17417 oLLvMzPQMPcbegfjkliilkmnnnhhhahxqsjqqhagb_12001122220011 450.141907777168 5
17418 oLLvMzPQMPcbegfjkliilkmnnnxxxxxaaofqhxxnk_01110220011100 3632.02160716736 9
17420 oLLvMzPzQQcbegfjkljnmjnmmnhhhahttuaxujvvj_12001122222201 383.848511865296 3
17421 oLLvMzPzQQcbegfjlkjnmjnmmnhhhahiidaxdsvvs_12001122222201 383.848511865296 3
17422 oLLvMzvQQQcbegfjiknmnklmnmhhhahsxahxggsff_12001122220000 706.521636745440 29
17423 oLLvMzvQQQcbegfjilnmlmnmlnhhhahspahirwrgw_12001122222200 431.358233911008 35
17426 oLLvPALQMMcbdifghlkjkjmlnnxnhnvnhaaxqhrhr_10222010122212 1170.06931762509 39
17427 oLLvPALQwQcbdifghlkjkjnmnnxnhnvnhaaxqqqnk_10222010122211 1486.19043190637 7
17428 oLLvPAPzPQccdeghihklmlnmnnqrqsjvkqacjpjta_02221000012210 2.90420574395590e6 27
17430 oLLvPAvQMQcbdifghkjkjnmmnnxnhnvnaaxqhjsqq_10222010122221 7056.04848283612 14
17435 oLLvPAzPAQccdeghihkjlmnnmnqrqsjvkqajjqqba_02221000012220 2493.87531237526 13
17437 oLLvPAzzQQccdeghihknnmlmnmqrqsjvkqgbjfosb_02221000012221 10929.0172170663 9
17440 oLLvPLAPMQccdhgjikllmnnnmmhshgibtaqmgronw_10001211220020 641.422534775119 8
17445 oLLvPLAwQQccdhggiklmmnlmnnhshgvwtahbsgswf_10001211220001 1355.02820467227 5
17447 oLLvPLLAQQccdhgjkjknmjlmnnhshgiqxqthifbff_10001211220110 1.28840889906228e6 49
17452 oLLvPLPMMQcbdfikjiklkmnmnnhrarpukupurfvwc_12000122111202 843.842949906422 22
17453 oLLvPLPMMQcbdfikkiljlmnnmnhrarpdktutrjjvc_12000122111202 446.678699821125 41
17454 oLLvPLQLAQcbdfikihilkmnmnnhrarpwfkacrafuu_12000122111000 853.141995211503 11
17456 oLLvPLwPQQccdhgjimmnjknllnhshgibaqmicnsww_10001211220102 668.606001285822 13
17460 oLLvPMLPPQccdeifihkjnmlnmnhshwwcnhhhrrafh_12220111120221 1001.15416220504 13
17464 oLLvPMPAMPccdeghjhkkklmnnnqrqsjxkqqqxxxvc_02221000012100 1.12682851627644e7 35
17475 oLLvPMzQLQccdeifihlkjnmmnnhshwwcwhhhxqqxw_12220111120011 1295.71368632622 107
17484 oLLvPPzAMQccdhgigjlkkmnmnnhshgsvpaqxsxfal_10001211220011 2521.64904603262 11
17487 oLLvPvPAQQcbdifjlkjkmlnmnnhrxguhuduaarbso_12000122111000 243542.340890974 22
17489 oLLvPvPPQQcbdifljmnkmlmnlnxnhnxxauexqkvnf_10222010101220 44504.2080193514 29
17491 oLLvPvzQQQcbdifljmknmlmnlnxnhnxaaiuxqkvnf_10222010101220 9808.40506870668 27
17492 oLLvPwAPQMccdeghihkjlmlmnnqrqsjskaajjjjqj_02221000011220 5.40749740220721e6 31
17493 oLLvPwAQLQccdeghihlkjmnnmnqrqsjskaaaaahxj_02221000011200 1.02206693742732e8 47
17494 oLLvPwLMQQcbdifgmlnlkknnmmxnhnvhaqxqncnwr_10222010112222 7971.25201055822 31
17496 oLLvPwMMAQccdhgfikljkmmnnnhshgvouaxaofhah_10001211200001 646206.935032817 27
17497 oLLvPwMQPPcccgihjjhklkmmnnlnaccaxkaxnnnxj_12001112220002 385.337878813737 57
17498 oLLvPwPLQQcbdifhjkmlklnnmnhrxgrdhaaabrjff_12000122110000 916.934437950848 18
17499 oLLvPwPPPQccdeghhlmklnnlmnqrqsjkqaascvsjs_02221000011221 4.54532506243757e6 37
17501 oLLvPwzAQQcbdifhjkmnmknlnmhrxgrqiaqhfrvkn_12000122110000 1765.84805812011 55
17503 oLLvPwzPQQccdeghhlkjmnmnmnqrqsjkqaajjjjfo_02221000011222 111330.937889625 8
17506 oLLvPzAPPQccdhgjjkllmnnmnmhshgimtaqmusnow_10001211220021 684.476167885163 41
17507 oLLvPzLPQQcbdifgmiljnklnnmdwqggxflmgcjcvk_21010211220002 2524.99960396033 5
17511 oLLvQALLQMcbefhghhikklmmnnxxxaxcvaormukar_10221111222112 626.294928691486 27
17513 oLLvQAMzMPcbeghfffijklmnnnxxaaaknxxxxxxnk_10221111001100 141.992957397195 2
17516 oLLvQAMzMPcbeghfhhijklmnnnhhaaarwhhhhhhwr_12001111221122 141.992957397195 2
17517 oLLvQAPLAMcbeghfffijlklmnnxxaaaknqqaawhhw_10221111001121 2197.92111947193 309
17519 oLLvQAPLMPcbeghfffijlkmnnnxxaaaknqqaahhrw_10221111001122 367.549862314323 3
17520 oLLvQAPLMPcbeghfffjilkmnnnxxaaavcaaaahhgb_10221111001122 367.549862314323 3
17522 oLLvQAPLwQcbefhghhijklnmnnhhhahbgaaaaqqfo_12001111001100 1087.47600977110 5
17523 oLLvQAPLwQcbeghfffijlknmmnxxaaaknqqaahhrr_10221111001122 418.649985976936 9
17524 oLLvQAPLwQcbeghfffjilknmnnxxaaavcaaaahhbg_10221111001122 418.649985976936 9
17526 oLLvQAPzMPcbefhghhijklmnnnxxxaxcvqqqqqqfo_10221111220022 350.515003286946 3
17530 oLLvQAvLQQcbefhghhlknmmnnmxxxaxcvfoahaxxh_10221111222201 1247.18442472483 5
17533 oLLvQLAPMPccefhfiijjklmnmnptduelaihscxhkw_10221201201201 1095.12221107692 61
17534 oLLvQLAvQQcbeghffijnmlnlnmxxaaakxxaakanak_21112002111102 776.320371714113 6
17535 oLLvQLAwAQcbeghffijkmlnlnnxxaaakxxhaahkbg_21112002111022 1400.10085308662 7
17536 oLLvQLAwQMcbeghffijkmlklnnxxaaakxxhaawkhw_21112002111021 1400.10085308662 7
17537 oLLvQLAwQMcbeghffijkmlmmnnxxaaakxxhaahaxn_21112002111021 3947.98629870793 30
17538 oLLvQLAwQMcbeghfijgklmklnnhhaaaaarxaankhw_01110220111021 2615.09663308828 165
17540 oLLvQLMAMPcbeghfijkijlmnnnhhaaaaahqqahhah_01110220111221 5178.29788117916 7
17541 oLLvQLMAMPcbeghfijkijlmnnnhhaaaaahxxahhqx_12001111002112 481.997925302273 2
17542 oLLvQLMAMPcbeghfijkijlmnnnhhhhaaahqxhhhxq_12001122001221 673.998516317209 2
17543 oLLvQLMAMPcbeghfijkijlmnnnhhhhaaahxqhhhqx_12001122001221 673.998516317209 2
17547 oLLvQLMAMPcbeghfijkjilmnnnxxaaahhxhhaxxxa_10221111220110 193.994845223857 2
17548 oLLvQLMAMPcbeghfijkjilmnnnxxaaaqqxqqaxxxa_10221111220110 193.994845223857 2
17549 oLLvQLMAMPcbeghfijkjilmnnnxxaxxhqxqhaxxxa_10221010220110 321.996894379985 2
17550 oLLvQLMAMPcbeghfijkjilmnnnxxaxxqhxhqaxxxa_10221010220110 321.996894379985 2
17556 oLLvQLMLPQcbeghfijkllnnnmmhhaaaaahrraqxrr_12001111002221 1406.22223088134 18
17559 oLLvQLMPPMcbeghfijklllmknnhhaaaaahxnnawhw_01110220111121 2206.99954689615 8
17561 oLLvQLMPPPcbeghfijklkkmnnnhhaaaaahhwwahrw_12001111002211 481.997925302273 2
17563 oLLvQLMPPPcbeghfijklkkmnnnhhhhaaahhrwhhwr_12001122001122 673.998516317209 2
17564 oLLvQLMPPPcbeghfijklkkmnnnxxaaahhxxvvaxkn_10221111220011 526.998102459961 2
17565 oLLvQLMPPPcbeghfijklkkmnnnxxaxxqhxxvvxxnk_10221010220100 726.998624481579 2
17567 oLLvQLMPPPcbeghfijklllmnnnhhaaaaahhrrahwr_12001111002211 481.997925302273 2
17569 oLLvQLMPPPcbeghfijklllmnnnhhhhaaahhwrhhrw_12001122001122 673.998516317209 2
17570 oLLvQLMPPPcbeghfijkllmlnnnxxaaaqqxxnanxvc_10221111220011 358.997214463066 2
17571 oLLvQLMPPPcbeghfijkllmlnnnxxaxxhqxxkanxvc_10221010220111 526.998102459961 2
17576 oLLvQLMvQQcbeghfijkknklnnmhhaaaaahrarrhhr_12001111002221 747.561730881501 6
17579 oLLvQLMwQMcbeghfijkhlmklnnhhaaaaahnaawkhw_01110220111021 2206.99954689615 8
17580 oLLvQLMzPQcbeghfijklmnklmnhhaaaaahxaawnkr_01110220111102 25227.1715013575 181
17582 oLLvQLMzPQcbeghfijklmnmmnnhhaaaaahhaaxqxq_12001111002211 481.997925302273 2
17584 oLLvQLMzPQcbeghfijklmnmmnnhhhhaaahhhhqxqx_12001122001122 673.998516317209 2
17585 oLLvQLMzPQcbeghfijklmnmmnnxxaaahhxxaaxaqh_10221111220011 481.997925302273 2
17586 oLLvQLMzPQcbeghfijklmnmmnnxxaxxqhxxaxxahq_10221010220110 673.998516317209 2
17590 oLLvQLMzQPcbeghfijklkkmnnnxxaaaqqxxvvaxkn_10221111220011 526.998102459961 2
17591 oLLvQLMzQPcbeghfijklkkmnnnxxaxxhqxxvvxxnk_10221010220100 726.998624481579 2
17593 oLLvQLMzQPcbeghfijklkmknnnhhaaaaahhrarhwr_12001111002211 481.997925302273 2
17595 oLLvQLMzQPcbeghfijklkmknnnhhhhaaahhwhrhrw_12001122001122 673.998516317209 2
17596 oLLvQLMzQPcbeghfijkllmlnnnxxaaahhxxkakxvc_10221111220011 358.997214463066 2
17597 oLLvQLMzQPcbeghfijkllmlnnnxxaxxqhxxnakxvc_10221010220111 526.998102459961 2
17602 oLLvQLPvQQcbeghffkhmnlmmlnxxaaakxraaaxakr_21112002111002 2414.15930214740 37
17603 oLLvQLPzQMcbeghffkhkkmllnnxxaaakxrvvaakhw_21112002111021 10716.1243131381 75
17604 oLLvQLPzQPcbeghffkhkkmlnmnxxaaakxrvvaaxrn_21112002111021 3689.76332568530 575
17605 oLLvQLQvAQcbeghfijjimmnnnmhhaaaaaaaaaqaqa_01110220111100 519.315124567933 5
17607 oLLvQLQzMPcbefhgijjiklmnnnhhxaxaxxahahhah_12001111002112 470.884943726595 4
17608 oLLvQLQzMPcbeghfijijklmnnnhhaaaaaqqhahhxq_12001111002112 481.997925302273 2
17609 oLLvQLQzMPcbeghfijijklmnnnhhhhaaaxqhhhhqx_12001122001221 673.998516317209 2
17611 oLLvQLQzMPcbeghfijijklmnnnxxxaxqhqhxaxxxa_01110220111001 519.315124567933 5
17615 oLLvQLwAAQcbeghfjijimmnnnmxxaaaxxhhahqaqh_21112002111100 3247.06995283006 7
17616 oLLvQLwAMQcbeghfijjimnmlmnxxaaahhhhaxqnqn_10221111220011 1418.27636050288 18
17618 oLLvQLwAPQcbeghfijklmnmnmnhhaaaaaaaaaxxxx_12001111000011 61.9838667696593 2
17620 oLLvQLwAPQcbeghfijklmnmnmnhhaaaaaaahhqqxx_12001111000022 397.997487421324 2
17622 oLLvQLwAPQcbeghfijklmnmnnmhhhhaaaaaaaxxqq_12001122000011 397.997487421324 2
17624 oLLvQLwAPQcbeghfijklmnmnnmhhhhaaaaahhqqqq_12001122000022 253.996062931100 2
17626 oLLvQLwAPQcbeghfijklmnnmmnhhhhaaaaahhxxxx_12001122000022 253.996062931100 2
17628 oLLvQLwAPQcbeghfjilkmnnmmnxxaaaxxhhaaqxxq_10221111220011 470.884943726595 4
17629 oLLvQLwAQPcbehgfijklllmnnnxxelxddluvvaqrb_10221010222010 621.491621828139 5
17631 oLLvQLwPMQcceffgjijlmlnmnntpedluahrrvqvtt_01122220011222 723.998618781895 5
17632 oLLvQPLMMPcbeghfihkjljmnnnhhaaahwhhhrhhxq_12001111222112 220.955116831301 50
17633 oLLvQPLMzQcbeghfihkjlmnnnmhhaaahwhhhhhwrw_12001111222111 430.170484434318 17
17636 oLLvQPMzMPcbeghfiggjklmnnnhhaaahrwhhhhhwr_12001111221122 141.992957397195 2
17638 oLLvQPMzMPcbeghfiiijklmnnnxxaaaxqhxxxxxqh_10221111000110 141.992957397195 2
17640 oLLvQPMzMPcbehgfihgjklmnnnxxelxxfwlxqxqbr_10221010021002 122.991869381244 5
17642 oLLvQPwAPMcbeghfiiijkmlmnnxxaaaxqhqqaawhr_10221111000112 504.185743778801 60
17643 oLLvQPwAPPcbeghfiiijkmlnnnxxaaaxqhqqaahxq_10221111000112 409.660417732227 3
17644 oLLvQPwAPPcbeghfiiikjlmnnnxxaaaxqhhhhhqaq_10221111000110 321.996894379985 6
17645 oLLvQPwAPPcbeghfiiikjmlnnnxxaaaxxaaaaahah_10221111000112 409.660417732227 3
17646 oLLvQPwvQQcbeghfiiilmlmnnnxxaaaxqhnnnnaaa_10221111000001 271.841155781529 38
17648 oLLvQvLAQQcbeghfmijmmnknlnhhaaahqqrrarxrx_12001111002221 505.618891924341 6
17651 oLLvQvLQQMcbeghfmijkmmklnnhhaaahqqgrrgrhw_12001111002221 30482.9763659868 26
17652 oLLvQvMAQPcbeghfklijllmnnnhhaaahhqqrrahgb_12001111002211 358.997214463066 2
17653 oLLvQvMAQPcbeghfklijllmnnnhhhhahhxqwrahgb_12001122002111 526.998102459961 2
17658 oLLvQvMAQPcbeghfkljillmnnnxxaaaxxhhvvaxkn_10221111220011 526.998102459961 2
17659 oLLvQvMAQPcbeghfkljillmnnnxxaxxxxhqvvxxnk_10221010221000 726.998624481579 2
17661 oLLvQvMPMQcbeghfklmkllnknnhhaaahhhgwwagxq_12001111002221 526.998102459961 2
17663 oLLvQvMPMQcbeghfklmkllnknnhhhhahhhgrwhgqx_12001122002112 726.998624481579 2
17664 oLLvQvMPMQcbeghfklmkllnknnxxaaaxxxnvvanqh_10221111220001 526.998102459961 2
17667 oLLvQvMPMQcbeghfklmkllnknnxxaxxxxxkvvxnhq_10221010221010 726.998624481579 2
17670 oLLvQvMPMQcbeghfklmkmmnknnhhaaahhhgrragqx_12001111002221 526.998102459961 2
17671 oLLvQvMPPQcbeghfklmkmnmknnxxaaaxxxnkaknxa_10221111220001 481.997925302273 2
17673 oLLvQvMPPQcbeghfklmkmnmknnxxaxxxxxknaknxa_10221010221011 673.998516317209 2
17675 oLLvQvMPPQcbeghfklmmknkmnnxxaaaxxxnkaknxa_10221111220001 481.997925302273 2
17677 oLLvQvMPPQcbeghfklmmknkmnnxxaxxxxxknaknxa_10221010221011 673.998516317209 2
17683 oLLvQwMPPPccdfeghhkklkmnnnqraqsjkaohohhqx_02221000222112 397935.651842449 8
17686 oLLvQzLAAQcbeghfilkjmjnmmnhhaaahhhhhrhqxw_12001111222211 237.671411343772 66
17687 oLLvQzLAAQcbeghfilkjmllnnnxxaxxxxaaxnkxnk_10221010022011 321.996894379985 2
17689 oLLvQzLAAQcbeghfilkjmlnlnnxxaaaxxaaxnannk_10221111022011 193.994845223857 2
17691 oLLvQzLAMQcbeghfiljkmllnnnhhaaahhxxhwwagb_12001111200211 358.997214463066 2
17692 oLLvQzLAMQcbeghfiljkmllnnnhhhhahhqxhrwagb_12001122200111 526.998102459961 2
17693 oLLvQzLAMQcbeghfiljkmllnnnhhhhahhxqhwragb_12001122200111 526.998102459961 2
17698 oLLvQzLAMQcbeghfilkjmllnnnxxaaaxxaaxkkakn_10221111022011 193.994845223857 2
17700 oLLvQzLAMQcbeghfilkjmlnlnnxxaxxxxaaxkxnkn_10221010022011 321.996894379985 2
17701 oLLvQzLAPQcbegfhijlkmnnmnmhhhelhmleaedldh_12001122220100 651.974641140888 6
17702 oLLvQzLAQPcbeghfilkjmjknnnhhaaahhhhhrrhwr_12001111222211 160.832254134934 6
17704 oLLvQzLLQQcbeghfiljkmlmlnnhhaaahhggrrrrrr_12001111200222 1887.89838067435 7
17707 oLLvQzLLQQcbeghfilmnjkmnmnhhaaahhwwrrrrgg_12001111222200 866.670389547712 11
17708 oLLvQzLLQQcbeghfilnmnmlnlmhhaaahhsfsbogss_12001111222222 588.223829526675 5
17709 oLLvQzLQMPcbeghfiljkjkmnnnhhaaahhxxggahrw_12001111200211 526.998102459961 2
17710 oLLvQzLQMPcbeghfiljkjkmnnnhhhhahhqxgghhwr_12001122200122 726.998624481579 2
17711 oLLvQzLQMPcbeghfiljkjkmnnnhhhhahhxqgghhrw_12001122200122 726.998624481579 2
17715 oLLvQzLQMPcbeghfilkjjkmnnnxxaaaxxaakkaxkn_10221111022011 193.994845223857 2
17716 oLLvQzLQMPcbeghfilkjjkmnnnxxaaaxxaannaxkn_10221111022011 193.994845223857 2
17717 oLLvQzLQMPcbeghfilkjjkmnnnxxaxxxxaaknxxkn_10221010022011 321.996894379985 2
17718 oLLvQzLQMPcbeghfilkjjkmnnnxxaxxxxaankxxkn_10221010022011 321.996894379985 2
17723 oLLvQzLQMPcbeghfilkjllmnmnhhaaahhhhrwhhww_12001111222211 244.797955058444 10
17724 oLLvQzLzQQcbeghfilmnlmnmlnxxaxxxxxxnvqvkh_10221010022011 526.998102459961 2
17726 oLLvQzLzQQcbeghfilmnlmnmnlxxaaaxxxxnvqvqn_10221111022001 358.997214463066 2
17729 oLLvQzLzQQcbeghfilmnnlmlmnhhaaahhhhawwwwa_12001111200221 481.997925302273 2
17731 oLLvQzLzQQcbeghfilmnnlmlmnhhhhahhhharrwwa_12001122200111 673.998516317209 2
17733 oLLvQzLzQQcbeghfilmnnmlmlnhhaaahhhharrrra_12001111200221 481.997925302273 2
17735 oLLvQzLzQQcbeghfilmnnmlmlnhhhhahhhhawwrra_12001122200111 673.998516317209 2
17736 oLLvQzLzQQcbeghfilmnnmlmlnxxaaaxxxxhvkvkh_10221111022001 358.997214463066 2
17738 oLLvQzLzQQcbeghfilmnnmlmnlxxaxxxxxxhvkvqn_10221010022011 526.998102459961 2
17742 oLLvQzMAMPcbeghfijkiilmnnnhhaaahhhqxhhhqx_12001111222112 141.992957397195 2
17744 oLLvQzMAMPcbeghfijkjjlmnnnhhaaahhhxqhhhxq_12001111222112 141.992957397195 2
17746 oLLvQzMPMPcbeghfijkljjmnnnxxaaaxxxxnkxxkn_10221111000011 141.992957397195 2
17749 oLLvQzMPMPcbeghfijklllmnnnhhaaahhhhwrhhrw_12001111222211 141.992957397195 2
17750 oLLvQzMvQQcbeghfijknlmlmnnhhaaahhhhwwggqq_12001111222001 358.997214463066 2
17751 oLLvQzMvQQcbeghfijknlmlmnnhhhhahhhhrwggxq_12001122221001 526.998102459961 2
17754 oLLvQzMzPQcbeghfijklmnmnmnhhaaahhhhaaqqqq_12001111222200 481.997925302273 2
17755 oLLvQzMzPQcbeghfijklmnmnmnhhaaahhhhaaxxxx_12001111222200 481.997925302273 2
17756 oLLvQzMzPQcbeghfijklmnmnmnhhhhahhhhaaqxqx_12001122221100 673.998516317209 2
17757 oLLvQzMzPQcbeghfijklmnmnmnhhhhahhhhaaxqxq_12001122221100 673.998516317209 2
17762 oLLvQzPAMPcbefhgijkiilmnnnxxxaxxqqxaqqqqa_10221111022002 321.996894379985 3
17763 oLLvQzPAMPcbefhgijkkjlmnnnxxhahxaaahxhxqh_10221111022110 125.490062707081 4
17764 oLLvQzPAMPcbeghfijkjklmnnnhhaaahxxxxhahah_12001111200112 193.994845223857 2
17765 oLLvQzPAMPcbeghfijkjklmnnnhhhhahqxqxhahah_12001122200112 321.996894379985 2
17766 oLLvQzPAMPcbeghfijkjklmnnnhhhhahxqxqhahah_12001122200112 321.996894379985 2
17767 oLLvQzPAMPcbeghfijkjklmnnnxxxaxxaahqxxxqh_01110220111001 1401.60545672788 5
17772 oLLvQzPAPPcbefhgijkiilmnnnhhhahhaahaaaqaq_12001111200110 3148.92845885085 5
17774 oLLvQzPLMQcbeghfijkjknlnnmhhaaahqqggarhhr_12001111200221 907.974817896306 6
17775 oLLvQzPLMQcbeghfijkjknmnmnxxxaxxaankxrqwq_01110220111110 636.230917896938 9
17778 oLLvQzPMLQcbeghfijkhlmnnnmxxxaxxaanxxxnkn_01110220111000 712.100755795670 10
17779 oLLvQzPMMMcbeghfikjhllmlnnhhhahhaarhqhxhw_21112002111221 758.263062335263 19
17780 oLLvQzPPMMcbeghfijkljkmlnnxxxaxxaaxnkxnxn_01110220111101 472.615203988373 10
17781 oLLvQzPPMPcbefhgijklkjmnnnxxhahxaaxvnhxkn_10221111022011 526.998102459961 4
17782 oLLvQzPPMPcbeghfijkljkmnnnhhaaahqqhggahwr_12001111200211 526.998102459961 2
17784 oLLvQzPPMPcbeghfijkljkmnnnxxxaxxaaxnkxxkn_01110220111100 472.615203988373 10
17788 oLLvQzPvQQcbeghfijknnllnmmhhaaahqqharrarr_12001111200221 2699.95404013716 10
17789 oLLvQzPvQQcbeghfikjnmllmnnxxaaaxipxcwvret_10221111022001 491.210227075643 5
17790 oLLvQzPzAQcbeghfijklmllnnnxxaxxxhqxxvvxnk_10221010022111 526.998102459961 2
17791 oLLvQzPzAQcbeghfijklmllnnnxxxaxxaaxxknxnk_01110220111100 712.100755795670 10
17794 oLLvQzPzMQcbefhgijklmllnnnxxhahxaaxxkvhnk_10221111022011 319.417340365646 4
17796 oLLvQzPzMQcbeghfijklmllnnnhhaaahqqhhrragb_12001111200211 358.997214463066 2
17799 oLLvQzPzQPcbefhgijklmkknnnxxxaxxqqxxfoxvc_10221111022011 568.572354379487 3
17800 oLLvQzQzMPcbefhgijjjklmnnnhhhahhqaqhhhhha_12001111202112 755.357921406560 3
17802 oLLvQzvAQQcbeghfikjnnllnmmxxaaaxaaxhkkhkn_10221111022001 366.305071095131 26
17804 oLLvQzvQAQcbeghfilmlmjknnnhhaaahaawwrrahh_12001111222001 247.982044492311 6
17806 oLLvQzvQMQcbeghfilmlmnklmnhhaaahaawwhrrrw_12001111222001 2530.03372780313 16
17807 oLLvvAAAQQcbejjikimnknlmnmhhrwvvkhqndxesw_12001122111010 1335.97363213595 25
17810 oLLvvAAMQQcbejkhijnjmlmlnnxxwwfwglfhehxrg_10221010111222 10301.0893784832 23
17815 oLLvvAAQMQcbeifjklmklmnknnhhkvrviavihuvcc_12001122111200 1891.02764508843 75
17816 oLLvvAAQPQcbejjilimiknlmnnhhrwvhkhknaterg_12001122111210 2792.37218628383 7
17818 oLLvvALQQQcbehhmijknlnllnmhhbgakkniiiixxk_12001111221202 729.572652545543 17
17820 oLLvvALQQQcbejfilnmlmjknlnhhcvkpqppxvvlhk_12001122111220 620.869111498964 33
17821 oLLvvALQQQcbejkkmnijmlklnnxxwwbeejfqqgxoo_10221010111222 1674.70650453702 19
17824 oLLvvAMAQQcbejiihmllkmnmnnhhccvftppceapxk_12001122111220 10026.3024980607 59
17828 oLLvvAMMQQcbejiikmljnklmnnhhccvjtpfxcipkn_12001122111221 4758.23268356074 24
17829 oLLvvAMMQQcbejkhljnjnlkmmnxxwwfxglfhqgqow_10221010111222 1290.07144849002 43
17831 oLLvvAMPQQcachjjljlnmmnlnmjkllammgocvsfjs_20021211010100 801.372853225667 13
17832 oLLvvAMPQQcbefkikmjlmjnlnnhhgbgbmfpevehoo_01110220202000 1429.53106798058 7
17835 oLLvvAMPQQcbejiilkljnnmmnmhhccvtnpfpheplb_12001122111220 3718.43196258859 32
17837 oLLvvAMQMQcbehjiijklimnmnnxxcvrrkrpkxmbvv_01110220202112 1171.05016498248 15
17841 oLLvvAMQQPcbefkikjjjimlnnnhhgbgbrofrhhhah_01110220202002 723.998618781895 5
17844 oLLvvAPAQQcbejjmliknknmlmnhhrwxxknqndxxxs_12001122111000 1141.36996250235 9
17849 oLLvvAPQAQcbejjmlikilklnmnhhrwxxknkxnxakk_12001122111000 2095.62563981570 193
17859 oLLvvAQQMMcbejjflikilklmnnhhrwnxknkxnxaxn_12001122111001 816.884868982192 13
17864 oLLvvAQzQQcachjjiljlkmnmnnjkllaqmmbssljam_20021211010102 6424.09167515477 37
17871 oLLvvLAQQQcbefllimjnmnnlmkhhkxxnafuxhuaxk_21112002020111 1735.18066245173 71
17875 oLLvvLAQQQccdmhliknklmmlnnhspgpgiqepphhug_12220111102220 105536.121332486 41
17886 oLLvvLMQQQcbdkimimlnjlkmnnhravqkxdpnetpgs_12000122112112 2169.40444569668 13
17887 oLLvvLMQQQcbekiilnjjlmmlnnxxrggxdbfpxmadk_10221111100220 2855.50840773616 9
17888 oLLvvLMQQQcbeklimijnmllnmnxxrqjhsopxhxpqx_01110220202111 3494.71343022778 27
17889 oLLvvLMQQQcbeklliijnmmlnmnxxrqqrwopxqxpqx_01110220202111 1735.18066245173 71
17894 oLLvvLPQQQcbdkjniminmjmllndwajlsuslurdkwr_21010222221111 2841.84473239737 17
17898 oLLvvLQMQQcachjilknmllmnknjkaaxxxkncvnkkg_20021211010222 63551.5114367215 29
17901 oLLvvLQPQQcbdjkkjlimnklmnnxnrhqbawiudumvf_10222010111010 1429.58851992046 25
17903 oLLvvLQPQQcbekimiljjmnllnnhhggagaofqhqaag_01110220202111 341142.934726967 7
17909 oLLvvMAAQQcbejjikilnlnmmlnhhccvvkqqqdaxao_12001122111000 2189.17310667756 17
17913 oLLvvMAMQQcbejjikimjknlnmnhhccvvkqfsdaffo_12001122111000 1298.22455646410 63
17914 oLLvvMAMQQcbejkhljnjnmlmlnxxwrfhglfhhxhpg_10221010111222 2.50705700911999e6 13
17917 oLLvvMAQPQcbehklihijkmnmnnxxwrqngbffdmogr_10221111100220 5603.70668482804 37
17918 oLLvvMAQPQcbejjikimilnnlmnhhccvvkhkqaxarg_12001122111010 828.363618734705 19
17920 oLLvvMAQQPcbejjikilimlmnnnhhccvvkqkaqahgw_12001122111002 665.515774803894 39
17924 oLLvvMLQQQcbeglmkninjlkmnmxxvxhcdbebxbddn_21112002020122 2056.00100891942 19
17925 oLLvvMLQQQcbehhminjnjlmnlmhhccakdfhfexxav_12001111221000 893.048443534879 25
17928 oLLvvMLQQQcbejjkimmjnlnnlmhhccjkihfemaaas_12001122111000 518.171592119168 15
17930 oLLvvMMAQQcbeikllkmjlnkmnnxxwrqqgqfxiwddr_10221111100202 761.213319139812 7
17937 oLLvvMMPQQcbehkiiknjlmnlmnxxwrggwmfxdpqbk_10221111100200 1879.97601047154 61
17942 oLLvvMMQMQcachhllkikjmnnmnjklatdxmjrradsh_20021211010002 216488.888747986 29
17949 oLLvvMMQPQccdgkiillmklmnmnhsbtjvqqmthlqcr_10001211212002 55775.2093229954 29
17950 oLLvvMMQQMcbdhjkillijklmnndwwbhfxqfoxlwqj_21010211221202 2475.50278719370 31
17958 oLLvvMPPQQcbehhgmjkjnlmnmnhhcccafkfhexlvv_12001111221000 1375.30094520731 55
17964 oLLvvMPQMQcbdhkklimijnlnmnhrrahqkiknapgfv_12000122112100 1974.64850420922 61
17968 oLLvvMQAPQccdgglkhijnmmnnmqckkaakvvaawwww_01112200221111 2858.95113151008 17
17974 oLLvvMQPPQcbehkljlmmjmknnnxxwrqrqxmwdwaaw_10221111100202 690.453917802097 77
17975 oLLvvMQPQMcachhlihjkmllmnnjklatqmmssgwnaj_20021211010002 1132.07971993557 47
17983 oLLvvMQzQQcbehklilmjnkklnnxxwrqnqxfhwfmgw_10221111100202 609.972421016369 25
17984 oLLvvMwQQQcacghljmijnknmmnjknatmoffssjskn_20021211010000 660.238232591778 41
17986 oLLvvMwQQQcbegihmnjlkmnlmnxxvvghufacllahv_21112002020112 2218.14173968577 13
17992 oLLvvPAMQQcbelhikimjnllmnnhhhjvvkqfdqxllo_12001122111200 1057.63005284511 31
17993 oLLvvPAMQQcbeljikiimnlmmnnhhhcvvkkaaiaxqw_12001122111200 517.071672442969 7
17995 oLLvvPAMQQcbelkhgkjmnmlmnnxxxrfwnfittuhtr_10221010111021 603.284940757372 37
17996 oLLvvPAMQQcbelkighnnjkmnmmxxxrbwrqebbhirb_10221010111022 1068.70331821079 11
17997 oLLvvPAPQQcbelgihnmlklnmnmhhhkvkaaicihaqx_12001122111200 13147.6498272422 55
18000 oLLvvPAPQQcbelkgjlilmnnmmnxxxrwrxwahhmmmm_10221111100000 559.136657102142 13
18002 oLLvvPAQAQcbelhikimmjknmnnhhhjvvkhlfrhewr_12001122111212 4032.92167024445 17
18003 oLLvvPAQAQcbeljikimmjklnnnhhhcvvkhlfsiios_12001122111212 1022.82261324750 15
18004 oLLvvPAQPQcbelgilkljmnnmnmxxxbgujufipxduq_10221111100022 13836.4381664801 28
18005 oLLvvPAQPQcbelkijjkllmmnnnxxxrgrwwqhitaab_10221111100022 5982.17521690111 23
18006 oLLvvPAQQPcbelkighikjkmnnnxxxrbwrbrbbhxud_10221010111021 331.963433797088 5
18010 oLLvvPLQQQcbelimijmjnknlnmhhhcakkxfekmihr_12001111221202 774.059359004768 5
18012 oLLvvPLQQQcbeljmnjlkimnlmnhhhraarhrrhhahh_21112002020111 2091.64596790887 6
18013 oLLvvPLQQQccdjilmhmnlmnklnhsjvtanaxphlhfw_12220111102220 1233.21505215167 11
18016 oLLvvPMAQQcbelkiimjjikmnnnxxxrggusfbfdrbv_10221111100002 1388.42665948143 11
18025 oLLvvPMQPQcbelgihmjkknmmnnhhhkvftfscaepcn_12001122111220 2204.53928194345 57
18027 oLLvvPMQPQcbeljkkijllmmnnnhhhncckkqxulaxn_12001111221220 1176.22435248400 11
18028 oLLvvPMQPQcbelkiijkllnmmnnxxxrggwwqhhduar_10221111100002 1001.26130331873 29
18029 oLLvvPPAQQcbeljimijknkknnmhhhnnakknhnnwrk_12001111221202 7575.93381073658 71
18035 oLLvvPPQAQcbelkigmimkknmnnxxxrwwhwarwxank_10221010111020 1001.41671407482 111
18036 oLLvvPPQAQcbelkikmiimknmnnxxxrwbhbwarxank_10221010111020 1231.99103618010 25
18037 oLLvvPPQMQcbelkigmimkllmnnxxxrwwhwarqhaar_10221010111022 759.500177751730 37
18038 oLLvvPPQPQcbeljimijllnnmmnhhhnnakkqxaaxax_12001111221200 1633.21263338904 13
18041 oLLvvPQAMQcbelkgjjkllnmmmnxxxrwrwwqhhhaar_10221111100022 17199.6740459257 37
18043 oLLvvPQLQQcbelihjhnkmkmlnnhhhccccakhkhirc_12001111221200 630.149861447733 7
18045 oLLvvPQMQPcbelgkikijmjknnnhhhrcnckfhfshxq_12001111221221 9131.42271597183 19
18046 oLLvvPQMQPcbeljgiijkmkknnnhhhnknkknhnnhxq_12001111221221 1147.37345099240 25
18055 oLLvvQLAQQcbehhglijmkmnlnnhhrwrakflsiuasn_12001111221021 30450.5981039766 47
18079 oLLvvwQPQQcachlimjmnknllmnjkltxmmgofsgwfj_20021211010010 3897.08925180220 13
18091 oLLvwAPMPQccdfjglhlkjmmlnnhsaxwhnhdhbkrgn_12220111022201 13380.8693010254 18
18103 oLLvwLMPQQccdfhghlkjmnnmmnhsaggnqqhgbgrrg_12220111021100 680.223125425491 12
18104 oLLvwLMPQQccdfhghlknmjnmmnhsaggnqqugjgrrg_12220111021100 978.911477754410 43
18109 oLLvwLQLQQccdfhgkhmjkmnnmnhsaggunphkbnwgr_12220111021101 1976.08076113459 17
18111 oLLvwLQMMQccdfhglkkmklmnnnhsaggiiplhowjjg_12220111022202 599.902826276729 43
18114 oLLvwLQwQQccdfhgjhilknmnmnhsaggenwssofofj_12220111021122 841.616322856832 67
18116 oLLvwLQwQQccdfhglkknlmmnnmhsaggiipxxncckw_12220111022201 1159.55010855486 35
18118 oLLvwLwQQQccdfhgkjllmmnnmnhsaggpemuugrggr_12220111022200 12665.4426611895 29
18125 oLLvwMQAMPccdfghghijklmnnnhsarggnwxxhhhqx_12220111022112 337.978842925154 12
18130 oLLvwMzPQQccdffikmjnllnmlnhsafoeheuugfjjg_12220111021002 79521.3461195609 16
18135 oLLvwPLQMQccdfikljlmjmmnnnhsanthihqeugbgo_12220111021201 4687.47355403712 49
18136 oLLvwPMAMQccdfhghiklmknmnnqrajffsuiwgasdq_02221000122121 5066.47631351736 41
18142 oLLvwPwAQQccdfkhgmjnllnmlnhsaxgghexugcoos_12220111021001 756.852798866676 12
18161 oLLvwzMMQQcbceihkjmlnmnlnmxcercxuhxlvjkko_10222111010220 723.998618781895 5
18163 oLLvwzQAMQcbceihlkjkjmnmnnxcercaxuqhjbbso_10222111010221 9407.99609962456 7
18167 oLLvzAAQLQcbehhjgikllmmnnnxxawwwnhmdlnwrk_10221111110002 940.880187045114 9
18169 oLLvzALAQQcbehfhkjmkmlnnmnxxarrenhathhwor_10221111112220 940.880187045114 9
18171 oLLvzALAQQcbehghlkjlmlnmnnhhavvatvxqxtgor_12001111112022 551.743822214975 37
18179 oLLvzALMQQcbehhhlmklmlmnnnhharwaxqxqxhqrw_12001111112022 439.684970580264 8
18181 oLLvzALMQQcbehhhlmnlmlmknnxxacvaaxhxhxxof_10221111110200 487.997950811067 3
18182 oLLvzALMQQcbehhhlmnlmlmknnxxankahxhqhxxsj_10221111110200 487.997950811067 3
18186 oLLvzALPQQcbehhjlnmklklknnxxawwaxaehphhrg_10221111112220 321.996894379985 3
18188 oLLvzALQMQcbehhjlmmmkjnnlnxxawwaitahgabgb_10221111112222 275.589824815055 31
18192 oLLvzALQPQcbehhhlmkkmnmklnhharwaxxqqahhkk_12001111112020 539.468671145556 7
18194 oLLvzALQPQcbehhhlmkkmnmknnhharwaxxqqahhvc_12001111112020 539.468671145556 7
18198 oLLvzALQQMcbehhhlmkkjmmknnhharwaxxqkqhhxn_12001111112021 3518.25079018994 12
18203 oLLvzAMLQQcbehjfijnmlkllnnxxarwgbxhhhofwb_10221111112220 433.703918352252 3
18207 oLLvzAMPQPcbehhhglkjllmnnnhhabgkxqkqhqxqh_12001111112221 447.354576910028 7
18208 oLLvzAMQwQcbehfjijhilknmnnhhagbgbrrhhhhbg_01110220220022 436.319247835810 5
18212 oLLvzAPAMQcbehhjglhkjnlmnnxxawwgaghgbgbof_10221111112222 5791.15478466412 27
18217 oLLvzAPMPQcbehjhiljinlmnmnxxabbwarwawwwwr_10221111112222 142.688841177905 19
18219 oLLvzAPMQPcbehhikljmljlnnnhhacchavaxcxhie_12001111112001 321.996894379985 3
18220 oLLvzAPMQPcbehhjklhmljlnnnxxawwxaghhghxlm_10221111110221 2932.45714005135 13
18222 oLLvzAPwQQcbehhjglhjnmnmnmxxawwgaggasbjbb_10221111112222 194.601639226923 25
18227 oLLvzAvQQQcbehhhmkknmlmknnhhabgaahxhxhhof_12001111112020 487.997950811067 3
18228 oLLvzAvQQQcbehhhmkknmlmknnhharwxxqxqxhhof_12001111112020 487.997950811067 3
18229 oLLvzAvQQQcbehhjhmmnjlnmlnxxawwgluhghrvrf_10221111110202 745.359053431836 16
18230 oLLvzAwMQQcbehfjgmmljkllnnxxabgwihhwhofwk_10221111112220 720.979512980297 87
18231 oLLvzAwPQQcbehfjgnmljkllnnxxabgwxhhwhofrg_10221111112220 433.703918352252 3
18235 oLLvzLAAQQcbehjkjlimmklnnnxxarqwhsexhqccw_01110220221101 1404.14993549938 17
18236 oLLvzLAAQQcbehkijkllmmnlnnhhaavvxxxluxacv_12001111110000 226.263900638563 35
18237 oLLvzLAMQQcbdilikjjmnjmnmnhrxpvpppaairrrr_12000122121100 10117.8306948642 43
18238 oLLvzLAPQQcbehfkkklmlnljnnhharxxqqqxqxrcv_01110220221111 1252.49578768383 13
18239 oLLvzLAPQQcbehjilmklmnknmnhhaggaqqqihaaog_01110220221101 132764.891243124 7
18247 oLLvzLLQQQcbehkjinknklmmnmhhaaccxxxxxmdcc_12001111110000 171.853574407676 29
18249 oLLvzLLQQQcbehkmnklklmnmnlhhaaaaaaaaxxxxa_12001111110000 70.4531820561699 3
18250 oLLvzLLQQQcbehkmnlklkmnmnlhhaaahqqqqxqxxa_12001111110000 70.4531820561699 3
18251 oLLvzLLQQQcbehlmkmlknnlnmkxxaxaxqhhaqxqqx_21112002001111 238.507552775432 5
18253 oLLvzLLQQQcbehlmnllkkmnmnkhhaqaaqaaqhhhhq_21112002001111 446.141855938708 3
18254 oLLvzLLQQQcbehlmnllkknmnmkxxaxaaxhhxaaaax_21112002001111 446.141855938708 3
18256 oLLvzLMAQQcbehjiikmnlklnmnxxagggxhxxqqnrv_10221111112220 284.637470982948 43
18261 oLLvzLMPQQcbehilljkljnmmnnxxakqqnxxkdlcvk_10221111112200 456.819985215058 9
18264 oLLvzLPMQQcbcekjihknkmnmnmtsaxqfflalngngw_20102221111110 553.954708933392 13
18267 oLLvzLPPQQccdejklljnmklkmnqrqldxhuaqlagjj_02221000022122 2178.78748312390 11
18270 oLLvzLPQMQcbehklmjjlmknknnxxaqqaknqhqxqvc_10221111112220 259.953547060021 7
18273 oLLvzLPQQPccdhkijlklmmknmnhshigxqxqdhihfw_10001211222011 288586.641691510 71
18274 oLLvzLQAQPcbehijljlimkknmnhhawwqwqwxqqank_01110220221110 577.522066127388 41
18275 oLLvzLQAQPcbehjkjkiimllnnnhhakxnxknhxxaah_21112002001112 1989.60584529855 12
18276 oLLvzLQLQQcbehjkjkklmlnlnnxxarqwqxxqqqqnk_01110220221111 1252.49578768383 13
18281 oLLvzLQPMQcbehjkjkmkllnlmnxxarqwqhxxqhqww_01110220221111 3493.26728309283 31
18284 oLLvzLQzQQcbehjkjkmnmlmlnnhhakxnxxhqxhxgg_21112002001111 2414.15930214740 37
18285 oLLvzLzQQQccdejkmljmmknknnqrqldqhuqqlxgvc_02221000022121 305521.730141484 53
18290 oLLvzMAPPQcbceikjjkmkllnnntsasqqqqqqasjcj_20102221110000 605.509109543931 7
18293 oLLvzMAQLQccdejjhihljlmmnnqcqqqckkxqvvkhn_01112200211210 648.948266326797 74
18307 oLLvzMwMQQcbdihkijmnjlnmmnhrxrpvpqaigbbkv_12000122121200 42670.4291540659 41
18310 oLLvzMwQAQcbehfhgklkmknmmnhhagwrqqxqxhcvw_01110220221111 1957.99187796924 13
18316 oLLvzMzPQQccdejjlmlkljnnnmqcqqqeaexaqhwnj_01112200211121 1534.06020793965 65
18323 oLLvzPLAQQcbehkgljmnlnlnmmxxaxbagaehpharb_10221111110222 321.996894379985 3
18324 oLLvzPLAQQcbehkhlmmnljlmnnhhahcamdaxcxxcn_12001111112000 653.606544280944 41
18327 oLLvzPLMQQcbehkglkkmlmlnnnhhahvattmxdxluc_12001111112000 1129.46316513888 11
18328 oLLvzPLMQQcbehkglmnjlmlmnnhhahraxhrxqxhwr_12001111112022 1565.83607905416 4
18332 oLLvzPLPQQcbehkglkkjlnlmnnhhahraqxrxhxhsj_12001111112022 992.708455557607 4
18337 oLLvzPLQMQcbehkglkjkjmnmnnhhahvatvtvxavcc_12001111112000 243.572007369570 11
18342 oLLvzPLQQPcbehkgljmijllnnnxxaxbagabbhhxud_10221111110221 321.996894379985 3
18347 oLLvzPMMQPcbehkgijlmjllnnnhhahrvcxhrqhhxq_12001111112221 322.398680812790 8
18348 oLLvzPMPMQcbehkjiillmmnmnnxxaxggghahhhvvb_10221111110222 154.104852391288 11
18349 oLLvzPMPPQcbehkgijkkmlnnmnhhahrvcqxhhxrwb_12001111112222 862.451275987310 11
18354 oLLvzPPAMQcbehkjjliimnlnmnhhahknaknharrwr_21112002001111 1847.59217656059 69
18355 oLLvzPPAPQcbehkjjlglmnmlmnxxaxrwarhhhhnvw_01110220221111 2718.99802335745 115
18357 oLLvzPPAQPcbehkjjlglimmnnnxxaxrwarhrhhxqx_01110220221110 2313.00792866969 15
18358 oLLvzPPAQPcbehkjjliilmmnnnhhahknaknxxxhxa_21112002001112 2313.00792866969 15
18361 oLLvzPPMQPcbehkiijilmllnnnhhahrwccxamdhpt_12001111112001 289.561032286594 9
18362 oLLvzPPMQPccdhggijkkmllmnnhshkvfatphnvjtj_10001211222000 1380.03171556163 27
18364 oLLvzPPPQPcbehkjjiilmlmnnnxxaxrwjshqxxxqh_01110220221110 4882.31539005747 11
18369 oLLvzPvQQQcbehkgkmmjnklmnnhhahkpdmkxexxof_12001111112000 406.270083348211 3
18370 oLLvzPvQQQcbehkikjmmnklmnnhhahvicluxtxxof_12001111112000 406.270083348211 3
18376 oLLvzvAQQQccdejklnljkmlkmnhshptqaxephafrr_12220111122022 1098.04288315928 5
18377 oLLvzvAQQQccdejklnljkmlknnhshptqaxephafgb_12220111122022 1098.04288315928 5
18383 oLLvzvMQQQcbehllmnklnkmknmxxaqqqqxxhqhqxx_10221111112200 452.271958920662 4
18384 oLLvzvMQQQccdejmlmljkmlnnnhshpaqaxephagvk_12220111122020 1016.85735749057 65
18386 oLLvzvQMQQccdehklijmnmlmnnqrqfdxfuahfffjn_02221000022111 554614.287808660 43
18388 oLLvzvQMQQccdejkmlljknlknnhshptaqxephafof_12220111122022 1153.99913344822 4
18390 oLLvzvQPQQccdejkmmljkmnknnhshptaaxephqfnk_12220111122020 1091.59804381869 65
18391 oLLvzvQQPQccdehkjikjlnmnmnqrqfdlfmuaffvvv_02221000022111 2.36447402186740e6 11
18398 oLLvzzLQQQcbehkmnlkkljnnlmhhahaxxqxqkqhhk_12001111112202 705.191514955018 23
18399 oLLvzzLQQQcbehkmnlkklmnmnlhhahaaahahxhxhh_12001111112202 393.451250451918 3
18400 oLLvzzLQQQcbehkmnlkklmnmnlhhahaxxqxqxqxhh_12001111112202 393.451250451918 3
18403 oLLvzzLQQQcbehkmnnnklmlmklxxaxaitalehphlh_10221111110222 321.996894379985 3
18404 oLLvzzMAQQcbehkijmlnlmmlnnhhahvcxxhqqhhwr_12001111112222 292.047198551811 5
18405 oLLvzzMMQQcbehkgmlnljmmlnnhhahkxxhqkqhhwr_12001111112222 292.047198551811 5
18410 oLLvzzPAQQcbehkimljmnlnlnmxxaxnaqnhhhhxvn_10221111110022 462.930875521511 8
18411 oLLvzzPPQQccdeikjkjnmlllnnqrqvdlmuaqafffo_02221000022122 2962.26962243940 19
18413 oLLvzzPQAQccdeikjmkjmmnlnnqrqvdlqmuqqffgb_02221000022121 11390.6585588516 13
18423 oLLwLAwMAQcacdhfiiklljmmnnjkamrxviudrjbir_20021100021222 1949.53929061027 26
18427 oLLwLLLAQQcacdfiklinjnlmnmjkawxcxvlruuujn_20021100022112 174996.479201068 98
18430 oLLwLLQMMPcacdfikkjkjlmmnnjkawxgwkvklxklw_20021100022211 1511.25487037511 37
18443 oLLwLvLQQQcacdfkmijlllmmnnjkawcxvkjsgluun_20021100022011 1558.51126626718 39
18445 oLLwLvLQQQcbeeelljklmnjkmnhhaaahxxhxxjjjj_01110000022122 2313.00792866969 15
18446 oLLwLvLQQQcbeeelljklmnjmmnhhaaahxxhxxjjsj_01110000022122 2313.00792866969 15
18447 oLLwLvLQQQcbeeelljmlknjmmnhhaaahxahaxjrwj_01110000022122 4882.31539005747 11
18451 oLLwLvMPQQcbeeekljknkmjnnmhhaaxaxxaaxjnkj_01110000022121 2080.86851190307 27
18455 oLLwLvMQQMcbeeeklljklkmjnnhhaaxahxxhaxjqs_01110000022120 5359.15601501463 25
18465 oLLwLvPQAQcbeeeilljklmnkmnhhaafahxxhxqjjs_01110000022120 111171.619930504 61
18470 oLLwLvPQQPcbeeeilljklmjnmnhhaafahxxhxjqjs_01110000022120 4570.00967913052 61
18475 oLLwLvQPPQcacdhikhmmnlnnlmjkauxssaqdgedfq_20021100020022 14591.4383337653 69
18478 oLLwLwAMAQcacdfhhklkkmlmnnjkacqcnajsqxcvj_20021100000212 13930.6520871580 145
18483 oLLwLwMMQPcacdhfjklkjjmmnnjkamrcnigjsijir_20021100002122 702.351434772750 18
18489 oLLwLwPPAQcbeeehiklmjlnmnnhhaaofaaaardkxm_01110000021211 468.007950390919 7
18490 oLLwLwPQMPcbeeehikkjklmnmnhhaaofahxhxqqss_01110000021200 3735.13827092542 11
18501 oLLwLzPQPMcacdhjihkjlllmnnjkamisosknrvaqj_20021100020020 1157.54587884156 65
18518 oLLwMvPAPQcbeefehklkmnklmnhhaaakxxnaanjrn_01110000112220 2968.17868193265 193
18519 oLLwMvPAPQcbeefejiklnmmnmnhhaaaaaaaqqaqaq_01110000112200 371.212095393240 7
18523 oLLwMvQzAQcbeefehjiklmlnnnhhaaafaaffafxsf_01110000112201 94.9640025189702 7
18524 oLLwMvzPQQcbeefehnmjklmnmnhhaaakccnvvffff_01110000112222 104461.296194502 27
18535 oLLwPvAzQQcacdgfikjmklnnmnjkahcnofqnahofo_20021100000222 1054.74929025000 13
18545 oLLwPvvQQQcacdffkmmnklmklnjkakgqaduldudnn_20021100221121 690.126693971103 53
18546 oLLwPwwQLQcacdffhikljnmnmnjkakglgammaxxav_20021100212200 2.33199843303700e6 69
18555 oLLwQLwAPMcbeefgehikjmllnnxxhaahqqaahhrhw_10221110011221 1249.88311445023 105
18556 oLLwQLwAPMcbeegfehijklmlnnhhaqqaqqaaxxkxk_01110002200110 785.020547223154 102
18557 oLLwQLwAPPcbeefgeihjklmnnnhhaaaahhhhaaxxa_01110001122110 635.276813475327 8
18566 oLLwQvPPLQcbeefgejilkmnlmnhhaaaagwabaankr_01110001111002 707.800439874531 109
18570 oLLwQvvPQQcbeefgemnllmnmnlxxxaaxaaaahhhha_10221110000111 274.661350767052 4
18572 oLLwQvvPQQcbeefgemnllnmnmlhhaaaaaaaaqaqaa_01110001111220 1401.60545672788 5
18579 oLLwvALQMQcacdgjmmkilmllnnjkamextjjnxwvaj_20021100020012 801.598646672587 31
18581 oLLwvAPMQPcacdijhjklmkkmnnjkamefcssmjrmsj_20021100020022 2856.29490621479 59
18582 oLLwvAPQPMcacdgjhjkilllmnnjkamefcjjnwvaqj_20021100020020 558.270625541819 133
18589 oLLwvLPPQQcacdhkjminnlmmlnjkahcckfdxvnnvu_20021100022002 1886.60865605042 73
18590 oLLwvLPPQQcacdihmknmklmllnjkaxkrragworfwj_20021100022222 1976.08076113459 17
18599 oLLwvLzQQQcacdjknlkinklmnmjkahnpvofqjvvxr_20021100000221 969.524706195219 29
18601 oLLwvMMPQMcacdihkjjimklmnnjkamhhcrfdopraj_20021100022220 789.662097920067 21
18612 oLLwvPPPPQcacdjihlkmnlknnmjkaaxkrraxrrlmj_20021100022221 4.54532506243757e6 37
18621 oLLwvPvQQQcacdkhjlijnnlmmnjkaahokfnxavllo_20021100000022 600.982037901431 125
18625 oLLwvPzQMQcacdkhkjlijnmmnnjkaahnokfnxqehv_20021100000012 935.029862731925 47
18626 oLLwvvAQQQcacdgmjkinnlmmlnjkaqnvvfdxvnnvu_20021100022002 1129.46316513888 11
18628 oLLwvvAQQQcacdjhliljkmkmnnjkaqccvcnnnrvan_20021100022201 50190.4706726317 14
18629 oLLwvvAQQQcacdjimkjlknkmnnjkaasokkfchcnxa_20021100000002 4371.11902248997 107
18633 oLLwvvPQQQcacdljkljkmkjmnnjkakckvnknccnkr_20021100022202 271.730883515292 9
18635 oLLwvvQAQQcacdjhmlijkmknnnjkaqcncvnnnreix_20021100022202 3432.27138466297 6
18637 oLLwvvQQAQcacdkkmjlmijnlnnjkaunnovjfnxvuh_20021100000202 17353.4707851598 75
18645 oLLwvwMAQQcacdhjilmkjmnmnnjkaqdjomwsltmux_20021100002022 1420.61352941544 12
18649 oLLwvwQQLQcacdhjhlkkjnmmnnjkaqdcnccnxmhhf_20021100002022 1076.84286183120 18
18653 oLLwvzMMQQcacdjkhlilnmnnmmjkaxxsofnhluulh_20021100000022 1677.99920142836 21
18654 oLLwvzMQAQcacdjkjkjmklmmnnjkaxxckcaknhhaj_20021100022022 247.123637435794 11
18655 oLLwvzPPQQcacdjhlinjklkmmnjkaaknkannnrkrj_20021100022022 433.894086627120 9
18656 oLLwvzPQAQcacdjmjljkilmnnnjkaaccovvfnglxl_20021100022022 312.675997552077 31
18674 oLLwvzQQAMcacdjkkjljkilmnnjkaqqnnsvvjnaqj_20021100000020 497.503926968308 71
18678 oLLwzLzQMQcacdghjlmjknlnnmjkahhnkacnavqqj_20021100000021 193.732277433942 83
18680 oLLwzvzQQQcacdfikmnlknkmnmjkakcvxabbdbdud_20021100222222 568.318599881524 25
18687 oLLzALMvQQccdefghjjlllmnmnhsahhqqoaxhxxjj_10001210000122 883.362427708879 24
18689 oLLzALwAQMccdefgjhlkljlmnnhsaqhqahohjaxqs_10001210000120 2802.46749209229 13
18693 oLLzAPLLQMccdefgfhkkklmlnnhsaqhjahhaxxjqs_10001210001220 1843.75905201006 54
18707 oLLzAvwAQQccdefghmlmnkknmnhsaqhahohxnkxax_10001210000012 901.658841529953 11
18783 oLLzvLPPQQccdcjmjnmilnklmnhsrtapllqrbvoov_12220110211000 42138.3096678166 25
18799 oLLzvMzMQQccdcjilknmmmlknnhsrxxaaxxbossff_12220110210021 3083.96290532231 37
18801 oLLzvPAPAQccdckijjmjllnmnnhsrpxpplhxbawqp_12220110222200 3350.72330046762 27
18802 oLLzvPAQMMccdckijjkkjllmnnhsrpxppphhxoxhr_12220110222212 877.955604608024 9
18816 oLLzvPQzMQccdcgikjjkmlnmnnhsrvxtphawrabhh_12220110222220 703.353678439989 19
18817 oLLzvPwAQQccdcgkklknnmmlnmhsrvpuuiwrojsvw_12220110211022 3707.71915685198 177
18818 oLLzvPwPQQccdcgjknmmlmlnlnhsrvtuxxbvosgrr_12220110211021 3018.53957563628 44
18819 oLLzvPwPQQccdcgkkkijmmlnnnhsrvpuiqnojsvns_12220110211022 13487.6276358510 201
18821 oLLzvPwQMQccdcgkklkijnlnnmhsrvpuuiqnhster_12220110211020 1217.73865248160 67
18824 oLLzvPzAQQccdcgijjknnmlmmnhsrvxpduwjrwbkv_12220110222022 1877.54919856674 37
18840 oLLzvvMQQQccdckjllkimlnmnnhsrupaliqobrjrr_12220110211020 123291.038760301 29
18848 oLLzvzMAQQccdcgilmknknmnlmhsrvpqphwfjsvfn_12220110211202 761106.623677439 89
18852 oLLzvzQPPQccdckjjlmjnlmmnnhsrpppqlhwbbbsr_12220110222202 1546.63456694651 17
18877 oLLzzLvQQQccdeghjkmklmnlnnhsahbeaoojkkrbo_10001212000100 969.485196046892 58
18890 oLLzzPPwPQccdeghhikjmnlmnnhsahswaupaipkkk_10001212001111 443.276977509303 35
18894 oLLzzPwzQQcccdhijgknmlmlmnlnccaanqxrrwgwn_12001111022221 64932.3899893918 195
18904 oLLzzvzQQQccdegillnmknlmmnhsahaipavkoskfv_10001212000000 1192.95905733819 37
18905 oLLzzvzQQQccdegimlkjnlnknmhsahaaaankfkjsw_10001212000110 482.731509161869 117
18911 oLLzzzPPAQccdeghikjmlkmnnnhsahsamifjfwumi_10001212001111 4762.19020237428 19
18912 oLLzzzPPPQccdcghikljmnkmnnhsrwwphlfjarwph_12220110222020 873.065214764804 131
18915 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhhhhhit_12211221122112 14.9330343736593 1
18916 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhhhhhpe_12211221122112 14.9330343736593 1
18917 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhhhhxqh_12211221122110 25.9614813968157 1
18918 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhhhhxxa_12211221122110 25.9614813968157 1
18919 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhhhqxdu_12211221122100 34.9714052096561 1
18920 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhhhqxlm_12211221122100 34.9714052096561 1
18921 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhhhqxpe_12211221122100 36.9729532019112 1
18922 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhhhqxti_12211221122100 36.9729532019112 1
18923 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhhqqqdl_12211221122002 54.9818121673226 1
18924 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhhqqqhx_12211221122002 41.9761769634030 1
18925 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhhqqqqa_12211221122002 41.9761769634030 1
18926 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhhqqqum_12211221122002 54.9818121673226 1
18927 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhhqqxhq_12211221122001 45.9782505861521 1
18928 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhhqqxxa_12211221122001 45.9782505861521 1
18929 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhxqqqdm_12211221120022 68.9855042010408 1
18930 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhxqqqei_12211221120022 70.9859126978580 1
18931 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhxqqqtp_12211221120022 70.9859126978580 1
18932 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhxqqqul_12211221120022 68.9855042010408 1
18933 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhxqqxha_12211221120021 81.9878030638384 1
18934 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhxqqxlm_12211221120021 52.9811253537307 1
18935 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhxqqxud_12211221120021 52.9811253537307 1
18936 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhxqqxxq_12211221120021 81.9878030638384 1
18937 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhxqxqep_12211221120012 46.9787137637478 1
18938 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhxqxqha_12211221120012 77.9871773792359 1
18939 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhxqxqqx_12211221120012 77.9871773792359 1
18940 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhhxqxqti_12211221120012 46.9787137637478 1
18941 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhxxqqhha_12211221100221 109.990908339470 1
18942 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhxxqqhlm_12211221100221 102.990290346822 1
18943 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhxxqqhud_12211221100221 102.990290346822 1
18944 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhxxqqhxq_12211221100221 109.990908339470 1
18945 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhxxqqqqa_12211221100220 57.9827534923789 1
18946 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhxxqqqxh_12211221100220 57.9827534923789 1
18947 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhxxqxhet_12211221100211 116.991452366991 1
18948 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhxxqxhld_12211221100211 78.9873397432646 1
18949 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhxxqxhpi_12211221100211 116.991452366991 1
18950 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhxxqxhum_12211221100211 78.9873397432646 1
18951 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhxxqxqdm_12211221100210 82.9879500578180 1
18952 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhxxqxqlu_12211221100210 82.9879500578180 1
18953 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhxxqxqqh_12211221100210 89.9888875168080 1
18954 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhxxqxqxa_12211221100210 89.9888875168080 1
18955 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhxxxxhep_12211221100112 94.9894725176012 1
18956 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhxxxxhha_12211221100112 105.990565197967 1
18957 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhxxxxhqx_12211221100112 105.990565197967 1
18958 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhxxxxhti_12211221100112 94.9894725176012 1
18959 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhxxxxxqh_12211221100110 49.9799919935936 1
18960 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhhxxxxxxa_12211221100110 49.9799919935936 1
18961 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqqhhet_12211221002211 152.993463773057 1
18962 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqqhhld_12211221002211 150.993377192970 1
18963 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqqhhpi_12211221002211 152.993463773057 1
18964 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqqhhum_12211221002211 150.993377192970 1
18965 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqqhqdm_12211221002210 90.9890096616754 1
18966 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqqhqlu_12211221002210 90.9890096616754 1
18967 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqqhqqh_12211221002210 145.993150363579 1
18968 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqqhqxa_12211221002210 145.993150363579 1
18969 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqqqhei_12211221002201 84.9882336653338 1
18970 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqqqhhq_12211221002201 141.992957397195 1
18971 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqqqhpt_12211221002201 84.9882336653338 1
18972 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqqqhxa_12211221002201 141.992957397195 1
18973 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqqqqdu_12211221002200 102.990290346822 1
18974 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqqqqlm_12211221002200 102.990290346822 1
18975 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqqqqpe_12211221002200 104.990475326482 1
18976 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqqqqti_12211221002200 104.990475326482 1
18977 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqxhhep_12211221002112 162.993864799750 1
18978 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqxhhha_12211221002112 125.992062992094 1
18979 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqxhhqx_12211221002112 125.992062992094 1
18980 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqxhhti_12211221002112 162.993864799750 1
18981 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqxhxdm_12211221002110 130.992365967340 1
18982 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqxhxlu_12211221002110 130.992365967340 1
18983 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqxhxqh_12211221002110 105.990565197967 1
18984 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqxhxxa_12211221002110 105.990565197967 1
18985 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqxqxdu_12211221002100 50.9803846124818 1
18986 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqxqxlm_12211221002100 50.9803846124818 1
18987 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqxqxpe_12211221002100 112.991149749319 1
18988 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxqxqxti_12211221002100 112.991149749319 1
18989 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxxqhhha_12211221001221 129.992307237088 1
18990 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxxqhhlm_12211221001221 172.994219460031 1
18991 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxxqhhud_12211221001221 172.994219460031 1
18992 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxxqhhxq_12211221001221 129.992307237088 1
18993 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxxqhqpi_12211221001220 140.992907444650 1
18994 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxxqhqqa_12211221001220 117.991524815011 1
18995 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxxqhqte_12211221001220 140.992907444650 1
18996 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxxqhqxh_12211221001220 117.991524815011 1
18997 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxxqxqdu_12211221001200 126.992125496001 1
18998 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxxqxqlm_12211221001200 126.992125496001 1
18999 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxxqxqpe_12211221001200 60.9836021493524 1
19000 oLMzMzMzMPcbcdefghijklmnnnhhhhhhhqxxqxqti_12211221001200 60.9836021493524 1
19001 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqqhhhep_12211220022112 210.995260557051 1
19002 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqqhhhha_12211220022112 137.992753242641 1
19003 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqqhhhqx_12211220022112 137.992753242641 1
19004 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqqhhhti_12211220022112 210.995260557051 1
19005 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqqhhxqh_12211220022110 201.995049383621 1
19006 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqqhhxxa_12211220022110 201.995049383621 1
19007 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqqhqhdl_12211220022102 154.993548118537 1
19008 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqqhqhhx_12211220022102 145.993150363579 1
19009 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqqhqhqa_12211220022102 145.993150363579 1
19010 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqqhqhum_12211220022102 154.993548118537 1
19011 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqqhqxdu_12211220022100 110.990990259681 1
19012 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqqhqxlm_12211220022100 110.990990259681 1
19013 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqqhqxpe_12211220022100 192.994818513742 1
19014 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqqhqxti_12211220022100 192.994818513742 1
19015 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqqqqqdl_12211220022002 122.991869381244 1
19016 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqqqqqum_12211220022002 122.991869381244 1
19017 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqqqqxhq_12211220022001 157.993670632526 1
19018 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqqqqxxa_12211220022001 157.993670632526 1
19019 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxhhhdm_12211220021122 202.995073772080 1
19020 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxhhhei_12211220021122 176.994350102139 1
19021 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxhhhtp_12211220021122 176.994350102139 1
19022 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxhhhul_12211220021122 202.995073772080 1
19023 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxhhxpi_12211220021120 172.994219460031 1
19024 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxhhxqa_12211220021120 237.995798245148 1
19025 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxhhxte_12211220021120 172.994219460031 1
19026 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxhhxxh_12211220021120 237.995798245148 1
19027 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxhxhdl_12211220021102 94.9894725176012 1
19028 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxhxhhx_12211220021102 185.994623500501 1
19029 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxhxhqa_12211220021102 185.994623500501 1
19030 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxhxhum_12211220021102 94.9894725176012 1
19031 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxhxxdu_12211220021100 190.994764254382 1
19032 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxhxxlm_12211220021100 190.994764254382 1
19033 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxhxxpe_12211220021100 164.993939171311 1
19034 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxhxxti_12211220021100 164.993939171311 1
19035 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxqhqdm_12211220021022 86.9885042281291 1
19036 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxqhqei_12211220021022 156.993630314822 1
19037 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxqhqtp_12211220021022 156.993630314822 1
19038 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxqhqul_12211220021022 86.9885042281291 1
19039 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxqhxha_12211220021021 177.994381845148 1
19040 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxqhxlm_12211220021021 186.994652253485 1
19041 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxqhxud_12211220021021 186.994652253485 1
19042 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxqhxxq_12211220021021 177.994381845148 1
19043 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxqxqdl_12211220021002 118.991596045156 1
19044 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxqxqhx_12211220021002 109.990908339470 1
19045 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxqxqqa_12211220021002 109.990908339470 1
19046 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxqxqum_12211220021002 118.991596045156 1
19047 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxqxxei_12211220021001 174.994285527685 1
19048 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxqxxhq_12211220021001 113.991227395100 1
19049 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxqxxpt_12211220021001 174.994285527685 1
19050 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqqxqxxxa_12211220021001 113.991227395100 1
19051 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqxxhhhha_12211220011221 141.992957397195 1
19052 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqxxhhhlm_12211220011221 222.995515604889 1
19053 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqxxhhhud_12211220011221 222.995515604889 1
19054 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqxxhhhxq_12211220011221 141.992957397195 1
19055 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqxxhhqqa_12211220011220 217.995412747510 1
19056 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqxxhhqxh_12211220011220 217.995412747510 1
19057 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqxxhxhei_12211220011201 166.994011761323 1
19058 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqxxhxhhq_12211220011201 161.993826925266 1
19059 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqxxhxhpt_12211220011201 166.994011761323 1
19060 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqxxhxhxa_12211220011201 161.993826925266 1
19061 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqxxhxqdu_12211220011200 212.995305060834 1
19062 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqxxhxqlm_12211220011200 212.995305060834 1
19063 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqxxhxqpe_12211220011200 126.992125496001 1
19064 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqxxhxqti_12211220011200 126.992125496001 1
19065 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqxxxxqdl_12211220011002 142.993006651000 1
19066 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqxxxxqhx_12211220011002 177.994381845148 1
19067 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqxxxxqqa_12211220011002 177.994381845148 1
19068 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqxxxxqum_12211220011002 142.993006651000 1
19069 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqxxxxxhq_12211220011001 61.9838667696593 1
19070 oLMzMzMzMPcbcdefghijklmnnnhhhhhhqqxxxxxxa_12211220011001 61.9838667696593 1
19071 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhhhhdm_12211200221122 232.995708075448 1
19072 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhhhhei_12211200221122 234.995744603794 1
19073 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhhhhtp_12211200221122 234.995744603794 1
19074 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhhhhul_12211200221122 232.995708075448 1
19075 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhhhxpi_12211200221120 182.994535355944 1
19076 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhhhxqa_12211200221120 297.996644257513 1
19077 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhhhxte_12211200221120 182.994535355944 1
19078 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhhhxxh_12211200221120 297.996644257513 1
19079 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhhxhdl_12211200221102 188.994708846580 1
19080 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhhxhhx_12211200221102 301.996688705415 1
19081 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhhxhqa_12211200221102 301.996688705415 1
19082 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhhxhum_12211200221102 188.994708846580 1
19083 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhhxxdu_12211200221100 292.996586990960 1
19084 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhhxxlm_12211200221100 292.996586990960 1
19085 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhhxxpe_12211200221100 294.996610130538 1
19086 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhhxxti_12211200221100 294.996610130538 1
19087 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhqhqei_12211200221022 190.994764254382 1
19088 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhqhqtp_12211200221022 190.994764254382 1
19089 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhqhxha_12211200221021 197.994949366117 1
19090 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhqhxlm_12211200221021 240.995850550963 1
19091 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhqhxud_12211200221021 240.995850550963 1
19092 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhqhxxq_12211200221021 197.994949366117 1
19093 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhqxqdl_12211200221002 204.995121835139 1
19094 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhqxqhx_12211200221002 161.993826925266 1
19095 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhqxqqa_12211200221002 161.993826925266 1
19096 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhqxqum_12211200221002 204.995121835139 1
19097 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhqxxei_12211200221001 276.996389844645 1
19098 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhqxxhq_12211200221001 213.995327000762 1
19099 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhqxxpt_12211200221001 276.996389844645 1
19100 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqhqxxxa_12211200221001 213.995327000762 1
19101 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqhqhdm_12211200220122 204.995121835139 1
19102 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqhqhul_12211200220122 204.995121835139 1
19103 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqhqxpi_12211200220120 214.995348736585 1
19104 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqhqxqa_12211200220120 173.994252683726 1
19105 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqhqxte_12211200220120 214.995348736585 1
19106 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqhqxxh_12211200220120 173.994252683726 1
19107 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqhxhep_12211200220112 250.996015873015 1
19108 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqhxhha_12211200220112 209.995237987253 1
19109 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqhxhqx_12211200220112 209.995237987253 1
19110 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqhxhti_12211200220112 250.996015873015 1
19111 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqhxxdm_12211200220110 286.996515637140 1
19112 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqhxxlu_12211200220110 286.996515637140 1
19113 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqhxxqh_12211200220110 217.995412747510 1
19114 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqhxxxa_12211200220110 217.995412747510 1
19115 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqqqqdm_12211200220022 124.991999487934 1
19116 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqqqqei_12211200220022 126.992125496001 1
19117 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqqqqtp_12211200220022 126.992125496001 1
19118 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqqqqul_12211200220022 124.991999487934 1
19119 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqqqxha_12211200220021 193.994845223857 1
19120 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqqqxlm_12211200220021 116.991452366991 1
19121 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqqqxud_12211200220021 116.991452366991 1
19122 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqqqxxq_12211200220021 193.994845223857 1
19123 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqqxqha_12211200220012 189.994736696303 1
19124 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqqxqqx_12211200220012 189.994736696303 1
19125 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqqxxet_12211200220011 222.995515604889 1
19126 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqqxxld_12211200220011 220.995475020473 1
19127 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqqxxpi_12211200220011 222.995515604889 1
19128 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqqqqxxum_12211200220011 220.995475020473 1
19129 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhhhhha_12211200211221 145.993150363579 1
19130 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhhhhlm_12211200211221 276.996389844645 1
19131 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhhhhud_12211200211221 276.996389844645 1
19132 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhhhhxq_12211200211221 145.993150363579 1
19133 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhhhqpi_12211200211220 252.996047369078 1
19134 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhhhqqa_12211200211220 285.996503453756 1
19135 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhhhqte_12211200211220 252.996047369078 1
19136 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhhhqxh_12211200211220 285.996503453756 1
19137 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhhxqdu_12211200211200 342.997084523324 1
19138 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhhxqlm_12211200211200 342.997084523324 1
19139 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhhxqpe_12211200211200 244.995918299346 1
19140 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhhxqti_12211200211200 244.995918299346 1
19141 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhxhqdm_12211200211022 180.994474969470 1
19142 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhxhqei_12211200211022 270.996309912853 1
19143 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhxhqtp_12211200211022 270.996309912853 1
19144 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhxhqul_12211200211022 180.994474969470 1
19145 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhxhxha_12211200211021 189.994736696303 1
19146 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhxhxlm_12211200211021 172.994219460031 1
19147 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhxhxud_12211200211021 172.994219460031 1
19148 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhxhxxq_12211200211021 189.994736696303 1
19149 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhxxqdl_12211200211002 260.996168526130 1
19150 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhxxqhx_12211200211002 277.996402831152 1
19151 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhxxqqa_12211200211002 277.996402831152 1
19152 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhxxqum_12211200211002 260.996168526130 1
19153 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhxxxei_12211200211001 236.995780515595 1
19154 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhxxxhq_12211200211001 129.992307237088 1
19155 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhxxxpt_12211200211001 236.995780515595 1
19156 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxhxxxxa_12211200211001 129.992307237088 1
19157 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxqxqqdm_12211200210022 200.995024752472 1
19158 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxqxqqei_12211200210022 150.993377192970 1
19159 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxqxqqtp_12211200210022 150.993377192970 1
19160 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxqxqqul_12211200210022 200.995024752472 1
19161 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxqxqxha_12211200210021 157.993670632526 1
19162 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxqxqxxq_12211200210021 157.993670632526 1
19163 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxqxxqep_12211200210012 210.995260557051 1
19164 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxqxxqha_12211200210012 257.996123972777 1
19165 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxqxxqqx_12211200210012 257.996123972777 1
19166 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqqxqxxqti_12211200210012 210.995260557051 1
19167 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhhhhep_12211200122112 262.996197663659 1
19168 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhhhhha_12211200122112 141.992957397195 1
19169 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhhhhqx_12211200122112 141.992957397195 1
19170 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhhhhti_12211200122112 262.996197663659 1
19171 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhhhxdm_12211200122110 238.995815826329 1
19172 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhhhxlu_12211200122110 238.995815826329 1
19173 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhhhxqh_12211200122110 265.996240548370 1
19174 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhhhxxa_12211200122110 265.996240548370 1
19175 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhhqxdu_12211200122100 222.995515604889 1
19176 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhhqxlm_12211200122100 222.995515604889 1
19177 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhhqxpe_12211200122100 316.996845394475 1
19178 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhhqxti_12211200122100 316.996845394475 1
19179 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhqhqep_12211200122012 150.993377192970 1
19180 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhqhqha_12211200122012 169.994117443503 1
19181 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhqhqqx_12211200122012 169.994117443503 1
19182 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhqhqti_12211200122012 150.993377192970 1
19183 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhqhxet_12211200122011 166.994011761323 1
19184 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhqhxld_12211200122011 244.995918299346 1
19185 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhqhxpi_12211200122011 166.994011761323 1
19186 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhqhxum_12211200122011 244.995918299346 1
19187 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhqqqdl_12211200122002 206.995168969378 1
19188 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhqqqum_12211200122002 206.995168969378 1
19189 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhqqxei_12211200122001 230.995670914541 1
19190 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhqqxhq_12211200122001 249.995999935998 1
19191 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhqqxpt_12211200122001 230.995670914541 1
19192 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqhqqxxa_12211200122001 249.995999935998 1
19193 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqxqqqei_12211200120022 170.994151846778 1
19194 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqxqqqtp_12211200120022 170.994151846778 1
19195 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqxqqxha_12211200120021 221.995495404093 1
19196 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqxqqxlm_12211200120021 184.994594436648 1
19197 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqxqqxud_12211200120021 184.994594436648 1
19198 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqxqqxxq_12211200120021 221.995495404093 1
19199 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqxqxqha_12211200120012 129.992307237088 1
19200 oLMzMzMzMPcbcdefghijklmnnnhhhhhxqxqxqxqqx_12211200120012 129.992307237088 1
19201 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhhhhhlm_12211002211221 302.996699634018 1
19202 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhhhhhud_12211002211221 302.996699634018 1
19203 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhhhhqqa_12211002211220 361.997237547980 1
19204 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhhhhqxh_12211002211220 361.997237547980 1
19205 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhhhxhei_12211002211201 262.996197663659 1
19206 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhhhxhhq_12211002211201 321.996894379985 1
19207 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhhhxhpt_12211002211201 262.996197663659 1
19208 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhhhxhxa_12211002211201 321.996894379985 1
19209 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhhhxqdu_12211002211200 420.997624689686 1
19210 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhhhxqlm_12211002211200 420.997624689686 1
19211 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhhhxqpe_12211002211200 318.996865172956 1
19212 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhhhxqti_12211002211200 318.996865172956 1
19213 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhhxxqdl_12211002211002 414.997590347454 1
19214 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhhxxqhx_12211002211002 417.997607641810 1
19215 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhhxxqqa_12211002211002 417.997607641810 1
19216 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhhxxqum_12211002211002 414.997590347454 1
19217 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhhxxxhq_12211002211001 253.996062931100 1
19218 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhhxxxxa_12211002211001 253.996062931100 1
19219 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqhqhha_12211002210221 201.995049383621 1
19220 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqhqhlm_12211002210221 198.994974747472 1
19221 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqhqhud_12211002210221 198.994974747472 1
19222 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqhqhxq_12211002210221 201.995049383621 1
19223 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqhqqpi_12211002210220 294.996610130538 1
19224 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqhqqte_12211002210220 294.996610130538 1
19225 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqhxhet_12211002210211 300.996677704194 1
19226 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqhxhpi_12211002210211 300.996677704194 1
19227 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqhxqdm_12211002210210 334.997014898774 1
19228 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqhxqlu_12211002210210 334.997014898774 1
19229 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqhxqqh_12211002210210 337.997041394221 1
19230 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqhxqxa_12211002210210 337.997041394221 1
19231 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqxqqdm_12211002210022 306.996742636448 1
19232 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqxqqei_12211002210022 244.995918299346 1
19233 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqxqqtp_12211002210022 244.995918299346 1
19234 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqxqqul_12211002210022 306.996742636448 1
19235 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqxqxha_12211002210021 281.996453856117 1
19236 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqxqxxq_12211002210021 281.996453856117 1
19237 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqxxqep_12211002210012 312.996805079209 1
19238 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqxxqha_12211002210012 405.997536930870 1
19239 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqxxqqx_12211002210012 405.997536930870 1
19240 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqxxqti_12211002210012 312.996805079209 1
19241 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqxxxet_12211002210011 284.996491184871 1
19242 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqxxxld_12211002210011 346.997118131685 1
19243 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqxxxpi_12211002210011 284.996491184871 1
19244 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqhqxxxum_12211002210011 346.997118131685 1
19245 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqqqqqhha_12211002200221 221.995495404093 1
19246 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqqqqqhlm_12211002200221 162.993864799750 1
19247 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqqqqqhud_12211002200221 162.993864799750 1
19248 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqqqqqhxq_12211002200221 221.995495404093 1
19249 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqqqqxhet_12211002200211 280.996441236068 1
19250 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqqqqxhld_12211002200211 234.995744603794 1
19251 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqqqqxhpi_12211002200211 280.996441236068 1
19252 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqqqqxhum_12211002200211 234.995744603794 1
19253 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqqqqxqqh_12211002200210 209.995237987253 1
19254 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqqqqxqxa_12211002200210 209.995237987253 1
19255 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqqqxxhep_12211002200112 330.996978824388 1
19256 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqqqxxhha_12211002200112 305.996731991242 1
19257 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqqqxxhqx_12211002200112 305.996731991242 1
19258 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqqqxxhti_12211002200112 330.996978824388 1
19259 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqqqxxxqh_12211002200110 225.995575134604 1
19260 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqqqqxxxxa_12211002200110 225.995575134604 1
19261 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhhhhet_12211002112211 264.996226361357 1
19262 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhhhhld_12211002112211 242.995884703968 1
19263 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhhhhpi_12211002112211 264.996226361357 1
19264 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhhhhum_12211002112211 242.995884703968 1
19265 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhhhqdm_12211002112210 246.995951350641 1
19266 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhhhqlu_12211002112210 246.995951350641 1
19267 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhhhqqh_12211002112210 369.997297277555 1
19268 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhhhqxa_12211002112210 369.997297277555 1
19269 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhhqhhq_12211002112201 325.996932486473 1
19270 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhhqhxa_12211002112201 325.996932486473 1
19271 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhhqqdu_12211002112200 350.997150974026 1
19272 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhhqqlm_12211002112200 350.997150974026 1
19273 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhhqqpe_12211002112200 372.997319015583 1
19274 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhhqqti_12211002112200 372.997319015583 1
19275 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhxhqep_12211002112012 376.997347461443 1
19276 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhxhqha_12211002112012 333.997005961185 1
19277 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhxhqqx_12211002112012 333.997005961185 1
19278 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhxhqti_12211002112012 376.997347461443 1
19279 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhxhxld_12211002112011 358.997214463066 1
19280 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhxhxum_12211002112011 358.997214463066 1
19281 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhxqqdl_12211002112002 444.997752797641 1
19282 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhxqqhx_12211002112002 317.996855314814 1
19283 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhxqqqa_12211002112002 317.996855314814 1
19284 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhxqqum_12211002112002 444.997752797641 1
19285 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhxqxei_12211002112001 364.997260253408 1
19286 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhxqxhq_12211002112001 321.996894379985 1
19287 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhxqxpt_12211002112001 364.997260253408 1
19288 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhhxqxxa_12211002112001 321.996894379985 1
19289 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxhqhlm_12211002110221 266.996254629109 1
19290 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxhqhud_12211002110221 266.996254629109 1
19291 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxhqqpi_12211002110220 334.997014898774 1
19292 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxhqqqa_12211002110220 273.996350316350 1
19293 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxhqqte_12211002110220 334.997014898774 1
19294 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxhqqxh_12211002110220 273.996350316350 1
19295 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxhxhet_12211002110211 204.995121835139 1
19296 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxhxhpi_12211002110211 204.995121835139 1
19297 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxhxqdm_12211002110210 254.996078371062 1
19298 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxhxqlu_12211002110210 254.996078371062 1
19299 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxxqqdm_12211002110022 326.996941867425 1
19300 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxxqqei_12211002110022 348.997134646962 1
19301 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxxqqtp_12211002110022 348.997134646962 1
19302 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxxqqul_12211002110022 326.996941867425 1
19303 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxxqxha_12211002110021 333.997005961185 1
19304 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxxqxlm_12211002110021 222.995515604889 1
19305 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxxqxud_12211002110021 222.995515604889 1
19306 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxxqxxq_12211002110021 333.997005961185 1
19307 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxxxqha_12211002110012 289.996551683135 1
19308 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxxxqqx_12211002110012 289.996551683135 1
19309 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxxxxet_12211002110011 228.995633104499 1
19310 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxhxxxxpi_12211002110011 228.995633104499 1
19311 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhqhhet_12211002102211 224.995555467761 1
19312 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhqhhld_12211002102211 274.996363588278 1
19313 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhqhhpi_12211002102211 224.995555467761 1
19314 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhqhhum_12211002102211 274.996363588278 1
19315 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhqqhei_12211002102201 240.995850550963 1
19316 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhqqhhq_12211002102201 309.996774159981 1
19317 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhqqhpt_12211002102201 240.995850550963 1
19318 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhqqhxa_12211002102201 309.996774159981 1
19319 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhqqqdu_12211002102200 222.995515604889 1
19320 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhqqqlm_12211002102200 222.995515604889 1
19321 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhxhhep_12211002102112 354.997183076239 1
19322 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhxhhha_12211002102112 217.995412747510 1
19323 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhxhhqx_12211002102112 217.995412747510 1
19324 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhxhhti_12211002102112 354.997183076239 1
19325 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhxhxdm_12211002102110 282.996466386974 1
19326 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhxhxlu_12211002102110 282.996466386974 1
19327 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhxhxqh_12211002102110 285.996503453756 1
19328 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhxhxxa_12211002102110 285.996503453756 1
19329 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhxqhdl_12211002102102 342.997084523324 1
19330 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhxqhhx_12211002102102 345.997109802447 1
19331 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhxqhqa_12211002102102 345.997109802447 1
19332 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhxqhum_12211002102102 342.997084523324 1
19333 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhxqxdu_12211002102100 226.995594628162 1
19334 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhxqxlm_12211002102100 226.995594628162 1
19335 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhxqxpe_12211002102100 360.997229895641 1
19336 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqhxqxti_12211002102100 360.997229895641 1
19337 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqxqqhha_12211002100221 241.995867698033 1
19338 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqxqqhlm_12211002100221 238.995815826329 1
19339 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqxqqhud_12211002100221 238.995815826329 1
19340 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqxqqhxq_12211002100221 241.995867698033 1
19341 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqxxqhdm_12211002100122 324.996923047792 1
19342 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqxxqhei_12211002100122 246.995951350641 1
19343 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqxxqhtp_12211002100122 246.995951350641 1
19344 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqxxqhul_12211002100122 324.996923047792 1
19345 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqxxqxpi_12211002100120 242.995884703968 1
19346 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqxxqxqa_12211002100120 289.996551683135 1
19347 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqxxqxte_12211002100120 242.995884703968 1
19348 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqxxqxxh_12211002100120 289.996551683135 1
19349 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqxxxhha_12211002100112 237.995798245148 1
19350 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqxxxhqx_12211002100112 237.995798245148 1
19351 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqxxxxdm_12211002100110 230.995670914541 1
19352 oLMzMzMzMPcbcdefghijklmnnnhhhhxxqxqxxxxlu_12211002100110 230.995670914541 1
19353 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhhhhhep_12211001122112 286.996515637140 1
19354 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhhhhhti_12211001122112 286.996515637140 1
19355 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhhhhxqh_12211001122110 337.997041394221 1
19356 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhhhhxxa_12211001122110 337.997041394221 1
19357 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhhhqhhx_12211001122102 297.996644257513 1
19358 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhhhqhqa_12211001122102 297.996644257513 1
19359 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhhhqxdu_12211001122100 290.996563533301 1
19360 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhhhqxlm_12211001122100 290.996563533301 1
19361 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhhhqxpe_12211001122100 388.997429288924 1
19362 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhhhqxti_12211001122100 388.997429288924 1
19363 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhhqqqdl_12211001122002 374.997333314370 1
19364 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhhqqqum_12211001122002 374.997333314370 1
19365 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhhqqxhq_12211001122001 381.997382181013 1
19366 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhhqqxxa_12211001122001 381.997382181013 1
19367 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhxhqhdm_12211001120122 268.996282476506 1
19368 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhxhqhul_12211001120122 268.996282476506 1
19369 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhxhqxpi_12211001120120 294.996610130538 1
19370 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhxhqxqa_12211001120120 301.996688705415 1
19371 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhxhqxte_12211001120120 294.996610130538 1
19372 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhxhqxxh_12211001120120 301.996688705415 1
19373 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhxhxhha_12211001120112 177.994381845148 1
19374 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhxhxhqx_12211001120112 177.994381845148 1
19375 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhxqqqdm_12211001120022 244.995918299346 1
19376 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhxqqqei_12211001120022 302.996699634018 1
19377 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhxqqqtp_12211001120022 302.996699634018 1
19378 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhxqqqul_12211001120022 244.995918299346 1
19379 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhxqqxha_12211001120021 353.997175118701 1
19380 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhxqqxlm_12211001120021 276.996389844645 1
19381 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhxqqxud_12211001120021 276.996389844645 1
19382 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhxqqxxq_12211001120021 353.997175118701 1
19383 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhxqxxet_12211001120011 262.996197663659 1
19384 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxhxqxxpi_12211001120011 262.996197663659 1
19385 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxxxqqhha_12211001100221 253.996062931100 1
19386 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxxxqqhlm_12211001100221 278.996415724563 1
19387 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxxxqqhud_12211001100221 278.996415724563 1
19388 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxxxqqhxq_12211001100221 253.996062931100 1
19389 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxxxqqqqa_12211001100220 193.994845223857 1
19390 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxxxqqqxh_12211001100220 193.994845223857 1
19391 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxxxqxqdm_12211001100210 194.994871660001 1
19392 oLMzMzMzMPcbcdefghijklmnnnhhhhxxxxxxqxqlu_12211001100210 194.994871660001 1
19393 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhhhhqqh_12210022112210 393.997461912584 1
19394 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhhhhqxa_12210022112210 393.997461912584 1
19395 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhhhqhhq_12210022112201 389.997435880578 1
19396 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhhhqhxa_12210022112201 389.997435880578 1
19397 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhhhqqdu_12210022112200 434.997701137276 1
19398 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhhhqqlm_12210022112200 434.997701137276 1
19399 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhhhqqpe_12210022112200 436.997711658498 1
19400 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhhhqqti_12210022112200 436.997711658498 1
19401 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhhxhqep_12210022112012 408.997554997609 1
19402 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhhxhqti_12210022112012 408.997554997609 1
19403 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhhxhxld_12210022112011 378.997361459203 1
19404 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhhxhxum_12210022112011 378.997361459203 1
19405 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhhxqqdl_12210022112002 528.998109634077 1
19406 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhhxqqhx_12210022112002 401.997512422418 1
19407 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhhxqqqa_12210022112002 401.997512422418 1
19408 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhhxqqum_12210022112002 528.998109634077 1
19409 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhhxqxei_12210022112001 448.997772817460 1
19410 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhhxqxhq_12210022112001 373.997326184093 1
19411 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhhxqxpt_12210022112001 448.997772817460 1
19412 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhhxqxxa_12210022112001 373.997326184093 1
19413 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxhqhlm_12210022110221 398.997493718593 1
19414 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxhqhud_12210022110221 398.997493718593 1
19415 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxhqqpi_12210022110220 518.998073210573 1
19416 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxhqqqa_12210022110220 397.997487421324 1
19417 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxhqqte_12210022110220 518.998073210573 1
19418 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxhqqxh_12210022110220 397.997487421324 1
19419 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxhxhet_12210022110211 364.997260253408 1
19420 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxhxhpi_12210022110211 364.997260253408 1
19421 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxhxqdm_12210022110210 438.997722083852 1
19422 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxhxqlu_12210022110210 438.997722083852 1
19423 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxhxqqh_12210022110210 361.997237547980 1
19424 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxhxqxa_12210022110210 361.997237547980 1
19425 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxxqqdm_12210022110022 514.998058245106 1
19426 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxxqqei_12210022110022 516.998065756787 1
19427 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxxqqtp_12210022110022 516.998065756787 1
19428 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxxqqul_12210022110022 514.998058245106 1
19429 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxxqxha_12210022110021 513.998054467344 1
19430 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxxqxxq_12210022110021 513.998054467344 1
19431 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxxxqha_12210022110012 509.998039208148 1
19432 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxxxqqx_12210022110012 509.998039208148 1
19433 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxxxxet_12210022110011 388.997429288924 1
19434 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxxxxld_12210022110011 386.997416003418 1
19435 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxxxxpi_12210022110011 388.997429288924 1
19436 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhhxxxxum_12210022110011 386.997416003418 1
19437 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqhqhhld_12210022102211 298.996655480984 1
19438 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqhqhhum_12210022102211 298.996655480984 1
19439 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqhqqhei_12210022102201 304.996721276229 1
19440 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqhqqhhq_12210022102201 369.997297277555 1
19441 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqhqqhpt_12210022102201 304.996721276229 1
19442 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqhqqhxa_12210022102201 369.997297277555 1
19443 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqhxhxqh_12210022102110 313.996815254323 1
19444 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqhxhxxa_12210022102110 313.996815254323 1
19445 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqhxqhdl_12210022102102 402.997518595143 1
19446 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqhxqhhx_12210022102102 429.997674406027 1
19447 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqhxqhqa_12210022102102 429.997674406027 1
19448 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqhxqhum_12210022102102 402.997518595143 1
19449 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqhxqxpe_12210022102100 432.997690518860 1
19450 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqhxqxti_12210022102100 432.997690518860 1
19451 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqxqqhha_12210022100221 381.997382181013 1
19452 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqxqqhlm_12210022100221 354.997183076239 1
19453 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqxqqhud_12210022100221 354.997183076239 1
19454 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqxqqhxq_12210022100221 381.997382181013 1
19455 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqxqxhet_12210022100211 360.997229895641 1
19456 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqxqxhpi_12210022100211 360.997229895641 1
19457 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqxxqhdm_12210022100122 504.998019794215 1
19458 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqxxqhei_12210022100122 358.997214463066 1
19459 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqxxqhtp_12210022100122 358.997214463066 1
19460 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqxxqhul_12210022100122 504.998019794215 1
19461 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqxxqxqa_12210022100120 433.997695840302 1
19462 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqxxqxxh_12210022100120 433.997695840302 1
19463 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqxxxhep_12210022100112 362.997245158157 1
19464 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqxxxhha_12210022100112 409.997560961100 1
19465 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqxxxhqx_12210022100112 409.997560961100 1
19466 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqxxxhti_12210022100112 362.997245158157 1
19467 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqxxxxdm_12210022100110 410.997566895572 1
19468 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqhqxxxxlu_12210022100110 410.997566895572 1
19469 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxhhhlm_12210022011221 348.997134646962 1
19470 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxhhhud_12210022011221 348.997134646962 1
19471 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxhhqpi_12210022011220 372.997319015583 1
19472 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxhhqqa_12210022011220 401.997512422418 1
19473 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxhhqte_12210022011220 372.997319015583 1
19474 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxhhqxh_12210022011220 401.997512422418 1
19475 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxhxhhq_12210022011201 293.996598600104 1
19476 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxhxhxa_12210022011201 293.996598600104 1
19477 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxhxqdu_12210022011200 406.997542982710 1
19478 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxhxqlm_12210022011200 406.997542982710 1
19479 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxxhqdm_12210022011022 336.997032614821 1
19480 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxxhqei_12210022011022 478.997912308229 1
19481 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxxhqtp_12210022011022 478.997912308229 1
19482 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxxhqul_12210022011022 336.997032614821 1
19483 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxxhxha_12210022011021 389.997435880578 1
19484 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxxhxxq_12210022011021 389.997435880578 1
19485 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxxxqdl_12210022011002 372.997319015583 1
19486 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxxxqhx_12210022011002 413.997584526970 1
19487 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxxxqqa_12210022011002 413.997584526970 1
19488 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxxxqum_12210022011002 372.997319015583 1
19489 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxxxxei_12210022011001 396.997481092330 1
19490 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqhxxxxpt_12210022011001 396.997481092330 1
19491 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqqxqhhha_12210022001221 257.996123972777 1
19492 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqqxqhhxq_12210022001221 257.996123972777 1
19493 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqqxqxhhq_12210022001201 253.996062931100 1
19494 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqqxqxhxa_12210022001201 253.996062931100 1
19495 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqqxxhhdm_12210022001122 370.997304562627 1
19496 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqqxxhhul_12210022001122 370.997304562627 1
19497 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqqxxxhhx_12210022001102 393.997461912584 1
19498 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqqxxxhqa_12210022001102 393.997461912584 1
19499 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqqxxxxdu_12210022001100 314.996825364831 1
19500 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqqxxxxlm_12210022001100 314.996825364831 1
19501 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqqxxxxpe_12210022001100 316.996845394475 1
19502 oLMzMzMzMPcbcdefghijklmnnnhhhqxqqqqxxxxti_12210022001100 316.996845394475 1
19503 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhhhhxqh_12210021122110 361.997237547980 1
19504 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhhhhxxa_12210021122110 361.997237547980 1
19505 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhhhqxdu_12210021122100 362.997245158157 1
19506 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhhhqxlm_12210021122100 362.997245158157 1
19507 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhhhqxpe_12210021122100 456.997811805715 1
19508 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhhhqxti_12210021122100 456.997811805715 1
19509 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhhqqqdl_12210021122002 442.997742652154 1
19510 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhhqqqum_12210021122002 442.997742652154 1
19511 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhhqqxei_12210021122001 458.997821340421 1
19512 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhhqqxhq_12210021122001 441.997737544980 1
19513 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhhqqxpt_12210021122001 458.997821340421 1
19514 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhhqqxxa_12210021122001 441.997737544980 1
19515 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhxqqqdm_12210021120022 384.997402579879 1
19516 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhxqqqei_12210021120022 446.997762852338 1
19517 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhxqqqtp_12210021120022 446.997762852338 1
19518 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhxqqqul_12210021120022 384.997402579879 1
19519 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhxqqxha_12210021120021 541.998154975269 1
19520 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhxqqxlm_12210021120021 396.997481092330 1
19521 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhxqqxud_12210021120021 396.997481092330 1
19522 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhxqqxxq_12210021120021 541.998154975269 1
19523 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhxqxqha_12210021120012 417.997607641810 1
19524 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhhxqxqqx_12210021120012 417.997607641810 1
19525 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhxhqqqdu_12210021102200 366.997275184129 1
19526 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhxhqqqlm_12210021102200 366.997275184129 1
19527 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhxxqqqpi_12210021100220 422.997635920594 1
19528 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhxxqqqte_12210021100220 422.997635920594 1
19529 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhxxqxqdm_12210021100210 326.996941867425 1
19530 oLMzMzMzMPcbcdefghijklmnnnhhhqxqxhxxqxqlu_12210021100210 326.996941867425 1
19531 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhhhhhlm_12210012211221 316.996845394475 1
19532 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhhhhhud_12210012211221 316.996845394475 1
19533 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhhhxqdu_12210012211200 494.997979789735 1
19534 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhhhxqlm_12210012211200 494.997979789735 1
19535 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhhxhqei_12210012211022 446.997762852338 1
19536 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhhxhqtp_12210012211022 446.997762852338 1
19537 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhhxxqdl_12210012211002 508.998035355875 1
19538 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhhxxqhx_12210012211002 485.997942378120 1
19539 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhhxxqqa_12210012211002 485.997942378120 1
19540 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhhxxqum_12210012211002 508.998035355875 1
19541 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhhxxxei_12210012211001 492.997971594088 1
19542 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhhxxxpt_12210012211001 492.997971594088 1
19543 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhqxqqdm_12210012210022 504.998019794215 1
19544 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhqxqqei_12210012210022 438.997722083852 1
19545 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhqxqqtp_12210012210022 438.997722083852 1
19546 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhqxqqul_12210012210022 504.998019794215 1
19547 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhqxqxha_12210012210021 477.997907940634 1
19548 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhqxqxxq_12210012210021 477.997907940634 1
19549 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhqxxqep_12210012210012 442.997742652154 1
19550 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhqxxqha_12210012210012 609.998360651332 1
19551 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhqxxqqx_12210012210012 609.998360651332 1
19552 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhhqxxqti_12210012210012 442.997742652154 1
19553 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhqhqxhhq_12210012201201 349.997142833819 1
19554 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhqhqxhxa_12210012201201 349.997142833819 1
19555 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhqhxhxqa_12210012201120 357.997206682116 1
19556 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhqhxhxxh_12210012201120 357.997206682116 1
19557 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhqhxxhhx_12210012201102 481.997925302273 1
19558 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhqhxxhqa_12210012201102 481.997925302273 1
19559 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhqhxxxpe_12210012201100 424.997647045797 1
19560 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhqhxxxti_12210012201100 424.997647045797 1
19561 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhqqqqhlm_12210012200221 296.996632958461 1
19562 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhqqqqhud_12210012200221 296.996632958461 1
19563 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhqqqxhet_12210012200211 426.997658066781 1
19564 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhqqqxhpi_12210012200211 426.997658066781 1
19565 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhqqxqhdm_12210012200122 474.997894727511 1
19566 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhqqxqhul_12210012200122 474.997894727511 1
19567 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhqqxxhep_12210012200112 480.997920988935 1
19568 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhqqxxhha_12210012200112 469.997872330794 1
19569 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhqqxxhqx_12210012200112 469.997872330794 1
19570 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhqqxxhti_12210012200112 480.997920988935 1
19571 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhqqxxxdm_12210012200110 496.997987919420 1
19572 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqhqqxxxlu_12210012200110 496.997987919420 1
19573 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqxqqqhhet_12210012002211 320.996884704969 1
19574 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqxqqqhhpi_12210012002211 320.996884704969 1
19575 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqxqqxhhep_12210012002112 466.997858662558 1
19576 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqxqqxhhha_12210012002112 321.996894379985 1
19577 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqxqqxhhqx_12210012002112 321.996894379985 1
19578 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqxqqxhhti_12210012002112 466.997858662558 1
19579 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqxqqxhxdm_12210012002110 394.997468338204 1
19580 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqxqqxhxlu_12210012002110 394.997468338204 1
19581 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqxqqxqxpe_12210012002100 400.997506218905 1
19582 oLMzMzMzMPcbcdefghijklmnnnhhhqxxqxqqxqxti_12210012002100 400.997506218905 1
19583 oLMzMzMzMPcbcdefghijklmnnnhhqqqqhhhhqqqdl_12200221122002 506.998027605739 1
19584 oLMzMzMzMPcbcdefghijklmnnnhhqqqqhhhhqqqum_12200221122002 506.998027605739 1
19585 oLMzMzMzMPcbcdefghijklmnnnhhqqqqhhhhqqxhq_12200221122001 477.997907940634 1
19586 oLMzMzMzMPcbcdefghijklmnnnhhqqqqhhhhqqxxa_12200221122001 477.997907940634 1
19587 oLMzMzMzMPcbcdefghijklmnnnhhqqqqhhhxqqxha_12200221120021 593.998316493545 1
19588 oLMzMzMzMPcbcdefghijklmnnnhhqqqqhhhxqqxxq_12200221120021 593.998316493545 1
19589 oLMzMzMzMPcbcdefghijklmnnnhhqqqqhhhxqxxet_12200221120011 482.997929597750 1
19590 oLMzMzMzMPcbcdefghijklmnnnhhqqqqhhhxqxxpi_12200221120011 482.997929597750 1
19591 oLMzMzMzMPcbcdefghijklmnnnhhqqqqhhxxqqhha_12200221100221 573.998257834434 1
19592 oLMzMzMzMPcbcdefghijklmnnnhhqqqqhhxxqqhlm_12200221100221 578.998272879131 1
19593 oLMzMzMzMPcbcdefghijklmnnnhhqqqqhhxxqqhud_12200221100221 578.998272879131 1
19594 oLMzMzMzMPcbcdefghijklmnnnhhqqqqhhxxqqhxq_12200221100221 573.998257834434 1
19595 oLMzMzMzMPcbcdefghijklmnnnhhqqqqhhxxqxhet_12200221100211 568.998242525327 1
19596 oLMzMzMzMPcbcdefghijklmnnnhhqqqqhhxxqxhpi_12200221100211 568.998242525327 1
19597 oLMzMzMzMPcbcdefghijklmnnnhhqqqqhhxxxxhha_12200221100112 481.997925302273 1
19598 oLMzMzMzMPcbcdefghijklmnnnhhqqqqhhxxxxhqx_12200221100112 481.997925302273 1
19599 oLMzMzMzMPcbcdefghijklmnnnhhqqqxhhxhqxhei_12200211201201 552.998191675823 1
19600 oLMzMzMzMPcbcdefghijklmnnnhhqqqxhhxhqxhhq_12200211201201 581.998281781869 1
19601 oLMzMzMzMPcbcdefghijklmnnnhhqqqxhhxhqxhpt_12200211201201 552.998191675823 1
19602 oLMzMzMzMPcbcdefghijklmnnnhhqqqxhhxhqxhxa_12200211201201 581.998281781869 1
19603 oLMzMzMzMPcbcdefghijklmnnnhhqqqxhhxhqxqdu_12200211201200 566.998236326084 1
19604 oLMzMzMzMPcbcdefghijklmnnnhhqqqxhhxhqxqlm_12200211201200 566.998236326084 1
19605 oLMzMzMzMPcbcdefghijklmnnnhhqqqxhhxhxxhhx_12200211201102 553.998194939967 1
19606 oLMzMzMzMPcbcdefghijklmnnnhhqqqxhhxhxxhqa_12200211201102 553.998194939967 1
19607 oLMzMzMzMPcbcdefghijklmnnnhhqqqxhhxqqqhha_12200211200221 577.998269891015 1
19608 oLMzMzMzMPcbcdefghijklmnnnhhqqqxhhxqqqhxq_12200211200221 577.998269891015 1
19609 oLMzMzMzMPcbcdefghijklmnnnhhqqqxhhxqqxhet_12200211200211 698.998569381907 1
19610 oLMzMzMzMPcbcdefghijklmnnnhhqqqxhhxqqxhpi_12200211200211 698.998569381907 1
19611 oLMzMzMzMPcbcdefghijklmnnnhhqqqxhhxqxqhdm_12200211200122 554.998198192349 1
19612 oLMzMzMzMPcbcdefghijklmnnnhhqqqxhhxqxqhul_12200211200122 554.998198192349 1
19613 oLMzMzMzMPcbcdefghijklmnnnhhqqqxhhxqxxhep_12200211200112 544.998165131437 1
19614 oLMzMzMzMPcbcdefghijklmnnnhhqqqxhhxqxxhha_12200211200112 573.998257834434 1
19615 oLMzMzMzMPcbcdefghijklmnnnhhqqqxhhxqxxhqx_12200211200112 573.998257834434 1
19616 oLMzMzMzMPcbcdefghijklmnnnhhqqqxhhxqxxhti_12200211200112 544.998165131437 1
19617 oLMzMzMzMPcbcdefghijklmnnnhhqqqxhxxqxhhep_12200211002112 546.998171840325 1
19618 oLMzMzMzMPcbcdefghijklmnnnhhqqqxhxxqxhhti_12200211002112 546.998171840325 1
19619 oLMzMzMzMPcbcdefghijklmnnnhhqqxxhhhhxxqhx_12200112211002 529.998113200830 1
19620 oLMzMzMzMPcbcdefghijklmnnnhhqqxxhhhhxxqqa_12200112211002 529.998113200830 1
19621 oLMzMzMzMPcbcdefghijklmnnnhhqqxxhhhqxxqha_12200112210012 677.998525070538 1
19622 oLMzMzMzMPcbcdefghijklmnnnhhqqxxhhhqxxqqx_12200112210012 677.998525070538 1
19623 oLMzMzMzMPcbcdefghijklmnnnhhqqxxhhqqqxhet_12200112200211 672.998514112618 1
19624 oLMzMzMzMPcbcdefghijklmnnnhhqqxxhhqqqxhpi_12200112200211 672.998514112618 1
19625 oLMzMzMzMPcbcdefghijklmnnnhhqqxxhhqqxxhep_12200112200112 674.998518515267 1
19626 oLMzMzMzMPcbcdefghijklmnnnhhqqxxhhqqxxhha_12200112200112 673.998516317209 1
19627 oLMzMzMzMPcbcdefghijklmnnnhhqqxxhhqqxxhqx_12200112200112 673.998516317209 1
19628 oLMzMzMzMPcbcdefghijklmnnnhhqqxxhhqqxxhti_12200112200112 674.998518515267 1
19629 oLMzMzMzMPcbcdefghijklmnnnhhqqxxhxhqxhqep_12200112012012 530.998116754149 1
19630 oLMzMzMzMPcbcdefghijklmnnnhhqqxxhxhqxhqti_12200112012012 530.998116754149 1
19631 oLMzMzMzMPcbcdefghijklmnnnhhqqxxhxqqqhhet_12200112002211 514.998058245106 1
19632 oLMzMzMzMPcbcdefghijklmnnnhhqqxxhxqqqhhpi_12200112002211 514.998058245106 1
19633 oLMzMzMzMPcbcdefghijklmnnnhhqqxxhxqqxhhep_12200112002112 664.998496237201 1
19634 oLMzMzMzMPcbcdefghijklmnnnhhqqxxhxqqxhhti_12200112002112 664.998496237201 1
19635 oLMzMzMzMPcbcdefghijklmnnnhxqqxhhxqqxhhep_12002112002112 842.998813758710 1
19636 oLMzMzMzMPcbcdefghijklmnnnhxqqxhhxqqxhhti_12002112002112 842.998813758710 1
19645 oLPLwAPLwQcbdcfeghjilknmnnxccxxaaaaaahhbg_01112211001122 473.032900038444 9
19655 oLPLwPvQLQcbdcefhikljmnnmnhbbhhaoaaaqaqaf_12001100021100 2873.28350222923 11
19658 oLPLwvLPQQcbdceflmmklmlnknhbbhhxahxxhaxjj_12001100002212 1408.72530528908 11
19662 oLPvLPzAPQcbcdghjklinmnmnmxnngbhxhxaxqqhq_10221111000011 901.658841529953 11
19663 oLPvLvQAPQcbcdflhkjimnmnmnxnnwxwxxxaahhhh_10221111000011 666.113031267657 5
19664 oLPvLzPAPQcbcdghlkjimnmnmnxnngbxxxxaahhhh_10221111000011 666.113031267657 5
19665 oLPvvAAMPQcbcdfjkjjimnlmnnxnnnaxhhxvhcnqx_10221111020001 501.553860699432 7
19666 oLPvvAMAAQcbcdfjkhliklnmnnxnnnaxnaxjbpdoj_10221111020221 842.998813758711 7
19671 oLPvvLPQAQcbcdkilkjkmmnlnnhrrxqxqxhqrefex_12001111202021 1214.70621868376 23
19677 oLPvvPAQMPcbcdjkiiklkimnmnhrraxxqqahhxxnn_12001111202011 636.230917896938 9
19678 oLPvvPAQwQcbcdjkiiklkinmnnhrraxxqqahhaarw_12001111202011 526.998102459961 4
19683 oLPvvPPzQQcbcdjkljjilmmnnnxnnahxhhxknnvkk_10221111020000 689.252163337159 17
19684 oLPvvPvQQQcbdcjiknikmmnlnmxccahxaqqwwwgwr_01112222111111 410.485569906172 33
19687 oLPvvPzQAQcbcdjklkmkilnmnnxnnahxqaxxsmghd_10221111020022 515.083262577932 24
19689 oLPvvQMvQQcbdcfjghkjnlmmnnxccgarbagabqqqg_01112222111122 212.257719898703 33
19697 oLPvvQzAPQcbdchjgilkmmmnnnhbbnakhahmdxxul_21110000111100 501.823349436214 9
19700 oLPvvwQAPQcbcdflkhjimnnmmnxnnnxhnhxuuuuhh_10221111022011 526.998102459961 4
19701 oLPvvzLQQQcbdcjikiljmnmlnnxccaqxqxqbrbbwr_01112222111111 87693.3505335865 33
19715 oLvALLMwQQcadfhjkijmnmllmnjaqhxahhqahsjxj_20021110000012 424.685576447970 17
19716 oLvALLMwQQcadfhjkilmnmlmlnjaqhxahhqahbqbj_20021110000212 354.493681666767 9
19717 oLvALLQwQMcadfhjkkijlmllnnjaqhxahhhqahqqj_20021110000120 247.213137548893 29
19718 oLvALPzAPQcadfghfijklnmnmnjaakmklcvmalcjv_20021110022221 321.996894379985 3
19719 oLvALvAAQQcadfgljmjjknnmlnjaakxaccvvadbku_20021110022022 116361.453684148 27
19723 oLvALvQAQMcadfhkjijlkmllnnjaqhauhlnvacvqj_20021110000020 1581.36248111786 85
19724 oLvALvQAQPcadfgkjljijmmmnnnaxjaxxfsjahqxn_10012220000011 811.809574275311 87
19726 oLvALvQQAMcadfgkjljiljkmnnnaxjaxxfskjkxxk_10012220000010 2931.68461130509 151
19727 oLvALwLMQQcadfggkmjlnnlmlnjaqkgnggvadbwvu_20021110020022 941.157101121305 83
19730 oLvALzLAQQcadfhjimklnmlmlnjaqhhhhnvajgrvj_20021110020022 1181.10445640313 16
19735 oLvAMLPvQQccfefgijilmnlmnnumuitdhissarrll_02211110020221 1153.99913344822 4
19740 oLvAvAAMMQcadfigkhimkmlmnnjaaubqdsavxkxaj_20021110000022 1071.97711889037 26
19743 oLvAvAzPQQcceejgiklnnlkmmnuuuobfddahddbbj_02211110000021 7947.26978786983 29
19750 oLvAvLPQQPcadfjlmijkmlklnnjaqaqqlscjkkbqj_20021110002202 378.266083026840 29
19755 oLvAvLQzQQcadfhikjmlnmlmlnjaqhxaxrragwrrj_20021110002222 1965.57084172861 11
19760 oLvAvMPAMQcadfgjhlikkmmmnnjaqwalqfkkhmxqj_20021110002022 389.872963608343 13
19765 oLvAvMzQMQcadfgjlmlklkmnnnjaqwadckkjkjhlq_20021110002002 9069.94028697900 25
19769 oLvAvPMLQQccfejghjmnkmnlmnumuobrsaqmqwgjf_02211110000212 9971.13145092590 34
19772 oLvAvPMQMMccdckjijkkjllmnnhrraaahhhharahr_12220000222212 2091.64596790887 6
19776 oLvAvPQLMQccfejghijkmllnnnumuobrfsedrjbov_02211110000121 1778.48970669150 22
19777 oLvAvPQLPQccfejghijlnnlmmnumuobrfsaxbrwjj_02211110000121 589.817642583598 39
19779 oLvAvPwPQQccfejghnlklmmmnnumuobrtmdaxhkrc_02211110000221 874.900082752949 11
19782 oLvAvQPPMMcadfghjhklljlmnnjaqwmalqldjxqqj_20021110000220 1531.72472608551 171
19787 oLvAvQvQAQcadfghjlklmjlmnnjaqwmagkvjjrnaj_20021110000202 709.152921765907 109
19789 oLvAvQzAPQccdchgjklimmnmnnhrrjsaqaqetqqet_12220000222200 1822.52822035804 75
19793 oLvAvvAQQQcadflkmmknkljnnmjaqaqqnnsvvjnjv_20021110000000 983.680482574492 33
19799 oLvAvvMQQQcadfmjliklnlnkmnjaqhxxjckvkbrbr_20021110002202 96616.1349979790 13
19800 oLvAvvPQQQcadfkjljnlmjlmnnjaqxxxvkkcvkvks_20021110002200 2105.28137633246 14
19804 oLvAvwMPQQcadfgklmljnkmnlnnaxsaxskjxkjqkh_10012220000002 23319.8763349146 41
19806 oLvAvwQQAMcadfgkjlijljkmnnnaxsaxxjfkjkxxk_10012220000010 1800.40656944666 153
19810 oLvAvzQMPQccfejhlkliknlmnnumuorpmefmqlrgb_02211110000211 1110.69015818458 39
19813 oLvAwAzMMQccfefhiijlmnmnmnhxaxffsahfiopja_02220001121221 3662.26286115359 15
19814 oLvAwAzMQMccfefhiijlmklmnnhxaxffsahfoooqj_02220001121220 723.998618781895 5
19820 oLvAwvAPQQccefeljjnmjklmmnqxqxaahquhlvvvj_12221110020002 199794.772809274 18
19823 oLvAwvAQPQccfefjklkklmmnnnumuixhuxhdtvfcj_02211110202201 548.489407538301 9
19824 oLvAwvMQQPccfeflkjlmmmknnnumuiptixapmpdim_02211110202222 842.998813758711 7
19833 oLvAzLwQPQcadfhkkkimjnlnmnjaqxhaxjosasqsq_20021110000001 3508.47017551226 10
19834 oLvAzPPwPQcadfhgfijklnmnmnjaaxbkxccmxmgkb_20021110022110 2117.30499459112 103
19838 oLvAzwMQPMcadfhgjkilkklmnnjaqqnaqsscvnaqj_20021110000020 1237.26308603326 123
19841 oLvLALAAQPcbehfkjjllmmjnnnhuhuhaaltlihhxi_12000012121012 842.998813758711 7
19844 oLvLALAPQPcbehfkjjmlmljnnnhuhuhaalipmhham_12000012121022 842.998813758711 7
19845 oLvLALAQMMcaeggjhiiklllmnnnxgbartixcnkxxk_10012212000010 933.878928846863 159
19848 oLvLALAzQQcbehfkjjmlnjnmmnhuhuhaalxihcoro_12000012121021 822.085254376280 4
19853 oLvLALLQMQccfghgjkljmknnmnhialwheiqxsssno_20102220210001 1000.09442136587 5
19855 oLvLALMMMQcbefeijjljklmnnnhiiigahaiirrvjs_12000011122000 250.751574647441 9
19856 oLvLALMMMQcbefeijjlmkmlnnnhiiigahahiorgvr_12000011122020 4279.38843027092 33
19858 oLvLALMzQQcbehfkiiljlnlmnnhuhuhgcttgvoogr_12000012121220 15558.4571284692 17
19864 oLvLALPwQQcaeggjhlklmnknmnnxgbawlxfshnqri_10012212000111 59535.1496190266 47
19868 oLvLALvQQQcaeggjmknjlkkmnnnxgbaxxinfknbss_10012212000110 2.56913515007384e6 43
19869 oLvLALvQQQcbefeikijmlnlnmnhiiigtvixggwwnk_12000011122202 483.884343069886 41
19872 oLvLALwMQQcaeefjjmjmnllnnmnxvvxlixcsnonkn_10012212000020 759.039609792599 145
19873 oLvLALwPQQcaeefjjkjmkllnnnnxvvxlqxcjnojrg_10012212000020 1197.26172399258 169
19878 oLvLALwQAQcaeefjjmkjmknnlnnxvvxliqxcjeakx_10012212000021 842.998813758711 7
19879 oLvLALwQMQcaeefjjimllnnmmnnxvvxletinierbh_10012212000021 1999.84462948088 40
19885 oLvLAMLPPQcbfefgikijmnmnnmhpppgganprpkmlk_12000011120000 95.7039464316404 15
19891 oLvLAMPzPQcbefegihkjmnlnmnhiiiggcaigtctvi_12000011120000 39.5158236203468 13
19892 oLvLAMwAMQcbehfgjiljklnmnnhuhughgixacdcqa_12000012110002 1.95051092110651e7 51
19893 oLvLAMwAPQcbdhgfjilknmmlnnhwhhrhhaaaaarhw_21112200001122 866.670389547712 11
19903 oLvLAMwLQQcbehfgjilkmnmnmnhuhughgaawwosos_12000012110011 723.998618781895 5
19919 oLvLAMzzQQcbefegihjlmllnnnhiiiggcirrofvjs_12000011120000 435.293330896491 7
19930 oLvLAvLQQQcbhfgjjnmkjmlnmndxexaudphehfwkw_21010221012210 1007.12283198125 29
19932 oLvLAvMPQQccfghjljmnmmklnnlliediaixxqffrr_12000011122220 671.226702059295 34
19934 oLvLAvPAQQccegflmjmkjlnnmnhthhaaaehlewkws_20102110211001 824.031807208366 40
19935 oLvLAvPPQQccegflmmikjnllnnhthhaaewhhgssgw_20102110211001 690.727158870488 73
19937 oLvLAvQAMQcbhfglkjjkmlnnmndxexmpauqldbngs_21010221012221 816.012676581073 67
19938 oLvLAvQLQQccfghjilimnklmmnlliedwinxrffrrr_12000011122202 1153.99913344822 4
19941 oLvLAvQwQQcbefejkjkkmlnnmnhiiiathtiqhsjwb_12000011122222 881.555755613206 15
19944 oLvLAvwQQQcbefejmnijlknmmnhiiiaaxwthrwggb_12000011122202 493.173104607807 11
19948 oLvLAvwQQQccfhfijnjmkklmnnhmthcmitqqffooo_20102110210100 2035.97666804741 28
19952 oLvLAvzQQQcbefelknijmmknnmhiiiitxwthgrwbb_12000011122222 1023.62334118919 20
19959 oLvLAwLPQQccfheiljmnmlkmnnqdtdwpellannwwb_21010201220011 4283.62432218149 73
19960 oLvLAwLQPQccfheilikmmlnmnnqdtdwpwqlknfwow_21010201220011 616103.584731229 69
19964 oLvLAwMPQPcbhgfghlmklkmnnnhqxtgkimphckaph_12000012111210 3216.69031473924 23
19965 oLvLAwMQLQcbhgfghljjknmnmnhqxtgkihupxopgi_12000012111220 1153.99913344822 4
19966 oLvLAwPAMQccfheihikjmlnnmnqdtdwgveevfiijp_21010201220001 1325.09701194203 79
19968 oLvLAwPMPQccfheihjklnnlmmnqdtdwghehsffoof_21010201220001 3509.43758504125 19
19971 oLvLAwPwQQcaeefghjklmnmnnmnxvvvchhnhhaaaa_10012212000011 1075.44934411171 15
19972 oLvLAwPzQQccfheilkjlnkmnmnqdtdweeehtcsjbw_21010201220010 479449.048219726 67
19973 oLvLAwQzMQcaeefgkhilkmnnmnnxvvvacassxqhqv_10012212000011 1257.59831864725 11
19974 oLvLAwwAQQccfheiijjnmnmlmnqdtdwjletfjwwvg_21010201220110 2390.25012300866 73
19975 oLvLAwwMQQcbehfiglnmmlnlnmhhhawwahhrrgbww_21112200000111 414.562282652855 21
19979 oLvLAwzPQQcaeefghmjlnkmlnnnxvvvcvknsnjcnn_10012212000000 1196.88152611553 16
19984 oLvLLALPQQcbghihkjmllkmnnnxqhnvaouxallwbb_10222201110001 222.957214424180 61
19985 oLvLLALPQQcceejhhjnkmknmnmqiqnfbshpaqgjrf_21010201021121 836.795597429769 13
19986 oLvLLAMAMQcbghihilkjmnmlnnxqhnvvheoaxngwk_10222201110120 4090.76146906456 31
19987 oLvLLAMAPQcbghihilkjlmnlnnxqhnvvheoehngfo_10222201110122 563.122309942602 7
19988 oLvLLAMPMQcbghihikjlmlnnmnxqhnvvaouplgwbo_10222201110012 281.874326225407 15
19989 oLvLLAMPMQcbghihikjlmnmnmnxqhnvvaoupxwfbf_10222201110010 243.592553562683 33
19990 oLvLLAMPPQcbghihikjlklnmnnxqhnvvaoullnbkv_10222201110012 231.322492184023 8
19991 oLvLLAPAPQcbghihhkljmnmnmnxqhnvnaeoxxccvv_10222201110000 563.790488115958 97
19992 oLvLLAPAQPcbghihjkkjllmnnnxqhnvnaeoxahqie_10222201110022 366.470993376160 12
19994 oLvLLAPPAQcceejhlhjmklnnmnqiqnfebshpeknrw_21010201021111 1196.58217178582 23
19995 oLvLLAPPPQcceejhlhjikmnmnnqiqnfebskqggrrc_21010201021111 1.66647966143786e6 169
19998 oLvLLAwPQQcceejhimjnlkmlnnqiqnfkeshaqnkvv_21010201021221 3352.77058397601 24
20000 oLvLLAzMQQccfeijkklmnknmnmllirrmuihimtirw_12000011221222 630.589004587365 21
20002 oLvLLLAAQQccgijhlijinlmnmnquxrfavrbprrsrf_21012221021110 618.574712984981 11
20004 oLvLLLAQPQccefjkilkilmnnmnhtesiviagdpmwfo_20102110221101 15558.4571284692 17
20005 oLvLLLLQQQccegjimjiknlmnnmhttsvxwcetqfffs_20102110221100 672.548386143045 39
20006 oLvLLLLQQQccfeknimjlmknkmnqdquqnajuiqpdjo_21010201021102 1108.41979749323 87
20011 oLvLLLMAQQcbhggigklmjnmnmnxmxbvbuxlsqfvfg_10222201100002 691.392963133085 77
20012 oLvLLLMAQQcceglgikjnmmlnmnhttlvvawxtxuwrk_20102110221101 1346.66884628294 97
20019 oLvLLLPMQQccfegimimknlmlnnllijvxcqutmlcrr_12000011221120 848.957000139335 69
20020 oLvLLLPPQQcbfejimjinnllnmmhtivcifkqimcsss_12000011221122 2852.34744408673 14
20025 oLvLLLPQPQccefjijlkilmnmnnhtesvsiagdewswj_20102110221121 933.276852671827 11
20029 oLvLLLQAPQcbfeghljikmnnmnmhtirrpcktaqwggg_12000011221100 513.764379145372 13
20030 oLvLLLQAPQcbfeghlkijmnmnmnhtirrppkkaawwww_12000011221100 577.429117159740 5
20031 oLvLLLQAPQccefjkijlkmmnnnmhtesivsiaahmwwk_20102110221111 1119.94202976507 9
20032 oLvLLLQAPQcceflkikjknmnmnmhtelivdvammmmkk_20102110221111 660.319576309692 19
20037 oLvLLLQPMQccgehljjmiimlnnnqpqfmbktskkoccb_21010201022211 6965.99216336762 17
20038 oLvLLLQPPQccfelkilmlnnmmknqdqmmkaltaqdhdf_21010201021112 1272.94692858299 9
20040 oLvLLLQQAMcaeghilijikklmnnjqbkdaaquqsjqqj_20021121100020 1465.05899549348 157
20041 oLvLLLQwQQcbfejlikllmnknmnhpikpcdtuqhhhrn_12000011221100 9519.71134921555 71
20043 oLvLLLzQQQcbfejklnijlkmmmnhpikttakkdddook_12000011221120 2393.78384981894 73
20049 oLvLLMLMQQcbeghimljjnklmnnxpxvviiojhibbcc_10222201101002 487.997950811067 3
20051 oLvLLMMAQMccehfhjlkljlkmnntilbbjumhfaicqs_01122022011120 8404.53789807384 133
20055 oLvLLMPPMQccehfhilkimknnmntilbbvuxjdiofbk_01122022011102 1163.60832232619 16
20056 oLvLLMPwQQccehfhihkllmnmnntilbbvrxmuxkksg_01122022011122 8117.92326150038 107
20059 oLvLLMvQQQcbeggimmllnklknndipgwadpxpehibn_21010221022100 1153.99913344822 4
20060 oLvLLMwPQQcbeghigjmknmllnnxpxvvroeiqqobgf_10222201101012 637.602544766104 149
20065 oLvLLPLAQQccefjjiklknmmlnnhtersjdmemaacfb_20102110221202 1611.34497537366 67
20066 oLvLLPLMQQccefjjikikmlnmnnhtersjdceaegnjj_20102110221201 7102.25740145575 30
20067 oLvLLPLPQQcbejjiiknklnmlmnxlqgvblaxmhhsbo_10222211100112 8721.83949917063 13
20068 oLvLLPPAMQcbejjijilkkmnmnnxlqgvgbulxhvrkr_10222211100020 621.235799001249 37
20071 oLvLLPPPQPcbehjijlkmkmlnmnxldgvgdlaxadwvj_10222211100022 5329.92920843757 17
20075 oLvLLPzQMQcbghhkhljjknmmnnxqhvhneonexgkvc_10222201111000 1012.81912527182 45
20076 oLvLLPzQMQcbghhkhljlkmnmnnxqhvhneoxeaxgvc_10222201111000 1012.81912527182 45
20079 oLvLLQvAQQcbghihjkjmlnmlnnxqhnvveommhssnn_10222201110112 998.484527586868 21
20088 oLvLLvPQQQcbeghkmilmnmnlnlhiaraekxuuudiff_12000011222211 2891.46083130956 30
20096 oLvLLvQPQQccfgkjmkmllnklnnllqdgpalpuqiuhj_12000011112110 672.960560630571 13
20101 oLvLLwPAQQcbhggigijlkmnnmnhqagrgooppjrrjr_12000012111120 4079.91162218081 19
20104 oLvLLwPQQPcaegjkmkiljmlnmnjqbhaexuqxssxvj_20021121100002 933.690842404413 45
20105 oLvLLwQAPQcbhgglkgijmnmnmnhqagaagooaarrrr_12000012112200 122.402068531159 29
20106 oLvLLwQMAQcceejilhkjmkmnnnqiqngtbesitoknj_21010201020101 1590.57350273973 9
20108 oLvLLzAAQQcbegjkhlimlknmnnhiandrekedutgow_12000011222122 1350.88105702444 57
20109 oLvLLzAPQQcbghhikjinlknmmnxqhvvxogiddbrwr_10222201111111 1781.55634003623 11
20110 oLvLLzAQAQcbghhikljilmnmnnxqhvvxaogiusrfo_10222201111110 10660.5159816739 10
20115 oLvLLzPPQQcbghhkljmmnmlknnxqhvxxolxiaddbb_10222201111101 1143.15357382926 9
20116 oLvLLzPPQQcceehmhjnlmkklnnqiqfebshpeeicgr_21010201022111 61649.0525301020 89
20117 oLvLLzPPQQccfgkjlklmmnkmnnllqlgpalidqidhj_12000011112110 1486.19043190637 14
20120 oLvLLzQPMQcbghhikljimkmnnnxqhvvxxogidbrbf_10222201111110 2112.86004814715 25
20122 oLvLLzwQQQccfehklinnmmlklnllibxucheaidmck_12000011222102 910.882989139976 31
20123 oLvLLzzQQQccfgijnknjlkmmnmllqrgpaibiiefwj_12000011112212 1453.91548455995 67
20124 oLvLMLAPMQcbehgkijlmlnmnmnhuhahrattengwoc_12000012221220 359.544620043994 41
20127 oLvLMLzPQQcaehggkjnjmlmnmnnxkkkaxkcbocjkj_10012212200020 7922.75271571076 33
20128 oLvLMMzAPQcbehggjgilknmnmnhuhaghgshnhrdsm_12000012211000 347.533189516016 15
20129 oLvLMQLvQQcaeehgigklnmmnnmnxvjvijtguuqqmm_10012212212100 1153.99913344822 4
20130 oLvLMvAQMQcaegiijlklmknmnnnxgimpueqioaneh_10012212200001 1778.17753837000 27
20136 oLvLMzwQPQcaegihikkjmlnnmnnxgijmuqxnoepsh_10012212200101 2518.99178887969 54
20137 oLvLPALLQQccfhehfjlklkmmnnqdtqsrtaawwjjfn_21010201002221 3109.10267724213 15
20138 oLvLPALwQQccfhehfjilkmnmnnqdtqsrtswwcvcvn_21010201002211 9884.06248778380 23
20140 oLvLPAvPQQccfhehfmlklkmnnnqdtqsrhaawwbjjs_21010201002212 890.485097275431 4
20141 oLvLPAvQAQccfhehfmjmklnlnnqdtqsrpieawmfmi_21010201002211 1924.70686436092 13
20142 oLvLPAzPMQccfhehfjlmklnnmnqdtqsrmhxabxqsd_21010201002121 782.237978936782 5
20144 oLvLPLLPQQccfhekkkjnjmnmmnqdtqdaiihqhvjfb_21010201011011 504.524117888345 12
20147 oLvLPvMAQQccfheikjlmjnlnmnqdtqgaxuqqsrswo_21010201011012 178.171655904740 21
20149 oLvLPzzQMQccfgejiijkmlnmnnllpixvcdipkafpp_12000011211222 822.414222045770 41
20150 oLvLPzzQPQccfgejlijkmnlnmnllpixecdixjkjbs_12000011211200 1068.85437599376 90
20152 oLvLQLMvQQcbehfgjiknlmlmnnxiaixaxxxvvffpp_10222201101000 701.998575495685 3
20156 oLvLQvLQMQccegfhmjilknmnnmhthhmheessxgiig_20102110110020 871.576629864867 3
20160 oLvLvAAAQQccgkjhjmjillnnmnqdwgfghbspexhro_21012221020012 12453.3793203120 23
20164 oLvLvAAPQQcbfkhijimnlmlnmnxdcvvbwqqixahxk_10222211100122 20689.6330869888 19
20166 oLvLvAAQPQcbfghjkiminllnmnhtgjvgfakammljf_12000011221101 561.012502858405 5
20168 oLvLvALQQQcbfgjnmkijllmnnmhtgwiickkxqtahj_12000011221122 1057.28672172125 85
20170 oLvLvAMMQQcbfgkilmmijmklnnlqgjvaqlnvdvujn_02211000202221 835.760280978416 175
20172 oLvLvAMPQQcbhgkikijmmnllnneikfvwkwedeqxvw_01120222000101 680.223125425491 6
20174 oLvLvAPAQQcbehjjlmhlnkklnnxlvgguugxhwfmrb_10222211100002 1747.99962806292 13
20175 oLvLvAPAQQcbhgiikkmjnllnmnhqgrrgciomqxmok_12000012111221 6627.11821770317 23
20183 oLvLvAQLQQcbhgjijkljmnmnnmhqgggggmoxxxxgg_12000012111200 136.538942317060 31
20187 oLvLvAQwQQccefgkkllnjknmmnhtssffaemffmmwv_20102110222011 1112.44892907609 9
20188 oLvLvAwQQQcbfghjinilnllmmnhtgjvsakxtmdahg_12000011221120 584.973037485012 63
20189 oLvLvAwQQQccegfknijlmmllnnhtoofirrhaahiqn_20102110222000 7685.58342272840 9
20190 oLvLvAwQQQccfhiillkjnnmnmmllggbpunjaalhpv_12000011221120 862.423906817829 10
20191 oLvLvAzQQQcbfgjkinijlmlnmnhtgwgsakkxtdajg_12000011221120 1604.86195305948 10
20192 oLvLvAzQQQcbhjkljkmnllmmnneiffucchxxtxall_01120222000110 723.998618781895 5
20195 oLvLvLAQQQcbeijkkikinlmnmnhigggckckatigfr_12000011221222 2268.10783580202 45
20196 oLvLvLMQQQcbeikkinijklmmnnxlvnrgdgwwmloos_10222211100001 1026.64723550081 51
20197 oLvLvLPQQQcaekminjknlmllmnnxhaxaxahxvccvn_10012212220000 862.167519433327 15
20198 oLvLvLPQQQcbeilkimijnlmnnmxlvprgqgwmmlqho_10222211100001 890.569107143812 37
20200 oLvLvLQAQQcbgiijhljmnnmlmntmbvssanialeltb_20102100222101 874.900082752949 11
20202 oLvLvLQPQQcbeiklkmnjknnlmmxlvnprqawwahmlo_10222211100002 873.982585910199 71
20203 oLvLvLQQMQcbeghmkilllknmnnxlnnarnxaufmlmc_10222211100000 688.984266600831 69
20205 oLvLvMAAQQccefjkiljknnmmmnhtssfviwwahpefk_20102110222101 842.998813758711 7
20207 oLvLvMAPQQccgkihljkinmlnmnqdwwfabssahhabg_21012221020111 487.997950811067 3
20209 oLvLvMAQQPcaejhilklmjkmmnnjqhkdaaxuxbbbxj_20021121101012 827.467148738125 57
20210 oLvLvMLQQQcbegimhknknkmlnmhigrucctkekdigc_12000011221212 15511.8758068382 51
20214 oLvLvMPQPQcbehilkmjmnmnllnxlvvaruruhlxllx_10222211100002 487.997950811067 3
20218 oLvLvMQzQQccefjkijjkmnlmnnhtssfvswwpmhsks_20102110222121 1523.21233141917 5
20222 oLvLvPLQQQcbejikinilmnlmmnxlgvrgdgxmeiqho_10222211100011 2382.72857541735 65
20223 oLvLvPLQQQccejhikmkilnmlnnqinfvvqssqhhqkv_21010201222111 487.997950811067 3
20224 oLvLvPMPQQcbejikkmnlknnmlmxlgvnrdaxwaheio_10222211100012 1239.87273020220 31
20226 oLvLvPPMQQcbejijkmmllnmknnxlgvgruuxaulfdf_10222211100000 1174.70460314830 12
20227 oLvLvPPPQQcaeihkljmnjllnmnnaejtuaaibvvkfo_10012212220010 1297.99922958352 3
20229 oLvLvPQLQQcaeihhklmknklnmnnxtjgtlicrccbfv_10012212220002 1025.55047733547 35
20230 oLvLvPzQQQcbejijililknmnmnxlgvgglgxwxuxkn_10222211100002 1420.61352941544 12
20231 oLvLvPzQQQccfjfillnimmnmnlqdbrvautfeqlelq_21010201222102 923.002358599168 19
20237 oLvLvQPwQQcbegjiklhmnlnnmmhignrgucqhqhaab_12000011221100 2187.65196830597 9
20238 oLvLvQQLPQccfhgigjjkmnlmnnllgoojgwbdalocc_12000011111000 898.778191706163 15
20243 oLvLvvQQQQcaehminjklknlmnmjqnaaequqgssjss_20021121101000 3182.01193418079 61
20245 oLvLvwAQQQcbhgglinjlmlmmnnhqgracdotittiah_12000012111222 198.776569352696 14
20246 oLvLvwMQQQcbeglmhmnklnknlmhigatcttkiekeii_12000011221222 1064.52164964291 53
20256 oLvLvwQQAQcbhgmjkkiljmnlnnhqghjgcchodlubs_12000012111110 3024.80653570055 7
20257 oLvLvwQQMQcbhgjlkikljlnmnnhqgragvvdoiatcn_12000012111220 608.620693219639 13
20259 oLvLvwQQPQcbhgglkikjmnmmnnhqgragcjoiativk_12000012111220 264.236701248265 69
20262 oLvLvzMQQQcbejllnmkijmmlnnhindaieckkqxuah_12000011221212 1125.86500871813 20
20265 oLvLwAwQPQcaeeghikmmnkllnnnxvvjuqdgifnfiq_10012212201020 1072.88939118170 14
20268 oLvLwLAQPQcaegkhjijlmnmlnnnxgartaixnhnnxi_10012212200001 3147.69248831465 101
20269 oLvLwLAQQPcaegjhlimklkkmnnnxghsaahxccsoak_10012212200001 554.035667022264 115
20271 oLvLwLLQQQccgghkijnlnmkmnmqdachbjtahxqscw_21012221220101 33901.9256840047 63
20274 oLvLwLPPQQcaehgljmkmkljnnnnxkkaxxxncnnkck_10012212200002 406.356821490099 37
20276 oLvLwLQQAMcaegjhljijkklmnnjqgdnaaquqsjqqj_20021121010020 1152.01031958685 131
20284 oLvLwMMMMQccggfhjijklmnmnnqdascsbjahjbfrc_21012221221120 2.08033687444015e6 29
20288 oLvLwMvQQQccgghijnljmknlmnhtagofttfqqjjsj_20102220220101 14818.9537918152 15
20291 oLvLwMzPQQccgghikmlnklkmnnhtagoattaqxqxjj_20102220220110 639.490885465530 25
20293 oLvLwPPzQQcaegijilmlmnnlmnnxgihialigfvfgc_10012212200020 976.440075096988 99
20294 oLvLwQAwPQcaegfhihjklnmmnnnxgojijxtedxfgg_10012212202001 66567.6508966908 57
20296 oLvLwvAQQQccgghlikmnlmlknnqdafabddhhqhqrr_21012221220101 775.422886503687 47
20298 oLvLwvMQQQccggkmijnmlnlkmnqdaxxbjtdahuqfc_21012221220101 4.06988691951659e7 61
20302 oLvLwvQPQQcaegihjnmjlnmlnmnaglbqmqgcrojvo_10012212200002 5248.82238502083 13
20312 oLvLzMMMAQcbehhkgjljmklnnnxpqvdrrivhdbkjs_10222201111022 616.914385958816 14
20313 oLvLzMMMMQcbehhkgjljmmnlmnxpqvdrrivhhobcn_10222201111020 1212.16333024087 14
20315 oLvLzMPAPQccehfkhgjjmlnnmnuaabasjvvabjjjv_02211100002211 260.281243002246 37
20318 oLvLzvPQQQcbefijnjimlkmnmnxaxwwmwrmddjsjj_01110022222222 4504.80383677844 45
20326 oLvMPLwMMQcbfegfjijmlnmlnnxipltddtccmvvdd_10222211010002 723.998618781895 5
20327 oLvPAPLvQQcccgfeihilkmnmnnhrahhaarqjxhkgb_12220012222110 3095.19552177088 77
20328 oLvPAPwAPMcccgfeihgjkmlmnnqjaqqaajxxaarhw_02221102200221 856.569427713004 339
20329 oLvPAPwAPMcccgfeihgkjmlmnnhrahhaawxxaajqj_12220012211220 5245.77271270171 339
20330 oLvPAPwLMQcccgfeihglmnmlnnhrahhaawwwawwaa_12220012211112 379.171274411962 30
20332 oLvPAPzPMPcccgfeihjkljmnmnqjaqqaaqqqjqqjj_02221102220022 472.615203988373 10
20333 oLvPAvwMQQcafeggkkjmnnmlmnjaagjqonmmuuoqq_20021121000100 723.998618781895 5
20335 oLvPAzvAQQcccgfefkjlknmnmnqjaaawgbqsaawgw_02221102222111 1877.59091592018 117
20336 oLvPAzzMPQcccgfefkijmlnnmnhraaasbjgaaqrrg_12220012222111 567.357801876422 137
20341 oLvPLLAPPQcccgikjijlnlmnmnqjawaawetajfsjj_02221101122222 5074.04245781091 55
20343 oLvPLLQLAQcafegjkhilmmlnmnnxxkaaaaaaaxxnk_10012212200111 1022.93957647287 6
20346 oLvPLLwPQQcccgikhmjmlnknmnqjawantqxmjssnb_02221101122022 512201.425675020 85
20347 oLvPLMALMQcccgihjhimknlmnnqjawwawwajxjjqh_02221101122220 805.008443216329 73
20349 oLvPLvMAQQcafeglimjjknnmlnnaakqagvvciicjq_10012212200021 18112.7878059765 131
20352 oLvPLzMPAQcccgiihlljkmmnmnqjawrnuqqqjsqbj_02221101122020 1332.39601769652 31
20357 oLvPPMPLwQcccgehfhjiklnmmnqjaqwgwqhllaakr_02221101221102 1215.41464582812 85
20361 oLvPvAAQAMcccghihikljlkmnnqjawrwwxxqbgxqj_02221101122202 788.419064035547 83
20362 oLvPvAMzQQcccgihijlmmnmlnnhrasssxhxbsffjj_12220010022222 590663.278710207 59
20363 oLvPvLAAQQcccglkjmjllnjnnmhraaaahqhhaqbgr_12220010022222 1957.43718923087 10
20366 oLvPvLAPQQcafeklhjmnmlmnlnjqqaaaggksjgsss_20021121010010 1003.32010442373 21
20367 oLvPvLAQAQcafeklhijmjmnlnnnxxaaaaknknqnha_10012212200001 2024.24741601408 27
20368 oLvPvLAQQMcafeklhijmjmlmnnnxxaaaaknknknxk_10012212200001 1022.93957647287 6
20369 oLvPvLAQQMcccglkjljkmmkjnnqjaaaaxqqxxqqxs_02221101122220 440.491594820009 28
20378 oLvPvLQwQQcafeklhjimnmnnlmnxxaaaxaaahqanx_10012212200011 1161.56805308793 11
20379 oLvPwLAAMQcafegjkililmmnmnjqqgaaakssxhqaj_20021120100022 997.670814162875 113
20382 oLvPwLAQMMcafegjkilikllmnnjqqgaaaksjssqqj_20021120100020 1308.60321383451 85
20384 oLvPwLQLAQcafegjkihlmknmnnjqqgaaaqhxsqrjj_20021120100222 2655.73587570487 39
20385 oLvPwLQLAQcafegjkihlmmlnmnnxxgaaxahqaxxbk_10012212000111 871.430442749718 9
20388 oLvPwLwPQQcafegjklknmlkmnnjqqgaasjisbssiq_20021120100101 820.888996427115 97
20391 oLvPwLzQPQcccgfjikkmllmlnnhrahaxmuxfoofxw_12220010222221 809.788694730728 73
20392 oLvPwPLwQQcccgfhjlklkkmmnnhrahjahhwfojraw_12220010222221 856.658455904818 99
20398 oLvPwwMAQMcccgfhijjklllmnnhrahkathhwfrhhr_12220010212212 691.102983932758 55
20402 oLvPwzwQMQcccgfhjkilmknmnnqjaqraqqbrsqwxx_02221101222220 2.93785947709993e6 67
20407 oLvQLvvQQQcadfeekmjknlkmnnnaaajqasaqqqkkk_10012200001111 1173.61808387125 61
20409 oLvQvLAMPQcadfekihjlmnmlnnjaaaqssjudxllso_20021100000222 1690.41257155280 14
20411 oLvQvPvAQQcadfeijlkjmnmnmnjaqqaaqqsxhjjjj_20021100001122 1327.57085244040 19
20412 oLvQvPwAMQcadfeijhkljnmnmnnaxxaajxanvcnnw_10012200002111 26097.8758915278 31
20413 oLvQvPwwQQcadfeijhkjnlmmnnnaxxaajxnxnngnk_10012200002111 1175.30751314241 22
20414 oLvQwAPLAMcadfedghijkllmnnnaxxnaahhaasqqj_10012200110020 1708.53522585153 153
20415 oLvQwAPLAMccdcfehgijlklmnnqjjqqaaxxaarhhr_02221122002212 43785.9936156496 615
20416 oLvQwAPLwQcadfedghijklnmmnnaxxnaahhaaqqjj_10012200110022 473.032900038444 9
20417 oLvvAAAAMQccgfijhikjmnlmnnhahwkrwtranfgjj_12220011101221 389.872963608343 13
20418 oLvvAAALQQccgfjhihjnklmnmnqaqwsjsjaqbroro_02221100012222 942.480470942330 47
20419 oLvvAAAzQQccgeihijjnlnlmmnqahsfsjjaxoffof_21012221120000 498.685913544629 21
20421 oLvvAALMQQccgfhjhinjlmlnmnhhhgorwhgikkvbr_20102110020222 617.654492399325 12
20423 oLvvAALPQQccfehillknkknmmnliignxiitlihhrb_12000011212222 414.675216139804 14
20427 oLvvAAMAMQccgeihikljmkmnnnqahsfsqqjahojss_21012221120000 424.685576447970 17
20428 oLvvAAMMMQccgehiikljmkmnnnhaqgrrxxwaqwknb_20102220021111 534.694918833515 15
20430 oLvvAAMPAQcbhigikjjkmlnmnnhhhgrhgvqilfbbf_12000012211100 965.693770684499 77
20431 oLvvAAMPAQccgehiikmjmllnnnhaqgrrxhwhqbrrg_20102220021111 492.249959573837 40
20433 oLvvAAPLQQcbhighhjlkmnnmmnhhhgnngiexxgcnr_12000012212200 594.342767985083 4
20434 oLvvAAPLQQccgfheklmnjjnmnmhhhgjaahhgjrrrr_20102110020022 406.094295005497 5
20435 oLvvAAPMQPccgfhiklkjmjlnnnhhhgrxaxwagqqqx_20102110020012 526.998102459961 4
20436 oLvvAAPzQQcaggijhjknlkmmnnngbjhrteaxjnnkk_10012212200000 2259.70601561968 47
20437 oLvvAAQLAQcbgiihghklmknnmnxhanvnnaaahnwsr_10222211110220 455.240898894229 30
20438 oLvvAAQLMQcbhigikijmklnmnnhhhgrhwgixafccc_12000012211000 839.133351219204 11
20439 oLvvAAQLMQcbhijikiglmnlmnnhhawghgwaxqgrff_21112200200112 354.493681666767 9
20441 oLvvAAQwPQccgffjjhiknlmmnnqaqbrrffdtfjkkv_02221100012111 761763.238555166 35
20443 oLvvAAvQQQccgfhjknlnkjlmmnhhhgoxtmtigirbb_20102110020220 864.056007681627 23
20444 oLvvAAwPQQccgfijhjmmlnnmlnhahwkrraapuvfvf_12220011101222 786.150239191829 34
20446 oLvvAAzMQQcbhighhkjnlmmlnnhhhgkktvqihffgv_12000012212220 731.911042219437 29
20447 oLvvAAzMQQccgfhikmjnjlmnmnhhhgrxhwagqwrgg_20102110020021 526.998102459961 4
20449 oLvvALAAQQcbhihhlkmllknmnnhhhrwhaiqxthhgb_12000012212122 761.010534062520 8
20450 oLvvALAAQQccefhijkmnmlkmnnhuhjjfdeaeqhsfj_20102110021001 668.862587286768 46
20455 oLvvALLQQQcbhiiiklnlmmknnmxxavvuumudldlsj_01110022022222 1539.62215196092 23
20456 oLvvALLQQQcceglknjkmlnjmnmumhadlvulpurmvr_02211100102200 2711.82176309200 33
20461 oLvvALPMQQccefgjmklklnlnmnhuhvfaalpumqdrn_20102110021002 720.654534902447 111
20462 oLvvALPMQQccefglhklmjnkmnnhuhvufadmgllfjs_20102110021001 1243.99002005842 37
20463 oLvvALPMQQccgfgkjklnlmlmnnhhhsifalhuuqlnj_20102110021022 773.978088869189 4
20464 oLvvALPPQQccefglhjkmnlmnlnhuhvufwpmaitgjf_20102110021001 1492.38535526523 33
20466 oLvvALQAPQccefhilkjkjnnmmnhuhjjudkagmcfjc_20102110021011 779.681772493468 17
20467 oLvvALQLQQcbgijghjlnkmmnmnxhannnnaxhhnknv_10222211110020 539.484198280000 29
20470 oLvvAMAzQQccgeihikmnnklmnmqahsfshhahhxooo_21012221121000 1153.99913344822 4
20472 oLvvAMLAQQccgeihkhjlmlnmnnqahsfasjiaaoksj_21012221121112 799.904057880821 55
20473 oLvvAMLMQQcbgigjhmjnklnmnmhxagrruwqhewcsc_12000011112112 892.841671182728 12
20474 oLvvAMMQLQccgehhkkljlnmnmnhaqgraqawdaugrn_20102220020021 312.944643894193 53
20476 oLvvAMMzQQccgeihikmnmknlmnqahsfsalaahtggs_21012221121110 24.9197502697329 13
20478 oLvvAMPLQQccgeihkkmnlmklnnqahsfhaiqiahajs_21012221121112 875.351692425600 27
20479 oLvvAMQLAQcbhijhhkglkmnmnnhhawrwawlhhnfjj_21112200201222 378.266083026840 29
20480 oLvvAMQLPQcbhighhkjklmnmnnhharrwaraqqgrwg_21112200201111 723.998618781895 5
20481 oLvvAMvQQQccgehhljmnkmnnlmhaqgrpwdtiihsco_20102220020001 791.853956767080 21
20482 oLvvAMwPQQcbgiijgmklnnmnlmxhannnixmahinsb_10222211110112 468.165501811031 47
20485 oLvvAMzPQQccgeihknjmlklnmnqahsfhhjmihaowo_21012221121100 788.791710901124 29
20486 oLvvAPAwQQcbhiihhijmnlnmmnhhagrwgkxxjrrgg_21112200200022 593.266358399184 13
20487 oLvvAPAwQQcbhiihhikmnlnmmnhhagrwgpxxerrgg_21112200200022 593.266358399184 13
20489 oLvvAPAwQQcbhiihhikmnlnmmnhhhrrwwaxhhgrgb_12000012212202 1989.60584529854 4
20490 oLvvAPAzQQcbhiihhiklnmmnnmhhagrwgddxhgrgb_21112200200012 1965.57084172861 11
20491 oLvvAPAzQQcbhiihhiklnmmnnmhhhrrwwpehhggbb_12000012212222 537.356704151475 5
20492 oLvvAPAzQQcbhiihhilknmmnnmhhhrrwwithhggbb_12000012212222 537.356704151475 5
20497 oLvvAQLAQMccgfhjjkllkmjlnnhhhgrvaaqqagnhw_10001221110021 2549.09626596111 159
20499 oLvvAQLLQQcbgigijhjmknlnmnhxaggrrwxescsrn_12000011111102 626.979060019178 19
20500 oLvvAQLwQQcbgigijhllnknmmnhxaggrrumxeoosb_12000011111122 636.020991576846 75
20501 oLvvAQLwQQccgfhjjklmnjnmnmhhhgofaahhgrrrr_20102110020022 406.094295005497 5
20503 oLvvAvAQQQcbghgkmnlljknlmntmmsdhlieghptbo_20102100221012 2048.24937288794 19
20504 oLvvAvMQQQccgflihmlnkknmmnhahaggiipexhxoo_12220011102222 396.367607159328 23
20505 oLvvAvPQQQcbhghjkmllmjknnnhhekgalhdhstrcj_12000012212112 1066.07423049685 87
20506 oLvvAvPQQQcbhghkmnlljmnkmnhhekapthdvuihjc_12000012212112 2701.99962990372 6
20511 oLvvAwLQQQccgfhmnmkmnjlklnhhhgaatttpgqqfs_20102110020000 1612.55449660325 59
20512 oLvvAwMAQQccgeijkhlmlnmmnnqahsbasqmmhxgwk_21012221121000 1062.56483392501 30
20513 oLvvAwMMQQcbgiglhmjmkknlnnhxaghruwmmuxcjs_12000011111112 876.504331761802 91
20515 oLvvAwQwQQcaigghkljmnmknmnjjjjkxaaxaosnkn_20021121110000 661.513089209746 37
20516 oLvvAzAPQQcbghjgimjllmknnntmmjsjlrhxpwrrs_20102100221121 29410.6969726353 49
20522 oLvvAzzQQQcaefgmkljlkjmnnnnvvvaxqxqxxnvnn_10012212200002 3022.60631092962 12
20523 oLvvLAAAQQcbgghjgjjklmnnmnxxnnnkrwfxaakbk_01110022020112 721.209126662237 53
20525 oLvvLAAMQQcceihhkijklmnmnnhhwrrjggweamwwv_12220011110200 843.852577573086 31
20529 oLvvLAAQPQcbgghjgjjmlmlnnnxxnvvkgbheeqakk_10222201010111 842.998813758711 7
20531 oLvvLALQQQcbggjginmkjnlmnmhagrgflmffuqecj_12000012211211 7788.81415936583 37
20533 oLvvLALQQQccehijhmkjnlmlnnhaggvcprjthahoo_20102220011000 4596.71154341928 19
20534 oLvvLALQQQccehijmkkjnmllnnhaggvxvwwllhhcc_20102110022000 6917.22302497434 65
20539 oLvvLAMAQQccghihjjmjkllmnnptgnrkvigrmukrk_10221220110001 1153.99913344822 4
20541 oLvvLAMMQQccehigjkmlmnlnlnhaggvvvdlmehehr_20102110022002 1411.95001221717 71
20544 oLvvLAMPQQcbggilgjkknlnmmnhagohgkkfdmaqnj_12000011122110 1578.37803836958 39
20545 oLvvLAMPQQcbgkhjlmmjliknnnxxwvvaeubdjjifb_10222201010001 1860.71047670337 85
20550 oLvvLAMQMQccehijjlmlmkknnnhaggvvaappgvivv_20102220011002 362538.226894919 27
20551 oLvvLAMQMQcceihhjiljkmnmnnhhwrrvgegwhmfbb_12220011110220 963.274209216433 29
20554 oLvvLAPAQQccefgmllkknlnnmmhassaaewwaexqaa_20102110022001 1323.13476160567 67
20557 oLvvLAPMQQcceihjkhlnjlmnmnqqofgbfqlfphljr_21010201102011 1153.99913344822 4
20562 oLvvLAPPQQccgfihjmnkmlklnnhtsrrveuwedfdfc_20102110022100 1311.95417568284 53
20567 oLvvLAQLQQcbgihjkljmnknmmnxxjvvfanaawxxfo_02220010101222 1561.89980690536 9
20571 oLvvLAQMMQcbgjhjhlikmnmlnnxxnvvnafsahhtvf_10222201010022 471.028049450590 77
20579 oLvvLAzQQQcbigigjknlnmlnmmluggcbvlhadddxs_02211000020212 3359.01185408767 47
20583 oLvvLLAQQQcbihjllmnjmnkknmhlvjdapqklpfvef_12000012211222 582.687120888079 6
20584 oLvvLLAQQQccehklinmjmkjlmnqqfgmjxxshfkmfn_21010201102221 3334.36836265348 67
20585 oLvvLLAQQQccehmkinljlkjmmnqqfmbjxhsxfkmon_21010201102221 2747.02206634436 63
20587 oLvvLLAQQQccemgllmkjkjmnnnhalvddhwwwwhaas_20102110022110 895.346033683451 14
20593 oLvvLLMQQQcbihjmhjklmklnnnhlrgikvbpdfiabc_12000012211212 4831.89880328328 28
20595 oLvvLLMQQQccehjjhnlnklmkmnpdrvvraadwexsgk_10221220110220 969.998969071069 3
20596 oLvvLLMQQQccehjjhnlnmlkmlnharvvraadpavmuj_20102220011110 1412.41301289428 13
20597 oLvvLLMQQQccekjjhilnnlmnmmhasvvrraqqamlug_20102220011111 1127.63946327594 34
20598 oLvvLLMQQQccemkinmmlnjklnlqqigrmlehuwflmm_21010201102220 875.957097564772 83
20599 oLvvLLMQQQccemkjlmlkjknmnnhalcvdiawwwuhis_20102110022112 487.467254364423 47
20600 oLvvLLMQQQccgkkljnlnmlmnmkhtrsivtahlpuuqf_20102110022102 749.664628114822 105
20601 oLvvLLMQQQccglmhihlkjnmnmnhxhxgwgarrqqqqr_20102220011100 1201.80596448215 5
20608 oLvvLLQAQQccehjijhinmlmnnmharvrvrramuuugg_20102220011111 616.674026470480 53
20612 oLvvLLQPQQcceilkjikljmnmnnqqjarvfslfmaqff_02221100001221 684.841604592169 17
20614 oLvvLLQQPQccgkkhijllnlmknnhtrsjjvdaaaqffj_20102110022101 561.336462225533 44
20616 oLvvLMAQMQcbigkjljjkmlnmnnlugovmrbnlladgo_02211000020022 2220.31938586093 13
20619 oLvvLMLQQQcbggjgmjklknmnmnhagwgtkkufitujc_12000011122122 29323.9767829251 21
20623 oLvvLMQAAQcbggiilgkjkmnmnnhagrragfkftqrnk_12000011122220 952.262431755038 67
20624 oLvvLMQAPQcbggkklgijmlnnmnhagrragfkaqaakf_12000012211200 1293.06801176647 33
20625 oLvvLMQLQQcbighjlkmnllnmnmtxggvhvaaihmmmm_20102100222011 166.602030220978 5
20626 oLvvLMzQQQcbighjnmnmnklklmhlgrriipepfuvuj_12000012211122 673.753827681867 32
20638 oLvvLPPQMQcaghijijkjmlnmnnjbkkdkaquqssvjk_20021121110000 1413.12802504932 41
20647 oLvvLQALQQccghjkijmlmknlnnlqgrrnritpfqibw_12000011211220 216.569964530849 11
20651 oLvvLQLMQQccehihjijknmlmnnqqsjfkjsfqhhnnc_21010201102111 1156.49841041835 49
20652 oLvvLQLMQQcceihhjhkjnmlnmnqqoffkfffqhhvvc_21010201102111 836.428835156355 27
20661 oLvvMAALQQcbhgghhgjmnmlnmnxxxnnkkkaaknkkk_01110022001122 1022.93957647287 6
20662 oLvvMAALQQcbhgghhgklmnmnmnxaxnvvkeeaakkkk_10222201001111 723.998618781895 5
20663 oLvvMAALQQcbhgghhgklmnmnmnxxxnnkkxaaakkkk_01110022001122 1022.93957647287 6
20664 oLvvMAALQQcbhgghhglkmnmnmnxaxnvvkiiaakkkk_10222201001111 723.998618781895 5
20666 oLvvMAAwQQcbhgghhglnkmnmnmxaxnvvkhhqankvk_10222201001112 1488.42019087339 4
20667 oLvvMAAzQQcbhgghhgjnmmnlnmxxxnnkkfxakvbck_01110022001121 871.430442749718 9
20671 oLvvMLAQPQcbhgilkkmlmjnknnxaxnaxetxtjmpvj_10222201001010 541.652690807329 25
20674 oLvvMLMMQQcbifggkmjljnmlnnhqhcnaeraftjckk_01110022001221 2298.02981890717 54
20678 oLvvMMQLMQcbhggjkgijlnmmnnxaxnkakksuwvvww_10222201000002 381.456555732307 31
20679 oLvvMMQMLQcbhggjkgiklmnnmnxaxnkakkxuxwwbj_10222201000022 497.398288589169 15
20680 oLvvMMvQQQcbhggjmklmnjlmnnxaxnkmxamujmfvf_10222201000000 696.412243012819 79
20682 oLvvMvAQQQcbhglknmmnmkllnkxaxaxpeuleeluet_10222201001011 319.417340365646 4
20685 oLvvMwMAQQcbhgglgklmlknmnnhhaghguumulxurg_12000012221110 834.434144621533 49
20686 oLvvMwQLQQcbhgglkginmjmnmnhhagaagjahjrwrw_12000012222200 473.573217840726 5
20687 oLvvMwQLQQcbhgglkgjjnmmnmnhhagaagsjahrwrw_12000012222200 473.573217840726 5
20689 oLvvMwQPPQcbhgglkgmmkkmnnnhhagaaghuddmasf_12000012222211 871.576629864867 3
20690 oLvvMwQPQPcbhgglkgjmlkmnnnhhagaagsquuhrrs_12000012222200 551.007003096824 59
20692 oLvvQALLQQccgfehilmnlmnmnlhhhagghaagrrwwg_20102110000211 397.997487421324 2
20694 oLvvQALLQQccgfehilmnlmnmnlhhhagghhhgwwwwg_20102110000222 397.997487421324 2
20696 oLvvQALLQQccgfehilmnlmnnmlhaaagghaagrrrrg_20102220000111 97.9897948556635 2
20698 oLvvQALLQQccgfehilmnlmnnmlhaaagghhhgwwrrg_20102220000122 481.997925302273 2
20700 oLvvQALLQQccgfehilmnlnmmnlhaaagghaagwwwwg_20102220000111 97.9897948556635 2
20702 oLvvQALLQQccgfehilmnlnmmnlhaaagghhhgrrwwg_20102220000122 481.997925302273 2
20704 oLvvQALLQQccgfehilmnlnmnmlhhhagghaagwwrrg_20102110000211 397.997487421324 2
20706 oLvvQALLQQccgfehilmnlnmnmlhhhagghhhgrrrrg_20102110000222 397.997487421324 2
20707 oLvvQALMAQccfeghijllmknmnnliiqgneipefagqt_12000011222200 976.720402249080 19
20708 oLvvQALMAQccfeghikllmmnmlntheegcalxqvqnvs_01120002021110 573.991022595524 89
20710 oLvvQAPLAQccgfehijklmllnnnhhhaggaaaarwhqx_20102110000112 481.997925302273 2
20712 oLvvQAPLAQccgfehijklmlnlnnhaaaggaaaararqx_20102220000112 97.9897948556635 2
20714 oLvvQAPLMQccgfehijklmlnlnnhhhaggaaaawhrxq_20102110000112 481.997925302273 2
20715 oLvvQAPLMQccgfehijklmnmlnnhaaaggaaaaxrruu_20102220000111 164.999153147540 11
20723 oLvvQAvQMQccgfehijmlklmnnnqaaassqhxakkaaa_21012221100002 782.237978936782 5
20724 oLvvQAvQMQccgfehijmlkmlnnnqaaassqhxannaaa_21012221100002 782.237978936782 5
20725 oLvvQLLQPQcbgihiihklmknnmnxqaqvvbumjoaxfx_01110022022220 501.440779278665 18
20727 oLvvQLMLQQccgefjkllmnlnmmnqaxxhhqahhafssf_02221100022211 1989.60584529855 12
20730 oLvvQLPLQQccgefjhimnnmmllnqaxxhffhhfssjss_02221100022211 5274.34213507258 8
20732 oLvvQLvQQQcbhigijnmjlklnmnhaaasahtiqjjooo_12000011121222 1106.08941472351 31
20735 oLvvQvQAPQcbhigkjljjnmmnnmxaaaaaaxahhvvnn_10222211100000 526.998102459961 4
20736 oLvvQvQAPQcbhiglkjjjmnmnmnhaaaaaaahaarrrr_12000011122200 61.9838667696593 2
20737 oLvvQvQAPQcbhiglkjjjmnmnmnhaaaaaaahaawwww_12000011122200 61.9838667696593 2
20738 oLvvQvQAPQcbhiglkjjjmnmnmnhaaahhaahaarwrw_12000011121100 397.997487421324 2
20739 oLvvQvQAPQcbhiglkjjjmnmnmnhaaahhaahaawrwr_12000011121100 397.997487421324 2
20740 oLvvQvQAPQcbhiglkjjjmnmnmnhhhahhaahaarrrr_12000012221100 253.996062931100 2
20741 oLvvQvQAPQcbhiglkjjjmnmnmnhhhahhaahaawwww_12000012221100 253.996062931100 2
20751 oLvvvAMQQQcbgkhljlmjjknnmnhggwgvvikkfqmtj_12000012211121 549.177024156167 7
20752 oLvvvAMQQQcchjhkjmhlnmnmlnqsvfbvasjlixmrx_21012221102011 8418.88334361178 6
20753 oLvvvAMQQQcchlkijkhnjlnmmnhgoswvsfingtaao_20102110022200 13485.8629254086 10
20754 oLvvvAPQQQccfkhjnlnmjklmnmhsfrvakeeggguhd_20102110022210 5552.63999975043 15
20757 oLvvvAQAQQcclhkhkmjnlknnmmqwswsrdcqjjqqdq_02221100001122 969.998969071069 3
20758 oLvvvAQMQQcajfkmjminljlmnnnpoiaaxftxexbsr_10012212222002 1153.99913344822 4
20759 oLvvvAQMQQcbjkihmlhnkmlnmnxvjfvargafxbxax_01110022020211 535.139630979114 5
20760 oLvvvAQMQQcblhjigmnkknnmlmxkvvnniasfhaift_10222211110012 410.335969552755 8
20762 oLvvvAQMQQcclgmiljlkjnjnmnqwvdsjvjjfifeuf_21010201122212 1150.25843900407 91
20763 oLvvvAQMQQcclkmiljmmnjkjnnqwkisjvletfffll_21010201122222 731.582671085829 61
20764 oLvvvAQPQQcbghjlmljjnkmmnnxnnnnawrwpfxapx_01110022020211 1051.92684929736 63
20766 oLvvvAQQMQcclgmiljklmkjnnnqwvdsjvnjiffdms_21010201122212 1328.53636724071 33
20767 oLvvvAQQQPccfimgjlmkjklnnnhsrlvvkhwwwgqqr_20102110022210 842.998813758711 7
20768 oLvvvLQQQQcbgjkglmnllknmnmxbvnbruxnffduul_10222201011100 690.009408840393 26
20769 oLvvvLQQQQcbighkljmnmknllnxsnngrndalfuwfs_10222211110010 1153.99913344822 4
20775 oLvvvMPQQQcchglkjmkjnmlmnnhgknkvhwwlughhq_20102110022200 533.252200019366 10
20776 oLvvwAAAQQccghkjkhmnlknnmmhagoooraaigxqkn_20102220022001 276.954715540030 18
20778 oLvvwAAMQQccgkjhjllnmjnnmmqaggfgaddlfdahb_21012221122111 26.7241278636872 13
20780 oLvvwAMAQQccgkjhllhlmnmmnnqaggfhasdlamlhx_21012221122110 314.960075548869 10
20781 oLvvwAPPQQccgjiiknmlnnkmlmqasssjqqaaaspts_21012221122000 556.957578072273 9
20782 oLvvwAPQAQccgjiikhimlknnmnqasssjffqasafso_21012221122001 364.975460429750 5
20783 oLvvwAPQPQccgjiilhimkmlnnnqasssxffqspqtfj_21012221122000 4596.71154341928 19
20784 oLvvwLAQQQccghhmhikjnmmlnnqaffaffffhhhhcv_21012221122111 80.0254604238640 3
20785 oLvvwLAQQQccgihmihkjnmmlnnqajfajjsfhhhhnk_21012221122111 80.0254604238640 3
20786 oLvvwLAQQQccglhmhilkjnmmnnqaqfaffqffhhhho_21012221122011 196.134107429500 7
20788 oLvvwLPQQQccghmnhinkjlmmlnqafaqffqffhhhho_21012221122110 84.0002885878145 7
20790 oLvvwLQPQQccghhmlnnkjnlmmlqaffaaqaffahhhh_21012221122110 146.739319111841 3
20792 oLvvwLQPQQccgihmlnknjnlmmlqajfaqqshfhxhhh_21012221122110 146.739319111841 3
20793 oLvvwLQPQQccgiimlnjknnlmmlqajjaaqssaaqqqq_02221100011222 321.996894379985 6
20796 oLvvwLQQPQccgiimlgjknlmmlnqajjaajssaqqqqj_02221100011222 321.996894379985 6
20797 oLvvwMAQMQccgikjlihklmnnmnhawjsaggrihllob_12220011100220 734.427595990484 15
20798 oLvvwMQMQPcahijghjkmlmlnmnnkjiksixtxtcxcn_10012212220021 1160.82946985046 111
20799 oLvvwMQMQPcahjhgihklmlmnmnnkejkjjxxpcbxcn_10012212220021 950.399776509922 99
20800 oLvvwMQwQQccghihlkijmnmnnmqassfagsfhtatsg_21012221122110 29.3190365013944 13
20802 oLvvwPzQQQccgijihikjmnlmnnqasjsffjjqhqjjf_21012221122000 818.562194791231 19
20806 oLvvwzQPQQccgilimnjnknmlmlharxrxhwawaqqhh_20102220022111 526.998102459961 4
20807 oLvwALAAPQcaddhgjkilnnmnmmnanjsaqqamuqqmu_10012222000022 501.823349436214 9
20809 oLvwLAPPPQcadighhljmknmlmnjahkkkqhvcancnj_20021111000002 501.543173716178 71
20810 oLvwLLAAQQcadhkhlkljnmnmnmnajajaqtfffoffs_10012222000010 3889.10685427086 8
20811 oLvwLLAPQQcbefkllmlnnkmnmkhahxxaaaahqhhhq_20002211110000 903.490149634370 7
20812 oLvwLLAPQQcbeflkilknnmnlkmhahhhoqqahxhqqj_01110000002221 1078.63965235244 10
20818 oLvwLLQLQQcbefklhimmjmnnlnhahxxckahvhacvn_20002211110000 781.250289398525 9
20822 oLvwLvQQAQcadiklmklmjljnnnjahxahqqqhqsqhh_20021111000001 282.003596620872 5
20824 oLvwLvQQQPcbefklijiljmmnnnhahaakkkakhhhha_20002211110002 419.004807513029 7
20825 oLvwLzMQPQcadhigmlkjklmnnnjakmnaaalcnnmdd_20021111002002 969.998969071069 3
20830 oLvwMPLLQQcbegfggillknmlnnhehprwfxwcwwbnk_21112202211100 10929.0172170663 9
20831 oLvwMPLzQQcbegfggimlkmmnnnhehprwfhwcrwwrw_21112202211101 2493.87531237526 13
20836 oLvwMPvQAQcbegfggkjlmlnlnnhehprwqxxawabti_12000022211012 782.237978936782 5
20843 oLvwPMwMAQcbehfgijllkknmmnxdamvvaihhrmwkn_10222211102201 1042.68573622069 57
20844 oLvwPMwMMQcbehfgijllkknmmnxdamvvaihhbmwkn_10222211102201 2454.93030350645 15
20848 oLvwPvAPQQcbehfkkjlnkmmnnmxdamaddmxmxvvcc_10222211100000 321.996894379985 3
20855 oLvwvAPMQQcadghhmljmnmklnnjakkkqqkkscjvjk_20021111000000 1100.73558268226 29
20856 oLvwvAwQQQcadhgimkmjmlnlnnnasjtmxmvjnnojk_10012222000010 23939.9480293719 41
20857 oLvwvAzQQQcadhgjmkmjnlmlnnnasjtuxuckkfojk_10012222000010 2741.65420292410 47
20860 oLvwwPQPwQcaddjikijjilmnmnjajaaaxqqxahhjj_20021111000022 1989.60584529855 6
20862 oLvzAPvMQQcccfejimkjnlnlmnhrhhaaaarrrrwrr_12220011220202 2415.00768267241 14
20863 oLvzAPwAMQcccfejihlkjmnmnnqjqqaavqasqahhk_02221100221200 18136.5491587343 23
20868 oLvzLLQPQMccchlkhjimkllknnhrwaawwwhhhhhhw_12220011002221 2091.64596790887 6
20869 oLvzLvQMQQccchkljhnmklmknnhrwaqwwaxhhhhww_12220011002220 3314.22142609270 25
20871 oLvzLwQPPQcccjggklijmnmnmnqjwooqxffxqwbfw_02221100112222 190000.225880750 67
20872 oLvzMLAPQMcccfhjkimljkmmnnhrhwaqwahxxbwhw_12220011022201 2802.46749209229 13
20875 oLvzMvQQAMcccfijkhljkklmnnqjqwadcxhdqqqqj_02221100122202 3636.80439871583 115
20877 oLvzPLwPQQccceggjjnjklmnmnqjqooqutqhrgfjj_02221100122221 36597.5012083871 201
20881 oLvzvAMAQQcccjijmkhmmlnnlnhrsssexcehhxbof_12220011002222 2176.23176319623 103
20885 oLvzwLPAQQcccfklhkmnmjlnmnhrhapwpplhqsbob_12220011022220 1288.71657190378 25
20891 oLvzwzwQQQcccfiklkjmlnnmlnqjqraxhdaqisssv_02221100122211 14149.9607795068 37
20906 ovLAAAvLQQcecfefhgjmknlnmnccacxacoajhfhho_01111000222200 842.998813758711 7
20907 ovLAALLAMQcecfgfhlijmnmlnnccaxlvmrbannonb_01111002222211 511.556422162288 59
20913 ovLAAMwvQQcecfgfgihmklnnmnccaxllkkrnwhakh_01111002211110 1124.38091090788 5
20915 ovLAAMzvQQcecfgfgijklnmmnnccaxllkukkbggbw_01111002220011 582.161492711232 47
20917 ovLAAvAMPQcecfgfijilkmnmnnccaxlnnrqmvcbww_01111002222111 3483.63932437324 55
20919 ovLAAvLAQQccdfegkjmjlnnlmnffafqppxpqosjfw_02222001111222 1643.47252874379 9
20920 ovLAAvLMQQccdfegkjmjnlmnnmffafqppxphjfowf_02222001111222 14616.2761638164 27
20921 ovLAAvLPQQccdfegijnlkmnmnmffafqbpaqvjsjwf_02222001111222 1857.66412628866 79
20922 ovLAAvLPQQccdfegliknknmmnmffafqqgiacsjjrf_02222001111222 3289.11676142971 79
20923 ovLAAvMAAQccdfeghlikkmnmnnffafqrigicsartp_02222001111220 2529.12425319080 37
20924 ovLAAvMAPQccdfeghljlknmnmnffafqripxvsssrb_02222001111222 2206.99954689615 8
20927 ovLAAvMwQQccdfegikjlnlnmmnffafqwpppofsorg_02222001111222 964596.079645219 59
20928 ovLAAvPPPQccdfegjijmlmlnnnffafqebpacsjswb_02222001111222 598.213117759287 32
20929 ovLAAvPwQQccdfegjkllmnlnmnffafqepxxhocsog_02222001111222 4.45739762382657e7 69
20933 ovLAAvzQMQcecfgfiilkkmnnmnccaxlvrmddqcncw_01111002222211 727.183299463726 49
20936 ovLAAwPLMQcecfgfgjkklmnnmnccaxlllplakatot_01111002222001 963.189930225129 5
20937 ovLAAwvPQQcecfeghnkmknmlmnccachasnsnssnvv_01111000221122 482.752990799345 5
20938 ovLAAwvPQQcecfgfgmlnnlmmnlccaxllaxakvkkkc_01111002222100 585.120883789842 19
20940 ovLAAwwzQQcecfgfghjnmnlmmnccaxllkukkgwgbb_01111002221100 902.429861553114 15
20942 ovLAAwzPMQcecfgfgjjkmlnmnnccaxllltlakafpp_01111002222001 366.470993376160 12
20945 ovLAAzMLPQcecfgfhjilknmmnnccaxlqhrqshvrud_01111002222110 238.327764441929 53
20947 ovLALAPMLQccdfhgikjjlmnnmnffaluaaeiajaaja_20000222200002 204.103215994612 9
20949 ovLALAPzPQccdfghfjilknmmnnffaqxphbakhobtt_02222001111220 269.160587713036 53
20953 ovLALAzMPQcedehfihljmlmnnnrgcmifoatfokuut_12020022110020 230.367007232531 21
20957 ovLALLAAPQccdfhgjjiklnmnmnffalfooggqdlrwb_02222001100222 1206.24216041615 11
20958 ovLALLAPMQcecfgjkkikmlnnmnccaxvvrfnahdnnf_10000112211200 590515.655433156 61
20959 ovLALLAwQQccdfigjjiklnmnmnffadfoobbqdlrwg_02222001100222 2307.45999713743 33
20961 ovLALLAzQQccdfigjjkmklnmnnffadfooshbqdwwg_02222001100222 2697.45475577819 59
20962 ovLALLAzQQcecfgijkjmnlmnnmccaxjkrcaxhumnc_01111000022112 1992.69504377497 24
20963 ovLALLLAQQccdfhjhjljkmnmnnffalnroejbquvjw_02222001100120 321.996894379985 3
20964 ovLALLLMQQccdfhgjjlmknmnmnffalfkfiiblidvw_02222001100210 210.848874686629 22
20965 ovLALLLMQQccdfhjkjklmnnlmnffalnnogeihuxko_02222001100112 2524.99960396033 5
20967 ovLALLLPQQccdfhgkmlknlnmnmffalfoqqgxhdhxv_20000222212001 6213.76572357622 63
20968 ovLALLLPQQcecfgiljinmkmlnnccaxjdcsaqgqmfc_01111000022211 1602.07426769330 61
20969 ovLALLLPQQcecfgilkjnjkmmnnccaxjdkkanbxnfc_01111000022211 624.842061240160 13
20971 ovLALLLQMQccdfhgiikmklnmnnffalfsggifqavok_02222001100212 246.389014768250 6
20972 ovLALLLQMQccdfhjijlmmnmlnnffalnsoedimttak_02222001100112 969.998969071069 3
20973 ovLALLLQPQcecfgikljkmnmnnmfrthrfxfshldlrr_20110222211111 809.914430542861 41
20974 ovLALLLQPQcecfgilmjklnmnmnccaxjdecnqlhlxj_10000112211021 129728.360306730 23
20977 ovLALLMLQQccdfhkjhjmnlmnnmffalssrwhhqxxbf_02222001111222 1018.00636864046 31
20978 ovLALLMLQQccdfikjimknnmlnmffadsswhrhqxqbf_02222001111222 4721.59129915852 31
20979 ovLALLMLQQcecfgjkkimknlmnnccaxvvwoanmhnno_10000112211200 1549.39962574951 61
20980 ovLALLPAMQcecfgihikjlmnnmnccaxjvvkkdlhcsv_01111000022221 1.14273531909023e7 73
20981 ovLALLPAPQccdfhglkikknmmnnffalfaoggfumbgb_02222001100222 1283.37852310115 36
20982 ovLALLPAPQcecfgikhjlmnmnnmccaxjrncqlmlufj_10000112211010 624.884053663872 28
20984 ovLALLPLQQccdfhglkjmklmnnnffalfaobabmmmkk_02222001100220 1055.86160406299 49
20985 ovLALLPLQQccdfhglkjmklmnnnffalfaocqbmlifs_20000222212010 2624.06999168894 15
20986 ovLALLPLQQccdfhglknjknlmmnffalfaoafbmmarw_20000222212010 7452.43108973786 9
20989 ovLALLPMMQccdfhglkjljnmnmnffalfaojhjamakv_02222001100202 642.075614113468 22
20990 ovLALLPMMQcecfgihiljknmnmnccaxjvvqnbadkoc_01111000022221 525.386787225434 67
20991 ovLALLPMPQccdfhglkjmkmlnnnffalfaojqblmxgb_02222001100202 210.203666373804 11
20992 ovLALLPMPQccdfhjkijklmnmnnffalnksogtudjfb_02222001100122 254114.525821930 71
20993 ovLALLPMPQccdfhkjhljmlnmnnffalsrrtwhdqxfg_02222001111122 3870.51457760657 77
20994 ovLALLPMPQccdfigkjiklnmnmnffadfjjbrqlxwbn_02222001111220 5749.01791127237 15
20996 ovLALLPPMQccdfhglkimklmnnnffalfaojqbmllnc_20000222212012 2624.06999168894 15
20997 ovLALLPPPQccdfhglhjklmnmnnffalfarwrqqxqgb_02222001111222 563.049760717001 55
21000 ovLALLPwQQccdfhgkjiklmnmnnffalfjjgrqdqrbv_02222001111202 1087.23475692976 8
21002 ovLALLPwQQccdfiglkikknmmnnffadfaobbfumbgg_02222001100222 1260.06944705464 9
21004 ovLALLPzQQccdfhglkjmklmnnnffalfaorabmmlnn_02222001100220 1055.86160406299 49
21005 ovLALLPzQQccdfhglkkjmknmnnffalfaogjhfmbgg_02222001100222 783.849432816876 63
21006 ovLALLPzQQccdfiglkjmkknnmnffadfaojhbfubbg_02222001100222 425.681496357180 63
21008 ovLALLQLPQccdfhgjjhlmmlnnnffalfrrrammtarv_02222001111200 503.777501264901 29
21011 ovLALLvQQQccdfgjilmmnlknlnffaqobeiiiigtiv_02222001111111 523.975130371013 65
21012 ovLALLvQQQccdfgjjnllmknnmmffaqorpeeiwtttk_02222001111111 347.982550780706 43
21014 ovLALLvQQQccdfhgnmjmknllnmffalfpdbibiqqiv_02222001100211 271.392944690222 45
21015 ovLALLvQQQccdfhjjlkmknlmnnffalnoegisiqqnv_02222001100111 1297.99922958352 3
21016 ovLALLvQQQccdfhklinjkmnlmnffalstgiwriiivf_02222001111122 885.249990735473 83
21017 ovLALLvQQQccdfigijknlmlmnnffadfbwrlxextcc_02222001111211 1280.59703146212 25
21018 ovLALLvQQQccdfigjnkmnlmmlnffadfrprilqeeqc_02222001111211 1171.40122858444 13
21019 ovLALLvQQQccdfihlilkknmnmnffadjtbebfqqqvf_02222001100122 255.415519834005 47
21020 ovLALLvQQQccdfijjilmklmnnnffadnobeibqhhnv_02222001100111 1318.12213731974 91
21021 ovLALLvQQQccdfiklilknmnkmnffadstberpiigvf_02222001111122 1966.51362230538 77
21022 ovLALLwAQQccdfhgjiklnmlnmnffalfoggihihlcv_02222001100112 3912.89656843662 21
21023 ovLALLwAQQccdfhgjmkkmnlnnmffalfopgsihplcv_02222001100112 996.814942843234 27
21024 ovLALLwAQQccdfigjlklknmnmnffadfopsibhidcv_02222001100112 5265.94784728520 81
21025 ovLALLwAQQcecfgjklmlknnlmnccaxvveeenqdhxc_10000112211220 13759.7173293282 53
21027 ovLALLwMQQccdfhgjimlnkmlnnffalfrgpiagtebb_02222001111110 1280.59703146212 25
21028 ovLALLwMQQccdfigjlmlkknnmnffadfoppibfhhcs_02222001100112 2210.40514334893 65
21029 ovLALLwMQQcdcefhkjmnjklmnnrbbhsistpbqsbgg_20110222020111 1872.05751357409 12
21033 ovLALLwPQQcecfgjkjinmnlmnmccaxvvcoaimqqng_10000112211220 215539.332687390 73
21034 ovLALLwPQQcecfgkjjinkmlmnnccaxkkcsanhxwcc_01111000022111 8255.91858161916 17
21036 ovLALLwQAQccdfhgjikmlknnmnffalfoggpifascs_02222001100112 1494.93519057142 75
21038 ovLALLwQAQccdfigjimlkknnmnffadfobpibfasvs_02222001100112 2524.99960396033 5
21041 ovLALLzAQQccdfhglikjknmnmnffalfaggjfmqjfj_02222001100222 321.996894379985 3
21042 ovLALLzAQQccdfhglikjmlmnnnffalfaggjquulbr_02222001100222 638.009294660410 75
21043 ovLALLzAQQccdfiglijkknmnmnffadfabjbfuqjfj_02222001100222 195.856273310379 45
21044 ovLALLzAQQccdfiglijkmlnmnnffadfabjbqmdmgw_02222001100222 532.065334827127 25
21045 ovLALLzAQQccdfiglikknmlnmnffadfabsbhqqdfs_02222001100222 669.749925393944 7
21047 ovLALLzMQQccdfhgljnkjkmnmnffalfafagjsqofo_20000222212000 1674.81845092051 39
21050 ovLALLzMQQccdfhjljmnjkmnnmffalnhoutjbehjn_02222001100112 674.655205872934 83
21051 ovLALLzMQQccdfiglikmnmklnnffadfabrpeigxbj_02222001111222 2014.87173864163 18
21052 ovLALLzMQQccdfiglimkknlnmnffadfabxbfhqhfw_02222001100222 948.647187487025 47
21053 ovLALLzMQQccdfiglimkmnlmnnffadfabxbquuulb_02222001100222 793.773805432368 11
21055 ovLALLzPQQccdfhglkmknmnlmnffalfagxshquumb_02222001100222 969.998969071069 3
21056 ovLALLzPQQccdfhglmnjkmlmnnffalfaitjbquahb_02222001100222 321.996894379985 3
21057 ovLALLzQAQccdfhglimjkknnmnffalfagiwrbasfs_02222001111222 420.170553630138 57
21058 ovLALLzQAQccdfiglijkmlnmnnffadfabwrpxipws_02222001111222 726.508963838135 77
21059 ovLALLzQMQccdfighimkklnmnnffadfsbpbfqacon_02222001100212 654.192871227216 24
21060 ovLALLzQMQccdfiglijkmknnmnffadfabwrpgasfs_02222001111222 677.696460540282 19
21061 ovLALLzQPQccdfhjljikjmnnmnffalnhoggjqljno_02222001100112 728.813497875917 85
21062 ovLALMLLQQcecfghjkmnjlnmnmccaxmkdaxnxofkc_01111000022112 453.248020541486 28
21063 ovLALMLwQQccdfghhhkmlnnmmnffaqxjomquajfoj_02222001111120 1435.12935868835 11
21064 ovLALMLzQQccdfghhhklmnnmmnffaqxjoppaajjjj_02222001111100 3088.75758641525 15
21065 ovLALMLzQQccdfghhhlkmnnmmnffaqxjoiiaajjjj_02222001111100 4322.33280888279 8
21068 ovLALMPzMQccdfihgkijlnmmnnffadxfawrxwgbrw_02222001112222 301.078557131021 29
21072 ovLALMvPQQcecfghiinkmllmnnccaxmjsamhxnccc_01111000022111 880.890264650287 9
21074 ovLALMvPQQcecfghilnknlmmnmccaxmjexqmqqcob_10000112210221 13579.8593167337 55
21076 ovLALMzAPQccdfihgkijmnlnmnffadxfabrawfwwc_02222001112200 121.523484163869 19
21082 ovLALPvMQQccdfhigjnmkllmnnffalaffaqhhvfoo_20000222210000 179.353440916081 5
21083 ovLALPwLQQccdfhigjklnmmnnmffalxfriiaqorro_02222001111120 464.755311642252 65
21090 ovLALPzMPQccdfhigkijmnlnmnffalxfagwarfrrv_02222001112200 150.189127918210 19
21092 ovLALPzMPQccdfhigkjmlnmnmnffalafafaxhooon_20000222210000 173.782469812952 16
21093 ovLALPzwQQccdfhigkjlnmnlmnffalafafqxxofoc_20000222210000 400.767479832664 35
21094 ovLALvAAQQccdfhiklkmjmnlnnffaljjebebmaejj_02222001111110 877.734465609940 5
21096 ovLALvAMQQccdfijkjmlnknlmnffadkkopthbuxns_02222001100112 5.03989850823383e10 75
21099 ovLALvLQQQccdfhimiklknmnmnffalstggtfpppvk_02222001100111 723.819669579738 83
21100 ovLALvLQQQccdfhkjiknllmnmnffalnoggithhqvn_02222001100111 1243.62075290592 23
21101 ovLALvLQQQccdfhklikmlknmnnffaloeggetfmhcj_02222001100112 3098.05250742144 43
21102 ovLALvLQQQccdfhklmknjmknmnffaloeeghjtfucc_02222001100112 2229.15378882430 21
21103 ovLALvLQQQccdfhkmiknlklnmnffalotgghtfhuvv_02222001100112 2580.53929893674 87
21104 ovLALvLQQQccdfiilimkmnknmnffadweberpxgxcc_02222001111112 3146.65371963286 91
21105 ovLALvLQQQccdfiimimknlklnnffadwtberqpgpjv_02222001111112 5777.99982692973 9
21106 ovLALvLQQQccdfiklimnkknmmnffadoebehbfmhcc_02222001100112 1094.86640417826 87
21107 ovLALvLQQQccdfikmimlkklnnnffadotbetbfhujv_02222001100112 3893.34916244574 43
21108 ovLALvLQQQccdfikmljnlkknmnffadotejhtbfmvv_02222001100112 870.592776522200 14
21109 ovLALvLQQQccdfiljnjlnkmlmnffadhopjtibqxxk_02222001100111 606.396834356783 34
21111 ovLALvMMQQccdfhjilmmnknlmnffalssedihbqlmf_02222001111112 1297.99922958352 3
21113 ovLALvPAQQccdfhjklmmlknmnnffalooeemtblpmj_02222001100110 421.937837870447 45
21115 ovLALvPAQQccdfhkhjmjklnmnnffalfroejbqucgg_02222001100110 1047.28066955663 71
21118 ovLALvPAQQcecfghijlkmnmlnnccaxvvcqnmlmmsj_01111000022222 1336.19220147188 55
21119 ovLALvPAQQcecfghikjlnkmmnnccaxvvkkxugmojj_01111000022222 1936.38870204574 85
21120 ovLALvPMQQccdfhkhjnlklmnmnffalfrottbhhhvj_02222001100112 1047.28066955663 71
21122 ovLALvPMQQccdfihkjklkmnmnnffadsnostbquvjj_02222001100112 2004.86857199920 41
21123 ovLALvPMQQcecfghimjlnmmnlnccaxvvqnxdmmmmo_01111000022222 558.758026721895 11
21124 ovLALvPPQQccdfhjhijlnnmlmnffalrrgwtixiivf_02222001111112 1160.76133574105 15
21125 ovLALvPPQQccdfhkhijlkmnmnnffalwrgwtbipvjj_02222001111112 3519.03554637151 47
21126 ovLALvPPQQccdfijiimknklmnnffadrwberigpcjj_02222001111112 6705.73915729776 47
21127 ovLALvPQAQccdfhkijiklmnmnnffalksoggtqhvkk_02222001100111 934.080184150038 44
21129 ovLALvPQMQccdfhkhjmljlmnnnffalfroetjqtajk_02222001100112 882.252299853007 17
21130 ovLALvPQMQccdfihkjimklnmnnffadsnobebqhcnn_02222001100111 851.149479632302 22
21133 ovLALvQMPQccdfhjkijkmnlmnnffalkksoghmxfjg_02222001100122 8.87029929931284e6 77
21134 ovLALvQPAQccdfhjkljmlknnmnffalkkhjttsaafg_02222001100122 1082.61837714651 61
21135 ovLALvQPMQcecfgihilkmknnmnccaxsvvqnmgakfc_01111000022221 959.956238589783 67
21136 ovLALvQwQQcecfgihijlnlmnmnccaxsvvcdudmlos_01111000022222 541223.796442441 61
21138 ovLALvwQQQccdfgkjnllmknmmnffaqorpttiweeen_02222001111111 17050.7278161807 43
21141 ovLALvzQQQccdfhkljlmjknmnnffalfejmmjbqtss_02222001100112 597.468733767651 23
21142 ovLALvzQQQccdfhkljmljknmnnffalfefuufbqtff_02222001100112 34792.5466536291 11
21144 ovLALvzQQQccdfhklmnnlknmlmffalfeeietbqtit_02222001100112 260.724462663499 11
21145 ovLALvzQQQccdfhmjnkmjnllmnffalhopgejiqxxn_02222001100111 666.277511735134 17
21146 ovLALvzQQQccdfikjimnklmnmnffadkobepbhhqck_02222001100111 2547.42801004953 46
21147 ovLALvzQQQcecfgkilmjklmnnnccaqwnxxnnlllcc_01111000022221 1756.32091540511 39
21148 ovLALwLMQQccdfihkljnmlmnmnffadxhtrhmmmfkj_02222001111112 786.428476383256 31
21153 ovLALwLQPQccdfghkkllmnkmnnffaqxheeepqptfo_02222001111112 269.123215499670 5
21156 ovLALwPLQQcecfghiljkmnnmnmccaxmndnxmujofo_10000112210010 2024.38986859059 24
21157 ovLALwzMQQcecfghjiklmnmnnmccaqmwnhhlmcooc_01111000022212 6967.74150350440 9
21161 ovLALzPAMQccdfhiljkjmknmnnffalaasefaxooof_20000222210000 478.256819147755 29
21166 ovLALzzAQQccdfhilkmnmmlknnffalaaehampmxff_20000222210010 320.315955379261 35
21167 ovLALzzMQQccdfgilkllmkmnnnffaqxheeeiitqfo_02222001111112 11270.6368634214 15
21168 ovLALzzPQQccdfhijlnkmlknmnffalxrettqdpfvr_02222001111122 1056.36210463563 13
21169 ovLALzzPQQccdfhiljllkmnnmnffalaafqqqdljjg_20000222210011 2195.03084417840 15
21178 ovLAPLMwMQcdcffgghjkmnlmnnnoalusskxmgkovv_02211000021221 321.996894379985 3
21181 ovLAPvAwQQccedgfhkinmlmnmnbwbqqrhgffgwwoo_10202111020211 788.225459468776 15
21192 ovLAvAPAMQccdfhilkjjmknmnnffadaatsfaxooof_20000222210000 493.468362101092 29
21200 ovLAvLPMQQccdfgmljmknlnkmnffafaofhbabhnmx_02222001100022 1.36732849120980e6 41
21205 ovLAvLPQMQccdfhljkjkmlnnmnffajfoofjmblutf_02222001100012 514.624498138869 17
21206 ovLAvLQAMQcecfihkljkmmnnnmfrtrwsfgfhaaddl_20110222221111 411.582670199898 20
21208 ovLAvLQMPQccdfglhijkmnlnmnffafwssfwhdbxib_02222001101122 6000.61275359532 13
21211 ovLAvLQwQQccdfgkklinmlnmlnffafooobahfldfg_02222001100022 612.085025469727 45
21218 ovLAvMPLQQccdfhgljnkjmnmnmffaxfaoarflqxbb_02222001101222 281.630402640155 13
21222 ovLAvPPAMQccdfigljjkmnnmnmffaxfaofwadxqgg_02222001101222 496.328354318314 26
21232 ovLAvvPQQQccdflmkjkmmlnlnnffakhofjttstfxq_02222001100011 761.142551917839 59
21233 ovLAvvPQQQccdfnlkmlnnkjlmmffahnoeseejffxq_02222001100011 862.759484920805 59
21237 ovLLAALAPQccgeggijlknmmnmnjajaaqaqqssfofo_12222010021122 1680.40397905245 17
21239 ovLLAALPMQccghefikljmmnlnnbqundqltxhbpfxa_21111000012112 1297.99922958352 3
21241 ovLLAALQLQcdgeggfijklmnmnnkqnxhhsahhqqaqo_01111222211022 19100.3660019979 11
21246 ovLLALLAQQceedgijklmjnnmmncwvxwgaaxrqwwww_01111222220011 716.246332585865 59
21250 ovLLALLQMQccdgfjjjiklmnnmnnkaacncvvmdqcnv_12020111111002 723.998618781895 5
21256 ovLLALPLQQceedgihjlkmnmnnmcwvxwrghhqqgwwg_01111222220011 3240.40905425767 23
21258 ovLLALPPPQceedgihjkmnlmnmncwvxwrgedttgnsj_01111222220010 3318.06379016210 47
21261 ovLLALvQQQceedgikmjlknkmnncwvxwadwhhmhbwb_01111222220011 3212.63332170780 45
21263 ovLLALwAQQccdgfjilmnlnmnmlwraawrhaaahhahh_10202111111222 238.507552775432 5
21266 ovLLALzMQQceedgilkjmknkmnncwvxweawmhhhfob_01111222220010 842.998813758711 7
21277 ovLLAMvPQQcefdgihjknmllmnnrloqagolxpisfvv_02222100012111 4383.14412267464 69
21279 ovLLAMwLQQcefdgihjnmklnmnmrloqagrxxiicccc_02222100011111 16776.4068401743 55
21280 ovLLAMwzQQccdgffghjnmmnlnmnkaaxnkkxxnnkkk_12020111110022 582.687120888079 6
21288 ovLLAvAMQQccdfgjklinknmmmnvvqqngawmgxihbv_01111220202111 2073.41799992331 59
21293 ovLLAvMMQQccdfgjilkkmnmnmnvvqqngarbaxedgv_01111220202111 11626.6399781077 53
21296 ovLLAvMPQQccdgfklmikmnmlnnnkaakhxnnauaexg_12020111221002 781.821630194195 27
21301 ovLLAvPQPQccfhgjjkmljknmnnfxqdbvsprvgdqmr_20110212022202 2333.46192171152 11
21304 ovLLAvwQQQccdfgjlkimnlnnmmvvqqnaccqxxixqg_01111220000111 1688.03897365382 8
21308 ovLLAvzQQQceedgmkmllnknlkncwvxeaaxxmhmahf_01111222220101 957.438295615319 28
21314 ovLLAwPLQQcdgdhhilmlknmnlnslguiouqqqlpgff_20110210121001 645.153960034192 28
21319 ovLLAzLPQQccdgfhkilmnmknnmnkaaahnxauaegnn_12020111220002 781.821630194195 27
21337 ovLLLAPwQQcefghijilknmnmmnghaherrhfxhepgg_12222110001022 55759.7708458321 35
21338 ovLLLAvQQQccdfigkjilknmnmnvvxtxargxqdcbbv_01111220221111 17908.8330274538 12
21343 ovLLLLAAQQccdfgihljmnkmnmnwrqrcbkkdinqami_10202111111102 2174.76238759842 15
21344 ovLLLLAAQQccdhkljjkmknmnmnwrawwvvgabatpip_10202111111122 1234.41749909703 30
21345 ovLLLLAAQQcefijhiikmklnmnnrdmegrcsefwieav_12020011200120 355425.424917000 53
21346 ovLLLLAMQQcefihliijknmmnnmrdmarrcwwhhhhaa_12020011211122 745.394387630595 45
21347 ovLLLLAPQQccdfgihjlkmnnmmnwrqrcbkggahmmmm_10202111111100 1922.12436071174 7
21349 ovLLLLAPQQceffjliknllmkmnnghhigrjdwwhoulr_12222110000120 3971.52156046566 61
21351 ovLLLLAPQQceffjllnmkkmnnmlghhigvuhjjhulur_12222110000120 527.007350607676 29
21354 ovLLLLLQQQccdhhkjmnkmnlnlmvvxgnwhtvxpkpve_01111220220010 6986.60553332838 33
21355 ovLLLLLQQQccdihlnhmknknlmmvvpgcavavxnxbih_10000111112120 134577.661687960 47
21361 ovLLLLLQQQcegijkklmlnmlknncqxdnngxrxikceg_01111222000211 485.492783406869 53
21364 ovLLLLMAQQcegghillmnmklnnmfxxdjnvtahbfhhe_20110222222101 771.659411676963 12
21366 ovLLLLMMQQccghfhilkmklmnnnnqaagcnkdkklmub_20000212111111 2582.87996143201 7
21371 ovLLLLMPQQccdhgjhnmjkklmnnvvxbwbpqgkkvemo_01111220220010 3872.70132518376 101
21372 ovLLLLMPQQcdefihhijnmnmlmnwghrwwrrxxulbul_21111002202211 1100.33014498740 47
21373 ovLLLLMPQQceffkliknmkjmnnmghhtgsjddvsllaa_12222110000100 10655.0445088559 29
21374 ovLLLLMPQQceffklinimknkmmnghhtgsufdvlfmxx_12222110000100 13657.8974843576 31
21377 ovLLLLMPQQcegghjijnkmllnmngmmxwkwlfmbrhmn_21001002222221 1948.88345761694 17
21382 ovLLLLMQPQcegghjikjmlnmnmngmmxwkgwibieami_21001002222220 15213.8230316320 53
21385 ovLLLLPAQQcegghkllinmmlnnmfxxdfnvbatefhha_20110222222101 13647.0082613969 47
21386 ovLLLLPMQQccdfghjinmklnmmnwrqrbvkqawwlmml_10202111111100 727.833085434809 31
21387 ovLLLLPMQQccdhijkjnmknllmnvvxwwnwahvqkvek_01111220220011 956.281014137697 63
21409 ovLLLLQwQQccdjghilikkmnnmnwrqrrcgcnwppaas_10202111111122 3641.19671019450 51
21410 ovLLLLQwQQcefgjhilkjlmnmnngppigwvgkfhqqpn_21001002112200 69866.3405814872 35
21411 ovLLLLQwQQcefgjkjihnmlnmmnghairrrraashhee_12222110000122 1206.47878033194 29
21415 ovLLLLQzQQccdfkihimjlnlmnnwrqwcbcacvtbhtb_10202111111122 4296.22265563066 71
21416 ovLLLLQzQQccdghjlkmkjnnmmnvvigwwnpvgxxieq_01111220220001 795.861990681901 54
21421 ovLLLLwQQQccdhghmnlmkmklnnwrarraabararbxx_10202111110002 2143.40633732005 11
21423 ovLLLLwQQQcedfglnkmmknnlmlfseokijiijiejes_02222001110011 1286.94748445804 31
21424 ovLLLLwQQQcefgjgnkllknmlmnghaindswwsdusun_12222110000100 377962.701030097 21
21430 ovLLLMLAQQcddhiilimmnlknmnrwhabawqeeubxpn_12020111101220 1033.31607795070 10
21431 ovLLLMLAQQcegifjmilmlnknmnfxielqwapxpfhqo_20110222221000 2504.09734759035 15
21432 ovLLLMLMQQcegifjmikmlnlnmnfxielqwspxdhdqg_20110222221001 2504.09734759035 15
21435 ovLLLMMPMQccdhigjhmjknlnmnvvxtbwbpggtirof_01111220220101 6725.99985132322 5
21437 ovLLLMMPMQcefhgjijlkmlmnnnrqextromghqqxnk_10202111121000 2230.73267085001 67
21447 ovLLLMvQQQccdhihjlmlknmmnnvvxtgwhtxgxpdig_01111220220101 1.40991716435937e9 39
21454 ovLLLMzMQQccdhjikknlmnmkmnvvxpwnnahqqxbgk_01111220220111 11673.3749038310 33
21458 ovLLLPAzQQcdgihjhkllnmknmnnaidlgvueuxnesr_02211001102210 1417.27200480789 17
21459 ovLLLPLPQQcddifhllnkmnklmnrwdawmaeftdwaxf_20110222201100 994212.389824940 17
21466 ovLLLPvQQQceeegklnjjmknmnmfooofppwwiwtecc_02222001111111 80372.8700813730 21
21467 ovLLLPwMQQccdijkhlkmnlmlnnvvpanbanthxixpg_10000111112022 64888.8858887007 53
21469 ovLLLPzMQQccdhjijjnmklnmnmvvmqwwwaivxxebb_01111220220111 723.998618781895 5
21475 ovLLLQvAQQccdhijhlinmknlmnvvmtqgxjuxqorbs_01111220221012 748.334501516285 89
21478 ovLLLvAQQQccdiglkmjnmnklmnvvpwvkacuqxnbil_10000111112120 415086.062239477 59
21480 ovLLLvAQQQcegfhikmlnjlnlmnreegrwccxgwebbh_12020011200110 2963.71805343250 9
21481 ovLLLvAQQQceggmgknjjmnlmlnfxxoogxggfqfssu_20110222222111 25700.7871829813 19
21482 ovLLLvAQQQcegikjmlkjmnllnncqxgngggrwdkctt_01111222000220 5808.52389970994 21
21484 ovLLLvMQQQcefflhlimkjnmmnnghhgjcoojslrrma_12222110000110 13657.8974843576 31
21485 ovLLLvMQQQcefgglmjkkljnnmnghanvwjjjbsdubh_12222110000110 120320.370301107 34
21486 ovLLLvMQQQcefgglmkjjkmnnnmghanvwsssswuuqb_12222110000110 165398.122000013 26
21489 ovLLLvPQQQccdhlnlmmnjnkklmvvmgagaaibxkkrx_01111220220211 588.265398322365 67
21491 ovLLLvPQQQceggglmlkkmjnlnnfxxoossbbfbqfxm_20110222222111 2686.34757693119 19
21493 ovLLLvPQQQceggkllnmjjnklmnfxxfnvakggxsfsd_20110222222110 953.883165339247 9
21494 ovLLLvPQQQceggkmlkmjjnklnnfxxfjvgfggusfeu_20110222222111 774.629571590137 21
21495 ovLLLvPQQQcegijmmlnljnlkmncqxngggxrkikcke_01111222000221 640.431805277676 15
21496 ovLLLvQAQQccdfihimlnklnmnmwrqcbcxkqwvmxuq_10202111111120 1705.89830310101 21
21497 ovLLLvQAQQccdfihjmklkknmnnwrqcbvxgggwxqhr_10202111111122 535.665251459825 20
21498 ovLLLvQAQQccdfjhjminlllnmnwrqvbvxkqrbfimc_10202111110020 1049.65173987811 73
21499 ovLLLvQAQQccdhkilijlnmknmnvvmnrgrrcqqvxhb_01111220220211 1330.35005049892 19
21501 ovLLLvQMQQceffhljilknmnlmngllgvvwswegajre_21001002222220 1140.56833744022 7
21502 ovLLLvQMQQcefflihlmjknmmnnghhgrjcosshgghe_12222110000112 15239.8659419626 29
21503 ovLLLvQMQQceffljikijmnmlnnghhgwswfsfhgrep_12222110000112 8613.31904851781 61
21507 ovLLLvQPQQcegfhiimlnlmnnlmreegrcccewwxxbb_12020011200112 1421.82820420160 35
21508 ovLLLvQPQQcegfhijlmknmllnnreegrgvvkergghx_12020011211112 1066.64030339709 23
21510 ovLLLvQPQQcegfhijmlnklmnmnreegrwccawwwpbq_12020011200110 879.180104626540 19
21515 ovLLLvQQPQceffljhkimjnmlnnghhgwjwoosxgrep_12222110000112 2960.89327838604 65
21518 ovLLLwAQMQcegihlgjlmknkmnnkammkkkktfmkxtj_02211001100212 544.716550203519 27
21520 ovLLLwMMQQcddghjmkijnlnmnmrwaxrxwrghhxqgw_20110222202110 701.173589596208 8
21522 ovLLLwMPQQceeeijhkmlmnlmnnfooqsjaeipqpsfj_20110222220000 49833.6657000873 17
21524 ovLLLwPAQQccdjgklmlmlmnknnvvepwqqaaxxlrmx_12020111111000 1909.03512978102 10
21527 ovLLLwPMQQcefghjimkknlnlmnghahrrhwwqghbqg_12222110001102 2564.55443858688 19
21528 ovLLLwPMQQcegiflkijknnlmmnfxiejvwssxhseug_20110222221110 1297.99922958352 3
21530 ovLLLwPQQPccdhijkjmlkmlnnnvvmtwgwhacxmxrr_01111220222111 5877.21395759768 61
21531 ovLLLwQMQPccdhijklkmljmnnnvvmtwghgaegmxrw_01111220222111 2271.25493669554 65
21536 ovLLLwzQQQceggigjnmmlklnmnfxxhobxqqffsmmm_20110222221111 408.541061559949 23
21553 ovLLLzPMQQccdigilmjmnklmnnvvpxcqqcaqnhiig_10000111112222 167358.763331463 57
21556 ovLLLzQAPQcefijhiliklnmnmnrdmhgrwcgrhlmxj_12020011211100 1341.20295700673 9
21557 ovLLLzQPMQcddgijgljimnmlnnrwaxrwhgrhhqqbg_20110222202101 582.687120888079 6
21559 ovLLLzwQQQcefgignkjlnmllmnghaendssfdurrun_12222110000100 3.84856465770441e6 31
21564 ovLLMvAPQQcegffhjkklnnlmmnreueggcwwddbqhk_12020011001100 673.960990942762 21
21566 ovLLMvLQQQcegffimkjlklnnmnreuecavwrnchqhb_12020011111120 1999.51032641728 34
21568 ovLLMvMPQQccdhijikjnllnmmnbwqlbfrnihettfo_12020011021212 1529.20613937016 8
21576 ovLLMwzQPQcegdfiljmlknkmnncqvxqarqxxqagrr_01111222221111 190.817782069165 39
21577 ovLLMzPMMQccdfihiljjknmnmnvvxearavjxjcfvj_12020111122201 82982.2389529557 23
21581 ovLLPAPLMQcdegfihkjlmknnmnwkhhahaaqxrhavh_21111000211112 3147.12808400916 9
21583 ovLLPLAAMQcefefkijljmnmnnmghghgrbugatpprb_12222110011022 19089.4896721498 51
21586 ovLLPLLAQQcegfgjklknmkmlnnguuuxrabaufuqrr_21001002222110 313.230673031431 19
21588 ovLLPLPLQQcefefkjhnjlmmnnmghghgbragdieebr_12222110011022 528.334399130932 17
21592 ovLLPMwQLQcddegfgjilkmnnmnrwwaawhrhhahhar_20110222210022 582.687120888079 6
21594 ovLLPPvPQQcefgeghklnmklnmngpesugxulauhcwo_21001002122100 19704.6502834549 20
21596 ovLLPvAPQQceghghlnjkmkmlnngmqmgklfbmrubxn_21001002222221 82989.7008277761 26
21598 ovLLPvMPQQceghghinjmklnmnmgmqmgklfmrwqmxm_21001002222221 2401.54806319649 19
21599 ovLLPvPMQQcegeihjlkmjnmnmngxgiskandghmxkb_21111000202121 8234.97475070068 10
21600 ovLLPvzQQQceghggnkkljnmmmnfxhxoxssfgqxuuu_20110222221111 421.152868287615 23
21601 ovLLPwLAQQcefhgilmkjnklmnnghxaxqqwbqbqhgw_12222110011002 7628.45018354682 17
21602 ovLLPwMMMQcegighikjlmlnmnnfaaaaokvemqqmvj_20110222211012 2297.19935902497 5
21607 ovLLPzPLQQccgehfijklmnmnnmnqnaacndduugggg_20000212111111 108906.396575343 43
21611 ovLLvAAAQQceghihkikjnlmnmnraeqgwkcstrdixf_02222100010121 169033.916486229 53
21612 ovLLvAAQAQcdfjilgkklmmnmnnnquawnvkbhhtpta_10202111122122 1158.99804449192 17
21614 ovLLvALQQQcegfgkjnmmnjklmnfxeavbxqqxbnrxx_20110222220211 830.262439194982 32
21623 ovLLvAMPQQcdgihhiknnlmnlmmsldigssheshdoqq_20110210222202 1279.93724553040 71
21624 ovLLvAMQMQcefgjllmilkjnmnnkqudkvawcrbuqqb_12020111101122 2175.75195915889 11
21626 ovLLvAPMQQceghkilkmnnjlmmnraqarrvxpprrhdi_02222101110121 52338.1005897830 21
21627 ovLLvAPQPQccdigilmljnmklnnvvtxcqqacqhneeb_10000111112222 79169.7754871742 57
21628 ovLLvAPQPQccdijjmjllkmnnmnvvtqwawaawxmmav_01111220222111 560.169827616582 12
21632 ovLLvAzQQQccdijjjklkmmlnnnvvtqwwgacixmagg_01111220222111 496.225376277264 53
21635 ovLLvLAQQQccdmjkhlkmnjllnnvvbwbbwccqgkkaa_01111220222021 1214.36561597530 67
21636 ovLLvLAQQQccgkjkimlnklnlmnnqasocnjafkdkku_20000212112111 637.059901634227 11
21638 ovLLvLAQQQcefkkgmnljjlnmnmghqnvwloooolrhr_12222110001010 612887.697869447 17
21639 ovLLvLMQQQccdhgijnmklklmnnvvggrwtrwkrkbix_01111220222020 1817.37327329437 22
21640 ovLLvLMQQQccdhkmijnmlkklnnvvgbgrrtrvrrvix_01111220222020 969.998969071069 3
21643 ovLLvLPQQQccdginjmlkmllknnwrrcxvbgbggwrxq_10202111111112 689.802699883659 11
21644 ovLLvLPQQQccdhlmijmklnnlnmvvgrgrrkkvxxvhg_01111220222021 521.997549430823 63
21645 ovLLvLPQQQcefjimklkjljmnnngpiwvwgssfkfdmq_21001002111221 544.283212579207 15
21646 ovLLvLPQQQcefjkmnlnjllmkmnglisvegasffbjsp_21001002211221 890.726517381405 35
21647 ovLLvLQAQQccfkhjlikimmlnnnviagvvkksfffhxh_01122220000002 271.730883515292 9
21649 ovLLvLQAQQcdgihmilklnnklmnslxgfsvskltswoi_20110210222222 840.896844905162 73
21650 ovLLvLQAQQcefjlkmihmjnlnmnghirkvsrwkqoebx_12222110001012 2524.99960396033 5
21651 ovLLvLQMQQccdhgmijknlnlmnmvvggrrwsuklkvxv_01111220220002 1817.37327329437 22
21652 ovLLvLQMQQccfkhjlmkmlmnlnnviagvvkssootopt_01122220000001 331.663997299992 37
21653 ovLLvLQMQQcefhmkjijnlkmnmnrdarfgcwxkkghgh_12020011211112 746.964697154006 9
21654 ovLLvLQMQQcefjhimklnjmllnngpigwvwolkfjjdq_21001002111221 8319.72095191862 21
21658 ovLLvLQPQQcegjhjklnllmkmnngmigrrglffbjsma_21001002211221 506.999153390382 29
21661 ovLLvLQQPQccdmlkihlkknmnlnvvbnbrbwcwuwuvm_01111220222022 708.509731117079 53
21664 ovLLvMAAQQccgjkhkilknmnmmnnqqagocnfldllmu_20000212112111 743.257221816401 19
21665 ovLLvMAMQQccdihjlknkjnmmmnvvtgwjjpwgxxaaq_01111220222210 1381.24843465057 71
21668 ovLLvMAQMQccdihjijkklnmmnnvvtgwoosgrmaamw_01111220222211 796.781573727730 79
21669 ovLLvMLQQQccdighlnkmnmklmnvvtbbwesxuxbbph_01111220220011 2701.99962990372 6
21674 ovLLvMMMQQccdihgijklnmmnmnvvtggrwsglpixdq_01111220220002 1096.03763645306 97
21677 ovLLvMMPQQccdjgkhmkjklnmnnvvpbbbekbrwqmqw_01111220222210 1286.85234670370 18
21678 ovLLvMMPQQcefhjhlhmjknnlmngpaigvgekneesms_21001002111222 5549.68115059153 43
21679 ovLLvMMQMQcegfjilkimkmnnmnfxeljvvjachmxul_20110222220101 1183.14247638049 23
21680 ovLLvMMQPQccdihjikllmnlmnnvvtgwrwwcqdbixg_01111220220001 278.482248174749 21
21681 ovLLvMMQQPccdjgkhjmlmklnnnvvpbbbfecqrwxxr_01111220222211 20204.0012952884 31
21685 ovLLvMQAPQccdfgihjklnmnmnmnkxngkbvvhhqqhh_12020111111100 1080.22006324929 43
21686 ovLLvMQAPQccdfgihjlkmnnmmnnkxngkbccqqqhhq_12020111111100 112663.399978186 41
21690 ovLLvMQwQQccdiljkhkljnmnmnvvtbwbnbcgmqhhg_01111220222211 607.920206572907 61
21691 ovLLvMQzQQccfikhjijmnlnmnmviqagvkkixoxtht_01122220000012 291.095485358741 41
21695 ovLLvPAMQQcegkjihmnjnlmlnmcqqdcraqkerhbql_01111222002211 628.821500716759 73
21701 ovLLvPLQQQcefjkmkimnjljnnmcamatgcaacccttt_01111222002200 1952.25955376108 7
21703 ovLLvPMAQQccdjgkhlmlkmmnnnvvqbbbwevrxxlmq_01111220222012 607.920206572907 61
21704 ovLLvPMAQQcefkjhkjllnjmmnngppigbbgflkqtac_21001002111220 20550.0158460040 19
21706 ovLLvPPPQQccdglijljknkmmnnvvxncrncnhvhipw_10000111112222 1570.44399201473 63
21708 ovLLvPQLQQccfjkhjllmnlmnmnviqagvvsitfptpp_01122220000011 238.507552775432 5
21714 ovLLvQALQQcefggihkjnlmlmnnglhapgsntqaqxcv_02222100000211 658.972523698184 29
21718 ovLLvQMLQQccfjikhlkimlnmnnviaaagassmximwf_01122220000100 580.637460651865 15
21721 ovLLvQQvQQccfjikhjjilmnmnnviaaagvvsmilfrv_01122220000002 842.998813758711 7
21722 ovLLvQQvQQcdgghihkjmlnlnmnreadxgrslqhexgk_20110220220011 193.994845223857 4
21724 ovLLvQwAQQccdijhklhnlmlmnnvvtagnavqxxxilb_10000111112002 231.801610359096 13
21727 ovLLvQwPQQcegfkhijnnmmllmnraxaxrgeeeixlaf_02222101110211 160887.970094479 17
21734 ovLLvwQPQQcefikmlhknnmnlmlfthrjvnriqfqfsk_20110220222111 9280.11355367221 75
21739 ovLLvzQMQQcdgjhmklnllmjknnjaagjjvqnnnjjal_02211100000222 540.298286527138 43
21740 ovLLvzQQMQcegihkmikjlmnnnmraqgwrkcffbthtb_02222100000011 1517.64206488845 19
21744 ovLLwLQAPQcedfhgjilkmnnmmnrkugjbbccqqqhhq_12020011111100 2013.61011009459 29
21745 ovLLwLQzQQcegfijlhjklnmnmncqidrbrrcctiuhf_01111222000210 1683.68466288835 109
21746 ovLLwLwQQQcedfhglkjlmlnmnnrkugjccnnhcaeis_12020011111122 4131.97407561748 25
21749 ovLLwMMLQQcegdihjlmmnnkmlncqvqwwaqxhhrhhw_01111222222111 128.564077978065 31
21755 ovLLwPPLQQcefdijkhmlknmnnmftglrvcixfqqebg_20110220221111 1599.46689371118 40
21756 ovLLwPPzQQcefdijihlmklnmnnftglrjrhhsquxks_20110220221101 5769.23378803683 53
21757 ovLLwPzPQQcefdijilmnlmnnlmftglrjhiilqqmmm_20110220221111 969.998969071069 3
21758 ovLLwPzPQQcefdijkjnmmnklmnftglrvriihhkmrr_20110220221100 626.208803861070 18
21769 ovLLzAwPQQceggfhhnmjklnmmnfaaeqghxvrpqxfo_02211100020211 2514.94166745908 17
21771 ovLLzMzMQQceghfhjlnkjmlmnngmllxruabjmmang_21001002212210 781.108749391426 69
21773 ovLLzvPQQQcegiimljkjmlnnmnradrrvcgjnrqabd_02222101100012 1059.93467439531 15
21774 ovLLzwQzQQcdgighjikmlknmnnreaagrskqgguelb_20110220202202 564.884500304273 27
21775 ovLLzzAMQQcegijkijkmllmnnnraqabrvwqggltpf_02222101101121 3565.39543887632 43
21776 ovLLzzMMQQcdgifhkjllnnmmnmslaqgvswsdmqqmq_20110210222201 12022.5199720092 43
21777 ovLMwLALQQcededijhlnnmnlmmrforrarhakkkcnk_02222111100000 479.628012693078 17
21778 ovLPLLwAQQcegffhkmillmknnnghhhagxgmmmrigw_12222111001002 614.687300338144 25
21782 ovLPvzPQPQcegfikkmimnnlmlncaamvvaseaactbu_01111220000211 3047.82921878888 7
21783 ovLPwAPLAQcdfeghijkmlmlnnnkaopiahuhickamh_20000211200202 193.994845223857 4
21789 ovLvAAMAAQcchigfjljkmknmnnbuaadrasrajqgss_12222111100221 193.994845223857 4
21790 ovLvAAMAMQcceighjklkmnmnnmbgqqhkxaaaqhvcc_21111000001111 157.437227290758 39
21791 ovLvAAMPQPcchigfjlkmmlknnnbuaadrarhhhkqsf_12222111100221 457.996461735076 10
21795 ovLvALAMQQcegikhijmnllmmnncexqgkrtpvwpppt_01111220022200 1110.87441162891 6
21798 ovLvALLQQQcceglnmlkjklmnmnbghkaxknknnxqqh_21111000000011 444.964438815552 43
21799 ovLvALMPQQccegjlmjlklmnnmnbghnnankkkxahhq_21111000000011 859.291900300137 17
21800 ovLvALMQPQcdfijkhljkmjnnmnsaharwforiflldc_02211101000002 902.136653126978 5
21804 ovLvALwQQQcedghjmkllmnnlmncvxwwawwwxqxrha_01111222222211 344.658128602027 17
21809 ovLvAMvQQQcceigkmkljlmnmnnbgqqkakxkxxhhqv_21111000000111 573.069991256749 31
21817 ovLvAQLwQQcchigfjlknmkmnmnbuaadqadauuucvb_12222111100202 9448.35389074388 11
21820 ovLvAvMQQQcedghmnklknllmnmcvxrharwrxrwqqh_01111222222211 242.279497837340 43
21822 ovLvAvQMQQcdgihmlkjnlklmnnjqagjovjqcnccdd_02211100002022 715.365184120703 17
21825 ovLvAwzQQQcchefjllnmjlknmnbugdghxaawqfqqo_12222111100022 2206.99954689615 8
21826 ovLvAzAMQQcefgkhjimjlnmnmnrumegjnhcnlldhd_12020011210100 904.463213450871 49
21829 ovLvAzQLQQccifghkjmnlnlnmmntiigfbuababpaa_10000111112100 1952.25955376108 7
21837 ovLvLLQAQQceikhjimikmnlnmngaiwwgvgorlfpop_12222110100010 4833.56476837732 7
21839 ovLvLLQQAQcdikmiljhklmlnnnjaxbobffjbbfqxa_20110212222220 3047.82921878888 7
21841 ovLvLMMMQQcchjkgjlmnjlnnmmwauurwcltrfhtld_20110220220101 4088.14100047446 11
21843 ovLvLMPMQQccffjhkmlmlnmnlnwaqmbfxvufutaoa_10202111022120 1034.08657253687 73
21845 ovLvLMPQMQceihjlikimmnklnngadaggwgehqgrhr_12222111110120 1114.26394544186 23
21847 ovLvLPAQMQceihkklhmjlmnknngatigggagkhukdg_12222110100022 419.004807513029 7
21848 ovLvLPAQMQceijklkjmhlnmknngaeirrrarkihkho_12222110100021 419.004807513029 7
21849 ovLvLPAQMQceikhklhmjkmnlnngahxwwwawwhxrhg_21001002222211 582.687120888079 6
21850 ovLvLPAQMQcejikhllmhinmlnnruatgccagwiljxn_10202110102100 1672.89623972172 11
21851 ovLvLPAQPQceijklkjmhlmnknngaeirrrarnaikho_12222110100021 417.503584883975 13
21852 ovLvLPPQPQccffjlmjkllnknmnbmdhverrrraruxv_21111000022211 969.998969071069 3
21853 ovLvLvQQQQccflnjkmlkmnmjlnnavbvfnvovcckjc_10000111122221 8713.14807170862 9
21863 ovLvvMQMQQceikjhimilknmnmngxibbgvrssmrife_21001002221122 969.998969071069 3
21866 ovvLAAPLQQcfgihfjkmklnmnmnamxuacwegoxaetu_10202122110000 15821.1685627239 7
21867 ovvLAAPLQQcfhighlkmnmmklnnddqxagghhudjoqh_21001222222210 842.998813758711 7
21880 ovvLALQAPQcfghjijkjlnmnmnmtpilmrrskddttaa_20110211022122 1895.62778212002 65
21881 ovvLALQLQQcfhfjklljmlmnnmnlpuxawjnuwlhptp_02211110100000 498.751404682997 10
21885 ovvLALwQQQcghfikjklkmnmnmnuetiajnvgxxttpp_01122202200011 1429.53106798058 7
21886 ovvLALwQQQcghifkjklkmnmnmnuepeajvvbxxitep_01122202200011 1429.53106798058 7
21887 ovvLALzQQQcgffilmlijknmnmnuidivnvrksuvqbx_01122202201002 1153.99913344822 4
21890 ovvLAMLPQQchfiggkkmnllknmnmmqaavvaqrgrqaw_21001222220010 3184.64237506714 5
21900 ovvLAPPwQQcfggkgjlkkmnnmmnttaeergrbixhhtq_12020111111122 193.994845223857 4
21904 ovvLAPwPQQchggjginmmllnlnmqaaqaxahxqxxqxq_01111202222111 282.003596620872 5
21908 ovvLAQwLQQchggfjgiklnmnmnmaxhhaqhqqaassff_02222110102211 340.044389857799 3
21909 ovvLAQwLQQchggfjgilkmnnmmnaxhhaqhxxxxfssf_02222110102211 408.593047293924 7
21910 ovvLAQwLQQchggijgfklnmmnnmaxxaaaaqqaaooff_02222110102211 340.044389857799 3
21913 ovvLAvMQQQchfgkmilkjnmmlnnqiaanwcbbakcctt_01111202200000 171.883558137080 20
21916 ovvLAvQPQQcghifikmljnnmlmndtmagbcvfdtggga_20110211000220 1242.16759179004 11
21922 ovvLAzLQQQcfghilkjimnlnlmntpimrbgskartvbl_20110211000221 803.482868101806 11
21925 ovvLLALQQQchhihjmnjknmllmnaaiaogqowaowbnp_12222001001112 3200.96084814093 55
21932 ovvLLAPMQQcghifikkmlnmlknnxtipgcokkxffstt_01122202001111 1429.53106798058 7
21941 ovvLLMLQQQcffjilnmlmjnknmlllqxgqgvvwaolgg_21001020222221 606.784373374334 11
21943 ovvLLMPMQQcfihjlmkmnjnmklntqharrogpwecwbp_12020001111111 626.845866744027 29
21948 ovvLLMQzQQcffigfkjilmnnmnmaqqaqoffflduuha_21111020022021 667.554596653904 3
21949 ovvLLMQzQQcffigfkjilmnnmnmhxqaqofjsmdudha_21111020022021 667.554596653904 3
21955 ovvLLPAQMQchhhjiklkmlmmnnnaaaaawfohrttaei_12222001111112 166.602030220978 5
21969 ovvLLQwMQQchhihfglnmmlnmlnaaqaxxhxqqxqhhh_02222110111222 683.018046984781 10
21971 ovvLLwPQQQcgihmilknnjnmlmlmpufgforvswfjck_02211110110000 1672.89623972172 11
21976 ovvLLzPQQQchhhimnjmnkllkmnaaarwrrwwrrrwrr_02222110111111 229.373281109152 10
21982 ovvLPQwAPQcfghffijklmnmnmnaaaaaaaaaaajjjj_10202111000011 253.996062931100 2
21984 ovvLPQwAPQcfghffijklmnmnnmaaaaaaaaaaarrrr_10202111000011 397.997487421324 2
21987 ovvLPQwAPQcfghffijklnmmnmnaaaaaaaaaaawwww_10202111000022 61.9838667696593 2
21988 ovvLPQwAPQcfghffijklnmmnnmaaaaaaaaaaakkkk_10202111000022 321.996894379985 2
21990 ovvLPQwAPQcfghffijlkmnmnmnaaaaaaaaaaakkkk_10202111002211 673.998516317209 2
21993 ovvLPQwAPQcfghffijlknmmnnmaaaaaaaaaaawwww_10202111002222 481.997925302273 2
21994 ovvLPQwAPQcfghffjiklmnmnmnaaaaaaaaaaannnn_10202111110000 141.992957397195 2
21997 ovvLPQwAPQcfghffjiklnmmnmnaaaaaaaaaaawwww_10202111110022 193.994845223857 2
21998 ovvLQPvPQQchgghhglnmmnlnmlaahhhhaaxhhhhqh_20000211222101 582.687120888079 3
21999 ovvLQPvPQQchgghhglnmmnlnmlaqxaahaqqaahqqh_12222001000211 582.687120888079 3
22003 pLALLAAMzMPbcbefhghijklmnoohhwshwwchhhhhhhr_211220112121212 3891.95683893986 95
22021 pLALLLLPLQQcbbeghkklnmlnnooqqjnardkkikfpiaj_022001212000012 1608.63096237461 95
22022 pLALLLLPMPQcbbegikjlmnlonnoqqjnahxxrrhnaqxj_022001212000012 4.11611698915339e8 125
22030 pLALLLMAAMPcbbegijiikklmnooqqjnahhxqhchqqqs_022001212002020 747.686350764029 71
22037 pLALLLMQzMPcbbeghjikjklmnooqqjnakhqhvchqqqs_022001210002020 668.074167697089 253
22038 pLALLLMvQPQcbbegijimnlnomooqqjnahhtjtfmakxw_022001212000002 1191.55965319989 49
22039 pLALLLMzQMPcbbeghiikkllmnooqqjnarpqkskjaqqj_022001212000202 298.281346232335 17
22046 pLALLLPPPMPcbbeghkijlklmnooqqjnakqqvkjsaqqj_022001210000202 483.902797878581 53
22051 pLALLLPwAQPbcbefhijkmlnnnoohhwshvpphhhxwbhr_211220112221112 1364.99735871983 85
22052 pLALLLPwPAQbcbefhijklnmnooohhwshvpphxqqritx_211220112221112 2989.04904747659 107
22077 pLALLLvPAQQcbbeghkjlloononnqqjnavnsoftqspsk_022001210000001 5684.37668986239 225
22078 pLALLLvPPQQcbbeghklnonmmmooqqjnarkkjikbrcpi_022001212000201 1807.83807997145 41
22081 pLALLLvQzQQcbbeghjklnmmmoooqqjnarxkkxbrcekg_022001212000211 3751.58181297595 79
22087 pLALLLwALQQcbbegijlkmomnnnoqqjnahhhhthipifj_022001212002002 956.562456094789 293
22088 pLALLLwAMMQcbbegijlkmknooonqqjnahhhhhchhwrj_022001212002121 415.010720567749 23
22089 pLALLLwAMQPcbbegijlklmnmmooqqjnahhhhsthixqs_022001212002020 1187.08331747616 30
22090 pLALLLwAMQPcbbegijlkmknmmooqqjnahhhhhchqxqs_022001212002120 530.210170541577 39
22096 pLALLLwLPQQcbbeghinkmlmnnooqqjnarpqskcjqaaj_022001212002002 617.410215803270 28
22097 pLALLLwLQAQcbbeghinmkmlmoooqqjnarpqjskcjqfo_022001212002000 5581.53805235541 179
22106 pLALLLwPMQPcbbegijkmmlnlmooqqjnahhhkvkhncqs_022001212000020 948.909557280220 321
22107 pLALLLwPPPQcbbegijlmlmmnoooqqjnahhesvrcdpwv_022001212002202 3714.98787083031 159
22109 pLALLLwPPQPcbbeghillkmlmnooqqjnarpfoskcjaqs_022001212002020 465.482903163787 221
22111 pLALLLwQMMPcbbegijlkllkmnooqqjnahhhhrwchqqj_022001212002202 695.703869844199 11
22112 pLALLLwQPMPcbbegijikllmlnooqqjnahhphwkhnqqj_022001212000202 1043.00694889836 323
22115 pLALLLwvQQQcbbegijlnomolonnqqjnahhgjtfpntsk_022001212000000 1594.44626901221 213
22121 pLALLLwzMQQcbbegijkmnolnmnoqqjnahhhwthnpcpj_022001212000002 573.140002693043 209
22122 pLALLLwzMQQcbbegijknlolmnnoqqjnahhhhkhnctpj_022001212000012 738.468034780077 247
22124 pLALLLwzPQQcbbegijlmnmnoomoqqjnahhektvpparf_022001212002200 1837.15622271617 185
22127 pLALLLwzQMQcbbegijlnmkmomooqqjnahhehkkvurwr_022001212002211 645.135075230315 63
22129 pLALLLzAMPQcbbeghijkkmmnnooqqjnavqxnkqhqncj_022001210000212 947.850986253472 165
22132 pLALLLzPPAQcbbeghijlkmnnnooqqjnavqvojohqhak_022001210000021 800.322097882475 55
22133 pLALLLzzAQQcbbeghikmmnmonooqqjnavqnjsqkphqn_022001210000021 1758.01388183389 33
22134 pLALLLzzQPQcbbeghikmmlmnoooqqjnavqnjsvkmmjr_022001210000022 1491.06456607323 137
22135 pLALLMMPzMPcbbeghhijjklmnooqqjnawrhhchqqqqj_022001210020202 640.070496944015 87
22136 pLALLMMzMzQbcbfhgigjklmnoooxxnqqaqkqqqqqqhx_011002120022002 709.583984813017 45
22137 pLALLMPMzMPbcbfhgijiiklmnooxxnqqaqxxhxxxxxn_011002120010101 3398.02946507216 18
22139 pLALLMzMMzQbcbfhgijkljmnoooxxnqqaqxqqkqqqjs_011002120002200 970.519444655275 183
22140 pLALLMzMPMPbcbfhgijklmllnooxxnqqaqxqqxhxxxn_011002120002101 5045.44842568735 159
22141 pLALLMzMzMQbcbfhgijklmnomooxxnqqaqxqqxqqnxh_011002120002120 2217.95711163121 7
22142 pLALLMzMzQPbcbfhgijklmnnnooxxnqqaqxqqxqsjxk_011002120002120 3868.42128281202 297
22143 pLALLMzQzMPbcbfhgijkkklmnooxxnqqaqxqjsxxxxk_011002120001010 4878.14744358352 105
22146 pLALLPLPMMPcbbeghhjkklmmnooqqjnanbukbdmndxk_022001212000210 657.577774224311 277
22149 pLALLPMzMzQcbbeghhijklmnoooqqjnanbpdqxqxqpe_022001212001200 301.312222365689 21
22152 pLALLPPLwAQcbbeghhijklmnoooqqjnanbeueeqqqqa_022001212011220 862.476923892296 43
22158 pLALLPvLPQQcbbeghhkmlommnooqqjnanbbebaixqvk_022001212002012 483164.091799206 87
22159 pLALLPvLQMQcbbeghhknmlnonooqqjnanbbtebtuqos_022001212002011 1421.76911728790 43
22163 pLALLPvzAQQcbbeghhklmnmmonoqqjnanbkkeiixljk_022001212002001 668.005501591726 127
22164 pLALLQzMzMPbcbfhghhijklmnooxxnqqajsxxxxxxxk_011002120101010 1607.03152680018 237
22183 pLALLvLMAQQcbbeglinnnmmooomqqjnaqikbjkctpxc_022001212020002 1403.62681998719 20
22185 pLALLvLMAQQcbbegmkjknlmnmooqqjnadmvvkjosoaj_022001210000002 2918.29864969688 161
22186 pLALLvLMMQQcbbegiklmmnmlnooqqjnaqqncskcnsaj_022001210000002 831.662496948504 79
22187 pLALLvLMMQQcbbegmikmlnlmnooqqjnadqgkjkvksaj_022001212020002 456.653666854290 39
22188 pLALLvLMPQQcbbeglinnkmmlmooqqjnaqikjvkcccij_022001212020000 5713.92034738539 98
22202 pLALLvLPAQQcbbegkmijmlmonooqqjnaphrnfvrtspq_022001212020001 1152.46773608108 39
22206 pLALLvLPQPQcbbegkkljmmnoonoqqjnalhnsofctqch_022001210000021 1438.61131518406 63
22212 pLALLvLQQLQcbbegikjlmlmnoooqqjnaxxxnnkkptkw_022001210000011 964.435356050922 41
22227 pLALLvMAAQPcbbefjlkijmnnnoohhrwhaxxhrhqaqhw_122110001111201 36429.1901746088 51
22259 pLALLvPQLQPcbbegilkjlnnnmooqqjnaxxxxnhahxqj_022001210000210 15650.1284481935 101
22263 pLALLvPQvQQcbbegilkjlonmmooqqjnaxxxxnhhxjbg_022001210000211 8686.89149076132 57
22267 pLALLvPwAQQcbbegliknmmlloooqqjnaxxxxjkvcavc_022001212020012 3284.82049541856 24
22277 pLALLvvMQQQcbbegknlnmoolmonqqjnaaovffskvcoc_022001212020020 638.895777060098 37
22280 pLALLvvPQQQcbbegmloomkklnnoqqjnahnoffskoknc_022001210000000 8068.82223365289 229
22291 pLALLvvQQMQcbbegkjmkjnnmnooqqjnaaxrrwbwnwaj_022001212020022 10318.8458735813 57
22293 pLALLvwPAQQcbbegjljkmnnomnoqqjnahhvvkfohncj_022001210000002 725.912054545802 31
22295 pLALLvwPQPQcbbegimknnlmlonoqqjnapebgksobark_022001212020221 5407.17116241321 75
22297 pLALLvwPQPQcbbegjmjklnonoonqqjnahevvkkqvdir_022001210000222 1095.39380953176 197
22298 pLALLvwQAQPcbbegjkljkmmnmooqqjnahqhvvkkhnqs_022001210000020 426.069228727622 51
22301 pLALLvwQQLQcbbegjimjlmlooonqqjnahdevfvstmkj_022001210000221 897.842102794292 123
22304 pLALLvzAQQPcbbegklmnjkmlmooqqjnailehnkwvkhr_022001212020212 430.933157673475 27
22306 pLALLvzMQAQcbbegklijknlnnooqqjnailrnkkvokhw_022001212020201 562.417217234173 213
22309 pLALLvzQPPQcbbegikmlmkonmnoqqjnaxmenvsaxwjk_022001210000221 1205.54096966836 263
22310 pLALLvzQPQPcbbegikmlmkknmooqqjnaxmenvskxwqj_022001210000220 1081.43129704227 319
22339 pLALLzLLAQQcbbeghinknolomnoqqjnanaqvqejecaq_022001212200211 226.780329866296 17
22341 pLALLzMAMzQcbbeghikjjlmnoooqqjnanpdabaxxxvc_022001212201100 434.973492200389 207
22342 pLALLzMLLQQcbbeghikmlloonnoqqjnanpdqbceabwb_022001212202011 356.259165685976 89
22343 pLALLzMLMMQcbbeghikmmllonooqqjnanpdqpbcdojf_022001212202012 529.223840744623 229
22344 pLALLzMLMPQcbbeghikmmlononoqqjnanpdqpbxaaob_022001212202011 489.713283044666 55
22345 pLALLzMMLMQcbbeghikjlnnoonoqqjnanpdaqaxqebp_022001212200112 655.268651374571 135
22346 pLALLzMMvQQcbbeghikjlommnooqqjnanpdaqxbwbvc_022001212200111 736.681198788402 97
22347 pLALLzMzMPQcbbeghikjmlonnooqqjnanpdbacdabcc_022001212202112 116.665764776314 81
22348 pLALLzMzQzQcbbeghikjmllnoooqqjnanpdbabcdxet_022001212202120 447.606259339550 17
22364 pLALLzvQAQPcbbegijmljmlmnooqqjnapaerrwnwaqs_022001212200220 760.285657641770 179
22375 pLALPLAMzMPcbbefgihijklmnooqqjnqahxvqqqqqqs_022001200202020 407.497745982105 103
22377 pLALPLMMzMPcbbegfihijklmnoohhrwhhaarhhhhhhw_122110011212121 35199.8825866028 41
22378 pLALPLMzMzQcbbegfihjklmnooohhrwhhaahhhhhhrw_122110011221122 1328.59033437414 15
22379 pLALPLwAAMPcbbegfihkjlkmnoohhrwhhaahhhrhhhr_122110011221212 8082.66163561560 43
22383 pLALPLwAPLQcbbegfihkjlmnonohhrwhhaaqqaaxxnn_122110011221100 2.06943229669112e6 603
22385 pLALPLwAPPPcbbegfihkjlmmnoohhrwhhaaqqaakxxn_122110011221101 333980.082299910 807
22390 pLALPMzMzMPbcbfffghijklmnooxxnqhxaxxxxxxxxn_011002101010101 466.566421947623 27
22411 pLALPvLQLMQbcbegfikjlnmooonhhwsahwoshaaqqaj_211220122221102 6771.36164678832 137
22413 pLALPvMQzMPbcbegfjjijklmnoohhwsahhwfrhhhhhw_211220122212121 195.132452362408 143
22422 pLALPvvQMMQbcbegfkmjlknomoohhwsahohshjaqwqa_211220122221112 778.438875351730 95
22425 pLALPvwLQMQcbbefgjkmlnknoooqqjnaaxaaxajbuda_022001200022121 1563.83236618829 63
22427 pLALPvwLQPQbcbegfjlklloonnohhwsaaqaaqaqmcsm_211220122211002 961.002335811354 267
22428 pLALPvwPQMPbcbegfjmlkllknoohhwsaaqaaaqawqqs_211220122211020 3824.88164790125 109
22429 pLALPvwPQPPbcbegfjmlkllnmoohhwsaaqaaaqahjhw_211220122211021 1857.04257628243 119
22430 pLALPvwPQzQbcbegfjmlkllnonohhwsaaqaaaqahqrj_211220122211022 9806.28394383188 71
22433 pLALPvzLMQQcbbefgkjmnloonmoqqjnaafoaaaxssko_022001200002122 3173.95249249766 57
22515 pLALPzwPLAQcbbefghillmnlonoqqjnqahqqcaacxrn_022001200112021 90025.6821857380 85
22519 pLALPzwPLQPcbbefghillmnlmooqqjnqahqqcaackhw_022001200112021 42172.3694989265 89
22534 pLALvLALMQQbcbekhjmnoomnmonhhwsxvxtuwjscovr_211220110210022 5458.37334745634 63
22588 pLALvLQLQMPbcbeihkjljklmnoohhwsnvtptqnskhhr_211220110210212 5404.01070993685 17
22600 pLALvLwAQAQcbbejklmlnmlmnooqqjnhhuuahannkaj_022001212201102 2023.06570638702 73
22601 pLALvLwAQPQcbbejklmlnmonnooqqjnhhuuahahjkee_022001212201101 3148.21103710190 205
22609 pLALvLwzQQQcbbejknlomlmoonnqqjnhhhahannjknn_022001212201120 5998.65531961212 53
22613 pLALvMMQzMPbcbehiijjkjlmnoohhwswjwpphhhhhhr_211220110221212 17354.3829801902 379
22637 pLALvvAMMQQbcbehjkkloonmnnohhwsvxpduwjrwbkv_211220110222022 3313.43109678204 52
22655 pLALvvAQwQQbcbehjklklnmmnoohhwsvxpadujvwvaw_211220110222021 1768.78654853028 82
22658 pLALvvLAQQQcbbeinmjlnnollooqqjnbuaeawbjsksk_022001212000010 1749.46914213471 45
22660 pLALvvLAQQQcbbelnljmlnnomooqqjneuqeqewbjjks_022001212000010 2322.46128363662 71
22663 pLALvvLPQQQbcbelkmmljnmonoohhwsupaliqobrjrr_211220110211020 371868.955901161 33
22666 pLALvvLPQQQcbbeimonljklnmooqqjnbleairnksvkn_022001212202012 1272.21064059242 15
22672 pLALvvLQMQQcbbelnlkjlnnmoooqqjneuqxeewbccsk_022001212000010 5782.39182189173 47
22677 pLALvvMAAQQbcbelkkmnkomnnoohhwspppqlhwbbbsr_211220110222202 4100.28040488943 21
22678 pLALvvMAMQQbcbehkkmkmllnooohhwsvipqqrrjrgrj_211220110222222 5324.05791976439 63
22680 pLALvvMAPQQbcbelkkmmjlnonoohhwspppqlqsbkbff_211220110222201 147347.024233496 29
22690 pLALvvMMQMQbcbehmkkmnnloomohhwsvppahxbghawq_211220110222220 1279.50944372580 22
22701 pLALvvMQAPQbcbelkkmllkmnnoohhwsppphphhwjraw_211220110222221 715.235132612648 19
22703 pLALvvMQLQQbcbehlkkkoonmnonhhwsvtphdwrvscfj_211220110222212 7.91768791199897e6 205
22704 pLALvvMQMMQbcbehkklmknlonnohhwsvppaahwrarjj_211220110222220 3006.97762580468 87
22709 pLALvvMQzQQbcbehlkkkjnonmoohhwsvtphdqvxcrtx_211220110222210 1958.65288566900 221
22714 pLALvvQAQPPcbbekjljljmlmnooqqjnheeqqehekaqs_022001212000020 1709.17121056586 275
22724 pLALvvQPQPPcbbekljklklmmnoohhrwaaahhhhawahw_122110000111121 10411.2717418412 31
22729 pLALvvQwQMQbcbeljkknkmmonoohhwspxpplhxbawqp_211220110222200 8766.11492724431 113
22763 pLALvwvQMQQbcbeinmlkonlmmoohhwssaqaqvssofss_211220110110201 3606.94571955502 15
22764 pLALvwwAAQQbcbehijlmknolnoohhwswwphlfjarwph_211220110222020 2132.15593185162 61
22765 pLALvwwQQMPbcbehijlkmkmmnoohhwswwphhlfwwhhr_211220110222012 13366.9579828486 345
22770 pLALvzAMwQQcbbeihklmjoononnhhrwknaxaxdmxxdm_122110000111100 21356.5074502085 33
22772 pLALvzLPPQQcbbejilnkoklnoonqqjnpbleinrvkvcn_022001212220121 957.943013919451 51
22773 pLALvzMLPQQbcbejhkmoomlolnnhhwslvutpfrfgrkr_211220110212021 2183.61304687541 13
22794 pLALzvQwPQPcbbegkkjklnnnmoohhrwhaqxxwaqhahw_122110001111201 11129.9409848434 103
22861 pLAMLLPMzMPbcbdeghijjklmnooxxnxxjxnngxxxxxk_011010021101010 7376.46415676725 37
22872 pLAMLLwQzMPbcbdeghijkklmnooxxnxxjxaqhfxxxxk_011010021001010 489.921388530135 111
22873 pLAMLLwvMQQbcbdeghilmnonmnoxxnxxjaavcqaakqj_011010021000012 513.181573346617 101
22876 pLAMLLwzLQQbcbdeghilnmommnoxxnxxjaaqaaaqanj_011010021000112 1236.97355612420 71
22879 pLAMLMzMzMPbcbdegghijklmnoohhwhhjsahhhhhhhr_211212212121212 121.030879015167 103
22889 pLAMLvAzMPQbcbdegijllmnmnooxxnxxjardxnsfkan_011010021201001 517.501190185117 69
22897 pLAMLvLAQMPbcbdegkjljlmlnooxxnxxjnsunxxuxxk_011010021210010 15491.4540500175 371
22905 pLAMLvLvQQQbcbdegkjnmolmnnoxxnxxjnnexxufnnn_011010021210020 3389.15719994117 217
22908 pLAMLvMAvQQbcbdegijjkmomnooxxnxxjajbusqbtsr_011010021210122 519.854277451733 41
22909 pLAMLvMAwAQbcbdegijjklmnoooxxnxxjajbueuuxxa_011010021210221 1196.12189762314 59
22911 pLAMLvMLAAQbcbdegijkmlnmoooxxnxxjajdpaxoubr_011010021211002 340.163086982996 187
22912 pLAMLvMLAMQbcbdegijkmlnnoooxxnxxjajdpaxdaqc_011010021211002 422.847409025131 54
22913 pLAMLvMLMPQbcbdegijkmlonnooxxnxxjajdpbaboua_011010021211012 138.508837859907 25
22914 pLAMLvMMMzQbcbdegijjklmnoooxxnxxjajbdpxqxud_011010021210021 297.558091439417 29
22917 pLAMLvMvPQQbcbdegikomolmnnoxxnxxjadhhcwooow_011010021211001 673.959663075629 163
22918 pLAMLvMwLQQbcbdegijjllononoxxnxxjajbsbmsubq_011010021210010 419.953785517766 39
22921 pLAMLvMzzQQbcbdegiklmolmonoxxnxxjadmtwwfcws_011010021211010 362.375704728524 141
22934 pLAMLvvPQPQbcbdeglmnlnolnooxxnxxjuhuxxhuuns_011010021210000 1174.22615560031 155
22961 pLAMLvwLQQPbcbdegilmmnlmnooxxnxxjahpihffohn_011010021200001 568.196107075901 219
22966 pLAMLvwMPAQbcbdegiklnmnnmooxxnxxjahhhhwrohn_011010021210011 488.610454443952 39
22969 pLAMLvwMQMPbcbdegijlkmlmnooxxnxxjashxhfohxk_011010021200010 425.344856869987 213
22970 pLAMLvwMQPPbcbdegiklkkmmnooxxnxxjahhqxhohxk_011010021210010 565.644680984398 21
22971 pLAMLvwMwQQbcbdegiklkmomnooxxnxxjahhlrnsvks_011010021210000 3016.00374623900 203
23021 pLAMvLALAPQcbbdeijhmlkonoonhhrhhahhhaahhqxr_122121102011122 949.722152809493 39
23025 pLAMvLALAQPcbbdeijhmlkmmnoohhrhhahhhaarwhhw_122121102011121 919.078603978951 19
23032 pLAMvLALQMPcbbdeijhmlkllnoohhrhhahhhaawrhhw_122121102011121 1868.07514459311 29
23049 pLAMvLAPAMPbcbdeihjklklmnooxxnxxxxaaaqhxxxn_011010022100101 2333.84386783519 73
23051 pLAMvLAPLPQbcbdeihjklnmonnoxxnxxxxaaakkxjsk_011010022100001 980.473958143443 199
23060 pLAMvLLLAQQcbbdeijjlmononnoqqjqqqooohhhlafb_022020011212002 144435.010637893 303
23067 pLAMvLLPMPQbcbdeijmjllonoonxxnxxxnqnnkqxsjn_011010022121000 3754.52702622220 153
23068 pLAMvLLPMQPbcbdeijmjllmmnooxxnxxxnqnnkhxxxn_011010022121001 11826.9901053535 43
23072 pLAMvLLQMMPbcbdeijkkjllmnooxxnxxxnjsnnkxxxk_011010022121010 18891.8233854736 323
23073 pLAMvLLwMQQcbbdeikknlnmonooqqjqqagnqgixxivc_022020011212200 223997.187969925 51
23075 pLAMvLLzQQPcbbdeikkmmllnnooqqjqqqwrahgbqxqj_022020011212002 3587.81286462390 105
23080 pLAMvLMQzMPbcbdeihjkjklmnooxxnxxxxnnnnxxxxn_011010022110101 15407.9164893958 87
23091 pLAMvLPPMPPcbbdeijkiklmmnooqqjqqqancnhhchqs_022020011210020 603.385404861334 237
23095 pLAMvLPPzPQcbbdeijkikmmnnooqqjqqqancnqjksaj_022020011210002 557.137211910725 167
23100 pLAMvLPzQMPcbbdeijkkllmmnooqqjqqqawrahxqqqs_022020011210020 2444.16338037553 17
23102 pLAMvLvAAQQcbbdeikknmlmomooqqjqqanbqpbaqefo_022020011212201 87231.0311813765 183
23104 pLAMvLvAQMQcbbdeiklnklmoonohhrhhannxnnaarbw_122121102000111 6075.74132083598 33
23105 pLAMvLvAQPQbcbdejlklkmnoonohhwhhasssjxhxbof_211212200100222 29988.1777353316 65
23111 pLAMvLvMPQQcbbdeijmknlnnooohhrhhavqnachhqbv_122121102000111 761.411478269821 39
23122 pLAMvLvQLQQcbbdeilkmmknnonoqqjqqqjkaejqeqcj_022020011212000 3302.33773791221 63
23124 pLAMvLvQPQPbcbdejllkkmnmnoohhwhhaknsjxqhhhw_211212200100221 2805.60588442588 77
23131 pLAMvLwLMQQcbbdeijnnololmnohhrhhahmuqqxxjoo_122121102001221 44574.3838902926 89
23143 pLAMvLwMPAQcbbdeijjlmmmnnoohhrhhahvqaeiqvqr_122121102001112 871.215346593748 267
23149 pLAMvLwMzQQcbbdeijjlmonnnoohhrhhahvqaqqbvnc_122121102001112 12577.3155868116 201
23151 pLAMvLwPLQQbcbdeihlmnonnomoxxnxxxxaahxahknn_011010022110020 812066.721206376 93
23154 pLAMvLwPMAQbcbdeihlmkknnnooxxnxxxxaagbxknxk_011010022110001 2716.23168974037 231
23155 pLAMvLwPMMQbcbdeihlmkknmoooxxnxxxxaagbxnxhq_011010022110001 1.76884875659648e8 39
23156 pLAMvLwPMPQcbbdeihlmmnlomooqqjqqqqaahhxhjgb_022020011220011 18960.6025863827 83
23158 pLAMvLwPMQPcbbdeihlmmnnlnooqqjqqqqaahhaxhqj_022020011220012 3960.72566299148 19
23161 pLAMvLwPPQPcbbdeijmlnlmmnoohhrhhahqqxaxhqqr_122121102001212 1410.04417434684 29
23162 pLAMvLwPQMPbcbdeihlmkmklnooxxnxxxxaaghbqxxk_011010022110010 5027.39234831511 173
23165 pLAMvLzLQMQcbbdeihnkmklnnoohhrhhahhnakhrwhr_122121102001112 1840.19381458867 193
23167 pLAMvLzLQQPbcbdejhmnlmnlnoohhwhhahaqxqxhhhw_211212200102221 2952.77476598222 24
23171 pLAMvLzPQMPbcbdejhkmklmlnoohhwhhahsajxqhhhr_211212200102212 4288.13547013476 47
23172 pLAMvMAMzMPbcbdehhhijklmnooxxnxxqhxaxxxxxxn_011010021010101 1142.79109680825 113
23179 pLAMvMPMzMPbcbdehijjjklmnoohhwhhqaqjshhhhhr_211212201021212 3968.37940131127 309
23182 pLAMvMwAAMPcbbdegihkjklmnoohhrhhwhhaarhhhhw_122121100112121 17475.9195116064 131
23189 pLAMvMzAMzQbcbdehijkilmnooohhwhhqaqqwqqqqhx_211212201022002 2271.14298719211 31
23190 pLAMvMzMAMPbcbdehijklkkmnoohhwhhqaqqhhxhhhw_211212201022121 7014.07256289804 11
23191 pLAMvMzMPMPbcbdehijklmmmnoohhwhhqaqqhqsjhhr_211212201022212 7409.88955905258 355
23192 pLAMvMzMzAQbcbdehijklmnlooohhwhhqaqqhqqrqjs_211212201022200 2359.98625818878 241
23197 pLAMvvLAQPQbcbdekmlmlmnnonohhwhhwsssjweehhr_211212200110022 5104.71468596282 17
23199 pLAMvvLMPQQcbbdekjmklnomnnohhrhhrvrfnahchhw_122121102020011 5049.99169311221 249
23206 pLAMzLLAAMPbcbdefhikjklmnoohhwhhhkhrrohhhhr_211212110221212 6297.48617505789 107
23209 pLAMzLLMMzQbcbdefijkljmnooohhwhhhxaxxrxxxnk_211212110201100 3129.97664240702 129
23210 pLAMzLLMPMPbcbdefijklmllnoohhwhhhxaxxhhqhhw_211212110201121 5860.81443329627 42
23211 pLAMzLLMzMQbcbdefijklmnomoohhwhhhxaxxhxxwqh_211212110201110 2554.24994028635 123
23223 pLAMzLPMzMPbcbdefiijiklmnoohhwhhhxqahhhhhhw_211212110212121 1279.90383274171 13
23230 pLAMzLPvMQPbcbdefhjimmlmnoohhwhhhkahhrvwhhw_211212110211121 206.406381102627 131
23235 pLAMzLPvzQQbcbdefhjinlomnoohhwhhhkaabnxgrxa_211212110211112 254.757422195908 121
23262 pLAMzLvMPQPbcbdefhkllmmnmoohhwhhhkrnrddhhhr_211212110220112 7217.72544557284 307
23272 pLAMzLzLAPQbcbdefhjklmomnoohhwhhhkavqhrvgwn_211212110201111 537.201185394766 81
23274 pLAMzLzLMAQbcbdefhjmlmmnnoohhwhhhkaqqxhqcqr_211212110201212 452.577621538753 47
23275 pLAMzLzLMMQbcbdefhjklmnmnoohhwhhhkanqhqvcqr_211212110201112 349.546591407281 157
23287 pLAMzLzMMzQbcbdefhjkklmnooohhwhhhkakflehxfs_211212110202110 269.393714005170 33
23289 pLAMzLzPMPPbcbdefhjkklmmnoohhwhhhkasjqqcqhw_211212110201121 457.281986235427 75
23294 pLAMzLzvQPQbcbdefhjlmnnomoohhwhhhkaqhpqnvkc_211212110201112 746.308692818750 21
23295 pLAMzLzwMAQbcbdefhjklnmmooohhwhhhkakleafaax_211212110202210 245.715007050896 153
23304 pLAMzLzzzQQbcbdefhjlmnomonohhwhhhkatmpdnsvn_211212110201212 370.681146052377 81
23316 pLAMzMLLPLQcbbdefghjlmmonooqqjqqqqqwawchhbg_022020202210102 126.692984482530 97
23317 pLAMzMLLPMPbcbdefghjklmmnooxxnxxxxxrxkkoxxk_011010101120010 1731.36013799297 25
23320 pLAMzMLLwAQcbbdefghjlknmnooqqjqqqqqwaqhxbqs_022020202210220 254.356299054459 63
23321 pLAMzMLLwPQbcbdefghjklononoxxnxxxxxraahnvwk_011010101120111 319.744442608492 121
23323 pLAMzMLLzMQcbbdefghjlmmnoooqqjqqqqqwawvutnv_022020202210102 170.605096444166 41
23338 pLAMzMvLPMQcbbdefghmknlmnoohhrhhhhhhhwwrwhr_122121212201012 1357.78980930955 39
23340 pLAMzMvMAMPbcbdefghkklkmnoohhwhhhhhxqahhhhw_211212121102121 812.379499808897 101
23348 pLAMzMvMzAQcbbdefghklmnloooqqjqqqqqhahhjhwr_022020202210122 7584.87903919636 115
23349 pLAMzMvMzMQcbbdefghklmnonnoqqjqqqqqhahhqqxj_022020202210122 1418.72362054490 26
23355 pLAMzMzLLAQbcbdefghiklnmnoohhwhhhhhhshwwchr_211212121220112 735.326820443356 47
23358 pLAMzMzLLPQcbbdefghikmnnoooqqjqqqqqqnanbpea_022020202001212 108.598076635412 45
23359 pLAMzMzLLQPbcbdefghilnmnnooxxnxxxxxxqqajsxk_011010101002120 705.802943273976 165
23369 pLAMzMzMLLQbcbdefghijkmnonoxxnxxxxxxxxjaajk_011010101010021 62.4375523895450 61
23383 pLAMzMzPzMPbcbdefghikklmnoohhwhhhhhhjsahhhr_211212121221212 99.2983242385523 87
23388 pLAMzMzwAMPbcbdefghijllmnoohhwhhhhhhhnkahhr_211212121211212 103.893232748206 63
23395 pLAMzMzwLQPcbbdefghijmmnmoohhrhhhhhhhqxahhr_122121212122012 295.569332928444 53
23401 pLAMzPzMzMPbcbdefhhijklmnoohhwhhhnkahhhhhhr_211212112121212 136.118495023994 111
23402 pLAMzvLAMPQbcbdefkilmmnmoooxxnxxxaxrmlqxqvg_011010112202111 5533.84542820091 179
23410 pLAMzvLLQPQcbbdefjknlkomnnoqqjqqqqshssqsxqj_022020221100122 3090.25245027204 27
23423 pLAMzvLMwQQcbbdefjimjlonoonqqjqqqaaqwsqqfon_022020221100211 1.86858636179716e6 309
23424 pLAMzvLPQPPcbbdefjmkmlknmooqqjqqqqwsrssqsqj_022020221100120 7665.46411442510 263
23425 pLAMzvLQAMPcbbdefjikllkmnooqqjqqqqqssssqqqj_022020221100202 9899.03662656249 79
23427 pLAMzvLQwAQbcbdefkiljlmnnooxxnxxxaxrgrqqgqk_011010112202110 473.954087879928 197
23428 pLAMzvLQwMQbcbdefkiljlnnoooxxnxxxaxrgrxnkwk_011010112202111 817.678296694395 53
23429 pLAMzvLQwPQbcbdefkiljlmonooxxnxxxaxrgrhggrk_011010112202111 2436.40667462321 119
23437 pLAMzvLwQMQcbbdefjinmlloonoqqjqqqqqaavcqjss_022020221100222 249059.305414357 139
23438 pLAMzvLwQQPbcbdefkilnlmnmooxxnxxxaxjashqxxn_011010112202110 1101.95190415830 35
23439 pLAMzvLwQQPbcbdefkinllmnmoohhwhhhahaknqxhhr_211212110020112 1538.13557757610 31
23440 pLAMzvLwQQPcbbdefjinmllnmooqqjqqqqqaavcxhqj_022020221100220 1954.39616012145 25
23464 pLAMzvPwAAQbcbdefjkilmnnnooxxnxxxxaxaaxknxn_011010112201110 726.313200670260 41
23472 pLAMzvPwQMPbcbdefjkilmkmnooxxnxxxxaxaannxxn_011010112201101 1940.98101427519 35
23473 pLAMzvPwQMPbcbdefjkilmlmnooxxnxxxxaxaahqxxn_011010112201101 1299.69900861238 61
23479 pLAMzvvPPQQcbbdefmkmnmolnoohhrhhhwfwwvajohh_122121220100102 42477.7447229391 117
23484 pLAMzvvQQMPbcbdefiljlmmlnooxxnxxxxrgrkokxxk_011010112202010 9073.02973116789 17
23485 pLAMzvvQwQQbcbdefikmknnmoooxxnxxxxcccqqvqav_011010112202011 45514.5578972571 15
23491 pLAMzwLALPQcbbdefgikjnmnnoohhrhhhhnahhcrwhr_122121211021112 368.383939314528 111
23499 pLAMzwLAPMPbcbdefgikjlmmnooxxnxxxxkxxaakxxk_011010100220010 734428.274601791 107
23501 pLAMzwLAPPPcbbdefgikjlmmnoohhrhhhhnahqxchhw_122121211021121 292.330509533511 87
23508 pLAMzwLLMPQcbbdefgilmmnnonohhrhhhhnrkruuhhw_122121211022011 2332.41874360224 203
23509 pLAMzwLMAMPcbbdefgjklllmnoohhrhhhhxaxnkhhhw_122121211020121 2942.09075691370 285
23510 pLAMzwLMLPQcbbdefgiklnmonoohhrhhhhnanmapovv_122121211020221 136.031291673456 103
23511 pLAMzwLMMzQcbbdefgikllmnooohhrhhhhnanomphmu_122121211020211 225.932921593952 37
23512 pLAMzwLMPzQcbbdefgjklmknooohhrhhhhxaxxrxxqh_122121211020110 4167.45899596735 63
23513 pLAMzwLMvQQcbbdefgiklomnoonhhrhhhhnanxxxvcj_122121211020221 4390.57954991462 69
23515 pLAMzwLMzMQcbbdefgjklmnooonhhrhhhhxaxxhxknw_122121211020111 2166.10514284738 235
23529 pLAMzwLwQzQcbbdefgikllmnnoohhrhhhhnasjqqvqr_122121211020112 371.237753322124 55
23538 pLAMzwvAAMQbcbdefglkmmkonoohhwhhhhaascsqqof_211212122001012 40202.6694371522 69
23542 pLAMzwvAMMQcbbdefgkjjnmmoooqqjqqqqaanqjbqfo_022020200112201 43770.5598363035 321
23545 pLAMzwvAPAQbcbdefglkmkmnooohhwhhhhahsosxxbo_211212122001022 1404.12723843658 133
23548 pLAMzwvAQMPbcbdefgkjlmlmnooxxnxxxxxxnnnnxxn_011010100221101 4039.03826939911 63
23553 pLAMzwvLAQQcbbdefgjmklnnnoohhrhhhhhrrwnkrhw_122121211020201 2194.72242597915 163
23565 pLAMzwvQLQPbcbdefgkjlmnmnooxxnxxxxxxaaaqhxk_011010100221001 667.866235761173 41
23577 pLAMzwvwQMQcbbdefgkmnkmnmooqqjqqqqqnjcngjqj_022020200112120 3065.73425019337 227
23592 pLAvLALPMAQbcbfhikljmnnnmooxxnxajhhxhxpiohn_011002212010011 1052.70674483094 287
23593 pLAvLALPMPQbcbfhikljmnommooxxnxajhhxhxhvoso_011002212010012 22528.9786329141 173
23594 pLAvLALPPMQbcbfhijkjkmmnnooxxnxajpdxosksnan_011002212010001 1075.51272761264 95
23595 pLAvLALPQPPbcbfhikljmkkmnooxxnxajhhxhsoohxk_011002212010010 1183.94312652598 337
23600 pLAvLAPPLAQbcbgffiillnmlooohhwaasvwhbaabhah_211220011220002 11922.7922224628 289
23618 pLAvLAwLPQQbcbfhijjmnoomnmoxxnxajixknnsrfbk_011002212001000 2339.23755468340 47
23620 pLAvLAwMPPQbcbfhijljlmnmnooxxnxajidxonsfkan_011002212001001 826.687288402270 193
23632 pLAvLLAvQQQbcbfkiilnmommnnoxxnaxgjqqxxvcfor_011002212101202 7628.55969645779 321
23641 pLAvLLLMQPQbcbgjkiillmnnnoohhwhkavcthhwfrhw_211220011021221 4342.00661620973 247
23656 pLAvLLMMPAQcbbhjjklknmmmooohhrhsjqqaqxhwqqa_122110202010102 13069.1498820196 33
23657 pLAvLLMMPMQcbbhjjklknmmnnoohhrhsjqqaqxhfohr_122110202010102 7428.96966070973 127
23658 pLAvLLMMQMPcbbhjjklkllmmnoohhrhsjqqaqaxhhhw_122110202010121 14300.7506112269 39
23662 pLAvLLMQAMPbcbgjjkikillmnoohhwhknavxcqhhhhw_211220011022121 13358.8323379065 9
23680 pLAvLLPMPAQbcbghhiklnllmooohhwhgggxaxxbrqep_211220011022012 281229.372085411 33
23682 pLAvLLPPLQQbcbfjiilknlnonooxxnxcjbddtggbkrc_011002212101210 1.91319058193260e6 171
23713 pLAvLLzPAQQbcbfkijjlmononnoxxnaxjnbaaccnkkn_011002212101122 11414.4714620078 219
23714 pLAvLLzPPQQbcbfkiljmonnnmooxxnaxjdbauxvcbbb_011002212101121 28646.4782568168 7
23741 pLAvLMMLzQQbcbfhjjklkonmonoxxnxahaxpqxokmfq_011002212000012 897614.499628122 23
23742 pLAvLMMPzQPbcbfhjiiklmmnmooxxnaaxgbhhxhhaxk_011002212000210 43197.2122169715 109
23748 pLAvLMPLwQQbcbgfjkimlmmonoohhwaaqhvhqbgitks_211220011222000 16663.8394881771 37
23761 pLAvLMvzQQQbcbfhjnmlkooolnnxxnxahqqqgrbksof_011002212010101 2493.50793686101 177
23777 pLAvLMwQLPQbcbfhjjhjlnoonnoxxnxahakqqxhahqx_011002212000012 607.910379974940 78
23780 pLAvLMwQzPQbcbfhjjhjlmoononxxnxahakqqkhaaxn_011002212000012 1305.71160584768 63
23791 pLAvLPLAMPQbcbfhjkklmnnnoooxxnxcchihhhbnkvk_011002212110102 25819.9208215286 107
23793 pLAvLPMPAMPcbbfhjhkjkklmnooqqjqjjjxshqqqqqj_022001121200202 26477.0071162378 51
23794 pLAvLPMzAAQcbbfhjhkjmlnloooqqjqjjjxsxqxjxnk_022001121200011 3277.23742535754 37
23795 pLAvLPMzAMQcbbfhjhkjmlnonnoqqjqjjjxsxqxqqhj_022001121200012 13395.4670319305 25
23796 pLAvLPMzQMPcbbfhjhkjmlmmnooqqjqjjjxsxqknqqs_022001121200020 25165.3711754667 53
23798 pLAvLPvwQQQbcbgjjmonlknnomohhwasceaqiqofgsb_211220011012220 22310.4698543118 235
23800 pLAvLPzAQMPcbbhijjkkmlmmnoohhrhrkruauhhvhhw_122110202011121 15578.4944503740 317
23805 pLAvLQwAAMPbcbfhigijkklmnooxxnxajojhhohxxxk_011002212001010 590.511763125208 49
23809 pLAvLQwAPLQbcbfhigikjlmonnoxxnxajojxquuaawj_011002212002210 1728.74291020884 173
23812 pLAvLQwPwAQbcbfhfiijlkmnoooxxnaajgjqffaaqaq_011002212100110 2320.29904158733 281
23824 pLAvLvAPQAQcbbfkijmlmnmnonoqqjqangtqqqtsqjj_022001121200002 4978.46626131619 221
23826 pLAvLvAQQMPcbbfkiljmlmkmnooqqjqanhgtqqxtqqj_022001121200020 10684.0371972504 163
23833 pLAvLvMMPQQcbbhlkmkonllnnoohhrhqqqaqxxhhwfo_122110202012010 32486.9531318719 51
23835 pLAvLvMMQQPcbbhlkmkmmnllnoohhrhqqqaqaxxhhhr_122110202012012 7154.98924108640 12
23836 pLAvLvMPQAQcbbfkimjlmmnnonoqqjqaktbqqtqsqjj_022001121200002 15264.9787693377 223
23839 pLAvLvMQMMQbcbglkikimnmnnoohhwhxavxcqxhknhw_211220011021211 4164.70303475134 65
23840 pLAvLvMQQMPbcbglkikimllmnoohhwhxavxcqhqhhhr_211220011021212 10180.9786498723 109
23841 pLAvLvMQQMPcbbfkilmjlmmknooqqjqakhtbqqtxqqj_022001121200020 12233.3753105132 167
23842 pLAvLvMwQQQcbbfkillnmkolonoqqjqakhqmtxajjjb_022001121200011 45286.1444698413 57
23843 pLAvLvPAAQQcbbhlkmmnllnooonhhrhuquauuhhqbvv_122110202011111 1002.28216390143 25
23844 pLAvLvPAMQQcbbhlimmnonkolonhhrhuruauihxbnbv_122110202011110 2584.29918222149 29
23845 pLAvLvQLQQPbcbfkjlilknmmmooxxnxanqnxhxavvxn_011002212100201 8579.92207419079 73
23852 pLAvLwAAAMQbcbgfkjjlkmnooonhhwhhaaxxqxhxxaw_211220011220011 4518.23413202086 79
23853 pLAvLwAAAQPbcbgfkjjlkmnmmoohhwhhaaxxqxhvchr_211220011220012 9659.60014824143 203
23855 pLAvLwAAQzQbcbgfkjjlkmknooohhwhhaaxxqxrxxvc_211220011220011 5367.15727749583 27
23857 pLAvLwALAQQcbbfhjiklmonmnnoqqjqaanqqsqskvnj_022001121000002 2103.82659317408 183
23859 pLAvLwALPQQbcbgfkjnlkomomnohhwhhaaaarrrrwrr_211220011220202 9073.99880752246 19
23862 pLAvLwAMAPQbcbfhiklljmnooonxxnxaradxxkxieik_011002212001011 1617.70866524623 223
23864 pLAvLwAMAQPbcbfhiklljmmnmooxxnxaradxxknxfxk_011002212001010 1351.71334511535 241
23867 pLAvLwAPAQPbcbfhkimjlknmmooxxnxaijqeqoxofxk_011002212001010 1626.21003117590 83
23868 pLAvLwAPAQPbcbgfkjllmlmmnoohhwhhaaxxhawrhhr_211220011220212 4696.64927987131 149
23874 pLAvLwAQAMPbcbgfkjjllklmnoohhwhhaaxxxqahhhw_211220011220121 12480.1778767764 9
23877 pLAvLwAzAQQbcbgfkjlmnmmonnohhwhhaaxhxwrhvcw_211220011220201 10981.8706399553 269
23885 pLAvLwLPQAQbcbfhlmjjnkllnooxxnxahhethosoohn_011002212001001 1585.78348271169 333
23888 pLAvLwLPQQPbcbfhlmklnlknmooxxnxahhxdhgoofhn_011002212001001 1312.27128394758 103
23893 pLAvLwLQMPQcbbhfilllmkonoonhhraafteaxkaaaxr_122110202110122 9.87238936643561e7 103
23895 pLAvLwLQPPQcbbhfilllnkomnoohhraafteabkxgrxa_122110202110112 477832.711742921 41
23905 pLAvLwMLAQQbcbfhjlkllkoonnoxxnxaaxxhqnxhfoh_011002212000001 5982.30461583772 16
23907 pLAvLwMLAQQcbbfhjiklmonnmnoqqjqaakqqsqsvkkj_022001121000002 3463.88846106180 229
23909 pLAvLwMLMQQcbbfhjiklkonmonoqqjqaakqqjqvkhkh_022001121000002 1.04776404729241e9 103
23910 pLAvLwMLPQQbcbfhjlmlkonmonoxxnxaaxpqswofgof_011002212000001 545604.530724027 87
23913 pLAvLwMPAMQbcbfhjklkjmnnonoxxnxaaqhxhhaqhan_011002212000021 371.322213997599 20
23914 pLAvLwMPAPQbcbfhjlmkllnonnoxxnxaaxqxhqxxhxk_011002212000011 6134.51409544360 19
23915 pLAvLwMPAPQcbbfhjlmkllonnnoqqjqaaxqqhqqqhxj_022001121000022 4552.99143456336 15
23918 pLAvLwMPPAQbcbfhjimkknlmnooxxnxaasxxosfknan_011002212000001 1254.32254217819 135
23923 pLAvLwMPPPQcbbfhjlmknmomnnoqqjqaaxqqxsqjknj_022001121000002 6388.00746903874 179
23924 pLAvLwMPQMPbcbfhjilkmkmlnooxxnxaashxhoofhxk_011002212000010 1391.75361800722 113
23925 pLAvLwMPQPPbcbfhkkljjmkmnooxxnxaiphethoohxk_011002212000010 1523.04045852858 94
23926 pLAvLwMPQPPcbbfhjlmkllmnmooqqjqaaxqqhqsqjqj_022001121000020 10537.8636891747 139
23931 pLAvLwMQAMPcbbfhjlkjkllmnooqqjqaaxhxqhqqqqj_022001121000202 17277.9480502498 8
23933 pLAvLwMQLQPcbbhfiikjlnmnnoohhrhhofaahhhqxhw_122110202111221 3508.10378438803 11
23935 pLAvLwMQPMPcbbhfiikjlllmnoohhrhhofaahrwhhhr_122110202111212 2693.62524803052 295
23937 pLAvLwMQzMQcbbfhjlkjkmnooonqqjqaaxhxqxqxqhj_022001121000021 5772.18932348354 13
23938 pLAvLwMQzQPcbbfhjlkjkmnmmooqqjqaaxhxqxqknqj_022001121000020 17365.7386597615 131
23939 pLAvLwPAAMQbcbfhkljkmjnooonxxnxaahqhhxxhxqk_011002212001112 1352.76033523867 17
23940 pLAvLwPAAQPbcbfhkljkmjnmmooxxnxaahqhhxxwrxk_011002212001110 2981.83996635174 31
23942 pLAvLwPLAQQbcbgflinmkkonnoohhwaahvhqwjabgqa_211220011222201 12999.0063315853 131
23943 pLAvLwPLMQQbcbfhiinlmonommoxxnxajbegoucxsbd_011002212001002 3094.43530573608 39
23944 pLAvLwPLQPQbcbgflinmmkomnnohhwaahvhqrragbgj_211220011222200 79314.2134261748 377
23946 pLAvLwPMPPQbcbfhiilmnlmonooxxnxajbuelsceaqc_011002212001021 1634.35284821353 111
23948 pLAvLwPQAMPbcbfhkljklljmnooxxnxaahqhqxxxxxn_011002212001101 4544.47964413317 9
23949 pLAvLwPvQQQbcbfhiilkmnommooxxnxajbgoojwsbsb_011002212001001 2115.14122235276 145
23951 pLAvLwQLAPQbcbgfkjimlkononohhwhhaavahrqqhak_211220011222011 158070.251804984 31
23952 pLAvLwQLLQQbcbgfkjimnlonmnohhwhhaavarrhsrrw_211220011222021 3328.11706066288 113
23954 pLAvLwQPLMQcbbfhjiilknmooonqqjqaankqqqqqsjj_022001121000222 2361.50940055985 53
23955 pLAvLwQPLQPcbbfhjiilknmmmooqqjqaankqqqqhxqj_022001121000220 3307.83483078247 31
23956 pLAvLwQPMMPcbbfhjiilklmlnooqqjqaankqqsqjqqj_022001121000202 5416.80308158272 61
23958 pLAvLwQQzMPbcbfhikijkjlmnooxxnxarawqhxxxxxk_011002212001010 4238.82707570517 59
23959 pLAvLwQQzMPbcbgfkjijiklmnoohhwhhaavxcqhhhhr_211220011221212 8389.88037163294 197
23960 pLAvLwQQzMPcbbfhjiikjklmnooqqjqaankhxqqqqqs_022001121002020 8243.01622301320 55
23961 pLAvLwQvMQQbcbgfkjilnmooonnhhwhhaavhvkxqhsv_211220011222001 7170.43629930952 93
23967 pLAvLwwAAQQbcbfhjjkmnonmnmoxxnxaaqhiuxwkfsk_011002212000011 1764.80115215439 129
23980 pLAvLwwQAMQbcbfhjjkkmlnooonxxnxaaqhxqqxhahk_011002212000012 15875.5094498715 39
23990 pLAvLwzAQPQbcbfhljkmnlonmnoxxnxadqhaugxwwrk_011002212001111 1290.80963872817 73
23992 pLAvLwzPAQQbcbfhinlmklolnnoxxnxajqqqosxoofk_011002212001101 1091.01365910981 79
23997 pLAvPALvQAQbcbgfhfkmlnllonoxxnaaajqaaaqaxjk_011002210001120 4537.38666522963 125
23998 pLAvPALvQAQcbbghffkmnlllonohhraaanhaaaahxrn_122110201110021 6967.74150350440 9
23999 pLAvPALvQQPbcbgfhfkmlnllmooxxnaaajqaaaqanqj_011002210001120 16995.8707602562 229
24000 pLAvPALvQQPcbbghffkmnlllmoohhraaanhaaaahkhw_122110201110021 7242.14945101594 187
24007 pLAvPAMvAPQcbbghffijmmonmnohhraaanhhhgaagsw_122110201122001 1.09375650667968e6 751
24010 pLAvPAMvMPQbcbgfhfijmmomnnoxxnaaajqqqfafawj_011002210022110 1.38227712487270e8 951
24025 pLAvPAvLAQQbcbhgffklnmloonohhwaaasofharasos_211220012222000 4486.87276027606 153
24027 pLAvPAvPMPQbcbgfhfkjlmononoxxnaaajvscaqavkn_011002210000111 1769.75153988824 193
24033 pLAvPMLMPMPbcbgfhikjllmlnooxxnaaaxhhxhahxxn_011002210002101 17277.9480502498 8
24034 pLAvPMLwPAQbcbgfhikjlnmmoooxxnaaaxhhhaqrxud_011002210002211 10367.3286095981 62
24045 pLAvPMvLQMQbcbgfhinkklmnonoxxnaaaxxknsjaaan_011002210000021 8823.27026416951 138
24055 pLAvPMvMzQQcbbghfilmmmonnnohhraaaxhxhhaaahr_122110201111002 187173.823180928 42
24056 pLAvPMvQLQPcbbghfilkjnmmmoohhraaaxhkkaaahhw_122110201111021 9109.56720333941 111
24087 pLAvPwAAAMPbcbgfhijkkklmnooxxnxxaaaxnkxxxxk_011002210001010 1266.39071019001 65
24096 pLAvPwAAwAQbcbhgfjikjlmnooohhwahhaahrhrrxqh_211220012221110 16857.0872037593 35
24097 pLAvPwAAwPQbcbhgfjikjlononohhwahhaahrhhkxnx_211220012221112 149217.845932919 31
24098 pLAvPwALAAQbcbgfhijjmmnmoooxxnxxaaanxhqhqsj_011002210000122 122910.584020279 31
24099 pLAvPwALAMQbcbhgfjilkmnomoohhwahhaarrhqqwjs_211220012222100 1326.12743058632 221
24100 pLAvPwALAQPbcbhgfjilkmnnnoohhwahhaarrhqxhhr_211220012222102 2572.85763276307 141
24102 pLAvPwALPPQbcbgfhijjmlnoonoxxnxxaaanhjqxcwv_011002210000112 7791.67196213624 31
24104 pLAvPwAMPzQbcbgfhijklmknoooxxnxxaaaxxxkxxnk_011002210001100 491.823799113331 31
24105 pLAvPwAMzMQbcbgfhijklmnooonxxnxxaaaxxxxxqhn_011002210001110 511.181516347680 14
24108 pLAvPwAvAQQbcbgfhijmnllooonxxnxxaaaxxjsankk_011002210000111 2630.38557646913 129
24109 pLAvPwAvAQQbcbhgfjinmnoonomhhwahhaahhqqxqhw_211220012222110 1647.82394834352 41
24110 pLAvPwAvQQPbcbgfhijmnmllmooxxnxxaaaxxhjshxk_011002210000110 1184.27533312010 49
24111 pLAvPwAwAAQbcbgfhijklmnlonoxxnxxaaaxxxxkxnk_011002210001110 2091.92106371763 77
24112 pLAvPwAwAAQbcbhgfjikmlnlooohhwahhaahhhhwhqx_211220012221112 1464.56404449603 29
24113 pLAvPwAwAMQbcbhgfjikmlnonnohhwahhaahhhhhrwr_211220012221112 763.879849711237 43
24114 pLAvPwAwAPQbcbgfhijklmonmooxxnxxaaaxxxkkkrw_011002210001111 938.184077296965 113
24115 pLAvPwAwAQPbcbgfhijklmnlmooxxnxxaaaxxxxkkxk_011002210001110 899.433559109288 69
24116 pLAvPwAwMMQcbbgfhijkmnlomooqqjqqaaaqqxxhjxq_022001120002221 1740.52962019540 39
24117 pLAvPwAwMQPcbbgfhijkmnlnnooqqjqqaaaqqxxwrqj_022001120002220 1605.99271036940 51
24119 pLAvPwAwQMPbcbgfhijklmklnooxxnxxaaaxxxkkxxn_011002210001101 6638.44554935501 61
24120 pLAvPwAwQMPbcbgfhijklmllnooxxnxxaaaxxxhqxxn_011002210001101 898.782136771087 11
24122 pLAvPwAwQzQbcbgfhijklmknonoxxnxxaaaxxxkxxkk_011002210001100 822.814572826437 85
24123 pLAvPwAwwQQcbbgfhijkmononmoqqjqqaaaqqqwjrjj_022001120002222 15382.1446300253 121
24130 pLAvPwQLLPQbcbgfhijhknonnooxxnxxaaakhhqhhaq_011002210011100 496.008264454532 74
24135 pLAvPwQLwAQbcbgfhijhlkmnoooxxnxxaaakqqqqhah_011002210011001 12323.1845938989 114
24136 pLAvPwQLwAQbcbhgfjihlknmnoohhwahhaawxxaasqj_211220012211220 6427.29163364717 363
24137 pLAvPwQvLQQbcbgfhijhmnmonooxxnxxaaakkkkakaa_011002210011110 534.441830388026 33
24139 pLAvPwQzMzQbcbgfhijhklmnoooxxnxxaaakxxxxxhq_011002210011001 648.401042814933 78
24140 pLAvvAAAAQPcbbhjijiklmlmnooqqjannnkhqhcvhqs_022001121100020 2135.39113201216 121
24142 pLAvvAAMPAQbcbhijijmknlmnooxxnajsjjxxjoknan_011002212200001 5132.24218351906 183
24143 pLAvvAAzMQQcbbhjijkmnnonmooqqjannnhqhfnvvkk_022001121100000 2.16831078394308e8 95
24144 pLAvvALMQPQcbbhjiilklmnnnooqqjawnkpqqqjvsqj_022001121102002 2739.34035716373 16
24146 pLAvvALwQQQcbbhjikloommnnonqqjawnaihdqsjvws_022001121102000 2.94849640526509e6 137
24147 pLAvvAMQAMPcbbhjjiiklklmnooqqjawrnkhxqqqqqj_022001121100202 15229.0479726435 25
24148 pLAvvAQMzPQcbbhjijiklmnnonoqqjannnnaxaqhaaj_022001121100022 977.318287140519 77
24149 pLAvvAQwPAQcbbhjijiknnmnoooqqjannnnaajssxxa_022001121100001 1962.95492407340 25
24151 pLAvvAQwzQQcbbhjijiknmnmoooqqjannnnaassjqhx_022001121100002 1783.27387358295 93
24153 pLAvvAwMPQQbcbhijlmnoknmoonxxnajshhhaxfojov_011002212201000 4.86916737028123e7 77
24155 pLAvvAwMQQPbcbhijlmlnlknmooxxnajshhuhuxfohn_011002212201001 5190.78402061841 127
24157 pLAvvAwQMMQcbbhjjmklknlonnoqqjawrxhxqxqqknj_022001121100002 9321.68690694011 67
24158 pLAvvAwQQMPcbbhjjmklkmmlnooqqjawrxhxqhqqqqs_022001121100020 23522.6172949051 27
24167 pLAvvLAPPQQcbbkglkjjmonomonqqjjcagjvqaqncnj_022001121120000 2898.64420303997 69
24168 pLAvvLAPQQPbcbkkjnlimnnlmoohhwknsexcqehhhhw_211220011002221 6899.60939144551 91
24185 pLAvvLMMAQQcbbjklikmmmnoonohhrnnqfneathqbvc_122110202001011 11835.5898093878 151
24187 pLAvvLPAMQQbcbjlkiliomnomonxxnjansunaxxdojn_011002212210000 2340.21379049114 143
24192 pLAvvLPMQQPcbbklmkijlmlmnooqqjjaajjjqqqqqqj_022001121120002 6606.31911316659 61
24202 pLAvvLQzQQPcbbkkilmjmnmlnoohhrsjoqekaxthhhr_122110202001012 9893.69344890688 11
24207 pLAvvLzAQQQcbbklmkjlnmlnoooqqjjaxjjqhqqqajj_022001121120001 11460.0150725789 39
24214 pLAvvMALQQPbcbhjgkkjlknmnooxxnajoaxfqxoonaj_011002212200002 989.910115250363 63
24215 pLAvvMAPMMQbcbhjgkmkjkmnnooxxnajoaxxfxksnan_011002212200001 1995.80400584055 159
24218 pLAvvMAPQPPbcbhjgklkjmkmnooxxnajoahxfhxohxk_011002212200010 536.093675686720 11
24220 pLAvvMAzAQQbcbhjgklnmnoommoxxnajoahhhlvcvog_011002212200010 3906.16964571551 267
24222 pLAvvMAzQAQbcbhjgkljmnnnmooxxnajoahfhavcohn_011002212200001 1240.94154697783 39
24223 pLAvvMAzQAQbcbhjgklnmknnmooxxnajoahhhxlwohn_011002212200011 884.077484061180 257
24227 pLAvvMAzQPQbcbhjgkljmnommooxxnajoahfhaxvoxa_011002212200001 2298.44637827812 23
24228 pLAvvMAzQPQbcbhjgklnmkommooxxnajoahhhxjvofs_011002212200010 2376.38254814453 99
24234 pLAvvMPwAQQbcbhjkljmkomnonoxxnajaajptakvnkk_011002212200000 15574.8327554300 67
24240 pLAvvMwQPMQbcbhjjlkmnkmnnooxxnajshqhhxxwrxk_011002212201011 3722.41432254368 15
24241 pLAvvMwQQMPbcbhjjlkmllkmnooxxnajshqhqxxxxxk_011002212201010 11582.2941780218 85
24246 pLAvvMzMPQQbcbhjllmonkolonnxxnajiphhhxlowvo_011002212200001 10146.1948967642 53
24247 pLAvvPALAQQcbbjkijljmonmoonqqjnjnntjqiqvkkj_022001121120000 3536.73729065856 167
24256 pLAvvwAwQQQcbbhgkljmonomnnoqqjacahvqahncfcn_022001121100000 482.671719338320 131
24264 pLAvvwPAQQPcbbhkmllknmkmnooqqjaaaahqhqqqhhj_022001121100002 887.022761895206 41
24267 pLAvvwPMPQQbcbhkmlnlmomloonxxnaaaaxxqaqxvck_011002212200000 7686.62173027527 22
24275 pLAvvwwQQQPbcbhlmknmmknllooxxnaqhqhqxxxhxxk_011002212200101 7445.55376950759 14
24279 pLAwLALPAMPcbbdfhgkjkklmnoohhrhjahhowrhhhhr_122122012221212 195.181126473364 21
24280 pLAwLALvQAQcbbdfhgknmlnnomohhrhjaaqaaaaqhsr_122122012221012 716.684593747616 33
24281 pLAwLALvQQPcbbdfhgknmlnnloohhrhjaaqaaaaqwqj_122122012221012 1985.34346337425 47
24292 pLAwLAMvMPQcbbdfhgijmmmnonohhrhjahxhhffaanj_122122012200112 1175.07395904266 113
24306 pLAwLAPLLMQcbbdfhgjiknnoonoqqjqjqqaaxxxhaxh_022022112200022 2167.14665336066 146
24312 pLAwLAPvLQQbcbdfhgijmnmnoooxxnxnxxaannnnaaa_011011221100001 3943.52425926689 19
24315 pLAwLAPzMzQbcbdfhgijklmnoooxxnxnxxaaxxxxxqh_011011221100110 7690.05712113458 102
24318 pLAwLAvAzQQcbbdfhgljknmoonohhrhjaabsgaaqrrg_122122012222111 1527.09285763331 105
24333 pLAwLLvMQQPcbbdfijlmnklnnoohhrhjwwehmhowwhw_122122011022201 8752.44818204708 309
24335 pLAwLLwQAMPcbbdfijjkklkmnoohhrhjwsweehhhhhw_122122011022121 20680.1961116814 395
24337 pLAwLMLPLMQcbbdfhikljmmonoohhrhjajidamdqcof_122122010112000 566.593775898405 255
24338 pLAwLMLPMzQcbbdfhikljkmnooohhrhjajidacaqqaq_122122010112002 405.727909446380 205
24339 pLAwLMLzAAQcbbdfhiklkmnmooohhrhjajidccafdwb_122122010112101 309.781759008076 21
24340 pLAwLMLzAMQcbbdfhiklkmnonoohhrhjajidccaqaac_122122010112100 261.866040183583 151
24343 pLAwLMMzMzQcbbdfhiijklmnooohhrhjajcidhqhqcn_122122010122012 308.426472612273 25
24346 pLAwLMwAPLQcbbdfhiijkmlonoohhrhjajcemeehhbg_122122010120011 996.010412908802 51
24348 pLAwLMwPPzQcbbdfhiikllmnooohhrhjajcmnceahie_122122010122011 849713.725677451 103
24350 pLAwLMwvPQQcbbdfhiilnmoononhhrhjajccecppthq_122122010122120 1420.51425531915 51
24352 pLAwLMwwPAQcbbdfhiijnllmnoohhrhjajceqcsusan_122122010121001 607.155296984554 253
24355 pLAwLPPzMzQcbbdghijhklmnooohhrhqaqqwqqqqqsj_122122010220022 1421.40481717196 111
24356 pLAwLPzMPzQcbbdghijklmknooohhrhqaqqhqqrqqhx_122122010222002 1713.80822476008 55
24357 pLAwLPzMzQPcbbdghijklmnmmoohhrhqaqqhqqhxhhr_122122010222012 6383.24877166300 9
24365 pLAwLvLAPQQcbbdfmillmooonnnhhrhjicdtixbfcrj_122122011021102 2694.56199333782 58
24384 pLAwLvLQMAQcbbdfklmmlmlnnoohhrhjxeeeehhxfxw_122122011022221 1158.36008576584 235
24391 pLAwLvLQwQQcbbdfklmmlonnnoohhrhjxeeeexxbfkk_122122011022221 2417.88051463599 49
24395 pLAwLvMAPQPcbbdfjlikmklmnoohhrhjkiceiqkjnhw_122122011021021 7772.10110472409 43
24439 pLAwLvvQMQQcbbdflmmlmlkonoohhrhjeeeehhqffsr_122122011022222 2538.25810070134 63
24446 pLAwLvvQQMQcbbdflmmlnmloonohhrhjeeeehhhwswr_122122011022222 1017.21963485899 91
24447 pLAwLvvQQPQcbbdfimmlmnolloohhrhjceeahawsrsr_122122011022222 1073.92175438429 57
24457 pLAwLvzMMQQcbbdfkinlmolnmoohhrhjmcatuesrosj_122122011021201 818.843360007582 21
24463 pLAwLwLLMQQcbbdfhjkmllnnonohhrhjaxhxoossxjw_122122010222221 361.545342364260 39
24464 pLAwLwLLMQQcbbdfhjnmlnlnmoohhrhjaxxxosoffxw_122122010222211 706.061709058160 249
24468 pLAwLwLLQMQcbbdfhjlnnlmomoohhrhjaxdeooribpl_122122010222210 1176.87480080225 87
24479 pLAwLwLPMQPcbbdfhjkkmllmnoohhrhjaxdlxoofxhr_122122010222212 758.929708492437 291
24480 pLAwLwLQLPQbcbdfhkkklmooonnhhwhwhaqxxwqahar_211211000111120 296901.338473975 87
24486 pLAwLwLvQQQcbbdfhjnolnlmmoohhrhjaxesovossok_122122010222211 2157.19619643503 139
24487 pLAwLwLvQQQcbbdfhlnommlmnoohhrhjaiessrccgvk_122122010211211 2158.65145614363 33
24490 pLAwLwLzPQQcbbdfhjkollmmnoohhrhjaxawoossbsr_122122010222222 636.549008778914 57
24500 pLAwLwMvAQQcbbdfhijnklmonoohhrhjaoxwogbhshx_122122010222221 623.777696350911 179
24502 pLAwLwMvPQQcbbdfhiknlmmmnoohhrhjakisrbgfwaw_122122010212121 560.314992538053 197
24510 pLAwLwMzPQPcbbdfhikkmllmnoohhrhjakihsrswahr_122122010212212 308.871268504331 81
24512 pLAwLwPLMPQcbbdfhkjmllonoonhhrhjaxxxxfxxqhw_122122010212110 475.505819624384 31
24513 pLAwLwPLMQPcbbdfhkjmllmmnoohhrhjaxxxxfknxhr_122122010212112 590.739743237784 51
24518 pLAwLwPLwQQcbbdfhkjmlmonoonhhrhjaxxxxbmxqdw_122122010212110 839.587134075201 70
24524 pLAwLwPvQPQcbbdfhkjmnlononohhrhjaxxessxohku_122122010212110 679.961391828675 23
24529 pLAwLwQzAMPcbbdfhiijkklmnoohhrhjaknxxfxhhhr_122122010221212 723.253457951480 13
24532 pLAwLwvAPQQcbbdfhlkokkmnonohhrhjahuwsrjjsof_122122010222212 912.730097305536 82
24542 pLAwLwvMPQQcbbdfhkmkolmloonhhrhjatusssokgsn_122122010211212 379.875371601562 21
24545 pLAwLwvMQAQcbbdfhkmnknlmonohhrhjatuesnsoxsk_122122010211210 411.662276480439 177
24546 pLAwLwvMQAQcbbdfhlknnkkmnoohhrhjaqleosrjnqw_122122010222211 1213.03107000569 247
24549 pLAwLwvPPQQcbbdfhlknoomnmnohhrhjaaabsrofofg_122122010211222 375.757871128512 49
24557 pLAwLwvQMQPcbbdfhlmkjnnnmoohhrhjaqqqqxxajqw_122122010222201 17413.3941138036 77
24563 pLAwLwwAPQPcbbdfhilkklmmnoohhrhjashhowsrahr_122122010222212 909.672721212957 143
24567 pLAwLwwMPPQcbbdfhikjllonnoohhrhjaohqsjhihxs_122122010222201 1253.24107238819 177
24568 pLAwLwwMQLQcbbdfhikjmllonoohhrhjaohqosjllkw_122122010222211 4076.62948149494 169
24578 pLAwLwwwPQQcbbdfhikklmonnoohhrhjaohowgxgshx_122122010222221 642.500040595933 79
24582 pLAwLwzLQQPcbbdfhjknkmnmnoohhrhjamaessnjnaw_122122010212211 855.909749667561 139
24588 pLAwLzLQLMQcbbdfgijklnmooonhhrhjhceehhhxwbw_122122011222111 1060.49144940400 21
24589 pLAwLzLQvQQcbbdfgijklmonnoohhrhjhceehxqqgrr_122122011222111 3736.79201513438 37
24604 pLAwvALAPAQbcbdhihlknmmmooohhwhhacaqqqbchtp_211211002011122 19848.5303929338 199
24605 pLAwvALAPPQbcbdhihlknmmnnoohhwhhacaqqqcvkqr_211211002011122 1093.36317248046 297
24607 pLAwvALAQPPbcbdhihlkllmmnoohhwhhacaqtpqcqhw_211211002011121 1066.51148084285 45
24616 pLAwvALMAQPbcbdhikllmmnnnooxxnxxahahqxhwrxn_011011220211110 4629.82347362154 91
24618 pLAwvALMMMQcbbdihlkmknmnnoohhrhhaxxqaxxknxw_122122010021211 1503.00921165412 23
24619 pLAwvALMPPQbcbdhijlkmnmmnoohhwhhanaqhqvccqr_211211002011112 734.877828823806 81
24620 pLAwvALMQMPbcbdhikllmmkknooxxnxxahahqxqxxxn_011011220211101 10337.1383694823 36
24622 pLAwvALMQMPcbbdihlkmkllmnoohhrhhaxxqahqxxhr_122122010021212 3152.31718838043 41
24627 pLAwvALPPMQbcbdhillkmmnnmoohhwhhaqmqtpqcoqr_211211002012112 1451.10088823188 82
24628 pLAwvALPPPQbcbdhijkllmnnnoohhwhhajalhhwnrhr_211211002012112 1118.32322219564 185
24634 pLAwvALwAQQbcbdhihllmonomnohhwhhacaterwnwbr_211211002011111 2695.97906877408 173
24635 pLAwvALwAQQbcbdhihlnlomononhhwhhacaeprrnwwg_211211002011111 1574.83978743062 95
24642 pLAwvALwQAQbcbdhiklnmkknnooxxnxxahaxxqxknxn_011011220211110 3876.41487758933 99
24643 pLAwvALwQMQbcbdhihlnlkmnooohhwhhacaepxcwuhd_211211002011110 4187.19364328246 65
24644 pLAwvALwQMQbcbdhiklnmkkmooohhwhhahaxhqxrhqh_211211002011112 17365.7058115004 19
24650 pLAwvAMwAPQbcbdhijjkmlnonnoxxnxxarwaxxxxqhn_011011220211100 2233.87552900175 23
24651 pLAwvAMwQPPbcbdhijjkmlmmnooxxnxxarwaxxknxxn_011011220211101 3795.21374574604 277
24655 pLAwvAPMLQPbcbdhijhjllmmnoohhwhhakckhrnwahw_211211002011121 477.313230176303 167
24677 pLAwvAvQAAQbcbdhillilmnnooohhwhhaaqrxxrwqah_211211002011110 523.925765900712 39
24683 pLAwvAwvQQQbcbdhijoklnmoonnhhwhhakxxxckvcwc_211211002022111 1128.78697768569 11
24689 pLAwvAwzQMQbcbdhijknmlmnnoohhwhhakmxtxovcds_211211002022110 1292.17726617104 19
24692 pLAwvLAMPAQcbbdgkhimnkllooohhrhhwwrqqrhrqhx_122122010012220 3868.19912112174 17
24695 pLAwvLAMPMQcbbdgkhimnklonnohhrhhwwrqqrhhjsw_122122010012221 14528.4108996935 237
24698 pLAwvLAMwQQcbbdgijilmommnooqqjqqoooxaxxfjfs_022022110012210 444515.174301932 39
24701 pLAwvLAMzQQbcbdgikllnomomnoxxnxxccemutiusbw_011011220200010 3.07485185272489e7 46
24704 pLAwvLAPMPQbcbdgikllmnonoonxxnxxccqmqqqlfko_011011220200101 40494.5026619355 41
24707 pLAwvLAQAMPcbbdgkhijjklmnoohhrhhwwrjsrhhhhw_122122010012121 25472.2522858299 49
24711 pLAwvLAwQPQcbbdgijimknmomooqqjqqoooafajsrjr_022022110012222 27259.4700269940 14
24712 pLAwvLLAMQQbcbdglkmjlmonnnoxxnxxakhkqxxavvk_011011220201121 4366.19593601419 57
24713 pLAwvLLAQMQbcbdgjmjnmllomooxxnxxjasqqxhqkfo_011011220201122 31002.9432841296 67
24714 pLAwvLLAQQPbcbdgjmjnmllnnooxxnxxjasqqxhaqxn_011011220201120 6866.23313604516 31
24719 pLAwvLLMMQQbcbdgjmkknlnomooxxnxxjaofxxenkkb_011011220201101 7.90254768010708e7 151
24720 pLAwvLLMQQPbcbdgmjlnknlmnoohhwhhakquohhxuhr_211211002021112 4198.52793903085 119
24721 pLAwvLLMQQPcbbdglkmnjnlnmoohhrhhxcauslhaqhw_122122010012201 5788.29269792630 131
24731 pLAwvLLPQQPcbbdgmnjjmlnnlooqqjqqaxvcxhqhqqj_022022110012200 4496.92737646141 85
24732 pLAwvLLQMQPbcbdglkjljmnmmooxxnxxakwtkxxtgxk_011011220201110 9494.15936387697 281
24733 pLAwvLLQQMPbcbdgjmjkkmllnooxxnxxjasofqxhxxn_011011220201101 9434.01855542040 141
24738 pLAwvLLzQQQbcbdgmjknlnnomoohhwhhanfuhhuhwrw_211211002021111 2.59769856152101e11 135
24749 pLAwvLPMLQQcbbdglkkjonmnnooqqjqaqwcvhqhfogb_022022110012012 10585.7066957216 381
24755 pLAwvLPzPQQcbbdglkkmmonmoonqqjqaqwvulqqafon_022022110012011 4.82621705547013e6 129
24762 pLAwvMLAMAQbcbdhglkkmlnlooohhwhhhaaqqxqwqqa_211211002211002 9195.54817422447 43
24763 pLAwvMLAMMQbcbdhglkkmlnonnohhwhhhaaqqxqhfor_211211002211002 5180.62241638832 163
24764 pLAwvMLAQMPbcbdhglkkmmlmnoohhwhhhaaqqqxahhw_211211002211021 9275.74725406876 25
24765 pLAwvMLMAPQbcbdhglkjjmonoonhhwhhhaafohhhqxr_211211002211122 14642.2055550971 51
24766 pLAwvMLMAQPbcbdhglkjjmmmnoohhwhhhaafohrwhhw_211211002211121 2953.53187072582 283
24767 pLAwvMLMLQQbcbdhgkljmnlonooxxnxxxaafanknknr_011011220011211 30592.9651911662 77
24768 pLAwvMLMPAQbcbdhgklmnmmnnooxxnxxxaaqxaqnkxn_011011220011210 8877.19886502231 133
24778 pLAwvMvMPQQbcbdhgmjonnllnoohhwhaahfhxwwngbg_211211002211110 17910.2023442462 437
24785 pLAwvQLAMzQbcbdhigjkilmnoooxxnxxaxaanxxxxkn_011011220110011 5579.99116677701 39
24792 pLAwvQLMLAQbcbdhigkjlnmlonohhwhhahaahhhwhrw_211211002111221 859.318717767337 61
24793 pLAwvQLMLMQbcbdhigjklmnooonxxnxxaxaaxxxxknn_011011220111000 1243.19505278403 35
24794 pLAwvQLMLQPbcbdhigjklmnmmooxxnxxaxaaxxxqhxn_011011220111001 810.117810504267 51
24795 pLAwvQLMLQPcbbdihgjklnmnnoohhrhaaaxxhaaxqhr_122122010222102 45489.9921651508 52
24800 pLAwvQLMPMPbcbdhigjklmmmnooxxnxxaxaaxxqhxxn_011011220111001 1089.01491593563 18
24801 pLAwvQLMvQQbcbdhigjklnmooonxxnxxaxaaxxqqjsn_011011220111000 1245.12293731936 39
24804 pLAwvQLMzAQbcbdhigjklmnloooxxnxxaxaaxxxnxhq_011011220111001 6984.31617322423 50
24807 pLAwvQLQzMPbcbdhigjkjklmnooxxnxxaxaahqxxxxn_011011220110101 2848.84281808855 11
24809 pLAwvQLwLQQbcbdhigjknomnmnoxxnxxaxaaxxrqwqn_011011220111100 1224.95264584307 41
24810 pLAwvQLwMMQbcbdhigjkmlnooonxxnxxaxaannxhqxn_011011220111102 1227.13167867011 109
24811 pLAwvQLwMMQbcbdhigkjknmmooohhwhhahaawhknarw_211211002111122 2.60953617334463e6 101
24812 pLAwvQLwMPQbcbdhigkjknnonoohhwhhahaawhxxxqh_211211002111120 55554.4218729855 29
24813 pLAwvQLwMQPbcbdhigjkmlnmmooxxnxxaxaannxrwxn_011011220111101 1753.15126116123 267
24815 pLAwvQLzLQQbcbdhighlnomnnmohhwhaaakxaaaxarn_211211002111220 70696.7263409868 101
24816 pLAwvQLzPQPbcbdhighlknmnnoohhwhaaakxnaaxahw_211211002111221 22781.2911027652 131
24817 pLAwvQMvAPQbcbdhiggjmmnomnohhwhaaakhhaaaarn_211211002111020 12437.1309808504 163
24820 pLAwvQMvQPPbcbdhiggjmmlnmoohhwhaaakhhawaaxn_211211002111001 14278.7027897803 29
24858 pLAwvvAPQQPcbbdkilkmjlmnmoohhrhwfwvajohhhhw_122122010010221 11036.6936601481 325
24860 pLAwvvAQMMQcbbdkiklkmlnoonohhrhwfwwvaohajfj_122122010010222 6259.89076824601 37
24865 pLAwvvLQAQQbcbdknkmljmnonmoxxnxkakakkxxxxxk_011011220202111 3166.21272409028 15
24876 pLAwvvPQAQPbcbdjljklmjnmmooxxnxrwrkrpkxpxxk_011011220202110 12521.6332320562 99
24879 pLAwvwAQvQQcbbdikjljkomonnoqqjqawwawwajsbgj_022022110112222 3335.67369151547 29
24883 pLAwvwLMPQQcbbdikjjnolmononqqjqarwvutaawcwc_022022110112202 1.89593850691158e8 25
24885 pLAwvwLPPQQcbbdikmknmmolonoqqjqarawxepxqbgf_022022110112222 2.40018344437593e6 79
24887 pLAwvwLPQQPcbbdiljjmnmlnlooqqjqahnkhxqxqqqj_022022110112220 5772.86391259457 19
24890 pLAwvwMLQQPcbbdikknlmnnlmooqqjqawrxhxqhqqqj_022022110112200 3671.79377611303 61
24893 pLAwvwMPQMPcbbdikkjjlmlmnooqqjqawrnkhxqqqqj_022022110112202 9274.56224896222 113
24894 pLAwvwMzAQQcbbdikhlmknooonnqqjqawgaxbxafofg_022022110112222 1846.56021534454 31
24895 pLAwvwMzMQQcbbdikhlmonolonnqqjqawgaxxxuqnfg_022022110112220 1830.62451335300 197
24897 pLAwvwMzPQQcbbdikhlklmlonooqqjqawgabqhqggws_022022110112222 1183.41709506929 135
24898 pLAwvwMzQAQcbbdikhlmklnlnooqqjqawgaxbqxqgxs_022022110112220 550.228402022174 51
24899 pLAwvwMzQPQcbbdikhlnkllnoooqqjqawgaqbqqjsrs_022022110112222 1267.26822846045 171
24900 pLAwvwPMPPQcbbdikljjmnmoonoqqjqabqwvutdbwvb_022022110112022 3.65749900390304e6 275
24901 pLAwvwPPPQPcbbdijkjkmnlnmooqqjqawrwwxxqbgxs_022022110112220 2240.23026626535 15
24902 pLAwvwPPzQQcbbdijkjknlomnooqqjqawrwwqqwgjss_022022110112222 8.75000730137163e6 147
24968 pLLALLPzLQQccedhhhilomnnnmolnxkxaaaxxxxvcjk_120011122001221 220833.022648935 411
24973 pLLALLPzPQPccedhhhilkmnnnoolnxkxaaaxnxxvcqs_120011122001220 22498.1170435749 263
24976 pLLALLQvPPQccedhhjhilnmoonolnxkxaaaargbxxna_120011122011112 1573.73443578355 33
24978 pLLALLQzLPQccedhhjhiknnmnoolnxkxaaaaxxxnxar_120011122011122 2349.97132860847 403
24984 pLLALLQzwAQccedhhjhiklnmnoolnxkxaaaaxxtigqj_120011122011220 8063.38824677092 151
25014 pLLALPPzMzQcecdhhihjklmnooohqrwqqhqhhhhhhqx_201022201122112 524316.499293376 19
25092 pLLALvQLMAQcecdhkjilmnmlonohqrwqqaqxhqhxajj_201022201012220 10330.8104062784 47
25098 pLLALvQLQMPcecdhkjilmjmlnoohqrwqqaqxhshxaqj_201022201012202 2747.06194217829 39
25151 pLLALwQvLQQacdehhihjlmonnoojkaqhvavancqvsaq_200210001200001 14825.2171914701 95
25152 pLLALwQzLAQacdehhihjknmnonojkaqhvavaqqsaaak_200210001200011 12285.3927346524 215
25212 pLLAMLMzMzQcecdfgihjklmnooohqrwqqooxxxxxxkn_201022000110011 22208.1400923240 21
25227 pLLAMLwzwQQacdefgihjmlonoonjkaqqhuuaqsqqfon_200210022100211 1246.58505345914 119
25230 pLLAMLwzzQQacdefgihjnlomnoojkaqqhuuadsamwof_200210022100221 16491.3095738501 37
25253 pLLAMvLPMQPcecdfgimllmmnlooqhsjhhwhhwwrarhr_210122111220012 92058.6784830720 39
25279 pLLAMvMzMPQacdefgjjjknmmooonsaaxxxvvaxfkxvc_100120011220012 2.79646947534056e12 101
25296 pLLAMvvPAQQcecdfgmnllnnolmoqhsjhhahhwwrarrw_210122111220201 1286.60299776232 51
25320 pLLAMzLLAPQbeddfghkjmlnonooxxrwaxxxkxxnknkn_011100110002211 12909.8365010073 49
25323 pLLAMzLLPAQbeddfghklmnmmooohhnkahhhqaqahqhx_211122112220102 3196.19129791922 5
25325 pLLAMzLLPPQbeddfghklmnonnoohhnkahhhqaqhjsgb_211122112220101 5321.79930538600 13
25329 pLLAMzLLzQQbeddfghkjlonmonohhnkahhhjhhwwgvb_211122112220111 3652.25472199795 17
25355 pLLAMzMvMPQbeddfghijmnnonooxxrwaxxxxxhqaxax_011100110011120 803.824817442935 6
25360 pLLAMzMzMzQbeddfghijklmnooohhcvahhhhhhhhhqx_120011221122112 65.2836888497514 3
25361 pLLAMzMzMzQbeddfghijklmnooohhnkahhhhhhhhhha_211122112211221 138.199927745307 7
25362 pLLAMzMzMzQcdcefghijklmnooohfrtxhxhxhxhxhum_201021102110211 104.222108892522 47
25373 pLLAMzPzMzQcecdfghjiklmnooohqrwqqqaahhhhhxq_201022002211221 2471.39491860758 4
25378 pLLAMzvLMQQcecdfghklmlononohqrwqqqofqwhhwgw_201022002222111 11404.8448585444 7
25379 pLLAMzvLQMQcecdfghjnmmnonmohqrwqqqjqqxxahhj_201022002222110 3006.90744479902 10
25409 pLLAPLwzLQQcecdfghilnmommnothcnnnaaqaaaqanj_011200021000112 1227.71871737128 423
25411 pLLAPLwzPQPcecdfghilknmmmoopqrrccaahwaaahxn_102211120111001 1366.18294226177 295
25412 pLLAPvALzQQcecdfgijmkoomnnothcnnnagqqhionoe_011200021201012 392962.342868811 35
25413 pLLAPvMAwAQcecdfgijjklmnooothcnnnajbueuuxxa_011200021210221 23327.2149660945 197
25414 pLLAPvMLMPQcecdfgijkmlonnoothcnnnajdpbaboua_011200021211012 1125.72256323788 109
25425 pLLAPzMzMzQbeddfghijklmnooohhnkbgqqqqqqqqfo_211122200220022 1.61066764534620e7 59
25426 pLLAPzMzMzQcecdfghijklmnooohqrwffhhhhhhhhwr_201022211221122 664.755966086518 41
25466 pLLAvLLQwQQcecdgmlikjnoononqhsjjwbnbweeeehh_210122211011022 10425.6564172982 17
25472 pLLAvLMMAAQcecdgklkkmjnmoooqhsjjawbbhwxmwso_210122211010012 895.152679899970 41
25473 pLLAvLMMAMQcecdgklkkmjnonooqhsjjawbbhwxxfjb_210122211010011 1110.11302335806 24
25476 pLLAvLMMzQQcecdgklkkjnmonooqhsjjawbbwlmhnrw_210122211010002 456.571285357143 10
25477 pLLAvLMPAAQcecdgklimjlnmoooqhsjjawnawkiafbg_210122211010211 1740.53609251008 27
25481 pLLAvLMQMzQcecdgklkikjmnoooqhsjjawbnbwxxxqh_210122211010110 675.260465225627 7
25488 pLLAvLPMPPQccedihjimnlmmooolnxkxaajxxopixvc_120011122200012 4187.50766212502 31
25494 pLLAvLQLLQQccedikhjlomnmnnolnxkxaaaxhiiojjw_120011122200001 1.49038782340104e6 75
25497 pLLAvLQLMPQccedikhjlmnooomnlnxkxaaaqqhhgbjw_120011122200011 25232.4000582839 47
25513 pLLAvMALAAQccedgihjklmnmooolnhcweiqahxhvhbg_120011122201120 4426.23659593659 123
25565 pLLAvvAAMQQcecdlkmkkjmnnoooqhsjhawbbwsddluk_210122211010000 1024.75694162306 27
25567 pLLAvvAAQAQcecdlklmjlnmmooohqrwqajsssawrqof_201022200101122 2924.95181396796 22
25570 pLLAvvAAQPQcecdlklmjlnonnoohqrwqajsssahaqxq_201022200101122 7516.05671700287 49
25575 pLLAvvAMQMQcecdlkmlnljmonooqhsjhawrawwkiahj_210122211010021 1417.21910822359 43
25582 pLLAvvAQAAQcecdlkmkikjnmoooqhsjhawbnbwxjhfj_210122211010012 5964.23274856254 45
25583 pLLAvvAQAMQcecdlkmkikjnnoooqhsjhawbnbwxemuc_210122211010012 5954.58173385733 13
25588 pLLAvvAQQzQcecdlklmkjlknooohqrwqajsossohhrw_201022200101122 11237.7515062503 23
25589 pLLAvvAQQzQcecdlkmklkljnoooqhsjhawbrbwwxxkn_210122211010011 2532.18446736309 11
25597 pLLAvvLQQAQcecdjljkjmnnnooohqrwqjjosjovcxqh_201022200101100 11061.8951524987 13
25598 pLLAvvLQQMQcecdjjnlkmjnomooqhsjhrbrbrwcusla_210122211010010 22304.1433654091 7
25599 pLLAvvLQQPQcecdjjnlkmjnmoooqhsjhrbrbrwvjula_210122211010010 7445.64527443510 5
25600 pLLAvvLQQPQcecdjljkjmnommoohqrwqjjosjoxknxa_201022200101101 24497.7798117130 15
25627 pLLAvvMQQzQcecdljjmlkljnoooqhsjhhrbrbwwxxvc_210122211010100 26157.3663229588 17
25637 pLLAvvQAAAQcecdlkjljjlmnooohqrwqaqjjssaqhah_201022200101221 1912.51216421413 21
25640 pLLAvvQAAPQcecdlkjljjloonnohqrwqaqjjssqogbf_201022200101222 2421.58660891620 10
25647 pLLAvvQAQLQcecdlkjljjlmonoohqrwqaqjjssaffwr_201022200101222 2706.34025813943 19
25648 pLLAvvQAQzQbeddljkkjjmknonoxxrwxaannkakxxkn_011100011221001 8918.87381010749 157
25650 pLLAvvQAQzQcecdlkjljjlmnonohqrwqaqjjssaqqjj_201022200101220 1019.56416674328 133
25651 pLLAvvQAQzQcecdlkjljjlmnooohqrwqaqjjssaqqaq_201022200101220 1245.32182716467 31
25665 pLLAvvQwQMQcecdlkjlmlnjomoohqrwaaajajawhnjf_201022200101122 3.05643380475570e6 38
25678 pLLAvvzAQQQcecdknkkojmnnomoqhsjawbbhwjjjusl_210122211010000 58741.1858782246 31
25681 pLLAvvzQQAQcecdklnkjmknnooohqrwajsosjowrxqh_201022200101110 8164.64808827523 5
25682 pLLAvvzQQAQcecdknklkmjnnoooqhsjawbrbrwknqxh_210122211010002 15131.9485419600 19
25686 pLLAvwAMPPQacdeijhimnmlomoojkaqnavshqobqsfo_200210000122201 6512.41987771337 7
25688 pLLAvwAPzQQacdeijhimnlnonoojkaqnavjqqgixixa_200210000122200 1396.38156650130 169
25727 pLLAvzAMwQQcecdhkilmjonnoonqhsjahhwhwaqxxbr_210122211000022 15514.7510693555 7
25728 pLLAvzAQMzQcecdikhkljkmnooohqrwaqqjssshhhqx_201022200111221 8574.53752846748 35
25748 pLLAvzzQwQQcecdhimlkjonnoonqhsjahwwwwaahhhh_210122211000022 6416.50631851869 16
25751 pLLAwALvPQQcecdfghjolnmlmoopqrrhmmaqqqqwsof_102211002121010 122329.335993420 307
25752 pLLAwALzMQPccedfghilknmnnoolnhcqeeahwhhbgxn_120011220112001 18734.2752647466 199
25753 pLLAwAMzMzQcecdfhgijklmnooohqrwqaaxxxxxxxqh_201022001100110 791.658540691341 3
25758 pLLAwAPvLQQccedfghjilmnoonolnhcqeeaasofharh_120011220122220 1595.00197961492 71
25760 pLLAwAPvwQQcecdfghijmlonnnopqrrhmmaaqsaaqan_102211002100011 2346.27690919284 299
25770 pLLAwLMwPMQacdefjhkilnmoonojkaqqushlahaqmcm_200210002221002 14965.7739127352 53
25774 pLLAwLPwAMQacdefjhkimlnonnojkaqqujqlaaxhojr_200210002221002 3488.39611321603 63
25775 pLLAwLvAPQQacdefjkionlmomonjkaqquhlaaoshshw_200210002222210 2363.70833038938 31
25787 pLLAwvAAPPQcecdfhijlknmoonohqrwqnofxxcvqhnx_201022000011110 6194.91688624323 15
25788 pLLAwvLLQQQcecdflnlolkmnnoohqrwqqxhqxxqwrgb_201022000011212 4847.87092432031 4
25789 pLLAwvLLQQQcecdflolmlnkoonnqhsjhaxhqhqxsjnk_210122111102000 5055.46924656223 11
25791 pLLAwvLMMQQcecdflkkllkoonnohqrwqqqhhxxafgbo_201022000011222 2746.81673770036 7
25793 pLLAwvLMQAQcecdflkklnlkmooohqrwqqqhhqxxqhah_201022000011221 4509.30463567799 4
25794 pLLAwvLMQAQcecdflmnljlkmoooqhsjhahxhnhxvaei_210122111102001 1524.53496630477 19
25795 pLLAwvLMQAQcecdflmnlmlmkoooqhsjhahxhqhxxqxh_210122111102002 1989.60584529854 4
25796 pLLAwvLPPQQcecdflkkmonkoonnqhsjhahqqaqxbgnk_210122111102002 2230.87689223544 27
25797 pLLAwvLPQAQcecdflkklmlnkoooqhsjhahqhqhqxxqh_210122111102001 5317.90357187650 7
25800 pLLAwvLQMAQcecdflkmkllknonohqrwqqqahhxxaqjj_201022000011220 907.414993409649 39
25801 pLLAwvLQMAQcecdflkmkllknooohqrwqqqahhxxaqqa_201022000011220 723.998618781895 5
25808 pLLAwvMLPQQcecdfijnokmnonmoqhsjhgbxhxnnknkv_210122111100000 6159.06407461675 9
25810 pLLAwvMPQzQcecdfijkklmknoooqhsjhgbhqqqxxxnk_210122111100011 6759.85207329730 23
25813 pLLAwvPAAMQacdefjkiljmnonnojkaaxxaaawhqqfoj_200210002212100 4798.74099045102 111
25814 pLLAwvPALQQacdefjkilmnolnoojkaaxxaaaxmmjgrr_200210002212111 2272.17290526545 55
25815 pLLAwvPAPPQacdefjkilnmoloonjkaaxxaaahhqjfow_200210002212110 1273.78607564306 39
25816 pLLAwvPPQzQcecdfhlmljlknoooqhsjhnaxhnhxqqjs_210122111102022 551.186252197725 5
25819 pLLAwvPzQMQcecdfhlmjnkmonooqhsjhnaxnaxsmghd_210122111102022 886.462177988270 8
25826 pLLAwvzQzQQacdefjiljnmnooonjkaaxxaarxblpeam_200210002212112 2933.50525850825 125
25836 pLLAwwwQwAQcddefgjjjklmnnoohsjahahhaaaaanxk_100011000122001 480.928026077942 267
25837 pLLAwwwQwAQcddefgjjjklmnooohsjahahhaaaaaxhq_100011000122001 419.810330694658 87
25839 pLLAwwwQwQPcddefgjjjklmnnoohsjahahhaaaaakxk_100011000122001 980.159209780057 267
25840 pLLAwwzQLAQcddefgikjlmnlooohsjahaoaaxaajhah_100011000112001 280.819314265409 22
25867 pLLAwzzAzQQacdefiiiklmonnoojkaaxxaaakeuabvv_200210002121220 1297.13522946332 109
25868 pLLAwzzAzQQacdefiiiklomnmoojkaaxxaaakxxxrvc_200210002121220 2706.95532353020 299
25919 pLLLAAMzMzQbdfggghijklmnoooxnqahvhqhqhqhqnc_102220112201220 922.510768832552 27
25920 pLLLAAMzMzQccgfghgijklmnooolntpaxwxxxxxxxvc_120011100110011 188.533178375697 9
25921 pLLLAAMzMzQcdffgfhijklmnoooqgdatgqhqhqhqhkc_210122102210221 194.388195925155 34
25922 pLLLAAPLLMQcegfgghjilmmnoooqqqaqofaaarvutgc_122201112211102 964972.194633826 49
25923 pLLLAAPLMzQcegfgghjiklmnoooqqqaqofaaxxxxxxa_122201112211001 1.95447703862646e6 9
25925 pLLLAAPLwAQcegfgghjilknmoooqqqaqofaaaaaaxxa_122201112211221 31.9787932742338 11
25926 pLLLAAPvAMQcdfgehgjilmmonooqcedqqkbopkrqeof_011122010121010 92064.9189578079 13
25927 pLLLAAPvLQQcegfgghjinnmmoooqqqaqofaarvwchah_122201112211110 1.15083989547076e6 29
25936 pLLLAAvvQQQcegfgghonmmonnomqqqaqofaaaaaxxaa_122201112222010 440810.188568547 9
25941 pLLLAAwAzMQcdfgehgijkmnnoooqcedqqkeqqasvtpa_011122010220101 5.74196934021986e10 79
25961 pLLLALALMAQcdgfejhikjnmmooohrhaaqaaajhvwhbg_022210022201120 1579.03418081738 327
25962 pLLLALALMMQcdgfejhikjnnmonohrhaaqaaajhichir_022210022201122 32480.2598802365 287
26004 pLLLALLwPQQbcfeejlinomnmnootsmlaaggqqmalaqw_201022211100022 3435.27623309300 67
26015 pLLLALMLPMQcdefgihimklnnnooqgmatmekqkdmoohw_210122111022221 367501.334056523 93
26023 pLLLALPAMzQcdgfejkijjlmnooohfhaqhhfosxhxhfj_201022200111201 309.835259545568 49
26033 pLLLALPMzMQccgegijkjlmmnooolntiaalvvaaanqlu_120011122001122 4778.71610912516 29
26034 pLLLALPPMzQcdgfejkilkkmnooohfhaqhhfxfjhxhos_201022200111201 447.138274532174 61
26041 pLLLALPzLQQcdfgehiilonmmmnoqcedqlhgqiiinvrn_011122011120020 142790.259818555 125
26042 pLLLALPzMAQcdgfejkilmnmmooohfhaqhhfxxhtexip_201022200111120 465.983477621998 25
26043 pLLLALPzMQPcdfgehiilknmmmooqcedqlhgqviinvxn_011122011120001 10371.0911406127 73
26046 pLLLALPzQzQcdgfejkilmllnooohfhaqhhfxxiphxet_201022200111120 392.841206343121 113
26051 pLLLALQvPPQcdfgehjiimlnoonoqcedqlehgwngqlru_011122011100221 1346.87253914117 11
26052 pLLLALQvwQQcdefgihjimmmnonoqgmatmemkxojhhjw_210122111022201 2925.76664512718 89
26062 pLLLALvPPQQbcfeehmnkolmnnmotsmlaqaababllllr_201022211100002 5809.94235727933 121
26074 pLLLALwwQPQbcfeejhimnlnmoootsmlaalgqqmqggof_201022211100222 1.64174851038254e7 59
26088 pLLLALzQMzQcdgfejkjijlmnooohshahhhwfrhhhhwr_122201122221122 195.181126473364 21
26115 pLLLAPPzMzQcdgfehhjiklmnooohfhaqiphfxhxhxte_201022200112011 209.475069433614 77
26118 pLLLAPvAPAQcdgfehiilmmnmooohshahxqfhqxahhxq_122201122221012 988.100173217538 6
26120 pLLLAPvAzQQcdgfehiilmnonnoohshahxqfhqaqwrjs_122201122221010 5820.12438242089 13
26128 pLLLAPwAMzQccgeggihjklmnooolntiagaaxxxxxxvc_120011122110011 1195.76687353634 19
26129 pLLLAPwAPLQccgeggihkjmlnooolntiagaaaaaaxxcv_120011122112211 3574.20283695858 29
26136 pLLLAPwvMQQccgeggihmlonnoonlntiagaacvahaqqh_120011122111102 3824.30352338098 29
26138 pLLLAPwwAQPccgeggihkllmnnoolntiagaaacrdigdj_120011122111022 1728.96059215432 163
26141 pLLLAPzAMzQcdgfehijiklmnooohshahxqhfhhhhhxq_122201122211221 501.553860699432 7
26157 pLLLAvAMAPQbedgfjkllmlnooonxxnxxaahqaxxxnkn_011102211112000 7379.81082874527 41
26162 pLLLAvAMMPQbedgfkjimlknoonohhwhhaawhhrgbbgr_211120011110022 2859.72549137179 18
26164 pLLLAvAMQzQbedgfjkllmlknoooxxnxxaahqaxnxxqh_011102211112001 2959.08612715901 9
26168 pLLLAvAPPAQbedgfkjlmnmkmooohhwhhaaxaxxrqxhq_211120011110201 7341.31617313073 31
26173 pLLLAvAPzQQbedgfkjlmnkonnoohhwhhaaxaxrhnkrw_211120011110202 1912.82223444250 133
26181 pLLLAvAwQAQcdfgejkimnllnoooqcedqeenqxhqaeiq_011122011102020 1153.99913344822 4
26185 pLLLAvAzMQQbedgfkjilkonmonohhwhhaanhrhrrrfw_211120011110222 8814.53108573756 23
26187 pLLLAvLLQQQcdfgemnkonlommonqcedqbqfqhvhgfii_011122011102100 1271.95582119494 117
26193 pLLLAvLPQQPcdefgkjnmllmmlooqgmatrrasskkkkhw_210122111002221 1156.91989458642 30
26195 pLLLAvLQAMQcdgfeimkljknnnoohshahfjofsrhxqaw_122201122222201 74696.2901908555 39
26204 pLLLAvLQwQQcdgfeimkljonnoonhshahfjofshahxqh_122201122222210 1102.18817403454 20
26208 pLLLAvMMzQQcdfgejlikjlonnooqcedqebnfwfpfogg_011122011101002 1.26582970222795e6 27
26226 pLLLAvPzMQQcdgfelikjkonmonohshahhfosjateffj_122201122222001 924.365291879995 23
26235 pLLLAvQwMAQcdgfejkjiknmnonohrhaaxxrrwqvrhgk_022210022221110 21502.7771019119 57
26239 pLLLAvvQAQQcdgfemknjnkonomohshahjotsejaahjh_122201122222201 1758.01388183389 33
26260 pLLLAwAAMzQbedgfhijkjlmnoooxxnxxxaaxnxxxxhq_011102211100110 16275.5237564157 11
26264 pLLLAwALAPQcdfgehijmklonmnoqcedqqeehqqaarsw_011122011022201 16919.7951865751 137
26265 pLLLAwALAPQcdfgehijmklonoonqcedqqeehqqaahas_011122011022201 3383.16031878706 6
26268 pLLLAwALAQPcdfgehijmklmmnooqcedqqeehqqbbaqj_011122011022202 3303.35337231802 58
26273 pLLLAwALQPPcdfgehijmkllnmooqcedqqeehqqjarhr_011122011022212 5368.10672827655 87
26274 pLLLAwALwQQbedgfhjijmnnonoohhwhhhaarhqxahqx_211120011122201 18492.6821784215 25
26276 pLLLAwAPwAQcdfgehijiklnmonoqcedqqeewqqaaqwj_011122011022012 3427.71871996404 123
26277 pLLLAwAPwQPcdfgehijiklnmmooqcedqqeewqqaashr_011122011022012 2369.99721898469 137
26279 pLLLAwAvAQQcdfgehijklmnonnoqcedqqeeqqbgasjs_011122011022220 2119.44705847548 33
26285 pLLLAwAzMPQcdfgehijimmomnnoqcedqqeewqfafasw_011122011022201 3860.70769669748 251
26289 pLLLAwLAPQPcdfgehljknlnmnooqcedqqbofmfeiahw_011122011021201 134513.070629975 219
26291 pLLLAwLMLQQcdfgehljklnmooonqcedqqbovfiiigbn_011122011021002 2341.08280591561 193
26292 pLLLAwLMPPQcdfgehljknlmonooqcedqqbovmfedcff_011122011021001 3590.26561254944 41
26293 pLLLAwLMwQQcdfgehljkkmnonnoqcedqqbovjiipgbk_011122011021021 1366.12232714216 59
26296 pLLLAwMALPQcdfgehikjimnnoooqcedqqebowpvrudp_011122011012101 1.65419811106023e6 111
26300 pLLLAwMwLQQcdfgehikjnommnnoqcedqqeboipsrojk_011122011012221 6738.17335895971 19
26302 pLLLAwPLMMQcegfggkijlnmmoooqqqaqoadfcaddjck_122201111220212 1122.47386765507 11
26313 pLLLAwzLQQPcdfgehjlnlmnmnooqcedqqehxqqtieas_011122011022200 2206.99954689615 4
26315 pLLLAwzPQMPcdfgehjklklmmnooqcedqqefhjqqiaqj_011122011022202 4878.78111895873 55
26316 pLLLAwzPwQQcegfggkmjlnoonnoqqqaqoafffxxxaax_122201111220011 9160.20426365483 11
26322 pLLLAwzvQQQcegfgginkolmononqqqaqoitrtbbdddd_122201111220022 1.67052670046593e10 55
26324 pLLLAwzzQMQcdfgehjkklmnnnooqcedqqefjqqiggas_011122011022220 10450.3005622947 66
26365 pLLLAzvLQQQccgeggmllnmmoloolntiagaaaxaaxavc_120011122220011 1539.18307077659 19
26369 pLLLAzvMQAQccgeggillknmlooolntiagrharhhhhxq_120011122220002 2142.80670712547 47
26374 pLLLAzvPPQQccgeggnmlnmmnooolntiagaaaxaaxacv_120011122220010 1293.20533179756 19
26397 pLLLAzzPMMQcdfgegkljmknomooqcedqkbxfxfphnmu_011122011010021 12340.3328761893 43
26400 pLLLAzzQLMQcdfgegkiljmnooonqcedqkbkxfpphmuk_011122011010211 9.40728804079553e6 83
26406 pLLLLAAAMzQacfighjjkjlmnooojkglwmmicsxqxqrb_200212101100210 836.211204427576 51
26408 pLLLLAAAMzQbefgigjiiklmnoooxxqhwrqgbxqxqxwb_102210111200120 310.290994377879 41
26413 pLLLLAAPMzQbeegiihjkklmnooohhhhsssahhfhxhld_120011122001102 2361.87557929076 5
26415 pLLLLALAQLQcedfghlkjlmkonooptrnbvxqdpvbqxrk_102212011022011 2128.24277359033 25
26416 pLLLLALAQPPcedfghlkjlmknmooptrnbvxqdpnbhnhr_102212011022012 2328.98333221296 151
26417 pLLLLALAQzQcedfghlkjlmknonoptrnbvxqdpnbhxwn_102212011022011 5752.86230494206 27
26418 pLLLLALLAQQcdfighkmnlnnmmooqcewkweaafvrwsir_011122022102112 8.25308165282244e8 34
26420 pLLLLALLPQQbcgfihkilmnmnooolougoohrkckcvahh_022110002111110 3119.13745274332 55
26422 pLLLLALLQPQcedfihjnmknlmnooptrncviatcnoooqs_102212011021220 4253.87501847323 64
26424 pLLLLALPMQPbcgfihkmjllmmnoolougjoxhxarkcaxn_022110002111101 8169.27572429779 145
26451 pLLLLAMvMQQbcgfihgjnllmmooolougjonxcrkbbmqu_022110002111110 3969.27965906822 63
26457 pLLLLAMzPAQbeeghghilllmnonoxxamwkcrxojhhqwj_102211110222012 1.29383257394604e7 79
26458 pLLLLAMzPQPbeeghghilllmnmooxxamwkcrxojhhjhr_102211110222012 546760.183496707 67
26461 pLLLLAPLPPQbeegiikjjlnomnoohhhhssqqxsshofhx_120011122000002 2.01308908599378e6 13
26472 pLLLLAQzPLQbeeghghjiklmnonoxxamwkcarxuuaakr_102211110221102 424868.018828734 33
26475 pLLLLAvAAQQbcgfihljnkmoomonlougooqqhvnahchw_022110002111110 37963.2265193963 41
26489 pLLLLAvQMMQbcfighjmmjllnoooxcxcvcxxxxoruifb_102221100222210 9808.63579726179 29
26496 pLLLLAvzQQQacfighjonllknnoojkglwmsxinvjmxdu_200212101102010 1338.15537157479 33
26509 pLLLLAwvQQQbcgfihglolmmnonolougjonnrwrkbrbb_022110002111111 3181.37261858741 101
26514 pLLLLAzAAMQacfighjljmknooonjkglwmicsxrqqbrj_200212101100022 2022.06359059289 35
26516 pLLLLAzAQzQacfighjljmkknooojkglwmicsxrjqxud_200212101100021 714.615402433410 9
26525 pLLLLAzPAMQacfighkjllmnonoojkglwmmsrbimxsvj_200212101100121 86640.5616661747 39
26526 pLLLLAzPLQQbcegigkklmomnnnotsxojoaqlfqojrcj_201022222011002 4604.10044740196 41
26528 pLLLLAzPMAQbcegigkklmmnloootsxojoaqlafhglgb_201022222011020 2.83168147823577e7 93
26529 pLLLLAzPPAQbcegigkkljmmnnootsxojoaqlsfojcln_201022222011000 25187.7033960917 38
26531 pLLLLAzQMzQbcfighkjlljmnoooxcxcvcaxxxxaaqqa_102221100222112 1229.18009551287 7
26536 pLLLLAzzAQQbeegiijknmlomnoohhhhssaiafkafkia_120011122000101 702.285936730550 11
26537 pLLLLAzzQAQacfighkjnmkmmooojkglwmmsxijaxqbr_200212101100102 2561.92786363829 106
26540 pLLLLLAAMMQbcghjkilkjnmooontsdotxrqmqsoqaqw_201022212010012 1364.43200434722 33
26541 pLLLLLAAMQPbcghjkilkjnmmmootsdotxrqmqsoofhr_201022212010012 6613.35821073312 141
26542 pLLLLLAAPAQacfhkkkjljlnmonojkghtqdlcsguhqkj_200212101000200 3662.47014300303 28
26549 pLLLLLALMQQbcfhgkkljmonmnnotshbfhhpqksrsffw_201022222010011 1438.69448473720 71
26561 pLLLLLALQMQbcfhgkkljjmnnnootshbfhhpqtkrffqj_201022222010012 3353.69205947256 85
26562 pLLLLLALQPQbcfhgkkljjmmnoootshbfhhpqtksfuit_201022222010012 1868.73464132113 21
26564 pLLLLLAMAAQbcghjkilljjnmoootsdotxrqaqtxcqwg_201022212010002 1494.76958677937 21
26570 pLLLLLAMMPQbcghjkilljnomoontsdotxrqaqsxclmw_201022212010010 12865.9734411814 137
26574 pLLLLLAMPAQbcfhgkkimnmlnonotshbfhhsqfosgqrj_201022222010112 6578.94465603531 61
26581 pLLLLLAMQzQbcghhiiljkkmnoootsdccsrqtksnqqof_201022212000022 2563.77544766565 57
26600 pLLLLLAwAQQbcghjkiljjonnnootsdotxrqqtxofclm_201022212010000 1111.99520204469 53
26602 pLLLLLAwMQQbcghjkiljommnnnotsdotxrqqswgofcw_201022212010001 2827.43877113567 141
26608 pLLLLLLAAQQcdggkimlnjolnnmohrhgdbqaihxffcjn_022210001021211 1411.09276384198 7
26617 pLLLLLLAQQPcdggkimlnjjlnnoohrhgdbqaihkffcqj_022210001021210 1946.94145126003 145
26620 pLLLLLLLQQQbegfklnonmollnmoxxmxmmxxtmfskvgb_102210110221202 1832.58841955932 15
26623 pLLLLLLMAQQbdgfhkmmnknolomodwxgjpptadgmwuku_210102122110210 2057.00347609264 139
26651 pLLLLLLPMQQcdgghikljonlmnoohrhgvblphhbfswmd_022210001021221 3374.70047764682 18
26665 pLLLLLLQPPQcdghilljlmknonoohshwwhaphlfjawph_122201110222020 3528.47934273059 29
26680 pLLLLLMAAMQbefghijjkmmnomooxxqhsoxqxxcqqkfo_102210111222000 2052.23541073215 96
26682 pLLLLLMALQQbefgjijljlnmoonoxxqhdoxiqwrgrccv_102210111222000 10192.2066911453 89
26683 pLLLLLMAMAQbefghijjkmllnoooxxqhsoxqxxofqxvc_102210111222011 2042.39493106689 5
26685 pLLLLLMAwQQacgfkhihlkomnnoojkjjtqmsjcamqssc_200212101000211 500.507562226831 101
26686 pLLLLLMAwQQbefghijjkmooonnnxxqhsoxqxxqqaqax_102210111222010 2481.88149936839 54
26692 pLLLLLMLPQQccgigkinolmmomnolnicwantcgsjnfrs_120011121022100 3233.31017370813 74
26694 pLLLLLMLQAQbegfjklkmknmmooohhqaaaqxaxajsqaq_120011211000002 67286.0076947788 55
26695 pLLLLLMLQPQbegfjklkmknonnoohhqaaaqxaxaqofhx_120011211000002 127976.646097428 61
26697 pLLLLLMMAMQccgigkikmllnooonlnicwanexebxaepn_120011121022011 3134.36805170544 121
26704 pLLLLLMMMMQbdgfhilkmkmnoonodwxgjjxdadgmituk_210102122110100 1015.83406212402 7
26705 pLLLLLMMMPQbdgfhilkmkmlnnoodwxgjjxdadggdunr_210102122110102 6238.00295264363 19
26707 pLLLLLMMPAQbegfjkljknmnnooohhqaaaqxxhawwqaq_120011211000022 9.93694545479820e6 27
26709 pLLLLLMMPMQcdgghhiljnmlmooohrhgvcbqhhwsjabg_022210001022210 846.682680529668 22
26710 pLLLLLMMPPQbegfjkljknmommoohhqaaaqxxhaaofxq_120011211000021 2.39517047577542e7 20
26711 pLLLLLMMQzQbegfjkljkjkmnooohhqaaaqxxxxaqqof_120011211000022 16514.9208520326 43
26716 pLLLLLMPLQQbegfjkllklmnoonohhqaaaqaxajkrbnb_120011211000022 131460.238636173 37
26722 pLLLLLMPwQQbefghijkmlononnoxxqhsoxxhhxxhhqq_102210111222200 947.383359494592 67
26727 pLLLLLMQMzQbefghijjkjlmnoooxxqhsoxqxxhqqqqa_102210111222002 973.532939658765 23
26734 pLLLLLMwQPQbdgfhijlkmnloonodwxgjjipdvnniqca_210102122112112 2194.55359897512 107
26743 pLLLLLMzMQQbefghijknlmoononxxqhsoxxxffxhkqk_102210111222200 1903.63876676511 77
26744 pLLLLLMzMQQbefghijknmloononxxqhsoxxxooxhkqk_102210111222200 1888.66385305605 93
26745 pLLLLLMzMQQbefgjijjklnomnooxxqhdoxqiwgrgcvv_102210111222000 2206.99954689615 4
26746 pLLLLLMzQAQbcfgggimmnklmoootsqjjrsqjssssqxh_201022222001112 1590.57350273973 9
26748 pLLLLLMzQPQbefgjijjmnlnnoooxxqhdoxqxxwggati_102210111222000 2329.23655463956 47
26749 pLLLLLPALQQbdefikjklomnnonodwigouxaeknosbow_210102122200001 1139.34465773211 71
26758 pLLLLLPLMQQbcfhgkjnmonllomotshbfhqqafonkbsr_201022222011011 2122.64557367975 22
26769 pLLLLLPMPPQbcfhgkjimnmoonontshbfhqsqfoxqbhr_201022222011110 3419.78440595973 51
26773 pLLLLLPMzQQccgigjikmlononmolnicwmneqnugdrsh_120011121022001 8877.65075829787 6
26776 pLLLLLPPAMQbcfhgkjimjlnomootshbfhqratjxxsnk_201022222011000 1256.71596116297 23
26778 pLLLLLPPAQPbcfhgkjimjlnnnootshbfhqratjxqhqj_201022222011002 12567.3609514232 82
26783 pLLLLLPQMzQbcfhgkjiijlmnoootshbfhqsrtjxxxhq_201022222011001 985.135332616490 98
26796 pLLLLLPwMQQccgigjilnnllomoolnicwmndmfrfesqa_120011121022012 5235.10466505506 65
26797 pLLLLLPwPQQacfhkhjionolmmonjkghtahmuuloaxbk_200212101000200 1217.37631960719 7
26798 pLLLLLPwPQQbdgfhkjklmolnnoodwxgjiidtvnwjwcb_210102122110111 2310.22957556395 11
26799 pLLLLLPwPQQccgigjilmnllmooolnicwmndsfrfwnwg_120011121022010 1703.04111145763 51
26802 pLLLLLPwQMQccgigjilnmnlmonolnicwmndmsfrwhjs_120011121022010 2333.46192171152 11
26808 pLLLLLQAMzQbefghikjjklmnoooxxqhsoqxqxxaxxxa_102210111220110 1194.46894721713 87
26809 pLLLLLQAMzQbefgjihjjklmnoooxxqhdogxqxxqxqti_102210111220012 445647.950319764 31
26810 pLLLLLQAMzQbegfjkhijklmnooohhqaaaooxxhahhqx_120011211002112 4785.07701061684 57
26814 pLLLLLQLwQQbegfjkhilmnononohhqaaaooaaaaxxxx_120011211000011 360.610619549564 23
26815 pLLLLLQPMzQbcefkjhiljjmnoootsuwqefwhqtqhqmd_201022212002210 469.690762532989 11
26816 pLLLLLQPMzQbefghikjklkmnoooxxqhsoqxxhxqqqqa_102210111222002 1153.37761288999 27
26817 pLLLLLQPzMQbcefkjhiljmnomootsuwqefwhqsqhwck_201022212002121 1105.33261989122 113
26820 pLLLLLQPzQPbcefkjhiljmnnnootsuwqefwhqsqmdhr_201022212002122 2307.82129921865 79
26827 pLLLLLQwLQQccgigkjiknomnonolnicwamnekmcnhkh_120011121020002 13848.1454892671 23
26833 pLLLLLQzMMQbefghikjkmnmmoooxxqhsoqxxxqckqfo_102210111222000 2713.56291339060 213
26834 pLLLLLQzMPQbefghikjkmnnonooxxqhsoqxxxqqqaax_102210111222001 3493.94401816142 58
26835 pLLLLLQzPPQbegfjkhiknmomnoohhqaaaooxkkxnnxx_120011211000221 36270.5794161788 101
26836 pLLLLLQzQzQbefghikjkmllnoooxxqhsoqxxxfoqxvc_102210111222011 2649.61701212389 73
26837 pLLLLLvAQQQacfhklnkjnmlmmoojkghtlcgsgvfkvhj_200212101000202 1535.77421073194 251
26842 pLLLLLvMQQQacfhklnmlnolmomojkghtlossghcbqbx_200212101000201 2200.58948311073 33
26855 pLLLLLvQMQQbdgfhmjmjlonlmoodwxgjpmtmwgjwkng_210102122220220 1661.38378572518 6
26856 pLLLLLvQPQQacfhknmnnkolommojkghtlrossushgvx_200212101000202 2212.33367658614 21
26861 pLLLLLvQQAQcdghinjlkmkmmooohshwwhphhlfwwhha_122201110222021 13505.7676742194 59
26866 pLLLLLvQQPQbdgfhmjmjnlnoomodwxgjpmtmtwwtikt_210102122220220 1138.95920389441 86
26868 pLLLLLwAMQQbdgfhklmnlnkoonodwxgjepmeswjcgkw_210102122222200 16958.7602021805 93
26877 pLLLLLwLQQQbcfgggmlnlmlomootsqjjraajjojjovc_201022222001011 1078.74098319437 11
26878 pLLLLLwLQQQbegfjkkinlmoonnoxxmxddxsqrvwbbwc_102210110222022 1346.27924946317 101
26882 pLLLLLwMQPQbdgfhklmnlmoolondwxgjepiairiagpw_210102122222210 7972.24084496174 61
26886 pLLLLLwQMAQbegfjkilmimmnoooxxmxddwhxsvvaqrb_102210110222010 12769.5774766685 41
26892 pLLLLLwQzQQbegfjkilmnmmooonxxmxddwhxqvvaudj_102210110222021 8688.92682840048 47
26896 pLLLLLwzQQQbcfgggnlnlmlnoootsqjjraajjojjovc_201022222001010 1247.48313383105 11
26900 pLLLLLzAAQQacfhkklmjloloonnjkghtdlcsslchhhj_200212101000022 1612.49620751230 261
26901 pLLLLLzAPQQacfhkkjmjmollnnojkghtdlcsgusjhjk_200212101000020 1185.04520489969 10
26902 pLLLLLzAPQQacfhkkjmjmoloonnjkghtdlcsgusudhj_200212101000020 1185.04520489969 10
26906 pLLLLLzAQPQacfhkkjmljmooonnjkghtdlcrsghldhj_200212101000022 1544.40227573561 9
26908 pLLLLLzAQQPacfhkkjmljmllnoojkghtdlcrsgfshqj_200212101000020 1339.79355144840 68
26924 pLLLLLzMQAQbcghhimljkknloootsdccrqatksnsqaq_201022212000002 5244.27993234838 159
26927 pLLLLLzPAQQacfhkkmmjnonlnoojkghtdcosklwsvqh_200212101000022 3523.87884738694 45
26929 pLLLLLzPPQQcdgihkjjkonnmoonhshsvtpharsggwsj_122201110222222 8.19084408316809e6 33
26941 pLLLLLzQPAQacfhkkjmmjmnlooojkghtdlcosgusqrb_200212101000002 3662.47014300303 28
26942 pLLLLLzQPMQacfhkkjmmjmnoonojkghtdlcosgudldw_200212101000002 2453.85025797218 137
26943 pLLLLLzQPPQacfhkkjmmjmlnooojkghtdlcosgsuqvn_200212101000002 2234.61968025573 25
26944 pLLLLLzQPPQbdefiljmjmknooondwigoqeiiiboqaaj_210102122200001 2524.99960396033 5
26949 pLLLLLzQQzQacfhkkjmmljmnooojkghtdlcorsghxfs_200212101000021 1801.59978505097 91
26960 pLLLLMALAPQbcfhigjjklmnonootshbjfhhqarxxhag_201022222100122 61576.8945205673 31
26991 pLLLLMLPPAQbcghiihmllnkloootsdojofddbxswxnk_201022212101100 2749.45567562428 59
26993 pLLLLMLPPPQbcghiihmllnlonnotsdojofddbxwqqhj_201022212101102 2542.57783703592 215
26994 pLLLLMLPQzQceggghlljkmlnooohhhagvhhiagghhrw_022210000012122 40370.6044058154 9
27001 pLLLLMMAMzQbegfhigijklmnoooxxmxwowjxmqqqqfo_102210110220022 2217.91073842034 33
27002 pLLLLMMAMzQcedfigjikjlmnoooptrncrdviakhqhei_102212011012201 1128.61832938814 10
27016 pLLLLMPPPzQbcghiikhlkkmnoootsdojotfdxsxxxhq_201022212101001 1685.07448335124 99
27041 pLLLLMvPQMQceggghmjknlnomoohhhagvaiaggwejtq_022210000012212 11998.9644797629 11
27056 pLLLLMwMPAQacfhijjilkmlnooojkghmtqmosxflhei_200212101000122 1480.08497745294 13
27057 pLLLLMwMPQPccffgjhllmmmlnoohwarwxgxarbwrwhr_201022022110112 1387.48100030245 19
27064 pLLLLMwQwAQbegfhigjlklnmoooxxmxwowxumwqxxdu_102210110222100 68982.3487199638 99
27072 pLLLLMzLPQQbcgfigknlomllnoolougokxmsvokcovv_022110002211221 1120.23715348555 19
27086 pLLLLMzvQQQbcgfigkolnmlloonlougokxxsjjkcvcj_022110002211221 3219.26367667869 217
27089 pLLLLPAAMzQbeggfjhiiklmnooohhquvacovaqqqqjs_120011211002200 799.868618510417 9
27090 pLLLLPALPAQbeggfjhimnlnnooohhquvacohqvhxqul_120011211000222 1956.29249174019 87
27091 pLLLLPALPPQbeggfjhimnlommoohhquvacohqvqnvsj_120011211000222 1930.07207715895 65
27092 pLLLLPALQzQbeggfjhimkklnooohhquvacohjsvqhnv_120011211000221 1556.83467283431 115
27093 pLLLLPAMMzQbeefihjhjlkmnooohhxannxkxqkhqhtp_120011122020122 1276.99859118065 17
27094 pLLLLPAMMzQbefgjhhjilkmnoooxxqhxbwubxvqxqti_102210111020012 1064.84078952510 167
27095 pLLLLPAMPzQbefgjhihklmknooohhiuhbnkuhhwhhha_120011211212112 237.461861303736 13
27097 pLLLLPAMzMQbefgjhihklmnooonhhiuhbnkuhhhhbgr_120011211212121 276.880680885795 17
27098 pLLLLPAPPzQbeggfjhillmlnooohhquvacoluqvqqxh_120011211000220 1489.80083951353 227
27129 pLLLLPLwPQQccefjgjlkknomnoolnewabeqhbnnnkvc_120011121220002 1.87185398067419e6 15
27131 pLLLLPMAMzQbefgjhikkklmnoooxxqxxjoqxhxxxxxa_102210111020110 4.78863880831509e6 7
27133 pLLLLPMAMzQcedfihikjilmnoooptrnccbxxcqxqxbw_102212011012001 372.181365851112 9
27134 pLLLLPMLAAQbegfjigikllnmoooxxmxxowjmwgqgqjs_102210110022200 2289.70797210911 109
27136 pLLLLPMLMMQbdgfjhikmlllnooodwxgqjjxaaksiqks_210102122200112 1193.84428992799 7
27138 pLLLLPMLPMQbegfjigiknmmmoooxxmxxowjmxjsgqwg_102210110022210 2483.55204030294 79
27140 pLLLLPMMzAQcedfihikjllnmoooptrnccbxxxcxxhum_102212011010102 703.177227482474 179
27141 pLLLLPMMzAQcedfihikjlmlnoooptrnccbxxxqflqxh_102212011010220 950.941655933055 103
27142 pLLLLPMMzAQcedfihikjlmnnoooptrnccbxxxqxekcw_102212011010201 1040.71803636884 43
27143 pLLLLPMPMzQbefgijijjlkmnoooxxqhrdoxqxhqxqti_102210111220012 449.666460725899 79
27149 pLLLLPMwzQQcedfihikjlmmnoooptrnccbxxcscxdnc_102212011010012 1051.24920017047 229
27150 pLLLLPMwzQQcedfihikjlomnnooptrnccbxxcxcxapb_102212011010010 703.701619313228 91
27151 pLLLLPMwzQQcedfihikjnmmonooptrnccbxxqsclmdw_102212011010022 857.868985909970 25
27152 pLLLLPPAMzQbdefhihkijlmnooohrugvvkhrphhhhwr_120001211112211 372.181365851112 9
27158 pLLLLPPPzAQbdefhihkjllnmooohrugvvkhpxjheqdm_120001211112022 673.576346163899 93
27159 pLLLLPPPzAQbdefhihkjlmlnooohrugvvkhpxhsphtp_120001211112201 942.865534866781 30
27160 pLLLLPPPzAQbdefhihkjlmnnooohrugvvkhpxhhdjok_120001211112221 1040.71803636884 43
27163 pLLLLPPzzQQbdefhihkjmlmonoohrugvvkhposrppfo_120001211112200 1042.90071375226 53
27164 pLLLLPPzzQQbdefhihkjmomonnohrugvvkhpohrdepr_120001211112202 684.367225156363 41
27165 pLLLLPPzzQQbdefhihkjnlmonoohrugvvkhphsrpmew_120001211112220 857.868985909970 25
27166 pLLLLPQLMzQbeggfjhijlkmnooohhquvacoxhcqhqul_120011211002210 875.282140405942 167
27168 pLLLLPQzMzQbefgghhjiklmnoooxxqhrbwxbxqxqxwb_102210111200120 842.998813758711 7
27191 pLLLLPwAAQPbegfjhgikllmmnooxxmxxrwbhwgwwhqj_102210110022202 559.477638299294 89
27192 pLLLLPwAMPQbefgjhilkmnmmoooxxqhxsohhxxkvhnk_102210111022011 810.708461668011 141
27193 pLLLLPwAQzQbefgjhilkmlknoooxxqhxsohhxvnhxkn_102210111022011 1339.12625927909 37
27194 pLLLLPwAzQQbegfjhgiknmnmnooxxmxxrwbhxwlwmhs_102210110022210 444.406793049718 151
27196 pLLLLPwLAQQbedgjhinmknmoomoxxwvhnnaavnklqwm_211120000121110 2846.31539796458 53
27198 pLLLLPwLQMQbefgjhimklnloonoxxqhxsohhvvsqxsh_102210111022220 1667.34961119771 13
27199 pLLLLPwLQMQbefgjhimklnnmoooxxqhxsohhvvjsqxh_102210111022220 1132.54729019859 74
27204 pLLLLPwMMAQbefgjhillknmmoooxxqhxsohahxjsavc_102210111022211 657.457314758960 5
27205 pLLLLPwMMMQbdgfjhikmkknmnoodwxgqjjpapgqnibs_210102122222110 5837.52901085805 51
27206 pLLLLPwMMPQbefgjhillknonnooxxqhxsohahxqxxxh_102210111022210 946.565906706097 70
27207 pLLLLPwMPAQbefgjhhimnnnloooxxqhxbwbxxudbqti_102210111022010 1126.74584200817 163
27208 pLLLLPwMPMQcedfihijlmnloonoptrnccbxpcuoaexb_102212011022010 338.492421955476 39
27209 pLLLLPwMQLQcedfhijkmkmlnoooptrnvkdpatvgatsj_102212011011200 2241.88957397242 16
27210 pLLLLPwMQzQbefgjhhimkklnoooxxqhxbwbxrbbqxrg_102210111022001 1171.53772643427 85
27211 pLLLLPwMQzQbefgjhillklmnoooxxqhxsohahvvqqjs_102210111022200 1074.16072943177 73
27212 pLLLLPwMzQQbefgjhhimnolmmooxxqhxbwbxxqbrgrb_102210111022010 932.170249893476 73
27213 pLLLLPwMzQQcedfihijlmlomnooptrnccbxpcohwxbg_102212011022011 992.708455557607 8
27215 pLLLLPwPMMQbefgjhikmknnnoooxxqhxsohhhxqxqxh_102210111022210 1142.38167266402 78
27216 pLLLLPwPMPQbefgjhikmknmomooxxqhxsohhhxshjnk_102210111022211 768.015352432518 43
27219 pLLLLPwPQzQbefgjhikmklknoooxxqhxsohhhvnqqjs_102210111022200 1288.81182842162 167
27220 pLLLLPwQMzQbefgjhilklkmnoooxxqhxsohhahxhxqh_102210111022110 336.219745021626 43
27224 pLLLLPwQzAQbefgjhhillmnloooxxqhxbwbtixqbxdu_102210111022100 632.419697094941 119
27227 pLLLLPwwMQQbefgjhilnommnnooxxqhxsohxxjskvxx_102210111022201 1486.09635579251 5
27228 pLLLLPwwQPQbefgjhilnlmonnooxxqhxsohxvvqkvxh_102210111022200 2015.62691133506 197
27231 pLLLLPwzMQQbefgjhiknoonmomnxxqhxsohxxqksxjk_102210111022201 1855.40371493466 21
27234 pLLLLPzAMMQccgihgjlkmknooonlnickwmtmhrmqluj_120011121020222 998.909604610080 41
27235 pLLLLPzAMQPccgihgjlkmknmmoolnickwmtmhrmvnqs_120011121020220 6472.81160667122 62
27236 pLLLLPzAPMQbdefhihljmlnonoohrugvvkdpoodaplr_120001211100202 338.492421955476 39
27237 pLLLLPzAPPQbdefhihljmlomnoohrugvvkdpooxnprg_120001211100201 992.708455557607 8
27238 pLLLLPzAQzQccgihgjlkmkknooolnickwmtmhnrqhvn_120011121020221 878.707232880401 14
27240 pLLLLPzLAQQbeggfjimmknomnoohhquvaoluvcavvxx_120011211000001 354.071633244805 95
27244 pLLLLPzLMQQccgihgjllnnommnolnickwmulfcmcfgj_120011121020112 8955.89318059238 50
27246 pLLLLPzMMAQbeggfjiilkmnmooohhquvaovavcavarw_120011211000011 425.849571582765 109
27247 pLLLLPzMMMQbeggfjiilkmnonoohhquvaovavcaqxus_120011211000012 436.404773102951 55
27250 pLLLLPzMPPQbeggfjiilnmnmooohhquvaovaqcuvxxo_120011211000021 325.812176459936 46
27254 pLLLLPzPAAQbeggfjikmmknmooohhquvaoxluvavqcn_120011211000012 1467.05347133410 15
27258 pLLLLPzPMMQbeggfjikmmnlmooohhquvaoxluqcvxvn_120011211000021 1374.39039843261 215
27259 pLLLLPzPMPQbeggfjikmmnnmooohhquvaoxluquvieo_120011211000021 1957.12260591876 263
27260 pLLLLPzPMPQcdghiijjkjnnoonohshwjwpphhhaqxah_122201110222210 20251.8521138317 15
27271 pLLLLPzQMzQbeggfjiiklkmnooohhquvaovxavaqhie_120011211000122 929.748694272946 88
27273 pLLLLPzQMzQcdghiijljkjmnooohshwjwphphhhhhha_122201110222112 20749.1771659137 26
27275 pLLLLPzQPzQbeggfjiiklmlnooohhquvaovxaqcxqlu_120011211000210 698.220383871322 149
27280 pLLLLPzQzMQbeggfjiiklmmonoohhquvaovxaquqocn_120011211000212 1383.91017883454 221
27282 pLLLLPzQzPQbeggfjiiklmnnooohhquvaovxaqievnv_120011211000211 1286.23690723252 53
27284 pLLLLPzvQQQccgihgjoknnmoomnlnickwmhnfccvnfg_120011121020112 12050.9196123630 48
27285 pLLLLPzzAQQbeggfjiknkomoonnhhquvaoxhvavienv_120011211000021 1407.94840278628 109
27288 pLLLLPzzMQQbeggfjiknolomonnhhquvaoxhqcuvmnv_120011211000022 1417.26842345743 217
27291 pLLLLPzzQAQbeggfjiknkllmooohhquvaoxhvccvqul_120011211000022 783.585137198754 155
27308 pLLLLQvMPMQcedfihgjlmlmonnoptrncvrqtgovtxsr_102212011212202 1691.72058126982 14
27320 pLLLLQwAMzQbcfgihggjklmnoootsqjjjjrxxxxxxvc_201022222001100 965.688042281288 11
27321 pLLLLQwAPLQbcfgihggkjlmnoootsqjjjjraaaaxxcv_201022222002200 3652.25472199795 17
27332 pLLLLQwvMQQbcfgihggmlnoonontsqjjjjrcvqahahq_201022222000012 3872.03269442325 17
27335 pLLLLQwwQzQbcfgihggkllmnnootsqjjjjracjemoer_201022222000122 1506.42263167154 95
27345 pLLLLvAAMQQcdegjijkklonmnoolruglnmhhfvckonk_120001111102000 1.64935454945547e7 57
27350 pLLLLvAMPQQbeefjhllknlmoonohhxaxkiiijnrcvkf_120011122022200 3362.01910169922 26
27353 pLLLLvAMQPQbdefjhinjklnmooohrugqkrapfvvsdla_120001211100101 8.81786780372731e6 41
27357 pLLLLvAQLQQacfihljjlnomlonojkglxtqcwitgkuuv_200212101221000 1193.75266611262 89
27358 pLLLLvAQLQQbeefjhklkolnmnoohhxaxkeeejncrvvf_120011122022200 651.899822178494 23
27359 pLLLLvAQPMQcediiimjkklnooonptrbjbxxmnfnxqhn_102212011001100 7305.14638566144 159
27364 pLLLLvAQwQQcedfkjjlklnonoonptrndexdadosjobo_102212011000100 2749.93812137498 39
27366 pLLLLvAwQQQcedfkjjnjmnonmmoptrndixautknkfjn_102212011000120 1105.21168611704 33
27367 pLLLLvLAQQQacfiijmnlonmolmojkgldqccwawnlkoq_200212101221021 10438.0051088640 139
27371 pLLLLvLPQQQacfilmmnjkomonnojkglmcvcsswvgrjj_200212101221022 2524.99960396033 5
27375 pLLLLvLQAQQcdgginmlkjommlnohrhgbqqqqhxofnjn_022210001021121 10137.4936815597 87
27379 pLLLLvLQPQQbegfminlonmllmnoxxmxmwhdqjscfcfj_102210110221122 6979.75305103647 56
27391 pLLLLvLQQPQbegfminlinmlonooxxmxmwhdsjsfxfdu_102210110221120 4878.18778421583 36
27394 pLLLLvMAAQQbefgljmjknomnoonxxqhqxiqixrwgofg_102210111222202 96417.6399744823 49
27396 pLLLLvMAMQQcedfkijkmmlnooonptrndjxmtgsngwjn_102212011000102 1118.57038878702 183
27399 pLLLLvMAQQPcedfkijkmlmlnmooptrndjxmtmgsnbxn_102212011000101 790.718368261618 21
27403 pLLLLvMMAQQbefgijmkkmolmnooxxqhoxaxqhqfooqa_102210111221220 291847.939728573 50
27406 pLLLLvMMPQQbefgijlkmnnommooxxqhoxpxhfowroob_102210111221222 492.428138159185 97
27409 pLLLLvMMQAQbefgljmkkmlnnoooxxqhqxaxqhafoqqq_102210111222221 12097.9999173417 6
27410 pLLLLvMMQMQbefgijmkkmnnmoooxxqhoxaxqhfooteq_102210111221221 53756.5454200456 65
27411 pLLLLvMMQPQbefgljlknmlmnoooxxqhqxhxhhaffxhq_102210111222220 3195.23931780680 19
27412 pLLLLvMMQPQbefgljlknmlnmoooxxqhqxhxhhaooxhq_102210111222220 1396.53763806869 81
27413 pLLLLvMPAQQbefgijjnkmnomoonxxqhoxqxqhvaotec_102210111221201 1387.14899917851 109
27414 pLLLLvMPPQQbefgijjkmloononnxxqhoxqxhfofoofo_102210111221222 1277.14471591741 7
27415 pLLLLvMPPQQbefgijjkmoommnnoxxqhoxqxhwwrokvb_102210111221222 482.667316350403 49
27416 pLLLLvMPPQQbefgijjnmonommnoxxqhoxqxhwvwrowo_102210111221202 446.893611823120 15
27417 pLLLLvMPPQQbefgljjkmloomnnoxxqhqxqxhawwrbbb_102210111222222 303.620812324403 19
27418 pLLLLvMPQAQbefgijjkkmllnoooxxqhoxqxqhffoqqa_102210111221220 545.904615286633 46
27419 pLLLLvMPQAQbefgijjnkmlnloooxxqhoxqxqhfvfqam_102210111221200 658.480029667165 99
27420 pLLLLvMPQPQbefgijjnkmllmoooxxqhoxqxqhffoxxa_102210111221201 512.058419917903 43
27421 pLLLLvMPQPQbefgljjkjmnonnooxxqhqxqxxhhqsjqa_102210111222220 1382.63095266496 77
27422 pLLLLvMPQPQbefgljjkkmloonnoxxqhqxqxqhaaqfoq_102210111222221 729.149769002802 24
27423 pLLLLvMQAAQbefgijmjkkmnmoooxxqhoxaqxqhaohfj_102210111221212 3441.75890443436 9
27424 pLLLLvMQAPQbefgljmjkkmonnooxxqhqxaqxqhaofqq_102210111222221 890.958855970656 46
27425 pLLLLvMQLQQbefgijmlmonmnoonxxqhoxiitbbwrrff_102210111221200 2414.29225369700 59
27426 pLLLLvMQMMQcedfkijkkmmlonooptrndjxmatgsxjlm_102212011000121 989.617086467493 141
27428 pLLLLvMQPMQbefgijljkmnnonooxxqhoxpqxhwwdoud_102210111221221 467.551068295547 47
27429 pLLLLvMQPMQbefgijmjknllmoooxxqhoxaqxxffoxhq_102210111221201 23230.5385976425 55
27430 pLLLLvMQPMQbefgljljknlnooonxxqhqxhqxxacqqak_102210111222200 2517.04926008004 6
27431 pLLLLvMQPMQcedfkijkknmlonooptrndjxmaxgsxrdi_102212011000101 1193.84428992800 21
27432 pLLLLvMQPPQbefgijljkmnomnooxxqhoxpqxhwqooip_102210111221220 462.930875521511 8
27433 pLLLLvMQPPQbefgijmjkmlomnooxxqhoxaqxhfqooqa_102210111221220 2694.66077141403 62
27434 pLLLLvMQPPQbefgijmjknlomonoxxqhoxaqxxfqoaku_102210111221200 16732.7560366363 68
27437 pLLLLvMQwQQcedfkijkkmlononoptrndjxmatshkiju_102212011000122 488.022949885572 12
27439 pLLLLvMQzQQbefgijljkmommnooxxqhoxpqxharooml_102210111221221 586.827816220131 115
27440 pLLLLvMQzQQbefgijljknommonoxxqhoxpqxxarolke_102210111221201 521.092099094300 103
27441 pLLLLvMzQQQbefgijjjmlnoonnoxxqhoxqxhfggssrr_102210111221200 1573.24139784994 115
27442 pLLLLvMzQQQbefgljjjmlnmonooxxqhqxqxhavognrc_102210111222200 1130.13032206281 47
27443 pLLLLvMzQQQbefgljjnollmnoonxxqhqxqxxarwgggg_102210111222200 6725.99985132322 5
27450 pLLLLvPMAQQbcfhjilinmnlmnootshbirerajwsvjpj_201022222010102 2174.76238759842 15
27456 pLLLLvPMQPQbcfhjilinmmlmonotshbirerajrsvusk_201022222010100 1551.84435195947 55
27465 pLLLLvPPQMQbdefhklljnmnooonhrugkiaapxkjquas_120001211100122 2981.10224384223 16
27467 pLLLLvPQAQPbcfhjiliimmlmnootshbiresrjrsvuxn_201022222010101 41345.6123763176 63
27468 pLLLLvPQAQPbcfhjillikmlmnootshbirehrmjsvpqj_201022222010120 7412.88731036151 29
27470 pLLLLvPQMMQbdefhkilljmmnooohrugkiraaprolick_120001211100121 1379.30447167542 35
27471 pLLLLvPQMPQbdefhkilljmononohrugkiraaprqlaqr_120001211100122 1203.81826465109 69
27479 pLLLLvPQQPPccghimkjillkmnoolnhbriehvqrgbhqj_120011111222202 5002.12597847571 113
27480 pLLLLvPQQzQbdefhjikkjlmnooohrugkxrxxpfoqxrg_120001211100120 1416.58688303115 63
27484 pLLLLvPwQQQbedgjkknoklmononxxwviaxaaxccnnnn_211120000111111 1.96301844224057e6 11
27488 pLLLLvQALQQbefgihjlklmonnooxxqhogxixcrxfvpp_102210111221000 84794.5327677240 53
27492 pLLLLvQAPMQcedfkjijknlmomooptrndijxmxsnxnhq_102212011000001 1533.35179932851 21
27493 pLLLLvQAPPQbefgihjlknmnnomoxxqhogxixbbrfuks_102210111221000 2449.06234642075 85
27494 pLLLLvQAPPQbefgihjlknmnnoooxxqhogxixbbrfuti_102210111221000 4368.80002706288 30
27496 pLLLLvQAPQPcedfkjijknlmnnooptrndijxmxsnnkxn_102212011000001 1935.68723856394 33
27497 pLLLLvQAzQQbefgihjlknonnmooxxqhogxixbxrffud_102210111221000 5357.15799850780 137
27500 pLLLLvQLQAQbefgikjmnknnloooxxqhoqxxhxfofhdl_102210111221022 2142.61123660724 61
27501 pLLLLvQLQPQbefglkjknkmommooxxqhqqxxhxhqsjqa_102210111222220 1595.40307515656 95
27506 pLLLLvQMzQQacfillijjmnommoojkglmidqcqdadhjo_200212101221221 7232.76617569252 219
27507 pLLLLvQPAAQcdgglkillmjnmooohrhgxxbxaxhhbxbg_022210001021210 2085.68912957351 5
27508 pLLLLvQPAPQbefglkjjmjknnoooxxqhqqxqxxxofxaq_102210111222021 1318.68753097804 6
27510 pLLLLvQPLQQbefglhjkknmnoonoxxqhqgxxiborofwg_102210111222202 4.61676589863769e6 32
27514 pLLLLvQPPPQbefglkjjknmommooxxqhqqxqxxhasjax_102210111222201 1592.10920964663 46
27516 pLLLLvQPQzQbefgikjjmjklnoooxxqhoqxqxxxfhxsf_102210111221021 1058.50879380076 67
27517 pLLLLvQPQzQbefglkjjkjkmnoooxxqhqqxqxxxhqqjs_102210111222200 500.621494379427 53
27519 pLLLLvQQPzQcedfkjijkkmlnoooptrndijxmaxsxxkn_102212011000011 835.012876120707 9
27521 pLLLLvQQvQQbefgihjlkknmoonoxxqhogxixixfdeef_102210111221000 840173.432473495 26
27526 pLLLLvQwPQQbefgikjlnmmlonooxxqhoqxlxfofcskc_102210111221200 1993.24878943608 31
27527 pLLLLvQwQMQbefgikjinmmlnoooxxqhoqxnxfofspqa_102210111221201 1993.24878943608 31
27529 pLLLLvQwQQPcedfkjljmjlmnmooptrndiexaumknkxn_102212011000201 818.154311643280 93
27530 pLLLLvQzAQQbefgikjjmnlonmooxxqhoqxqxxfassaa_102210111221001 1031.20234868988 69
27534 pLLLLvQzPQQbefglhjklonnomonxxqhqgxxabbrrgww_102210111222200 4939.41738237257 11
27545 pLLLLvwMQQQcedfkjkomnmnoomnptrndxaattwwkkrr_102212011000112 627.615644731607 10
27547 pLLLLvwQAQQcedfkjikmnnlonooptrndxwappwsawxq_102212011000221 3756.60897408900 27
27555 pLLLLvzMQQQacfiljoljnmnnloojkgltqxwsbvngkxa_200212101221001 39216.9624990092 57
27560 pLLLLvzMQQQbdefhiojmnmonomnhrugkrapwwovsvos_120001211100110 870.445572838211 28
27569 pLLLLvzQMQQbdefhilkjnmnnooohrugkraxprjjfuti_120001211100000 8048.94783848513 13
27576 pLLLLvzQQAQcediinjkkmklmoooptrbbxxmamnfbati_102212011001112 6000.41479872836 93
27578 pLLLLvzQQMQbdgfiijljnknonoodwxgkfmqmsjshcah_210102122220022 23480.7961391161 195
27581 pLLLLwAAAAQacfigkklkljmnooojkglwmicsrslixlm_200212101210210 2701.99962990372 6
27585 pLLLLwAALQQacfigkklkmnononojkglwmicsdiiddbb_200212101210200 33148.0949803083 9
27591 pLLLLwALMQQbedghijknknmmoooxxwvcnphmvjrkhqp_211120000111122 6766.69642407776 39
27598 pLLLLwAMMMQbedghijlkmkmonnoxxwvcnpxhmvjxirk_211120000111220 211126.686227652 339
27599 pLLLLwAMMQPbedghijlkmkmlnooxxwvcnpxhmvjkihw_211120000111221 176477.123197735 211
27604 pLLLLwAMzQQbeefiihlkkomnonohhxajfktigakxeeg_120011122222011 689.592570257098 7
27622 pLLLLwAzQMQbegfhgjmjnlnmoooxxmxwwhmufrvcttu_102210110220010 4966.57672054805 31
27630 pLLLLwLMQPQbedfihljkmnomnnohhngbwxhhbbhbwkr_011102222011112 2928.60789616490 289
27633 pLLLLwLMQQPbedfihljkmnkmnoohhngbwxhhbbwbwak_011102222011110 68346.5284059595 121
27637 pLLLLwLPPQQcegggmkmlonmknnohhhaghqhawggnwrk_022210000011211 4.88300003985167e7 23
27640 pLLLLwLPQPQccgiflnimnloolnolnicvhhnlnftprot_120011121202000 7838.37074166116 147
27645 pLLLLwLQPAQcegggmlkmlnlmonohhhaghqqhawwgxkk_022210000011210 7.68900168041310e7 53
27646 pLLLLwLQPMQacfigilmmlmkonoojkglwdcwcnokxlwb_200212101210220 7458.75713486336 24
27655 pLLLLwMLMQQbcgfiglnjkmnonoolougjnqlucfvekuh_022110002211221 1429.31533396845 221
27671 pLLLLwMQLMQbegfhgkjlknnmonoxxmxwwqxhxqtwhts_102210110222200 1131.64375784820 247
27673 pLLLLwMQPPPbegfhgkjlkkmmnooxxmxwwqxhxggwhqj_102210110222202 1010.87441590713 223
27687 pLLLLwPALQQacfighiljommnonojkglwldfntpeiiov_200212101210211 6141.89971524973 95
27689 pLLLLwPAMPQacfighiljlmnnnoojkglwldfnnxlpkbn_200212101210210 39507.3392218060 93
27690 pLLLLwPAQzQceggghlkjlmlnonohhhagsqquawwxxkk_022210000011100 2.92694234036418e8 51
27691 pLLLLwPLPQQbcgfikljomnkmmoolougoxxqxsjkkcvc_022110002211121 8901.53843508682 145
27692 pLLLLwPMAPQbdefhljimkklonoodwignxxbapvkaqjb_210102122000122 3121.47205978624 19
27693 pLLLLwPMzQQbcgfikljjnmomonolougohhdqxsqsqcm_022110002211210 1374.59273467648 49
27694 pLLLLwPPPPQacfiglikjjmononojkglwmdsnrimlsfr_200212101210122 2.20208809264485e6 33
27701 pLLLLwQLMMQbdefhgjikknmnnoodwignkxbpvawtehn_210102122001120 2644.93222118505 76
27703 pLLLLwQPwQPbdefhgjilkknmnoodwignkxbapvaqjqw_210102122001221 5885.44063588738 25
27705 pLLLLwQvQQPbcgfigkknkmlnnoolougonhxxfjjvcqj_022110002212210 2364.62815814893 61
27713 pLLLLwvQPQQceggglknlolmknnohhhagqqaawwgnsjk_022210000011221 5.22136181508042e6 55
27718 pLLLLwvQQAQceggglknklklmooohhhagaaaaagggxxa_022210000011220 60297.5357281726 9
27719 pLLLLwvQQPQbeegimlnklkomonohhhhsqthtikqoqnp_120011122202001 1410.44167564776 19
27725 pLLLLwwMAQQbegfhgjknmmlooonxxmxwwxxqwbgudxj_102210110222221 30567.4918730450 57
27726 pLLLLwwMAQQbegfhgjnlmonmnooxxmxwwxlmwhfrbhx_102210110222221 846.990934147505 19
27727 pLLLLwwMMQQbegfhgjknomlomonxxmxwwxxqqbgibpj_102210110222220 4008.78764187514 111
27734 pLLLLwwQPMQbegfhgjiknmlmoooxxmxwwxsxqbgbhgr_102210110222201 1747.90682017419 67
27735 pLLLLwwQPMQbegfhgjiknmlonooxxmxwwxsxqbgqpen_102210110222200 11574.8589377622 107
27736 pLLLLwwQwQQbegfhgjikmlnoonoxxmxwwxsxwgqahxr_102210110222211 464.000756542015 83
27738 pLLLLwwwQQQbegfhgjlmlmononoxxmxwwxmwgfvfson_102210110222221 1364.68613441441 11
27739 pLLLLwwzQQQbegfhgnlmklomonoxxmxwwmmvggvkscf_102210110222001 1798.91736979845 39
27743 pLLLLwzMMQQbdefhlinknkmoonodwignqbapsscqasa_210102122000011 3.56757729404824e6 65
27747 pLLLLwzPPQQbcfhilkmjnkomonotsmcjaiaafgojfjf_201022212011000 715808.863396801 67
27750 pLLLLwzwQQQbedfijmoklokmnnohhngbpxmhorwbwwg_011102222011111 37740.1111581796 21
27752 pLLLLzAALQQbefgjkhlionnnmooxxqhxqghbxofbbud_102210111022221 3086.32068703746 58
27753 pLLLLzAAMAQbefgjkhliknlmoooxxqhxqghbaxbbqrb_102210111022210 1980.95908068649 26
27754 pLLLLzAAPAQbefgjihkinllmoooxxqhxogibxkvbqrb_102210111012210 70464.2312176675 51
27755 pLLLLzAAPPQbeefgjhilknmoonohhxarxkfanlfiixn_120011122020021 8705.07840594763 8
27756 pLLLLzAAPPQbefgjkhlimmonmooxxqhxqghbrbqbbqa_102210111022220 3564.59012720427 15
27760 pLLLLzALQMQacfihkkjllmnonoojkglmmicrbwmulds_200212101210222 1597.62151873003 43
27761 pLLLLzAMAAQbefgjkhlmmknloooxxqhxqghpeaxbavc_102210111022211 40094.6979299493 65
27762 pLLLLzAMAAQcedihiiljmmnmoooptrbvjbxucwxcxnk_102212011011200 935.763668200678 15
27764 pLLLLzAMLQQbefgjihkmonlononxxqhxogipxfvxrxb_102210111012201 143454.589699574 29
27765 pLLLLzAMMMQbefgjkhlmmlmonooxxqhxqghpevvqbqa_102210111022220 553983.585143641 68
27767 pLLLLzAMPAQacfihkkjjnmmmooojkglmmiqcxmhmqbr_200212101210202 1344.21175572522 53
27769 pLLLLzAMwQQbefgjkhlmmonnnooxxqhxqghpexofbxx_102210111022221 202836.757400269 69
27771 pLLLLzAPPAQbefgjkjimnlmmoooxxqhxqubxxvwbqti_102210111022000 1394.51893313467 173
27772 pLLLLzAPPMQbefgjkhijlnnoonoxxqhxqgbuvofqxgh_102210111022220 2.29912512392708e10 73
27773 pLLLLzAPPPQbefgjkjimnlonnooxxqhxqubxxvqrgpe_102210111022000 1230.89053240264 79
27776 pLLLLzAPQzQbefgjkjimlllnoooxxqhxqubxtivqxbw_102210111022001 869.035163744900 131
27777 pLLLLzAQPzQbefgjkjkikmlnoooxxqhxquebpxvqxrg_102210111022001 1323.63091382964 8
27778 pLLLLzAwAQQbefgjkhlnkoloonnxxqhxqghxaxbxxwb_102210111022201 3.89244502338262e6 9
27780 pLLLLzAwPQQbefgjihklmonnoonxxqhxogivvffrrbb_102210111012200 3760.33885266108 31
27782 pLLLLzAzQPQacfhjkklmmloononjkghhmicjkghthlj_200212101210221 1544.64418781379 8
27785 pLLLLzLLQQQbegfjmlnloklnnoohhqahqxaxaggjsof_120011211200000 6.75444683249473e6 113
27786 pLLLLzLLQQQbeggjimoolllmnnohhquhoxluvkvvccv_120011211200000 579.479664884522 125
27789 pLLLLzLMAQQbegfjliknmkmoonoxxmxxmjtxmgophbe_102210110011222 2493.87774713104 41
27791 pLLLLzLMPQQacfihijjnnommloojkglmdqcmhxnvjpr_200212101210222 4633.77775602802 18
27796 pLLLLzLMQAQbegfjmklklnklooohhqahqxxxxaggqaq_120011211200002 215073.627608167 23
27802 pLLLLzLPMQQbeggjiimnolmnoonhhquhovxahvvcptc_120011211200001 233.828772878115 37
27805 pLLLLzLPQAQbeggjiimnlllmooohhquhovxavkvvaie_120011211200001 640.388984903302 68
27807 pLLLLzLPQMQbeggjiimnlllonoohhquhovxavkvqcum_120011211200002 503.506863758069 119
27823 pLLLLzLQwQQbegfjlimkionnonoxxmxxmwhdseapate_102210110011222 5031.76404259769 37
27830 pLLLLzMAzQQbefgjiklkmoomnnoxxqhxopiixxdgkci_102210111012001 3841.99973971888 4
27831 pLLLLzMAzQQbegfjgljklonmmooxxmxxwplimivsjeh_102210110022212 825.101081980021 9
27832 pLLLLzMLMQQbefgikjllmnoomnoxxqhrqxthboofgrg_102210111222022 20781.0613144533 101
27834 pLLLLzMLPQQbegfjgknlmmonomoxxmxxwtmmwgvrsrf_102210110022201 3293.29310429230 55
27835 pLLLLzMLPQQbeggjjiloklmmnoohhquhtoxhgvccvnv_120011211200002 799.650104767211 19
27836 pLLLLzMLQMQbeggjjilnnklonoohhquhtoxlugvavie_120011211200001 1237.60282056586 197
27837 pLLLLzMLQPQbeggjjilnnkomonohhquhtoxlugqcuvm_120011211200002 1143.08963861377 94
27838 pLLLLzMMMMQbegfjgkjlkmmnnooxxmxxwqlhxvrwwhs_102210110022220 875.323827276270 217
27844 pLLLLzMPAAQbeggjjiilmknmooohhquhtovxagqcxvn_120011211200021 680.223125425491 12
27845 pLLLLzMPAMQbeggjjiilmknnooohhquhtovxagquieo_120011211200021 1119.64103365647 191
27846 pLLLLzMPAPQbefgiijkllmnoonoxxqhroxithbdtdec_102210111212002 496856.572482366 83
27848 pLLLLzMPMAQbefgikjjmlnnnoooxxqhrqxqxhrofqti_102210111222020 874.678804053663 95
27849 pLLLLzMPMAQbefgjkiimlnmmoooxxqhxqgbxhxwbqrb_102210111022010 525.674037285639 49
27850 pLLLLzMPMAQbegfjgkliknlmoooxxmxxwhhsxxgbqwg_102210110022210 4415.06970211282 49
27852 pLLLLzMPMPQbefgikjjmlnommooxxqhrqxqxhrqrgqa_102210111222020 1178.08633211740 50
27853 pLLLLzMPMPQbefgjkiimlnonnooxxqhxqgbxhxqudpe_102210111022010 561.012502858405 10
27854 pLLLLzMPPAQbefgjikkmlnnnoooxxqhxopixhrboqti_102210111012020 646.138867157081 87
27855 pLLLLzMPQzQbefgikjjmlkknoooxxqhrqxqxharqxrg_102210111222001 632.454499852464 11
27856 pLLLLzMPQzQbefgjikkmjlknoooxxqhxopixuhbqxrg_102210111012001 547.457908969430 42
27857 pLLLLzMPQzQbeggjjiilmklnooohhquhtovxagvaqcn_120011211200012 916.831268982993 85
27858 pLLLLzMPzQQbefgjikkmlonmmooxxqhxopixhxorgud_102210111012021 738.657321828328 22
27859 pLLLLzMQMzQbefgikjljllmnoooxxqhrqxiqthrqqfo_102210111222200 1544.26017219938 103
27860 pLLLLzMQMzQbefgjkikiklmnoooxxqhxqgebphxqxdu_102210111022100 431.953031047518 46
27863 pLLLLzMQzAQbefgjiklkllnmoooxxqhxopiithxoqrb_102210111012210 822.618608685491 87
27868 pLLLLzMwQAQccefjiklnjllnnoolnewanptthcvnwqj_120011121220012 2.80725242166298e7 57
27869 pLLLLzMzAQQbefgiijklmmnomooxxqhroxihbffhgpe_102210111212000 3544.95422788990 89
27870 pLLLLzMzAQQbegfjgklknolmoonxxmxxwhhxqxgblmj_102210110022221 16645.0440999321 123
27871 pLLLLzMzQPQbefgiijklmknonooxxqhroxihbcgtvll_102210111212002 6550.15651756990 19
27872 pLLLLzMzQPQbefgjikkmnknmoooxxqhxopixxbgglmm_102210111012002 2694.19008601157 99
27873 pLLLLzMzQPQbeggjjiimklnonoohhquhtovagvcavxx_120011211200001 167.343767297784 59
27875 pLLLLzPAMPQbegfjhiklmnmmooohhqahooxxhhwwagb_120011211200211 3243.08192863085 99
27878 pLLLLzPAQzQbegfjhiklmklnooohhqahooxxhggahrw_120011211200211 5393.48551797819 17
27882 pLLLLzPLMQQbeegjlkkmjnonmoohhhhaqqxahjsjjfo_120011122000000 1741.10804352796 5
27884 pLLLLzPLMQQbeggjhinnolmmoonhhquhcoluhvjsptv_120011211200001 1152.47937016791 185
27886 pLLLLzPLPQQacfihkijmnollnoojkglmidcwmxrjluf_200212101210222 995.243409580465 17
27889 pLLLLzPLQMQbeggjhinnlllonoohhquhcoluvkvqvhx_120011211200002 1554.75658555068 13
27891 pLLLLzPLQPQccghihjlnmmlomnolnhbgnpthrnwxcrn_120011111202021 793128.764108642 297
27892 pLLLLzPLQQPccghihjlnmmklmoolnhbgnpthrnkwchw_120011111202021 4227.44272996565 353
27894 pLLLLzPMMAQbeggjhikmmnlmooohhquhcoxluhvcqkv_120011211200012 595.446871486785 127
27895 pLLLLzPMMQPcedihikljlmlmnooptrbvbttumwbcuqs_102212011011220 1340.21008728594 57
27900 pLLLLzPPMPQbegfjhilmlnmmooohhqahooxaxhjsagb_120011211200011 57670.8201261424 19
27901 pLLLLzPPPAQbeggjhiimnlmmooohhquhcovahvjsqkv_120011211200012 530.286252526116 61
27903 pLLLLzPPPPQbeggjhiimnlonnoohhquhcovahvqpthx_120011211200012 780.422280420856 51
27906 pLLLLzPPQzQbeggjhiimlllnooohhquhcovavkvqqsj_120011211200022 924.464664124833 85
27910 pLLLLzPQMzQbegfjhiklklmnooohhqahooxxxxhahah_120011211200112 1490.51608647086 37
27913 pLLLLzPQPzQbeggjhikikmlnooohhquhcoxvxhvqhpt_120011211200122 243.659083174540 77
27916 pLLLLzPvQQQbeggjhiolllmmnoohhquhcohvkvjsvnv_120011211200002 1629.94100049332 112
27917 pLLLLzPwMQQbeggjhiknolmoonnhhquhcoxhhvcptnv_120011211200021 914.611215874234 161
27918 pLLLLzPwQAQbeggjhiknlllmooohhquhcoxhvkvcqul_120011211200022 1089.74961143171 179
27920 pLLLLzPzMQQcedfhkjlnmomnnooptrnvtpqpcvvcfnc_102212011002220 4153.28509644805 75
27923 pLLLLzPzPQQbegfjhilklmnoonohhqahooxggjkrbnb_120011211200022 30162.5903242675 53
27924 pLLLLzQAPzQbefgjihkkimlnoooxxqhxogpibxoqxdu_102210111012100 905.939276774697 42
27925 pLLLLzQLAAQbeggjjhimmknmooohhquhtcolugqvqsj_120011211200022 1674.68158953841 235
27928 pLLLLzQMMzQbefgjihkkllmnoooxxqhxogpipexpxud_102210111012100 6238.99983971790 4
27929 pLLLLzQPMzQbeggjjhiilkmnooohhquhtcovagqqqxh_120011211200220 929.766211557562 173
27931 pLLLLzQvAQQbeggjjhinkomoonnhhquhtcohgqvhxnv_120011211200022 2013.02471816588 257
27932 pLLLLzQvQAQbeggjjhinkllmooohhquhtcohgjsvqul_120011211200022 1776.82240215578 239
27933 pLLLLzQwQzQbeggjjhikmklnooohhquhtcoxhgcqhnv_120011211200221 1071.56513135727 181
27941 pLLLLzvMQQQbegfjilnmklmnoooxxmxxjpdmbbowsbc_102210110011202 8623.69875267407 29
27943 pLLLLzvPQQQacfhjnnmlnlkomoojkghhcossggvssnb_200212101210202 12325.0084912800 47
27948 pLLLLzvQMQQacfhjlnnknokmmoojkghhlcovgpvovhd_200212101210202 2423.89318440043 149
27950 pLLLLzvQMQQbegfjimniomnonmoxxmxxwhxsxowdwod_102210110011201 1847.93934853361 127
27954 pLLLLzvQPQQbegfjimnoklmnnmoxxmxxwhxqbbowwoj_102210110011202 2927.58992999764 91
27960 pLLLLzvQQPQbegfjimniklnnoooxxmxxwhxsbbwwaqa_102210110011200 6258.11342964681 31
27961 pLLLLzwAAQQbefgjilmnlolmnooxxqhxoahhhxossxx_102210111012221 590.101903549940 39
27962 pLLLLzwAPQQbefgjikmlmnlonooxxqhxophhvvoobgg_102210111012222 249.674684444431 34
27963 pLLLLzwAPQQbefgjikmnmllnoooxxqhxolhxvnoskvc_102210111012200 1240.86090072474 77
27964 pLLLLzwAPQQbefgjilmlmnlmoooxxqhxoahhvvosojs_102210111012222 1796.17406984755 7
27965 pLLLLzwAPQQbefgjilmomnlmnooxxqhxoahxvvosskk_102210111012220 4712.18862322499 52
27966 pLLLLzwAQAQbefgjiimnmllnoooxxqhxonhxvnosdmu_102210111012202 4270.28533598367 25
27967 pLLLLzwAQAQbefgjilmnlmnloooxxqhxoahhhvvohdd_102210111012222 2270.19061347496 57
27968 pLLLLzwAQPQbefgjikmmlmononoxxqhxolhahvesirm_102210111012202 984.379366744945 33
27970 pLLLLzwLQQQbegfjgiknnmlomooxxmxxwsxwgbgbbgg_102210110022222 726.495396314970 20
27971 pLLLLzwMAQQbefgjikknlolononxxqhxoldhhxoqsxj_102210111012221 1504.96467232708 55
27972 pLLLLzwMMQQacfhjkimjklnmooojkghhmmocvrxflnc_200212101210012 1687.99797254275 18
27974 pLLLLzwMPQQacfhjkimnooolnmnjkghhmmoemdxrxfx_200212101210012 2891.23847118168 26
27975 pLLLLzwMQMQbegfjgjiknmlmoooxxmxxwlsxvbgbhdu_102210110022221 1512.60830461430 113
27976 pLLLLzwMQMQbegfjgjiknmlonooxxmxxwlsxvbgqgee_102210110022220 21006.7136940705 37
27977 pLLLLzwPAQQbefgjkinmmonnoomxxqhxqbxtixwbudb_102210111022201 1017.65094963051 137
27978 pLLLLzwPAQQbefgjkmnjlmoonnoxxqhxqhxuhvofrgb_102210111022202 1371.09545123862 13
27982 pLLLLzwPPQQbefgjiklloonmnonxxqhxoithrbfvgbr_102210111012202 184003.620194663 29
27983 pLLLLzwPPQQbefgjimnlmolmonoxxqhxohxhvnosock_102210111012202 566.643647534808 85
27984 pLLLLzwPPQQbefgjkinollnnmooxxqhxqbxxrbwbbrg_102210111022200 1349.92007009263 9
27985 pLLLLzwPQAQbefgjimnmlmlloooxxqhxohxahvnohdl_102210111012202 1229.18009551287 7
27986 pLLLLzwPQAQbefgjkmlmlnmloooxxqhxqhhahhvnqxh_102210111022220 597.737298096876 58
27988 pLLLLzwQAAQbefgjikmkmlnloooxxqhxolhdahxohnk_102210111012211 677.563619427743 29
27989 pLLLLzwQAMQbefgjklmljlmonooxxqhxqihtuhvqbqa_102210111022220 2088.25374444871 111
27993 pLLLLzwwQQQacfhjkijnklnmnoojkghhmmcevrxfxhj_200212101210012 3095.23691158665 77
27994 pLLLLzwwQQQbefgjilolmolnonnxxqhxoahhvvoossj_102210111012222 11203.4635423157 47
27995 pLLLLzwwQQQbegfjgjkonmlnmnoxxmxxwlxqvbgbbgj_102210110022222 1872.21216177922 159
27996 pLLLLzwwQQQccefjilnjlmloonolnewantlhcbvnskj_120011121220001 9.30561252202130e8 45
27998 pLLLLzwzQQQbefgjikjlmnoononxxqhxoiuhvffggrr_102210111012200 10422.6613889630 91
27999 pLLLLzwzQQQbefgjimolmonmonnxxqhxohhhvvossfo_102210111012222 607.867187911943 91
28002 pLLLLzzAQPQacfhjklmklmooonnjkghhilcvsghtahj_200212101210021 1544.64418781379 8
28003 pLLLLzzAQQPacfhjklmklmlknoojkghhilcvsggvhqj_200212101210020 1964.19943042768 87
28004 pLLLLzzLQQQcedihijnoolmomnnptrbvbupcwbkckko_102212011011222 828.171264167632 18
28006 pLLLLzzMMQQcedihiljlnmmnmooptrbvbtumwfjckuj_102212011011222 1835.19574315497 129
28007 pLLLLzzMMQQcedihimjlnlmnmooptrbvbxumwbrcruj_102212011011122 5228.60362293504 117
28009 pLLLLzzMPQQacfihkjjonnllnoojkglmiqcxmhrjmdu_200212101210020 1011.72797909603 26
28011 pLLLLzzMQMQacfihljjmmnnlooojkglmmqcrbmhjmug_200212101210022 7756.66012383731 16
28012 pLLLLzzMQPQacfihljkmmnnlooojkglmmqsrbxijxaw_200212101210011 20487.7322901378 106
28014 pLLLLzzPAQQcedfhklnjmnloonoptrnvlqqhpwvalfu_102212011002221 2017.69804169464 11
28015 pLLLLzzPMQQbceggllmjmoknnnotsxooaqhqossfofw_201022222001101 1611.72114970732 101
28016 pLLLLzzPPQQacfhjkmmnmnklooojkghhicokgfvrudi_200212101210020 4936.84648113880 33
28017 pLLLLzzPQAQacfhjkmmlnmnkooojkghhicorkgfviti_200212101210020 2317.63258271423 89
28019 pLLLLzzPQPQbceggllmjjmnonnotsxooaqhqtofqofj_201022222001102 2855.46837083890 23
28022 pLLLLzzQPAQccgihjlmjnlklooolnickxhtphgkwqlu_120011121002022 1157.42424677801 44
28024 pLLLLzzQPPQccgihjlmjnllonnolnickxhtphgwxvnn_120011121002021 1483.93584469926 82
28025 pLLLLzzQzQQacfhjklmmlnkonoojkghhilcospvplhb_200212101210022 2566.34007608656 25
28026 pLLLLzzzQQQacfhjkmlnmnklnoojkghhicrkgfvrvhj_200212101210022 1333.91701444621 9
28036 pLLLMAMvLQQcegfhhhijlmononoqhqahrwqqnoqfhnx_022210012200001 4578.57051037711 47
28039 pLLLMAMzLPQcegfhhhijknnonoohqhaqjshhhhaxaqh_122201102211120 1201.80596448215 5
28042 pLLLMAMzMzQcegfhhhijklmnooohqhaqfohhhhhhhqx_201022221122112 428.070851102408 5
28043 pLLLMAMzMzQcegfhhhijklmnooohqhaqjshhhhhhhha_122201102211221 4118.45020413036 6
28044 pLLLMAMzPzQcegfhhhijkmlnooohqhaqjshhhggxxnk_122201102211100 1213.25215835238 15
28045 pLLLMAMzwAQcegfhhhijklnmooohqhaqjshhhhaaqxh_122201102211220 4202.72974356679 17
28051 pLLLMAvzQMQcegfhhhjnmmnonmoqhqahrwsqqxxahhj_022210012222110 12174.7725534849 37
28053 pLLLMAwPvQQcegfhhhilkmnoonoqhqahrwqqwqofssc_022210012220100 1310.12168612527 14
28054 pLLLMAwvMQQcegfhhhilomnnoonhqhaqjshahhhrrww_122201102221100 2997.21037792472 37
28055 pLLLMAwzAAQcegfhhhillmlnooohqhaqjshhaqaqqhx_122201102221002 871.928783168556 4
28057 pLLLMLAAMzQcdefghijkjlmnooohftagftihoqhhhrw_201022020012211 331.769202851368 52
28058 pLLLMLAAMzQcdgfhiihkjlmnoooqgqablmrqgxxxxvc_210122221110011 757.115082319606 173
28059 pLLLMLAMLMQcdefghijklmmonoohftagftihxahxfpi_201022020011220 810.356756891964 179
28060 pLLLMLAMMzQcdefghijklkmnooohftagftihxgtxhso_201022020011201 626.523689905653 76
28061 pLLLMLAMvQQcdefghijklonnoonhftagftihxhsogbf_201022020011222 811.394601319052 15
28062 pLLLMLAMzAQcdefghijkllnmooohftagftihxphkhah_201022020011221 631.116433576460 155
28065 pLLLMLLMMMQcdgfhiljjkmnoonohshasthevjrmhqek_122201101122221 992.144451989257 23
28067 pLLLMLLwAQQcdgfhiljnnnmoomohshasthehturmdwe_122201101122222 1372.18593736770 21
28068 pLLLMLMLAAQcdefghijmlklnooohftagftaxfrwmxlm_201022020010100 235.740464389055 20
28069 pLLLMLMLAAQcdgfhiikjmmnmoooqgqablmqgnkqgxrg_210122221101120 577.856899834076 145
28070 pLLLMLMLAPQcdefghijmlkoonnohftagftaxfrepwgv_201022020010100 428.878832822194 119
28071 pLLLMLMLLQQcdefghijlmlononohftagftanpwihccv_201022020010111 645.548851644044 109
28072 pLLLMLMLMMQcdefghijmlnmnooohftagftaxfilamfr_201022020010120 90.7526332389556 41
28073 pLLLMLMLPAQcdgfhiikjnllmoooqgqablmqgxrggxnk_210122221101100 901.115493693335 191
28074 pLLLMLMLQLQcdefghijmlkmonoohftagftaxfrlxfwb_201022020010101 440.355785123774 61
28076 pLLLMLMLzQQcdgfhiikjnomoonnqgqablmqgxqgtiqh_210122221101102 790.515250448397 88
28077 pLLLMLMMPPPcdefghijkjmlmnoohftagftaukllkahw_201022020011121 281.238135395588 135
28078 pLLLMLMMPzQcdgfhiikkjmlnoooqgqablmqtgxfxxhq_210122221101001 888.952124849054 95
28079 pLLLMLMPLQPcdgfgfhilknmnnoohrhagjbhhwaabgqj_022210010221002 378.646979546876 24
28080 pLLLMLMPMzQcdgfhiikjjlmnoooqgqablmqhgbqxqti_210122221101200 309.835259545568 49
28081 pLLLMLMPPzQcdefgjikikmlnooohftaghtmqghwxhdl_201022020110211 320.370190039335 33
28082 pLLLMLMPwAQcdefghijkllnmooohftagftagofhahxq_201022020010221 248.727417069596 43
28083 pLLLMLMPzAQcdefghijklmlnooohftagftagoxwmxdu_201022020010100 266.096742196162 89
28084 pLLLMLMPzAQcdefghijklmnnooohftagftagoxhqfjo_201022020010122 449.022793308362 21
28085 pLLLMLMPzMQcdefghijklmnmooohftagftagoxhecwr_201022020010122 441.427940325676 125
28086 pLLLMLMvAQQcdefghijlnmlnooohftagftafplrpobb_201022020010110 750.218353081942 27
28087 pLLLMLMvMQQcdefghijlmnoononhftagftafpmxaijc_201022020010112 389.998118317840 22
28088 pLLLMLMvMQQcdefghijmmlnomoohftagftaxpwphqrw_201022020010111 1056.71900686832 99
28089 pLLLMLMvMQQcdefghijmonlnoonhftagftaxdmwitcc_201022020010111 555.669082310893 99
28090 pLLLMLMvMQQcdgfgfhimolnomonhrhagjbhuhdagkbw_022210010221110 44979.3462056455 47
28091 pLLLMLMvPQQcdefghijkmlnoonohftagftaspwqhvcv_201022020010111 649.189092219194 18
28093 pLLLMLMvQMQcdefghijmnmlomnohftagftaxxpwdqnr_201022020010112 575.586663596190 181
28094 pLLLMLMvQMQcdefghijmnmlomoohftagftaxxpwdqso_201022020010112 682.252660720851 45
28096 pLLLMLMvQQPcdefghijmnmllmoohftagftaxxpwoqxk_201022020010110 944.088512810541 63
28098 pLLLMLMzLQQcdefghijkommnonohftagftagdtuhtsv_201022020010211 439.846096144896 19
28099 pLLLMLMzLQQcdgfgfhilonmoomnhrhagjbhhaaabgws_022210010221100 924.452776986919 79
28100 pLLLMLMzMAQcdefghijklnmnooohftagftagfitawrf_201022020010222 103.855081139601 23
28101 pLLLMLMzMMQcdefghijklnmonoohftagftagfitxonv_201022020010221 105.639693757982 47
28103 pLLLMLMzPMQcdefghijkmlmnooohftagftagmbtebsk_201022020010212 1222.12786608746 11
28104 pLLLMLMzwQQcdefghijklonmnoohftagftagfhaqofo_201022020010222 95.7089560263553 22
28106 pLLLMLPAMzQcdefghkjijlmnooohftagfqaqoqqhqkv_201022020022012 258.584122203376 89
28107 pLLLMLPAMzQcdgfeikhjjlmnooohshasqhsqsqhhhrw_122201102221122 958.713022502776 37
28108 pLLLMLPLAAQcdefghkjlklmnooohftagfqaokfmahxq_201022020020221 373.838778791808 113
28109 pLLLMLPLAMQcdefghkjmklnoonohftagfqaxkfdxbkv_201022020020121 589.221044037580 45
28111 pLLLMLPLLQQcdefghkjjnnnmooohftagfqaktpheerk_201022020020121 830.425354181697 133
28112 pLLLMLPLMAQcdefghkjjklmnnoohftagfqakkveekar_201022020020112 476.008813298874 27
28113 pLLLMLPLMAQcdefghkjlknmmooohftagfqaokxmqofj_201022020020212 477.402882550072 131
28114 pLLLMLPLMMQcdefghkjlknmnooohftagfqaokxmewrc_201022020020212 602.928284392858 51
28115 pLLLMLPLPAQcdefghkjmlnnnooohftagfqaxfqtpxkn_201022020020121 766.871282799819 137
28116 pLLLMLPLPPQcdefghkjllmomnoohftagfqaofqqqfvk_201022020020220 186.367121140002 71
28117 pLLLMLPLPPQcdefghkjmlnommoohftagfqaxfqqhqvk_201022020020120 731.443215770219 45
28119 pLLLMLPLzQQcdefghkjllnnooonhftagfqaoftpawrf_201022020020222 348.438361441244 18
28120 pLLLMLPLzQQcdefghkjlmnnmooohftagfqanxtpqtcn_201022020020121 813.282164220230 74
28121 pLLLMLPMPzQcdefghkjikmlnooohftagfqaqkxmhxoj_201022020022110 577.436420634900 149
28123 pLLLMLPvAQQcdefghkjklmnnooohftagfqakfmumwro_201022020020222 586.132437466286 137
28124 pLLLMLPvAQQcdefghkjklmononohftagfqakfmaqofo_201022020020222 75.2374468220559 37
28125 pLLLMLPvQMQcdefghkjklmmonoohftagfqakfqmxfjo_201022020020221 465.983477621998 25
28126 pLLLMLPvQPQcdefghkjkmnnmooohftagfqakxxqqevv_201022020020111 762.666317833609 21
28127 pLLLMLPvQPQcdefghkjkmnomoonhftagfqakxxaqevn_201022020020111 762.666317833609 21
28128 pLLLMLPwAAQcdefghkjillnmooohftagfqaqmuqfhpt_201022020022201 519.918231189625 14
28129 pLLLMLPwPMQcdefghkjinmmomoohftagfqaqxtphfmu_201022020022211 709.058506425808 85
28130 pLLLMLPwzQQcdefghkjinonnmoohftagfqaqxqojfvk_201022020022210 687.732677874948 167
28134 pLLLMLQvLQQcdgfgfhjilmnoonohrhagjbhhkcvhawh_022210010211110 996.668094754790 155
28137 pLLLMLvAMQQcdgfhijmnlomlmoohshasteqhkebbjvk_122201101122220 1626.84810721569 19
28138 pLLLMLvPPQQcdgfhikjnlnoomonhshastuvwkottjtn_122201101122210 976.172741193892 15
28139 pLLLMLvPPQQcdgfhimjnoomlnmohshastqvjaebbsje_122201101122220 978.410045528998 53
28141 pLLLMLwAAPQcdefghilklmomnoohftagfthggqhiowr_201022020011222 516.064389065229 67
28142 pLLLMLwAMAQcdefghilkmnnnooohftagfthgqxiphwr_201022020011212 903.054306541961 76
28143 pLLLMLwAMPQcdefghilklnomnoohftagfthggxhikfn_201022020011212 676.746628615124 149
28144 pLLLMLwLMQQcegfhggjnonlnmooqhqahsjnaxhnhxsj_210122221111020 1428.05936147020 5
28145 pLLLMLwLMQQcegfhggknlolmonohqhaqwroqfxnxncn_201022220000111 1469.90711084282 35
28146 pLLLMLwLPQQcegfhggkmlmnomoohqhaqwroqfhhhxnk_201022220000111 1391.02099394737 17
28147 pLLLMLwLQMQcegfhggjnmmnnmoohqhaqwrsqqhhxxaj_201022220000112 1606.91294418083 49
28148 pLLLMLwLQPQcegfhggjnmmlomooqhqahsjnahqnaxbg_210122221111022 265865.698141303 9
28149 pLLLMLwMAAQcdefgjijkmlnmooohftaghtlgoghfawr_201022020110022 519.109131377686 17
28150 pLLLMLwMAMQcdefgjijkmlnonoohftaghtlgoghxqek_201022020110021 678.159738757347 161
28151 pLLLMLwMLQQcdefghiljomnnnoohftagfthkllpahrk_201022020011121 921.849905302377 151
28152 pLLLMLwMMAQcdefghiljlnmlnoohftagfthkgllnkar_201022020011112 528.337397737544 175
28155 pLLLMLwvQQQcegfhggnmomnonmohqhaqwrqqahhqxxq_201022220000112 744.037327948923 4
28156 pLLLMLwwPQQcdefghilmkmnoonohftagfthxspmahcn_201022020011112 914.359765967652 79
28157 pLLLMLwwQMQcdefghillmnmnooohftagfthgxxppxgg_201022020011110 811.646315739148 66
28158 pLLLMLwwQMQcdefghillmnmooonhftagfthgxxplxgn_201022020011110 853.417429040535 125
28161 pLLLMLzAPAQcdefghkljmnnnooohftagfqhoqqtphwr_201022020021222 908.231099834823 47
28163 pLLLMLzAPMQcdefgjkjilnnooonhftaghqlqgtpxojf_201022020120221 1235.69980212114 47
28165 pLLLMLzAPPQcdefghkljmnommoohftagfqhoqqqqxvk_201022020021220 882.756865735802 185
28167 pLLLMLzAQzQcdefghkljkmknooohftagfqhokqchhxq_201022020021221 692.150797604358 23
28168 pLLLMLzAQzQcdefgjkjiklmnooohftaghqlqkgmxhmu_201022020120211 1068.82190452536 215
28170 pLLLMLzMAPQcdefghkljklonnoohftagfqhkkglrkww_201022020021111 1141.01494444679 187
28171 pLLLMLzMMAQcdefghklmjnnnooohftagfqhxoxudhso_201022020021112 1138.50440526596 155
28172 pLLLMLzMMMQcdefghklmkmkonoohftagfqhxkpchkgb_201022020021122 1177.09828982995 103
28173 pLLLMLzMMPQcdefghklmjnommoohftagfqhxoxqpirb_201022020021110 1112.24478442926 77
28174 pLLLMLzMPMQcdefghklllmmonoohftagfqhrgmuqfvk_201022020021220 1080.42780073669 199
28176 pLLLMLzMQzQcdefghklmjkknooohftagfqhxobrhxpi_201022020021120 924.421113523423 73
28177 pLLLMLzMzQQcdefghklmlnnnooohftagfqhxgqtptso_201022020021122 1406.99756047965 20
28178 pLLLMLzPLQQcdefgjkilonnmnoohftaghqqohtpfqld_201022020120022 908.533272109983 191
28179 pLLLMLzPPPQcdefgjkilmmomnoohftaghqqofsqfqvk_201022020120020 884.121622553359 63
28182 pLLLMLzQMzQcdefghkllljmnooohftagfqhsooxqxdu_201022020021100 861.833705410691 143
28185 pLLLMLzQzAQcdgfeikjljmnlooohshasqhqqsqhjhxq_122201102222112 2156.71644399315 39
28186 pLLLMLzwAQQcdefghklklmmonoohftagfqhkgqmtfwr_201022020021222 688.491757551723 27
28187 pLLLMLzwAQQcdefghklklomnonohftagfqhkgxmikfk_201022020021221 686.125471224580 38
28188 pLLLMLzwAQQcdefghklknomnnoohftagfqhkqxmqxoj_201022020021221 1462.10500687445 69
28189 pLLLMLzwQPQcdefghklklmononohftagfqhkgxxuccr_201022020021111 1141.09892373638 89
28190 pLLLMLzzMQQcdefgjkikonmnnoohftaghqqkhmfmuld_201022020120022 1148.92529171608 221
28191 pLLLMLzzPQQcdefgjkimmoomnnohftaghqqfstpfmuf_201022020120022 1321.89387897878 121
28192 pLLLMLzzQAQcdefgjkikmmnmooohftaghqqkfsmfxoj_201022020120021 1292.36162915720 239
28194 pLLLMMMzMzQcdgfhfihjklmnoooqgqabgarqxxxxxxa_210122221100110 389.064134139046 58
28195 pLLLMMPLMzQcdgfhfijjlkmnoooqgqabgaqtxfxxxkn_210122221010011 471.097153548828 131
28198 pLLLMMPzMzQcdefghhjiklmnooohftagofqaxqxqxud_201022020210021 267.134351007702 91
28199 pLLLMMPzMzQcegfheijhklmnooohqhaqjhhjhhhhhqx_201022221122112 428.070851102408 5
28204 pLLLMMzAMzQcdefghijiklmnooohftagohqlgqxqxwb_201022021200120 532.378224736727 10
28205 pLLLMMzAMzQcdgfhfijiklmnoooqgqabgaqhbqxqxrg_210122221012001 129.398263810275 7
28206 pLLLMMzLQzQcdgfhfijmkklnoooqgqabgaqxrggxxhq_210122221011001 499.879280362756 34
28208 pLLLMPLMPzQbeffgihkklmknoooxxqphxotixqbxqbr_102210110221002 391.596052515655 101
28209 pLLLMPMzMzQbdgfhihhjklmnooodwxxbqboxqxqxqti_210102122001200 139.495896048885 5
28210 pLLLMPMzMzQbeffgghijklmnoooxxqphroxxqxqxqpe_102210112001200 567.992309758286 131
28212 pLLLMPvMPAQbeffgihlmnklloooxxqphxoxxqbrgxdu_102210110220100 585.752528602552 21
28213 pLLLMPvMPPQbeffgihlmnkooonnxxqphxoxxqbqtirb_102210110220100 735.302467069636 143
28214 pLLLMPvMQzQbeffgihlmmmknoooxxqphxoxxudbqxrg_102210110220101 812.543481868462 76
28215 pLLLMPvQMzQbeffgihljjkmnoooxxqphxoxrbbqxqti_102210110220012 805.441153724853 51
28216 pLLLMPwAMzQbeffgihikjlmnoooxxqphxouxvqxqxrg_102210110200120 717.807641497205 73
28219 pLLLMvAAMAQcdgfhkhljmnmmoooqgqabqrqgxxlmxvc_210122221101000 1168.77922496851 221
28220 pLLLMvAAMPQcdgfhkhljmnonnooqgqabqrqgxxqxawg_210122221101002 1099.42943100339 106
28222 pLLLMvAAPPQcdefgijjkmlnoonohftagtxlxewixjcj_201022020111112 666.917435825024 26
28223 pLLLMvAAQzQcdgfhkhljmllnoooqgqabqrqgxcvqxlm_210122221101021 849.991704905016 181
28226 pLLLMvALPQQcdefgihjomolnmnohftagtrsxjafqsxf_201022020110012 1471.13300601380 9
28230 pLLLMvAQMzQcdgfhkhljkkmnoooqgqabqrqgwgxxxxa_210122221101001 1043.81103126093 13
28234 pLLLMvAQzPQcdfghikjljlmnoooqcedwleqxgbxwrsr_011122021111022 3186.06086900855 159
28235 pLLLMvAvQQQcdefgihonmmnonomhftagtrppjjppqqs_201022020110011 1005.11430002573 5
28236 pLLLMvAwAQQcdgfgkhilnkomonohrhagqbhwujhdgkb_022210010222110 404.666861552254 29
28239 pLLLMvLAPQQcdgfhmjionlmnomohshashqqaasgaqgj_122201101122200 696.525707434404 25
28242 pLLLMvLLQQQcdgfhmnkoknomnmohshashjsjsjjgsgs_122201102222222 2610.71113932158 47
28246 pLLLMvLMQMQcdgfhmjjlnnlnooohshashqcnrkskaah_122201101122211 771.827731272216 23
28256 pLLLMvLPQPQbefghklknlmnoonohhihumigjfsvqpop_120011220020101 1316.38313018355 73
28262 pLLLMvLQLQQbefghkmlkkomonnohhihummignhsqqpo_120011220020122 5766.48701788752 23
28264 pLLLMvLQLQQcdgfhmkjlnklnooohshashuuwagbiqxj_122201102222201 1612.98901042431 20
28265 pLLLMvLQPAQbefghkmlklnlmooohhihummigfhsslsf_120011220020121 1247.85623039623 7
28270 pLLLMvLQzQQbefghkmlkllmnooohhihummigfssdtsj_120011220020122 1544.64418781379 8
28272 pLLLMvMAMAQcegfhkljimnllooohqhaqhhaaxxrwxqh_201022220011110 424.011995150257 3
28273 pLLLMvMAQzQcegfhkljimmmnooohqhaqhhaaxhqhhwr_201022220011122 611.470223011827 3
28274 pLLLMvMLMQQcdefgilkjonmmnoohftagtmjjhjfwwlu_201022020111002 1316.77824700737 18
28275 pLLLMvMLPQQcdgfhkljonnoommnqgqabqqgxnklmrgg_210122221100110 1005.48981669794 199
28281 pLLLMvMMzQQcdgfhklljnonnmooqgqabqqtgxxlmfqh_210122221100100 1213.75160420326 16
28282 pLLLMvMPAAQcdgfhilmklknlooohshasqhxsrshgxoj_122201102222110 1380.51771059521 57
28289 pLLLMvMPPAQcdgfhkljjnmnnoooqgqabqqhgxblmqti_210122221100102 606.070168534076 73
28291 pLLLMvMPPPQcdgfhilmknmomonohshasqhxsdkinixb_122201102222110 1898.67125962622 24
28292 pLLLMvMPPPQcdgfhkljjnmommooqgqabqqhgxbqrgwg_210122221100102 649.761562252833 19
28293 pLLLMvMPQzQcdgfhkljjkkmnoooqgqabqqhgwgbqxrg_210122221100120 483.853779435595 32
28296 pLLLMvMPzQQcdgfhilmkkonnnoohshasqhxsshqqxmu_122201102222111 1343.43565595944 55
28297 pLLLMvMQLAQcdefgijlkknlmooohftagtxmxjxrphmu_201022020111102 2717.26744818856 26
28299 pLLLMvMQPzQcdgfhiljjkkmnooohshasqhmussqhhxq_122201102222112 1157.13174816725 9
28303 pLLLMvMQzMQcdgfhiljkkmnoonohshasqhhqsdihwbo_122201102222101 3417.76380225921 37
28305 pLLLMvMvQQQcdefgilnmoknomnohftagtmnfegjewwx_201022020111001 926.213570264693 117
28306 pLLLMvMvQQQcegfhkljmonllonohqhaqhhnoqfrwhnx_201022220011001 965.688042281288 11
28308 pLLLMvMwAQQcdefgilkmlnmonoohftagtmdncejqlms_201022020111010 521.431700504191 11
28310 pLLLMvMwMQQcdefgilkjmmnonoohftagtmdjjjuilaj_201022020111012 1662.11866264677 22
28317 pLLLMvPAwQQcdgfghjiimmmonnohrhagbqhkqqqaaws_022210010222110 60034.8798363802 61
28318 pLLLMvPAwQQcdgfhlkjimlonnoohshasaaqqxsaqvvs_122201101122000 741.884900473448 26
28320 pLLLMvPLMQQcdgfhlkmlmonlonohshasaannkpkspct_122201101122112 558.094674425382 43
28321 pLLLMvPLQPQcdgfhlkmknkomnoohshasaajsjshssuu_122201102222221 6706.36918601539 67
28323 pLLLMvPMAPQcdefgllkmjlmonoohftagqtdcskjihjg_201022020112022 1680.21140753414 175
28324 pLLLMvPMAQPcdgfghjimkllnmoohrhagbqhxbrranqj_022210010222102 728.539171389682 107
28332 pLLLMvPPLQQbedgfllijmmnnooohhnxgqhagrnxiaqo_011102221011122 40788.0078747645 101
28333 pLLLMvPPLQQcdefgljkknnmoonohftagqxxjmuftpxq_201022020112012 1460.37930286517 81
28334 pLLLMvPPMMQcdefgljkkjmmonoohftagqxxjjffqqvk_201022020112020 934.493651405317 155
28335 pLLLMvPPzQQcdefgljkklommnoohftagqxxjkxfcxoj_201022020112010 1943.58174046340 145
28336 pLLLMvPQPzQbefghijklkmknooohhihupptigagqhpt_120011220020122 871.578300508506 5
28337 pLLLMvPQPzQcdefglijkkmknooohftagqilxjigqhpt_201022020112201 886.754896725990 20
28338 pLLLMvPzMQQcdgfhlkmkknonoonhshasaaxssaaqqmm_122201102222100 1544.51794227428 57
28339 pLLLMvPzPQQcdefglikmnknoonohftagqixfegetpxq_201022020112012 950.238429192204 77
28340 pLLLMvPzPQQcdefgljklmoomnnohftagqxxkfhhfmqf_201022020112022 1063.83213586186 25
28343 pLLLMvQPLAQcdefgihkljlnmnoohftagtrdcsjihgqj_201022020110220 1173.62865916040 17
28345 pLLLMvQPMzQcdgfhiiklkkmnooohshasqqaxsshxhmu_122201102221102 1419.00688871585 19
28348 pLLLMvQvMQQcegfhkkkjnonmonohqhaqhxqnqahnqxq_201022220010012 3406.45891185781 5
28349 pLLLMvQvMQQcegfhkkkjonnmoonqhqahqxhwhhqwqxx_210122221101100 842.998813758711 7
28350 pLLLMvQvMQQcegfhkkklmonnoonqhqahqxhgbhhqqxx_210122221101100 842.998813758711 7
28353 pLLLMvQzMPQcegfhkkkljmnonoohqhaqhxqqnqaqjjg_201022220010122 1831.84946051530 47
28357 pLLLMvvMQQQcdgfhilmoklnmonohshastjncfkggsjo_122201101122222 1549.72332537790 29
28360 pLLLMvvPQQQcdgfhklknnlomoonhshasqwswsgggbsj_122201102222222 4523.61208224287 29
28361 pLLLMvvPQQQcdgfhnjolklnmoonhshasqcjjfjggbsj_122201101122222 5874.07654219553 15
28367 pLLLMvwAPQQcdefgijklnmnomoohftagtlxcewtmcuc_201022020111111 1207.01442434299 47
28369 pLLLMvwAPQQcdefgilklomonnonhftagtmxrtwttppi_201022020111111 693.995529572770 97
28372 pLLLMvwLQQQcdgfhknmomnomlnohshashjsjsjjggss_122201102222222 740062.641080058 41
28376 pLLLMvwMPQQcdefgijkmkomonnohftagtljggtwmwfi_201022020111001 582.687120888079 6
28379 pLLLMvwMQQPcdefgikjnlmnnmoohftagtdonbsjwblr_201022020111002 1854.14657278631 48
28380 pLLLMvwPAQQcdefgikjklnoomnohftagtxoobfiqwjq_201022020111102 1179.24542821240 51
28381 pLLLMvwPAQQcdgfhinkmmllomoohshasqxswsogxjqh_122201102222210 1860.05062681313 57
28383 pLLLMvwPQPQcdgfhikkmmnlnooohshasqqswsjgsqxh_122201102222220 2146.55624021849 41
28385 pLLLMvwQAAQcdefgilkkjmlnooohftagtmxjjrrqxwb_201022020111120 877.364786155451 8
28388 pLLLMvwQMAQcdefgilkkjnlmonohftagtmxjjhrbhrr_201022020111122 980.691362677866 39
28389 pLLLMvwQMAQcdefgilkkjnlmooohftagtmxjjhrbhwr_201022020111122 1142.53183142141 10
28390 pLLLMvwQMMQcdefgilkkjnlonoohftagtmxjjhrexpw_201022020111122 1128.29628867948 14
28392 pLLLMvwQPPQcdfghijmjmlnnonoqcedwlqxgbfxtixr_011122021112102 3.06624193625633e10 165
28393 pLLLMvwQwQQcdefgilkkjlmnooohftagtmxjjrbqqjs_201022020111122 1537.47275307468 7
28395 pLLLMvwQzQQcdfghijmjmllonooqcedwlqxgbvjixnv_011122021112100 1341.20558763948 163
28398 pLLLMvzAAQQcdefgljkmlkmnooohftagqlxrkgwmacn_201022020112120 1364.75679446248 101
28401 pLLLMvzAMQQcdefgljkmnkmoonohftagqlxrigwtpif_201022020112122 1220.07895963664 95
28402 pLLLMvzAMQQcdefgljkmonmnoonhftagqlxoiewttpi_201022020112112 1027.61056306068 74
28404 pLLLMvzAPQQcdefglmkljoomnnohftagqdxkwhhbmpf_201022020112122 970.626320350216 57
28407 pLLLMvzLQQQcdefglkjlnoonmnohftagqjjkfjjfcff_201022020112000 813.148180921602 119
28409 pLLLMvzMAQQcdefglkjnlmnnooohftagqdonksjwuam_201022020112002 1934.50790931304 29
28410 pLLLMvzMMQQcdefgljknmknoonohftagqljnggjtpfq_201022020112002 1018.24709735664 81
28411 pLLLMvzMMQQcdefglkmjmnnnooohftagqdswgjjwtpx_201022020112002 1730.98170922083 139
28413 pLLLMvzMQAQcdefglkmjlmnnmoohftagqdswkgjjkdn_201022020112000 591.599227444447 59
28415 pLLLMvzMQPQcdgfghinkmlmomoohrhagbhhbwwwagwr_022210010222210 1149.06470857896 10
28416 pLLLMvzPAQQcdefglkkjlonnmnohftagqxjjkhfcwjr_201022020112102 1397.60854433001 327
28417 pLLLMvzPAQQcdefglkkjlonnoonhftagqxjjkhfcqxj_201022020112102 1352.59029069772 115
28419 pLLLMvzPMQQcdefglkkjjnoomnohftagqxjjwftpwjq_201022020112102 968.783842570787 119
28420 pLLLMvzPMQQcdefglkkjmmnoonohftagqxjjrwftpjq_201022020112102 1169.34251244276 35
28422 pLLLMvzPPQQcdefglkkloomnnonhftagqxjkmuwfcpj_201022020112101 3862.85585561966 39
28424 pLLLMvzPQAQcdefglkkjljnnonohftagqxjjkwfchjr_201022020112102 975.867783831268 283
28425 pLLLMvzQMPQbdgfhlkjjmnomnnodwxxbdxdcjahcutr_210102121110202 737.963765007918 15
28426 pLLLMvzQPAQbdgfhlkjjnlkmooodwxxbdxdchrwcqvk_210102121110220 1394.19831205850 143
28427 pLLLMvzQPPQbdgfhlkjjnlomnnodwxxbdxdchrhctpr_210102121110222 3568.66102931096 249
28429 pLLLMvzwQQQcdefglkjlmnnnooohftagqdwkgjjwmld_201022020112002 1544.00744867192 89
28430 pLLLMvzwQQQcdefglknlmnonomohftagqdnkggejucp_201022020112001 860.617115857814 66
28448 pLLLMwLQPPPbedgfhijlkmlnmoohhnxgbhhbwhbxrxn_011102220111201 142078.195007965 277
28477 pLLLMwPvQQPbedgfhkilnlnmmoohhnxgbqhnxkaaqaj_011102220111220 2623.86510614592 106
28479 pLLLMwPwPAQbedgfhkijnmlnonohhnxgbqhhhaawawj_011102220112220 2261.36549823789 14
28480 pLLLMwPwQLQbedgfhkijjmlonnohhnxgbqhhwaaaawj_011102220112210 2405.54503232834 67
28482 pLLLMwPwQMPbedgfhkijmlmlnoohhnxgbqhhxxaaaqj_011102220112202 43607.3364200906 73
28485 pLLLMwPzAPQbedgfhikkmlnoonohhnxgbploerhagbk_011102220111200 1972.32159452908 91
28490 pLLLMwPzwQQbedgfhikklmonoonhhnxgbplontaagbr_011102220111220 3.17270213710729e11 51
28491 pLLLMwPzzQQbedgfhikklmonoonhhnxgbplortaagbk_011102220111200 25530.8889136403 49
28535 pLLLMwzPPPQbedgfhkklmmlnooohhnxgbqoknrjaagb_011102220110120 8775.17694543258 36
28538 pLLLMwzPzQQbedgfhkklnmlnnoohhnxgbqokekjatar_011102220110122 3592.40519970353 265
28540 pLLLMwzQvQQbedgfhkjkllmonoohhnxgbqhokjafjsr_011102220110222 3684.63870253958 17
28543 pLLLMzAAMzQbefggijjkjlmnoooxxqahxqhxaxxxxnk_102210110201100 63550.4712358722 31
28548 pLLLMzLAMPQbefghijlkmnnoonohhihuhmmihtlaigs_120011222201102 846.674115284525 6
28551 pLLLMzLAwQQbefghijlkmononnohhihuhmmihelehgn_120011222201101 846.674115284525 6
28552 pLLLMzLAzQQbefghijlkmnmnooohhihuhmmiadldlsf_120011222201001 1085.72051331695 7
28562 pLLLMzMAMzQcdgfhhikjjlmnooohshasjqhqsqhhhrw_122201102221122 958.713022502776 37
28563 pLLLMzMAMzQcegfhijkiilmnooohqhaqqhhhxhhhhbg_122201102221122 7014.07256289804 11
28564 pLLLMzMAMzQcegfhijkiilmnooohqhaqqhhqahhhhrw_201022220112211 1029.41811842538 3
28565 pLLLMzMAwAQcegfhijkiilnmooohqhaqqhhhxhggxqh_122201102221110 2444.16338037553 17
28569 pLLLMzMPMzQcegfhijklllmnooohqhaqqhhqfohhhxq_201022220110221 2217.95711163121 7
28570 pLLLMzMPMzQcegfhijklllmnooohqhaqqhhqsjhhhha_122201102222112 7805.12372348319 5
28571 pLLLMzMPzAQcdgfhhjkjllnmooohshasjhhrjwhahxq_122201102222112 801.598646672587 31
28573 pLLLMzMzMAQcegfhijklmnnnooohqhaqqhhqqhhaqjs_122201102222010 4127.41091132839 4
28574 pLLLMzMzMAQcegfhijklmnnnooohqhaqqhhqqhqxqfo_201022220110222 6383.24877166300 9
28575 pLLLMzMzPAQcegfhijklkknmooohqhaqqhhqrwaahxq_201022220110221 1421.17346815841 4
28580 pLLLMzvAQAQbefghijknlmlmooohhihuhtihkkooakv_120011222201112 652.809606626787 5
28581 pLLLMzvAQPQbefghijknlmoonnohhihuhtihkkqappa_120011222201112 796.934478561228 5
28587 pLLLMzzMAPQcdefgikjmlmooonnhftagpqdcsjqtidn_201022020120000 747.668061867833 231
28588 pLLLMzzMAQPcdefgikjmlmllnoohftagpqdcsjrgdxn_201022020120001 678.810886888701 125
28589 pLLLMzzMQzQcdefgikjmlmmnooohftagpqdcsjwqxrg_201022020120001 870.021165229446 43
28594 pLLLMzzwMQQbdgfhikjmolmnnnodwxxbqdxkhcoudpr_210102122102012 14108.7731295069 33
28595 pLLLMzzwQMQbdgfhikjmjlmonoodwxxbqdxkwcoqprb_210102122102010 3952.01847449276 13
28596 pLLLMzzwQPQbdgfhikjmjlonnoodwxxbqdxkwcdxpqv_210102122102012 867.780346176486 20
28599 pLLLPALLAPQbcegfhgkkklononoxclmsckxojhhntwe_102221102220112 962013.838416679 57
28603 pLLLPAMzMzQcdghhfhijklmnooohfhxjoohhhhhhhqx_201022211122112 152.425464619706 28
28604 pLLLPAMzPLQbcegfhgijklmnonoxclmsckaxhjjaanj_102221102210012 2.71749593828785e8 85
28610 pLLLPLLALQQcdehgiljjmmonnoohftxgpqxapuetpcs_201022010012122 1677.78948032683 14
28611 pLLLPLLAMPQcdehgiljjlmnnonohftxgpqxakpelfcn_201022010012120 1160.83166769694 309
28614 pLLLPLLzMQQcdehgilmlmmnnooohftxgpqxkvcpuelc_201022010012012 1449.71161617205 253
28615 pLLLPLMAMzQbcgefihkijlmnoootsdawxfdlwxxxxkn_201022211110011 723.998618781895 5
28616 pLLLPLMAPzQbcgefjhkikmlnoootsdawqfdlgqhqqjs_201022211012200 429.104396550372 115
28617 pLLLPLMLAAQbcgefjhkjlmnmoootsdawqfdjsmxlsfj_201022211010201 1115.66520206378 153
28618 pLLLPLMLPPQbcgefjhkjmlonnootsdawqfdjmfdlbgg_201022211010222 259.944057337344 51
28619 pLLLPLMLQzQbcgefjhkjlmlnoootsdawqfdjsmfdqxh_201022211010220 1037.26365765388 15
28620 pLLLPLMMMzQbcgefjhkijlmnoootsdawqfdljmxqxrg_201022211012001 1087.41195741499 175
28621 pLLLPLMPPzQbcgefihkjlmlnoootsdawxfdwsxfdxlm_201022211110021 1024.72703788849 99
28622 pLLLPLMvMQQbcgefjhklolmmnootsdawqfdsqfhlbsj_201022211010222 399.438191487307 93
28623 pLLLPLMwAMQbcgefjhkimmnomootsdawqfdlhxxqbti_201022211012200 1269.33677072475 101
28624 pLLLPLMwzQQbcgefjhkinooomnntsdawqfdlqxrgbsj_201022211012220 1188.62068353660 67
28655 pLLLPLzAPMQbcgefjkiknnlooontsdawqqlahxcqsjb_201022211000222 1761.92379849485 273
28656 pLLLPLzAQzQbcgefjkikjmlnoootsdawqqlajmcqqxh_201022211000220 1616.23830176331 19
28657 pLLLPLzMAAQbcgefjkiljlnmoootsdawqqlsjkqcqof_201022211000022 813.660137422126 187
28658 pLLLPLzMLQQbcgefjkilommmnootsdawqqlsqofclsj_201022211000022 1051.98193711283 223
28662 pLLLPLzvQQQbcgefjkjmonnnomotsdawqqjsmofclcl_201022211000002 650.310946249609 147
28668 pLLLPMLzPAQcdgehfhilmmnmooohshhwwchhqxahhah_122201112221012 2129.40765908429 15
28669 pLLLPMLzzQQcdgehfhilkmnoonohshhwwchhjhgbwwv_122201112221011 2017.25108576807 7
28670 pLLLPMMzMzQbcgefhihjklmnoootsdawsqfdqxqxqep_201022210120012 337.149835832005 117
28676 pLLLPMPzMzQbcgefhijiklmnoootsdawsqqqkqqqqfo_201022210002200 592.105653603761 171
28677 pLLLPMPzMzQcdgehfhjiklmnooohshhwwchhhhhhhha_122201112211221 7376.46415676725 37
28691 pLLLPMzLPAQbcgefhijmnlmmoootsdawsqqqqcqaqof_201022210000222 912.326771221072 225
28693 pLLLPMzLQzQbcgefhijmlllnoootsdawsqqqofcqqqa_201022210000220 798.426445618980 69
28697 pLLLPPLLMQPcdehghikkmllmnoohftxgvpqkpsgxfxn_201022010122101 902.093147226503 43
28705 pLLLPPMzMzQbeeehhihjklmnooohhxxxvhvhhhhhhxq_120011112211221 4511.16940585439 17
28721 pLLLPvLAPQQcdehgmjjmlonnoonhftxgqxakfqmuumm_201022010000222 1878.40193158306 271
28722 pLLLPvLAQAQcdehgmjjnklmmooohftxgqxaxofbrxkn_201022010000211 2228.22530648818 61
28725 pLLLPvLAQMQcdehgmjjlmllonoohftxgqxaokffxmoj_201022010000221 1383.95933182014 49
28726 pLLLPvLAQPQcdehgmjjnklonnoohftxgqxaxofxhqud_201022010000211 2264.03967177309 245
28727 pLLLPvLAQPQcdehgmjjnmlnmooohftxgqxaxkfpcldk_201022010000212 1870.48701548028 17
28734 pLLLPvLPMQQbdehfjmlnlknmooohruxgihkbovvnqdu_120001211001000 2577.35222407061 21
28736 pLLLPvLPMQQcdehgmnkllnnlooohftxgqxoofvcfqtp_201022010000202 775.036093018684 179
28739 pLLLPvLPPQQcdehgmnlmonnmolohftxgqxjkivcsugt_201022010011201 1453.77513412164 205
28741 pLLLPvLPQMQbdehfimnklmnooonhruxgxhbfokcqitf_120001211001002 5629.48695214900 23
28745 pLLLPvLQAPQcdehgmjjlkmnnooohftxgqxajjkxxadf_201022010011222 1282.89365773560 191
28746 pLLLPvLQLQQcdehgmjjlnonlnoohftxgqxajiiugttp_201022010011212 1686.73256468664 11
28753 pLLLPvLzQQQbdehfjmnllonomonhruxgihbrodvlnqf_120001211001002 1780.87031191820 43
28754 pLLLPvLzQQQcdehgmnoklnnmmoohftxgqxxofvcbrhq_201022010000201 2117.86038886457 251
28755 pLLLPvLzQQQcdehgmnomlnnlomohftxgqxxkfvcfpcp_201022010000201 1164.79712499645 209
28756 pLLLPvMAAAQcdehgkljjjlnmooohftxghqxaokhmhxq_201022010012221 1770.91975825883 209
28758 pLLLPvMPzQQbdehfkilmknnmooohruxgixhbcddfhaf_120001211000021 433308.562806921 33
28759 pLLLPvMzQMQcdehgklmjlmmonoohftxghqxokvchmwr_201022010012022 2044.87174241940 31
28760 pLLLPvPAAMQbdehfjlkjkmnnooohruxghhaabhxekvb_120001211001220 1940.42862592133 89
28762 pLLLPvPAMMQbdehfjlkjknnonoohruxghhaabmuhvkc_120001211001002 1382.62983779412 71
28765 pLLLPvPAQzQbdehfjlkjkmknooohruxghhaabhshhqx_120001211001221 1027.14048462820 9
28766 pLLLPvPAwQQbdehfjlkjknmonoohruxghhaabuqevww_120001211001002 930.208040946308 51
28776 pLLLPvPPQzQcdehgkkmllklnooohftxgduxknofxxvc_201022010000011 1074.50463701711 197
28782 pLLLPvQLMAQbeeehjkilmnlmonohhxxxaxxknxknank_120011112020011 5193.09997049282 59
28784 pLLLPvQLQMPbeeehjkilmjlmnoohhxxxaxxknkknaxk_120011112020010 894.522585590964 17
28793 pLLLPvvPQQQbdehfmjolklomnnohruxghfbfvcvnoof_120001211000000 19487.5256238624 35
28794 pLLLPvvPQQQbdehfmlonlnonlmohruxghrbrjjcffnf_120001211000000 2271.42982060768 9
28801 pLLLPwLAAAQbcgefhkijlmlnoooloutgoqqvnacaqxh_022110001111002 1327.69675738371 13
28802 pLLLPwLAAAQbcgefhkijlmnmoooloutgoqqvnahhncn_022110001111020 1314.99891629076 17
28803 pLLLPwLAzQQbcgefhkijmlononoloutgoqqvacahnvn_022110001111000 522.813618470383 31
28808 pLLLPwLMAPQbcgefhkimlmononoloutgoqqhnthhigb_022110001111202 1949.83351258621 21
28809 pLLLPwLMAPQcegeehjimlkonnnohqhxhvhhxrraabrj_122201112022110 7033.57783404459 19
28811 pLLLPwPAMzQbcgefhjkijlmnoooloutgohqqvahqhvn_022110001110221 2098.57832730402 79
28817 pLLLPwPMLMQbcgefhjkilnnonooloutgohqqhulhvpt_022110001112001 3710.66621353117 103
28818 pLLLPwPMvQQbcgefhjkilommnooloutgohqqhhvkvvn_022110001112002 4383.14953496070 37
28829 pLLLPzLLMQQcdehghlmlnkmnooohftxgvqrkegcedlj_201022010112212 1206.87111735285 169
28834 pLLLPzLPMMQcdehghlkjlnmoonohftxgvqjjkhcdlig_201022010112222 1436.32427691737 23
28836 pLLLPzLPQPPcdehghlkjljmnnoohftxgvqjjkwcdlcj_201022010112220 1164.47186388169 37
28837 pLLLPzLzMQQcdehghlklmknonoohftxgvqjkfgtiqto_201022010112210 1327.31739002516 27
28838 pLLLPzLzQAQcdehghlklnnmmooohftxgvqjkmuccdlj_201022010112212 1756.19391812414 27
28854 pLLLQLMzMzQbeefeghijklmnooohhhhhhaaxxxxxxvc_011102211001100 227.216862644921 4
28855 pLLLQLMzMzQbeefeghijklmnoooxxaxaxqqqqqqqqfo_102211122002200 611.470223011827 3
28858 pLLLQLvAAPQbeefegijlmknonooxxaxaxafaaaaqqao_102211122201122 181333.019243671 11
28861 pLLLQLwAMzQbeefeghijklmnooohhhhhhaaxxxxxxvc_011102211001100 782.542839277729 28
28866 pLLLQLwAPLQbeegefhikjmlonooxxaxaxaaaaaahhbg_011102211001122 781.173464060051 18
28867 pLLLQLwAPzQbeefeghijkmlnooohhhhhhaaaaqqqqof_120011100110022 1201.80596448215 5
28869 pLLLQLwAPzQbeegefhikjmlnoooxxaxaxaaaaaahhgb_011102211001122 717.575260895950 6
28870 pLLLQLwLLQQbeefeghikolnmnoohhhhhhaacacxcxxc_011102211000011 326.716822583697 28
28873 pLLLQLwLMPQbeefegihmllnonooxxaxaxaabbbhaahg_211120011222211 418.910989739851 28
28878 pLLLQLwzLQQcdfgeehilonmmmnoqcedhreehaaaahwj_011122010222010 29295.4326620228 403
28880 pLLLQvLLQAQbeefegkjllnmlonoxxaxaxwrhahhhqjj_102211122220002 3670.87334652840 37
28887 pLLLQvvLQQQbeefegmllommnlnoxxaxaxahahxxhhjj_102211122220100 1529.46245220023 11
28905 pLLLQzLvMQQcegfeehknlmoomnohqhaxhhhhhgbwwrw_122201122210101 2959.08612715901 9
28906 pLLLQzMvMPQcegfeehijmnnnoooqhqaxqqqqqxhqaof_022210022000212 838.442597437285 16
28910 pLLLQzMzMzQbeegefhijklmnooohhxaxahhhhhhhhrw_120011122112211 166.994011761323 2
28911 pLLLQzMzMzQcdgfefhijklmnooohfhaqoqhxhxhxhjf_201022201120112 108.034011724550 5
28912 pLLLQzMzMzQcegfdehijklmnooohqhajjhhhhhhhhwr_201022211221122 256.252341025852 61
28914 pLLLQzMzMzQcegfeehijklmnooohqhaqahhhhhhhhwr_201022211221122 166.994011761323 2
28915 pLLLQzMzMzQcegfeehijklmnooohqhaxhhhhhhhhhbg_122201122112211 1279.90383274171 13
28918 pLLLQzvLMQQcegfeehklmolnonoqhqaxqqaqqsnswgw_022210022200111 5668.40567596869 8
28919 pLLLQzvvQQQcegfeehonmmloomnhqhaxhhhahrwrwww_122201122211010 1640.08251446733 33
28923 pLLLvAALAQQbeeijgkillmononoxxqornasmegjnjgj_102211110020221 6.66405401490312e7 47
28927 pLLLvAAMMPQbeeijgkkilmnonooxxqornaasmuwpohm_102211110020211 3927.00410689709 19
28928 pLLLvAAMQzQbeeijgkkillmnoooxxqornaasmeupqwg_102211110020210 9014.45930719674 27
28936 pLLLvAAzAQQbeeijhklmlkmnoooxxafrcahmtlncbof_102211110020021 1620.72791871103 11
28941 pLLLvAAzQPQbeeijhklmlmnoonoxxafrcahmtibsrco_102211110020021 39250.1842450936 7
28944 pLLLvALLQQQbeeighklnokmnoonhhxjrktiuedojssr_120011122102011 6655.23471087051 13
28945 pLLLvALLQQQbeeighklookmnonnhhxjrktidedojsfr_120011122102011 1804.01562588518 49
28970 pLLLvAPLAQQbeeijklkimlnonooxxqorahhsmdgrnvb_102211110020022 15861.3717733357 55
28972 pLLLvAPLQAQbeeigjhklmnmnooohhxjrcktiddffquu_120011122102000 5838.98385154852 23
28996 pLLLvAwLQQQbeeijhlnmkolmnooxxafrchmtxlokbnc_102211110022000 1401.60545672788 5
29012 pLLLvAzwQQQacfhjlmnmokmnoonjkglmmltstsjiiaa_200212101010011 19280.8899116570 29
29015 pLLLvLAAMQQcdgljkmklonmnoonhshpxphppxxwokkg_122201110222221 2633.19905797653 9
29018 pLLLvLAAQAQbcghiimkljklnoootsdcsrquqwjsfqaq_201022212101002 2773.37262052991 111
29019 pLLLvLAAQMQcdgljkmkllknnooohshpxphpphhxoxqx_122201110222221 1801.13840015490 5
29020 pLLLvLAAQPQbcgjlimjmkkonnootsdaarqmaqtlwglm_201022212000022 3251.96086210706 43
29021 pLLLvLAAQQPcedgjjklmkjmmnooptrklaxmxuacrnxn_102212011200201 1938.36060986854 24
29023 pLLLvLALQQQbcfggklnjmomoomntsqjrqhahrroorrs_201022222101101 3879.17818665106 23
29027 pLLLvLAMAQQbcgklimjmnnlonmotsdtxrqpaeogskow_201022212101021 1437.69831957564 89
29029 pLLLvLAMAQQbegkhjimnllmomoohhqavvouaxasvsjs_120011211100100 4534.84352550028 55
29035 pLLLvLAMPQQacflkhimokmkoonnjkgtaamsxnjsmlan_200212101000010 8831.09434022480 57
29039 pLLLvLAMPQQbegkhjimonlmnmoohhqavvouhxascswg_120011211100102 110329.485357164 67
29041 pLLLvLAMPQQcdghkljmomnmnonohshvtuxaxxvosgrr_122201110211201 2046.81091640488 9
29042 pLLLvLAMPQQcdghlljmomnmnnoohshvpuxaxxvowsgr_122201110211201 2046.81091640488 9
29055 pLLLvLAMQQPacflkhimllkmknoojkgtaamsgwnjsaxk_200212101000010 118622.197380655 201
29059 pLLLvLAPMQQacflllmknnonmmoojkgtqdcnnkxgjslm_200212101000020 1953.11703094402 205
29064 pLLLvLAPQAQacflkljnmlknmnoojkgtadsnsgssnnaj_200212101000022 2281.18461579379 44
29066 pLLLvLAPQAQacflllmknknknooojkgtqdcnnwkggqhx_200212101000022 1755.48808474315 193
29070 pLLLvLAPQMQacfikhkmjmklonnojkgapdcojsnnhkrw_200212101022021 1242.80781872862 141
29072 pLLLvLAQAPQbcgjlimjlmkonoontsdaarqmmaqlsalw_201022212000012 1225.78359889278 161
29075 pLLLvLAQMAQcdgljkjkmlnmmooohshpxpxpapxxoaqh_122201110222210 2397.07765961201 4
29080 pLLLvLAQPMQcdgljkjkmnkmonoohshpxpxpalhxawqp_122201110222200 1558.81081857293 51
29081 pLLLvLAQPPQbcgjlimjlkkoonnotsdaarqmmqtlaofl_201022212000002 1718.56876835781 33
29089 pLLLvLAwQQQbegkjhiolmlmnnoohhqaccolumabsfgv_120011211100100 14590.6453160934 19
29090 pLLLvLAwQQQbegklhinoommnonmhhqaxcoaxaetvcvs_120011211100100 405.671470227554 83
29091 pLLLvLAwQQQbegklhmnomomlnonhhqaxcqaxaaxavcv_120011211100000 293.197901810174 12
29093 pLLLvLAwQQQcdghklmklomnonnohshvtuhtixwvosrg_122201110211202 2147.31216350142 10
29094 pLLLvLAwQQQcdghllmklomnonnohshvpuhtixwvowsg_122201110211202 2147.31216350142 10
29109 pLLLvLLQQAQbdehhnijklmlmooohruvkhrtpggooate_120001211212211 1852.74976105198 71
29111 pLLLvLLQQPQbdehhnijklmoononhruvkhrtpgghmfmf_120001211212212 1991.08980741206 40
29122 pLLLvLMMMQQbefhikjlnnonommoxxqsoxgxhaawrofg_102210111122222 402.491463820238 14
29135 pLLLvLMQAPQbefkikjjmllonnooxxqdoxgbhxiwrrsr_102210111122202 133533.660152243 17
29166 pLLLvLPLQQQbeeghinojklmnoonhhxkkkaakannnnnn_120011122102200 1764.09409270197 37
29168 pLLLvLPLQQQbeejjholnkkmnoonhhxcckhetxanwjjr_120011122102221 1021.95084804798 17
29170 pLLLvLPLQQQccgkhjojmnllmnoolnxhnahxxlgggkow_120011111002202 5291.73611420167 95
29173 pLLLvLPMAQQacfljkijnmkmomoojkgthhmfhrfjdobg_200212101000020 3369.17651173491 27
29175 pLLLvLPMAQQbcgkimmlmnklnonotsdtrlmmleffkskw_201022212000121 1550.28388117306 33
29176 pLLLvLPMAQQbdehlhmjknmomnoohruvtkttpxgmowhq_120001211212221 1171.40122858444 13
29178 pLLLvLPMMQQbeejjhlnmlkomonohhxcckxhiiasncow_120011122102210 43878.2671468882 10
29196 pLLLvLPPMQQacflljjknnonoommjkgtdxvnnkxglmsj_200212101000020 1418.81989260265 189
29197 pLLLvLPPMQQbcehjhlnklmnomnotsukqfdxqgkfswbw_201022212100111 5704.47681451983 95
29199 pLLLvLPPMQQbcgkihnljklomnnotsdtrfdqqffssknw_201022212000111 1977.54237917385 27
29200 pLLLvLPPMQQccgkhjnmjnllmnoolnxhnaxixlgggkbr_120011111002202 2151.84049510533 17
29205 pLLLvLPPQQPacflljjknknknmoojkgtdxvnnwkggsqj_200212101000022 2711.97445690463 145
29207 pLLLvLPQAMQacflhjkmllknmooojkgtlxlfjgspftgj_200212101000001 4559.90599022096 45
29210 pLLLvLPQMAQbcghihlkmlnklonotsdcrfauaqhjsqrj_201022212101022 5263.86273603200 93
29212 pLLLvLPQMQPbcgkihmmljklnmootsdtrfhlqqffsshr_201022212000112 2290.50341189973 107
29217 pLLLvLPQQMPbcfikljjmljlmnootshsihhhlhqqjpqj_201022222101120 6022.27254173055 27
29229 pLLLvLPwQQQbeejjhinoklmnoonhhxcckkaaannnnnn_120011122102200 740.862173649079 27
29230 pLLLvLPwQQQbeejjhlnokkmonnohhxcckxaqxannccc_120011122102200 1556.78136692387 19
29248 pLLLvLQMAPQceghggjimlknonnoqhqvsjnnxqqaahqn_210122202011120 38949.3574096094 21
29250 pLLLvLQMMAQbefhilkjlmmnmoooxxqsoqxgxhaawadu_102210111122221 557.287187644179 53
29251 pLLLvLQMMQPbcgklihljmmlnmootsdtxrfqpeogskhr_201022212101212 2110.15685850494 123
29254 pLLLvLQMPPQbefhilkjlnmmoonoxxqsoqxgxxawrrkv_102210111122202 518.236109408302 51
29257 pLLLvLQMwQQbefhilkjlmnonnooxxqsoqxgxhawrrof_102210111122222 556.251506223922 103
29263 pLLLvLQPMAQacfllljjkmmnmooojkgtqdxvnnkxgqwg_200212101000202 2074.58015039787 225
29266 pLLLvLQPMQPbcgjlihjlkmmnmootsdaarfmmqgfsghr_201022212000112 1750.23637539227 167
29269 pLLLvLQPPQPbcgkgihlmklmnmootsdtgrfmeffkskhr_201022212000212 1309.37146451674 17
29271 pLLLvLQPQzQbcgklihmjkklnoootsdtxrfdmqtgaxwb_201022212101120 750.346510769604 10
29291 pLLLvLQzMQQbcgjlihjkmmonnnotsdaarfmqgfswgow_201022212000121 2724.05122081243 133
29297 pLLLvLQzQMQbcgklihmkknlonootsdtxrfdqtogafqm_201022212101102 244.237434221937 49
29305 pLLLvLvQQQQacflomknloknomnmjkgtlcncjsjwjsrk_200212101000020 1464.41787793804 37
29307 pLLLvLvQQQQbegkilmnlkmnlooohhqaoaxxaaxxaooo_120011211100001 416.256207992412 25
29313 pLLLvLvQQQQcdgljkmllnomonnohshpxphphlxwokvg_122201110222202 1738.11583983358 9
29315 pLLLvLwAQQQacflkimlloknoonnjkgtamojgpnjxans_200212101000002 2888.09914291793 21
29316 pLLLvLwAQQQacflknmllnokmoonjkgtalkjgspnnxan_200212101000202 1097.02931828532 63
29319 pLLLvLwAQQQcdghjjkklnnomoonhshvxxpduxorwbkc_122201110222022 1355.02820467227 5
29322 pLLLvLwMQQQacflliknkknnomoojkgtqmnswgnjisxe_200212101000001 1420.63067820167 47
29323 pLLLvLwMQQQacfllinokoknkmonjkgtqmniwmnjssxf_200212101000001 1303.35982296175 193
29325 pLLLvLwPQQQacfihkmnjklmlnoojkgqxccssnngrnkr_200212101022202 1898.34629891556 17
29327 pLLLvLwQAQQacflhnjmlnkkooonjkgtxljcbsnsluen_200212101000200 1805.08651656041 31
29328 pLLLvLwQMQQacflhiilknkomonojkgtxmgjgjoafqfq_200212101000001 1602.31975750358 23
29329 pLLLvLwQMQQacflhijnlkkoononjkgtxmjobnslunds_200212101000000 1441.41924742386 15
29330 pLLLvLwQMQQbegkjiknlonlomnohhqacoxmxhmawcsw_120011211100012 250952.680614275 33
29336 pLLLvLwQQPQbegklnkmlkmmoloohhqaxqxaxxxaxaof_120011211100000 163020.192031259 34
29347 pLLLvLzPQQQacflljonmkonnommjkgtdsnsrssnjnfs_200212101000002 2109.45953223608 31
29348 pLLLvLzPQQQacfllnkokokonnmmjkgtdcnnwkggjssj_200212101000002 1382.16650955300 37
29349 pLLLvLzQAQQacflhkmllknnomoojkgtllfjgsnjmfum_200212101000000 2302.53727408620 117
29350 pLLLvLzQAQQbcgkinmlnjklomnotsdtrqlqaqffsssw_201022212000101 1125.13074134598 13
29371 pLLLvLzQQPQcdglknkmllknmooohshpphphphhwwjrr_122201110222222 715.235132612648 19
29372 pLLLvLzQQQPbcghinknmljklnootsdcrquaaqwjsfqj_201022212101002 8353.61741976492 249
29379 pLLLvMAMAMQbcfigkkjklmnooontshjfhhxxqahhxqr_201022222110022 22522.7534571629 123
29382 pLLLvMAPMMQccfgkjhmlmnnomnohwawhhgxaabwhrgr_201022022111012 11604.7598232725 94
29384 pLLLvMAPQzQacfikkklimmmnooojkgmtqdcjnkgqqsj_200212101000222 1221.72573627380 27
29391 pLLLvMAwMQQbcfigkkjmmoonmnotshjfhhhxsssbkfw_201022222110010 1250.66674485828 98
29396 pLLLvMAzQAQacfikkkjlmnllnoojkgmtqdsskhnjdvj_200212101000220 1232.63099174835 77
29397 pLLLvMAzQPQacfikkkhmnmonoonjkgmtqdskqgquhxd_200212101000222 98612.9296444617 253
29405 pLLLvMLPMQQbcgiihnjmnomolmotsdjofdmdwtbiswq_201022212110112 946.421676423066 159
29410 pLLLvMLPQAQbcgiihnjmknnmmootsdjofdmdgwwbwqj_201022212110112 563.079540439360 37
29421 pLLLvMMLMQQbcfigglmnonnmlootsqjjraxxhjjojum_201022222110002 3042.19730590593 13
29434 pLLLvMMMwQQacfikkjijmlmonoojkgmtqxmkisxtkcf_200212101000121 1963.91874049962 51
29437 pLLLvMMPwQQacfgkhilmjonmnnojkgntqmsqsqqlxfj_200212101000222 12878.7300655520 37
29441 pLLLvMMwAQQbefikiijknlmonooxxqgmowwxagrwwww_102210111122222 13394.8641355980 61
29443 pLLLvMMwPQQacfikkjinnmlmooojkgmtqxmtqasxqoo_200212101000112 1312.38323953944 51
29450 pLLLvMPAQzQbeeijjhkkjlmnooohhxjcckxesinqxbw_120011122122001 862.724984875521 42
29453 pLLLvMPLQMQbeeijjhnjlmlonoohhxjcckhsirgafxu_120011122122211 703.183601989588 59
29455 pLLLvMPMAMQbeeijjhkmjlmonoohhxjcckxhsijquwg_120011122122110 1125.48568585320 53
29457 pLLLvMPPAAQbcgiilhmjlknloootsdjotfdmxgasxwb_201022212110120 2471.75058604750 39
29475 pLLLvMPzPQQacfikkjhnonllomojkgmtdxsqdmsjuro_200212101000222 20995.6051174610 65
29478 pLLLvMPzQPQbcgiilhmlnkolnootsdjotfdxogasfqm_201022212110102 353.765396207249 93
29483 pLLLvMQLwQQbcfiggjjlmlnoonotsqjjruuxxohumug_201022222110022 2.10466298439095e7 35
29486 pLLLvMQPwAQccfgkjhilllnmnoohwawxxggxxaaasqj_201022022110220 3679.70803626609 243
29487 pLLLvMQPwAQccfgkjhilllnmooohwawxxggxxaaaqxh_201022022110220 15256.9939284650 81
29493 pLLLvMQzAAQbcfiggjjklmmnoootsqjjruuuajjlhvn_201022222110002 4748.35411349645 17
29494 pLLLvMQzAMQacfikkkjjmlmnnoojkgmtqdxvpkqlkkj_200212101002120 1420.61352941544 12
29496 pLLLvMQzzQQacfikkkjjlnoonmojkgmtqdxvkdiljnf_200212101002122 3077.17418074889 26
29498 pLLLvMvMQQQbcgiinjnmkoomlmotsdjoqmadgoobswc_201022212110100 9159.05325878784 175
29502 pLLLvMwAMQQacfikkijmonlononjkgmtqmsomhslqla_200212101000022 2017.25108576807 14
29505 pLLLvMwMAQQacfikkiimmnlnnoojkgmtqmjsnisxeaj_200212101000012 964.217969267997 13
29522 pLLLvMzMQPQbegiihmnmnlolonohhqnnnqqaaucsbcr_120011211100002 8709.93661111579 45
29524 pLLLvMzPAQQccfgkhnlnkommoonhwawxgxhaqhrrqxr_201022022111102 15979.3471059176 18
29527 pLLLvMzPQQPacfikkminnnmmloojkgmtdcjnkgjssqj_200212101000022 6857.03924976912 157
29536 pLLLvPAAAAQbefghhkijmllnoooxxqrbwxbbahrxqwg_102210111122210 1138.60490720608 13
29537 pLLLvPAAAMQbefghhkijmlnmoooxxqrbwxbbahqghrg_102210111122201 901.821508230687 79
29538 pLLLvPAAMAQbefkhhkjimllnoooxxqxbwugbxhvgxud_102210111102021 1432.02970047110 97
29540 pLLLvPAAPMQbeejhghkjmnlonooxxqrgngxfaogqfee_102211110020222 105813.747641727 71
29541 pLLLvPAAQzQbeejhghkjkmlnoooxxqrgngxfqagqhkc_102211110020221 5248.21836328407 47
29542 pLLLvPAAwQQbefghhkijmlonnooxxqrbwxbbarxgbqq_102210111122221 203.001170539685 32
29568 pLLLvPAQPzQbefkhhkjijmlnoooxxqxbwugbbavqqjs_102210111102200 1354.74942288416 191
29569 pLLLvPAwMQQbeejhghkkolnnoonxxqrgngxqxgckfsf_102211110020221 5192.18762645575 29
29576 pLLLvPLAAQQbegikkijmjlmnooohhqvapovxvvvccof_120011211100000 2354.26730548319 19
29586 pLLLvPLLQQQbeejhimlonnmlnooxxqrgwtdmepwbgkg_102211110020200 7023.60850848067 5
29595 pLLLvPLPAQQbdejhhilknnmmooohruavkrppvjfkxte_120001211212000 1620.65542088530 65
29596 pLLLvPLPAQQbegfkmilnjolnnoohhqvaqvxavhvccnv_120011211100002 345.222622644889 43
29599 pLLLvPLQMMQbdejhhmilknnooonhruavkhrppmiuptl_120001211212112 2031.35839030814 73
29602 pLLLvPLQwQQbdejhhmilknoononhruavkhrppilelal_120001211212110 1915.71802272624 91
29603 pLLLvPLwQQQbegikkimnonnlmoohhqvapoxaaluvvcc_120011211100000 71988.3190567657 47
29607 pLLLvPLzQQQbeejhimolnnmlnooxxqrgwimuepwbgkg_102211110020200 2481.47927450721 7
29610 pLLLvPMLMQQbeejhiinkolmnnooxxqrgrwxqxwgrgwb_102211110022001 5328.49022150418 11
29611 pLLLvPMLQAQbeejhiinkmmlmoooxxqrgrwxqepwgqti_102211110022000 7404.90390725323 25
29612 pLLLvPMMMAQbefikikjlmlnloooxxqrdoxghxharxud_102210111122021 3375.32475566328 11
29616 pLLLvPMMQzQbeejhiijmkklnoooxxqrgrwwxqqwqxrg_102211110022001 6448.61116239080 14
29618 pLLLvPMMzQQbefikikjlnnomoonxxqrdoxghuuwrsrv_102210111122002 1623.44717147814 41
29619 pLLLvPMPMAQbeejhiillknlmoooxxqrgrwitqxwgqpe_102211110022012 2816.16523478141 19
29620 pLLLvPMPMPQbegfkhlimjnonnoohhqvacqvavhqnvhx_120011211100022 1332.40660216568 30
29624 pLLLvPMQMzQbefikikjjlimnoooxxqrdoxgbhbwqqjs_102210111122200 107484.604123254 13
29625 pLLLvPMQMzQbegfkhlkikjmnooohhqvacqxvxvhqhvn_120011211100221 388.755497731660 46
29629 pLLLvPMwAQQbegfkhlknjomoonnhhqvacqxhvhcnvnv_120011211100022 1229.71788252813 11
29637 pLLLvPPAQzQbeejhhijkmklnoooxxqrggwwxqqbxqbr_102211110020210 2701.99962990372 6
29639 pLLLvPPLPQQbeeijjhnokmlnnoohhxncckhqaknnvvk_120011122102210 4119.54330983877 13
29640 pLLLvPPLQAQbeeijjhnmmkmlooohhxncckhtpaknqul_120011122102210 2448.76569228822 7
29643 pLLLvPPMQzQbeeijjhimkklnooohhxncckkhxanqhvn_120011122102102 1169.68797944010 8
29648 pLLLvPPPPAQbeeijjhllnkmlooohhxncckulqaknhpt_120011122102201 4617.59801961519 31
29649 pLLLvPPPPMQcedhgjkjmklmonnoptrvcadhqxcwhgnr_102212011201202 3435.40712912587 313
29650 pLLLvPPPPQPcedhgjkjmklmlnooptrvcadhqxcwwgxn_102212011201201 3398.94290294911 297
29661 pLLLvPQAMzQbefghhkjijlmnoooxxqrbwxgbbaqqqqa_102210111122002 1211.60038582972 94
29662 pLLLvPQAMzQbefkhijihjlmnoooxxqxsobgbgaxqxlm_102210111102100 3225.25045733885 35
29663 pLLLvPQLwQQbceighkjmlonnonoxclrwruuaaaaeeee_102221100112222 3070.89808346554 17
29665 pLLLvPQMvQQbefghhkjilommnooxxqrbwxgbxqrbbqa_102210111120220 2480.19169125292 34
29670 pLLLvPvAQQQacfiilmnmknklmoojkglalgscnjsfvan_200212101000201 5074.13709744006 24
29671 pLLLvPvAQQQbegiknjmjnonlmoohhqvaqvxvaavvvcc_120011211100000 43918.6704506458 17
29673 pLLLvPvPQQQcdgihklmjkmnonoohshjvphlhfwfggwj_122201110222022 1878.14111145105 24
29674 pLLLvPvQAQQacfiilmnnmnkolmojkglalgnscjsafvn_200212101000201 2115.30519435312 21
29682 pLLLvPwMMQQbefkhijlnnomloonxxqxsoghhaavngbg_102210111102222 241.123540962364 65
29686 pLLLvPwPPQQbefkhinlonmlmlooxxqxsoahxahavnkk_102210111102220 26084.2926254170 48
29687 pLLLvPwPQAQbefkhinlnmnmloooxxqxsoahhhahaxqx_102210111102221 2098.52497375962 31
29698 pLLLvPwQMQPacfiihmjlmknlmoojkguqxljcssannxk_200212101002010 1915.90787393338 193
29699 pLLLvPwQPMQacfiihijmknlmonojkguqxmjosassann_200212101000011 776.394165239818 15
29700 pLLLvPwQPQPacfiihijmknlmmoojkguqxmjosasnsxk_200212101000010 799.915791929854 229
29708 pLLLvPzAMQQbegikhmjjlonnnoohhqvacqvvxvcjsof_120011211100000 18488.3220416892 19
29710 pLLLvPzAQAQbegikhmjjmlmnooohhqvacqvvaxvcqhx_120011211100002 33683.5060427048 31
29714 pLLLvPzMMQQbegikhmlnlnnoloohhqvacqxaxluvvof_120011211100000 35258.8888965856 25
29717 pLLLvPzMQMQbegkihinknlmonoohhqhnnoqeautdcdq_120011211120100 11826.9322616008 63
29723 pLLLvPzQMAQbegikhmjljlnlooohhqvacqvxvxvvqaq_120011211100002 18378.2624846665 47
29724 pLLLvPzQMMQbcghkimjljknooontsdktrqmlqfsxlmw_201022212001010 1135.02434234877 61
29725 pLLLvPzQMQPbcghkimjljknmmootsdktrqmlqfswghr_201022212001012 1744.74874481731 171
29730 pLLLvQAAMzQbeeijhghiklmnoooxxqorgngsmxqxqpe_102211110001200 657.438069170708 11
29753 pLLLvQwMLQQccfgfjhllomlnoonhwawwhgxaqwrwxhw_201022022110112 8468.52717163996 43
29754 pLLLvQwMzQQccfgfjhllnmlonoohwawwhgxabgrxgxx_201022022110112 1734.05966520993 20
29758 pLLLvvAMQQQbcgiinmnljklmoootsdsrqaaqwjsjfcc_201022212101000 944.452075784366 111
29759 pLLLvvAPQQQacfkhknmnmmklloojkgpdcovscsnnrkr_200212101022102 1078.05180420541 33
29764 pLLLvvAQAQQcedjjmkllnmononoptrlapxmaxuccjrj_102212011200120 3201.64942969622 51
29766 pLLLvvAQMQQacfmmnikknmnlooojkgmilrcvssjkeie_200212101022100 9820.13798315884 241
29767 pLLLvvAQMQQcedjjmkllnjononoptrlahxmatavrgkn_102212011200112 3647.42440265149 57
29769 pLLLvvAQPQQacfmmnlkknlmnooojkgmilccssssjxll_200212101022102 3780.64796535815 97
29773 pLLLvvAQQQPacfkhnknmnmmkloojkgpdlcovscsnnhw_200212101022101 3404.58792554325 195
29784 pLLLvvMQAQQacfmjiimlkonmloojkgmxmfsnnhrsrqx_200212101022101 1.29381386113726e6 64
29790 pLLLvvMQQPQccgljkknnjnomoomlniatqdqiiubbbrk_120011121222002 1627.00238297132 81
29798 pLLLvvPMQQQbcgihljkkmmmnoootsdrfqpqtgfvscwc_201022212101002 1968.62105864960 22
29806 pLLLvvPPQQQbcejhmlokklmonnotsuqfddxqtggfwwb_201022212100011 2314.35098656209 29
29807 pLLLvvPPQQQbcgihnjkkmmmoonotsdrflpqtgfvkgbw_201022212101001 1862.07834702832 27
29808 pLLLvvPPQQQbcgihomnljklmoontsdrfdaaqwjsjbfs_201022212101001 922.473752305744 129
29810 pLLLvvPPQQQbeemhlnlokmmknoohhxakeeetxxaanwr_120011122102022 3379.85554364365 43
29826 pLLLvvPQQMQbcfnimjiinklmnootsharehsrrffsghj_201022222101012 4568.22505034261 77
29832 pLLLvvPQQQPcegnnnklmimlmkooqhqqxhqxarhxaqar_210122202011102 4541.65727432919 39
29838 pLLLvvQAQAQcegggklmnmlmkonoqhqsjqxahhxaqawr_210122202011112 797051.941128188 51
29845 pLLLvvQMQMQbcglihmllkjknoootsdxrfatmtwjkqtl_201022212101122 1313.27914297434 47
29846 pLLLvvQPAQQcedjjmknlnoolmnoptrlaqxeaexcnfwg_102212011200110 7309.49626037764 57
29848 pLLLvvQPMQQbcgiihnmloklmnnotsdsrfdaqhjsjbfr_201022212101012 676.901629654856 27
29849 pLLLvvQPMQQcedjjmkjlonnmomoptrlaixhapprfkfj_102212011200122 3392.31749245904 59
29850 pLLLvvQPPQQcedjjmknnmjlmnooptrlaqxeeianfwnn_102212011200110 1230.71072874270 123
29851 pLLLvvQPQAQbcgiihnmljklmoootsdsrfdaqwjsjdep_201022212101012 908.302665540900 123
29855 pLLLvvQQMMQbeehmhlkkinkonnohhxkakaaajqahvkw_120011122102001 3024.80653570055 7
29857 pLLLvvQQQMPcegggklmimlmknooqhqsjqxarhxaqahw_210122202011121 2649.94232940180 39
29863 pLLLvvzQQQQcegnoklmimlmklooqhqqqqxarhxaqwjs_210122202011100 9251.86688637928 39
29869 pLLLvwAMQAQbcgjkimkmkjnnoootsddxrqtamhjjlei_201022212111020 12849.2449630291 151
29871 pLLLvwAMQPQbcgjkimkmkjnmoootsddxrqtamhkfuhp_201022212111020 4801.46532859766 39
29878 pLLLvwAzQQQacfillmoonnmnmoljkgimicpmkgjnnlk_200212101021021 2697.09579649248 59
29901 pLLLvwPMQMQbedjlmklmlmnoonohhwhaaahhhhahqwq_211120000111112 7328.38479143752 7
29905 pLLLvwPQAQPccehmlkkmljmknoolnpkhphiieqbbrhw_120011121202021 2731.76881384216 15
29907 pLLLvwPwQQQbcfglmlonlomnnmoxcxvqqxaaxckcckc_102221100112222 3359.42577323162 7
29909 pLLLvwPzQQQbcfimlnlojlkonnotsqjaiaixlgworro_201022222110110 38299.9183490883 47
29914 pLLLvwQLPQQbcgjkihkjnonmmnotsddxrfthjrjcros_201022212111120 2937.77048592558 117
29915 pLLLvwQLQMQbcgjkihkkjnnmonotsddxrftmhjjrhok_201022212111120 5204.97134447895 107
29917 pLLLvwQMzQQbcgjkihlkjnmooontsddxrfathrkuhps_201022212111200 2113.15676712048 21
29926 pLLLvwzPQQQacfilhinlnkkmmoojkgtiswssjnrrjkr_200212101021002 1489.34624416266 9
29929 pLLLvwzQQAQbcfgmljkkjlnnoooxcxvaxeeeexvvaxx_102221100112221 1765.97635337578 7
29932 pLLLvzAAPQQbegkkhmlojmmlnoohhqhtcqxhvlugcnv_120011211120002 1471.01099052311 185
29940 pLLLvzAMMQQbegkhjimnnolomnohhqhvvouaxxgrsco_120011211120100 10734.4603428801 28
29943 pLLLvzAMQAQbefklkjinjmmmoooxxqxqugbxbhhvqpe_102210111102200 513.850140761294 101
29948 pLLLvzAPAQQbefklkliljonmnooxxqxquebpbahvbgg_102210111102222 392.986446498882 15
29968 pLLLvzAzQQQbefkihlnmlmomonoxxqxogihhihhvvsg_102210111101222 81239.7967168373 53
29969 pLLLvzLAQQQbeeihimklokmnnoohhxnkkuxxuanofns_120011122100201 1417.53918684635 31
29970 pLLLvzLAQQQbegklijnjkolmnoohhqhpovxvtagvvcc_120011211120000 9187.96406326065 31
29975 pLLLvzLQAQQbeejijlnkmkmonooxxqrwwahxdqbofro_102211110022022 2709.09090085235 34
29977 pLLLvzLQMQQbeejijlnkmkmnoooxxqrwwahxuqbooro_102211110022022 1311.81487620973 13
29981 pLLLvzMMAQQbefkiljmnkmolmooxxqxopghxuhabobr_102210111101202 3545.53608864534 61
29982 pLLLvzMMMQQbefkiljmnnmnoomoxxqxopghxdhdrboo_102210111101202 3596.15109329138 69
29987 pLLLvzMQAAQbefkiljjmiklnoooxxqxopgbhbubsqxh_102210111101220 180369.688859505 19
29989 pLLLvzMQMPQbefkiljjmimomnooxxqxopgbhbhxooud_102210111101221 3975.56470433027 79
29991 pLLLvzMQPMQbefkiljjmnnmomooxxqxopgbhpehxodx_102210111101221 1.15423533097984e7 10
29992 pLLLvzMQQzQbeeihhikklmknooohhxnnkkxxxaaqqfo_120011122100022 1117.01691300934 29
29993 pLLLvzMQwQQbefkiljjminnonooxxqxopgbhbrbsojs_102210111101222 12951.2590106068 33
29996 pLLLvzPAAQQbeeilhimklomonnohhxnakkuxxhngsnn_120011122100212 16485.5634937153 17
29998 pLLLvzPLQQQbeeilhmnnolknmoohhxnakltpuaaknsn_120011122100221 2089.77936650629 15
30000 pLLLvzPMMQQbeejlijnkokmnnooxxqrawwhxqqbgbrb_102211110022022 3024.80653570055 7
30001 pLLLvzPMPQQbeejlijlmnkomonoxxqrawwhdmqcbvkv_102211110022000 1.45375360381892e6 31
30002 pLLLvzPMPQQbeejlijlomknmnooxxqrawwhmuqvbckc_102211110022000 2368.49551220320 33
30003 pLLLvzPMQAQbeejlijnkmmkmoooxxqrawwhxduqbhah_102211110022021 2239.20570273948 25
30008 pLLLvzPPMQQcedijkklmmmnooonptrcaixildnsjbjk_102212011201110 4890.70032095448 137
30009 pLLLvzPQAQPccejklhjmlmkmnoolnppppjpieujcrhw_120011121222021 2981.10224384223 16
30010 pLLLvzPQMAQbeejlijllknkmoooxxqrawwahxqqbxdu_102211110022021 3460.10303363524 83
30016 pLLLvzQMQzQbeejilijmkkknoooxxqrrawwhxqqhhgb_102211110022211 4299.03828749280 14
30031 pLLLvzwMQQQbefkljiojnnmmoonxxqxqgbxbhhrbwbb_102210111102220 563.649646338017 26
30034 pLLLvzwQAQQbefkljjmikmnoonoxxqxqgbhbuhvofbb_102210111102222 33004.5695402613 11
30036 pLLLvzwQMQQcdgkjjmnlonnmloohshxxxaaaxxossff_122201110210021 2591.29621974168 4
30042 pLLLvzzQPQQcedijjknlmmnloooptrcamxiddnsfofo_102212011201110 1491.93124567635 49
30047 pLLLwAAMMzQbcfegijhiklmnoooxcxevpajefehqhck_102221101210221 4415.71416979554 5
30049 pLLLwAAMwAQbcfegijhilkmnoooxcxevpajepjcchah_102221101210001 752.605009415149 7
30056 pLLLwAMLPAQcdgffihjmmmlnnooqgqagqrdqaaomdgn_210122220110201 866.670389547711 22
30057 pLLLwAMPPPPcdgffihjkjlmmnooqgqagqrdooomdgxk_210122220110010 655.862793485904 249
30065 pLLLwAPLAAQcdgffikijmmnmoooqgqagqqponkqgxrg_210122220101120 571.684895484387 137
30068 pLLLwAPwMPQcdgffikjkjmmnnooqgqagqqdtoaadggn_210122220100101 738.719550957585 119
30074 pLLLwAwLAQQcdgffihjlmnmlnooqgqagqrowwtgjpsk_210122220110010 809.154885514695 199
30075 pLLLwAwLAQQcdgffihjlmnmoonoqgqagqrowwtglmps_210122220110010 941.628291122717 129
30076 pLLLwAwLAQQcdgffihnkmlmmoooqgqagqrqcwfgouof_210122220110022 1070.03869051191 169
30077 pLLLwAwLMQQcdgffihjknmmnoooqgqagqroctgopllf_210122220110010 841.860811978922 133
30078 pLLLwAwLPQQcdgffihjmlnmoonoqgqagqrowgtgpepf_210122220110010 1181.15741021370 153
30079 pLLLwAwLPQQcdgffihjmnlomnooqgqagqrowtfdoxmr_210122220110010 946.807544806178 153
30080 pLLLwAwLQMQcdgffihnlmnlmoooqgqagqrqwwaggqqr_210122220110022 899.413667785600 13
30081 pLLLwAwMAAQcdgffihkmkllnoooqgqagqrqqrbrhqqa_210122220111220 493.145830441288 67
30082 pLLLwAwMLQQcdgffihkjlnmonooqgqagqrqordlxrfv_210122220111100 1042.37598570080 86
30083 pLLLwAwMLQQcdgffihkmmlnonooqgqagqrqqarxhhgg_210122220111222 311.936395384818 25
30084 pLLLwAwMLQQcdgffihkmmnnonooqgqagqrqqaitehpg_210122220111222 1431.41017058427 23
30085 pLLLwAwMMMQcdgffihkmkmlonooqgqagqrqqrarxgwb_210122220111220 1038.97595295926 103
30086 pLLLwAwMPPQcdgffihkjnlmonooqgqagqrqoxrpqrjc_210122220111102 461.856912994966 119
30087 pLLLwAwPLQQcdgffihljnlmonooqgqagqrvoxfglmmv_210122220110000 812.039862327387 45
30089 pLLLwAwQzMQcdgffihkljmnmoooqgqagqrqsoxxunbr_210122220111002 1318.15270420705 56
30095 pLLLwAzLMQQcdgffikljnmmnoooqgqagqqvowrgoeum_210122220100100 830.439617080379 149
30096 pLLLwAzLMQQcdgffikljommnonoqgqagqqsoxrggugu_210122220101110 690.066144795484 11
30109 pLLLwAzwQPQcdgffikkjlmonnooqgqagqqtowwippik_210122220100011 794.229010490662 36
30110 pLLLwAzwQPQcdgffikknmlmomooqgqagqqtqbbfhgof_210122220101122 552.707782155926 24
30115 pLLLwLAAPQPcdefhihklmklnnoohftafabawujfpvdk_201022021101021 1186.67001343789 59
30122 pLLLwLAMAAQbdgfijjjlmknmonodwxxaihluvkqfujs_210102121222100 2644.98480040331 159
30123 pLLLwLAPAPQcdgfkihlmjlomnooqgqaxxrqbwrxrxgr_210122220101101 2101.21027676391 11
30124 pLLLwLAPLQQcdgfjihlknnmooonqgqalxrqfpabithe_210122220101122 1129.96050369435 7
30125 pLLLwLAPMMQcdgfkihlmjkmonooqgqaxxrqbwrbxhrg_210122220101120 1165.76812937169 44
30126 pLLLwLAPwQQcdgfkihlmjoonnonqgqaxxrqbwititxh_210122220101120 1678.16297831101 171
30127 pLLLwLAQMzQcdgfjihklkjmnoooqgqalxreqfwlxqti_210122220101200 1179.21008110312 63
30128 pLLLwLAzMQQcdgfkihljknmonooqgqaxxrqwrarxhhg_210122220101122 760.988260136828 61
30129 pLLLwLLAMQQcdgfjmimlklonnooqgqalqutrggtwodq_210122221110002 948.869803088336 143
30130 pLLLwLLAPQQcdefhiklomlnononhftafeamangddaie_201022021101222 522.557048231453 21
30131 pLLLwLLAPQQcdefhiklonmomonnhftafeamahclrhhe_201022021101222 513.583666503712 40
30132 pLLLwLLAQQPcdgfkmiljkmmnnoohfhaphxdfffjcjdn_201022220001100 544.434472996157 9
30135 pLLLwLLMAQQcdefhiklkknmomoohftafeagoosnijmq_201022021101202 861.063044868128 175
30136 pLLLwLLMAQQcdgfjikmlnoonomnhshatxexrjhtnubs_122201102112222 869.632242376863 17
30137 pLLLwLLMPQQcdefhikjolnmonnohftafeabagfchwci_201022021101202 442.322839444114 83
30138 pLLLwLLMPQQcdefhiklojnomnmohftafeagawfhnwjh_201022021101202 396.135229546629 45
30139 pLLLwLLMPQQcdefhiklommnomnohftafeagancfhnwh_201022021101202 441.149147905488 12
30140 pLLLwLLMPQQcdgfimkljknnonoohshaxhhxffjjxsxq_122201102222221 536.093675686720 11
30142 pLLLwLLMQAQcdgfjmillkklnoooqgqalquqrgggbqti_210122221110012 544.657324348149 39
30145 pLLLwLLPAQQcdefhinlkkonmnmohftafehgsshgncjr_201022021101212 1115.75873315939 69
30146 pLLLwLLPAQQcdefhinlkkonmnoohftafehgsshgncei_201022021101212 1036.94424216006 13
30147 pLLLwLLPAQQcdgfjikmlmoonnmohshatxhxrohtnobe_122201102112212 502.311544758012 67
30148 pLLLwLLPAQQcdgfjmmlnkklonooqgqalqtqjgggafdu_210122221110002 599.110646824398 28
30149 pLLLwLLPMQQcdefhinlkmonomnohftafehgsnxgincx_201022021101210 2287.00923566055 27
30151 pLLLwLLPPQQcdgfimnljklnnooohshaxhxxffoojxxq_122201102222211 1163.21531339649 37
30153 pLLLwLLPQMQcdgfimnlmjklomoohshaxhxxwffohgmu_122201102222211 994.274629558929 43
30154 pLLLwLLPQPQcdgfimnlmjknomoohshaxhxxwffkagqm_122201102222210 808.571644651897 69
30156 pLLLwLLPQQPcdefhinlkkjnmnoohftafehgsswgncqj_201022021101210 805.057574506154 61
30157 pLLLwLLQAAQcdefhikllkknmonohftafeamgsshnqrj_201022021101220 721.676281586222 87
30158 pLLLwLLQAPQcdefhikllkkmonoohftafeamgssniisj_201022021101222 959.561113107850 25
30161 pLLLwLLQPAQcdgfimkkljklnooohshaxhmuxffoxhrw_122201102222211 1084.37416693617 29
30164 pLLLwLLQwQQcdefhikllknnmooohftafeamgsxinein_201022021101202 816589.815914581 63
30167 pLLLwLLwQQQcdgfjmkmlnklnooohshathewrjvjnwro_122201102112222 740.383893314352 53
30168 pLLLwLLzQQQcdgfjmkmloknnnoohshathhwrjvnnowr_122201102112212 297.780956492353 43
30169 pLLLwLLzQQQcdgfjmmlknklonooqgqalqtrgnggbrfg_210122221110011 846.674115284525 6
30170 pLLLwLLzQQQcdgfjmmlknkomonoqgqalqtrgbgwsffo_210122221110000 794.978545219036 29
30172 pLLLwLMAAAQcdgfjilklkjnmoooqgqalxqetfwlfxwb_210122220100120 1244.17502694808 49
30174 pLLLwLMAMPQcdefhjikjlnomnoohftafheaunldebsf_201022021102221 497.237413650410 89
30176 pLLLwLMLMQQcdgfkilinonkoomnhfhahhhqsxowtewj_201022221011101 508.341610584424 147
30177 pLLLwLMLMQQcdgfkilinonmmoonhfhahhhqsxowrtej_201022221011101 533.097098431445 49
30179 pLLLwLMLQAQcdgfkilijnmmmoooqgqaxxqhwbwnkqti_210122220100012 659.958636387500 117
30180 pLLLwLMLQAQcdgfkilinllnkonohfhahhhqsfjowhjr_201022221011102 663.064910003486 213
30182 pLLLwLMLQMQcdgfkilinllnomnohfhahhhqsfjohwjr_201022221011102 791.474477090457 237
30183 pLLLwLMLQMQcdgfkilinllnooonhfhahhhqsfjohxqj_201022221011102 747.420046249670 47
30184 pLLLwLMLQPQcdgfkilijnmonnooqgqaxxqhwbwxrghq_210122220100011 956.909391171010 63
30186 pLLLwLMMLQQcdgfkhlkmllmnnoohfhamfhmbfjjaqwn_201022221011020 409.060905455261 40
30187 pLLLwLMMMAQcdefhjikjlmlnooohftafheabnfctxgr_201022021102001 687.849785234153 65
30188 pLLLwLMMMAQcdgfkilkimnmmooohfhahhhqqsxoshjf_201022221011012 392.370184549478 49
30189 pLLLwLMMMPQcdefhjikjlmnoonohftafheabnftdaur_201022021102002 257.375572089204 67
30193 pLLLwLMPAQPcegfggimlmllmnoohqhawrsqqjjssaqj_201022222001120 3163.36022775246 79
30194 pLLLwLMPLQQcdefihiikononmonhftahweqnhatiohq_201022021112120 2456.13838240168 19
30198 pLLLwLMPQzQcdgfkillijlmnoooqgqaxxqthwswxxkn_210122220100011 1257.55600221844 25
30201 pLLLwLMQzMQcdgfhjlkijmnomooqgqasmqxmkaxqrwg_210122221110202 384.366976512996 163
30202 pLLLwLMQzQPcdgfhjlkijmnnnooqgqasmqxmkaxlmhw_210122221110201 426.057428278562 193
30205 pLLLwLMvQQQcdgfkilmjokmnnooqgqaxxqbwbrbrggg_210122220100111 842.998813758711 7
30206 pLLLwLMvQQQcdgfkilonllmnonohfhahhhosfjosoff_201022221011000 608.946137307302 52
30208 pLLLwLMwAQQcdgfjilkkjommnooqgqalxqefwlrggpe_210122220100112 1068.12445083422 181
30211 pLLLwLMwQAQcdgfjilkknmnnoooqgqalxqhfjbwjqti_210122220100102 482.310708167464 99
30212 pLLLwLMwQMQcdefhjiklnmmonoohftafheanhrfieab_201022021102022 433.674446043124 43
30213 pLLLwLMwQMQcdefhjiklnmnmooohftafheanhrdcxts_201022021102021 889.841397710878 119
30214 pLLLwLMwQMQcdgfjilkkjnnonooqgqalxqefwbjqgti_210122220100112 715.549620924844 6
30215 pLLLwLMzAQQcdgfjillkjmonnooqgqalxqtfwjlfghh_210122220100112 755.315552476192 71
30216 pLLLwLMzAQQcdgfjillknnmoonoqgqalxqtfjwnldou_210122220100002 1177.02137650127 19
30217 pLLLwLMzAQQcdgfkillmjkmnoooqgqaxxqtbwrbfhpe_210122220100112 1130.56914755093 171
30221 pLLLwLMzMQQcdefihiikonomnonhftahweqrhhtcthh_201022021112100 3380.07986078838 97
30222 pLLLwLMzMQQcdefihiimonlononhftahweqwhhntthh_201022021112100 4335.14934485921 55
30223 pLLLwLMzMQQcdgfjillklnomnooqgqalxqtfswajohh_210122220100002 528.231154660368 23
30224 pLLLwLMzMQQcdgfjillknoomnnoqgqalxqtfbpabfge_210122220100112 906.996162678407 73
30226 pLLLwLMzQPQcdgfkillmjnoononqgqaxxqtbwbitfxg_210122220100110 1424.54250286641 18
30227 pLLLwLPALQQbedgiijjllommnoohhnxxxaxhrlwwdfn_011102221111100 4992.11600459983 43
30229 pLLLwLPAQMPcdgfkjjiljkmmnoohfhaptexdffcjdxn_201022220001001 523.709768131039 13
30230 pLLLwLPLAQQcdgfililjkmononohshaxaxxffjashoh_122201102222220 326.531885711451 23
30233 pLLLwLPLQPQcdgfililjknonoonhshaxaxxffjhshao_122201102222221 1278.87266004175 9
30234 pLLLwLPMAAQcdefhliklkkmnnoohftafteagoosiqsn_201022021101021 760.752445442393 61
30235 pLLLwLPMLQQcdefhjiklomnomnohftafeeagxfhlwhv_201022021101020 654.278690912749 9
30236 pLLLwLPMPAQcdefhjiklnlmnooohftafeeagagfhepw_201022021101020 560.554996704339 27
30238 pLLLwLPPAPQcdgfilimljknnooohshaxaxxxffaqqhf_122201102222100 801.556230802058 22
30240 pLLLwLPPMMQcdefhjimlknmomoohftafeehgsxgecos_201022021101101 1426.09679821248 17
30243 pLLLwLPQMzQcdefhjikllkmnooohftafeeamgsxexip_201022021101011 1653.08587304038 93
30244 pLLLwLPQwAQbedgiijjlkjnmooohhnxxxaxhhkaaxxa_011102221111221 2965.54508087140 11
30248 pLLLwLPQwQPcdgfkjjjlilmnnoohfhaxtexddwupvdk_201022221011021 2198.20912388287 149
30249 pLLLwLPQzPQcdefhkikljmonnoohftafdeambaehbss_201022021101221 515.180505864929 85
30252 pLLLwLPwAQQcdgfkjjjnmoonomnhfhaxtexsoaxjafs_201022221011002 1649.63500688615 109
30254 pLLLwLPzMQQcdgfkjjlmlmonnoohfhahtedwnoaojhh_201022221011002 2171.54819492987 107
30258 pLLLwLPzQQPcdgfkjjljmmnmnoohfhaptedfvccsjdn_201022220001000 833.721345385556 241
30259 pLLLwLQAMzQcdefihjikilmnooohftahweexqxxxxkn_201022021110011 1809.56509619506 93
30260 pLLLwLQLAMQcdgfkijjimmnomnohfhahhteqsohhjrr_201022221011022 935.812831856795 303
30261 pLLLwLQLAPQcdgfkijjimmnomoohfhahhteqsoxxjsj_201022221011022 890.001874387725 67
30264 pLLLwLQMLQPcdgfkhjjkllmmnoohfhamftembjaqwxn_201022221010201 404.990566033767 181
30270 pLLLwLQPLQPcdgfikjjlknlmnoohfhaqqtedhxwesaw_201022221011221 859.000879566788 205
30271 pLLLwLQPMzQcdgfkihjijlmnoooqgqaxxrxhwwxxxqh_210122220100110 1540.68937278835 57
30272 pLLLwLQvPQQcdgfkihjmlonnoonqgqaxxrxwwaahhhh_210122220100022 405.355677333074 41
30273 pLLLwLQvQPQcdgfkijjnmlomnoohfhahhteosohffdm_201022221010002 1699.53121912361 89
30274 pLLLwLvPQQQcdefholnkknlomnohftafhgwsswggvvc_201022021101111 724.452826784251 14
30276 pLLLwLvQMQQcdefhkmjnolonomnhftafambwaglshvv_201022021101112 727.809873382259 7
30280 pLLLwLvQQPQcdefhkmlnkkoomnohftafamgwsshavvq_201022021101112 1117.00057558534 65
30281 pLLLwLvQQPQcdefimnllnkmmooohftahlmmgwnkvaaq_201022021111112 1003.02224965838 29
30282 pLLLwLwAMQQcdefhjklmnlnomoohftafhamwhkddvqg_201022021101122 732.769804831767 13
30287 pLLLwLwMMQQcdefhjkjmlnomnoohftafhabwkfhvwqh_201022021101102 401.795444114183 9
30288 pLLLwLwMMQQcdefhjkjmlomonnohftafhabwklshjwu_201022021101102 1027.45945994103 125
30290 pLLLwLwMPQQcdefhikmkmlnnnoohftafaawwwkfsfan_201022021101100 423.878368569777 40
30291 pLLLwLwMPQQcdefhjkjklomnonohftafhabskdvwewh_201022021101102 478.181078117726 85
30292 pLLLwLwPAQQcegfggnmllnonlmoqhqasjhahrrawwwr_210122222110102 1217.28271692823 107
30294 pLLLwLwPPQQcdefhinmmolnomonhftafahwkukgisxc_201022021101110 794.273764160485 31
30297 pLLLwLwQPPQcdefhiklmkmnonoohftafaamwswitxtv_201022021101102 1421.62354703434 79
30298 pLLLwLwQPQPcdefhiklmkmllnoohftafaadwwwkbaxn_201022021101101 219.175812778794 39
30300 pLLLwLwQzQQcdefhiklmnlomonohftafaamwqklseab_201022021101102 448.566233572446 39
30302 pLLLwLwzQQQcdefijkjklnmonoohftahhlbbkgvwwwf_201022021111100 458.486457382366 79
30304 pLLLwLzAMQQbdgfkljkkjlnoonodwxxmdluccgfthvu_210102121220210 880.890264650287 9
30306 pLLLwLzAQAQbdgfjlljjnkkmooodwxxudhmkgkjcqti_210102121220200 1117.17484720421 243
30307 pLLLwLzAQPQbdgfjlljjnkomnnodwxxudhmkgkqcgrj_210102121220200 1300.76519894355 15
30310 pLLLwLzMPQQcdefhhkmomnonnomhftafbawawammaan_201022021101122 724.135761298181 73
30312 pLLLwLzPQMQcdgfjhmlknklnoooqgqalrqrgnggrith_210122221110112 1108.95491056877 57
30313 pLLLwLzPQPQbdgfilnknkmmlooodwxxadedrrfnsdpl_210102121110202 3126.96616964712 29
30317 pLLLwLzQPMQcdefhhklmnnkomoohftafbagwaxjinef_201022021101121 1081.85987333663 35
30321 pLLLwLzwQQQbdgfiljnkmlkmooodwxxadlvkgnjconw_210102121220211 1649.04672843157 57
30322 pLLLwLzzQQQbdgfiljjnnmommoodwxxadqkgwkcvcgb_210102121110211 1907.48762231262 107
30324 pLLLwMALAPQccfggjihmklnooonhwauwhhgqffaasjj_201022021100221 1.95054327935625e6 81
30327 pLLLwMLMLQQcdgfgjlklnmmonoohfhafhqdgaojhxlw_201022221110020 1940.23639631923 97
30331 pLLLwMMAMzQcdgffjhikjlmnoooqgqagarhqgaxqxrg_210122221112001 356.186955470922 55
30333 pLLLwMMMMzQcdefihijjklmnooohftahfaiavfhxhum_201022021010211 558.129742510925 67
30335 pLLLwMMwzQQcdgffjhiknonmnooqgqagarhqxxrggrg_210122221112200 848.669782862876 19
30337 pLLLwMPAPMPcdgfgjhkiklmmnoohfhafxsddwupvdxk_201022221110210 2496.55617306322 33
30341 pLLLwMPLAAQcdgffjkijmmnmoooqgqagaqhgbbqgxrg_210122221101120 124.376531746422 9
30342 pLLLwMPLPPQcdgffjkimnmonoonqgqagaqubtwqhtiq_210122221101022 462.009110551747 109
30343 pLLLwMPMPzQcdgffjkikjmlnoooqgqagaqhtgafxqpe_210122221101200 391.390777519646 39
30344 pLLLwMPwLQQcdgffjkikmnomnooqgqagaqutqdmdqng_210122221100020 566.217117912655 113
30349 pLLLwMvPMQQcdgffhnlmknnoomohshafojjnjkjetjq_122201102122122 1.11725862497556e6 20
30352 pLLLwMwALQQcdgffjhklolnnonoqgqagarqbxrxhrgg_210122221111220 338.000709434854 52
30353 pLLLwMwAQPPcdgfgijljklmmnoohfhafqqdhjwaejxk_201022221101210 1316.37840144687 207
30355 pLLLwMwLPQQcdgffjhjolnmnoonqgqagargagxghqqh_210122221110022 436.644503151065 45
30356 pLLLwMwMAMQcdefihijkmlnmooohftahfaavfrhwmvk_201022021011020 351.011335477585 33
30357 pLLLwMwMMPQcdefihijkmlnonoohftahfaavfviaamr_201022021011020 68.4242742281392 16
30359 pLLLwMwMPMQcdgffjhkjnlnoonoqgqagarqgarxxwgb_210122221111220 295.670543387830 23
30360 pLLLwMwMPPQcdgffjhkjnlmonooqgqagarqgarhqgrr_210122221111222 47.1662428035000 13
30361 pLLLwMwMQzQcdgffjhkjmklnoooqgqagarqgxrrxxhq_210122221111001 479.085583147848 21
30362 pLLLwMwPLQQcdgffjhmkmnmnoooqgqagarbrwhgdpek_210122221110000 2044.51860438096 15
30363 pLLLwMwPPAQcdgffjhmklmnmonoqgqagarbrwwhgqnj_210122221110002 828.816683766700 123
30364 pLLLwMwPPAQcdgffjhmknmlmoooqgqagarbrqwggxwb_210122221110001 1217.16564436893 14
30366 pLLLwMwPPQPcdgffjhmklmnmlooqgqagarbrwwhgjxn_210122221110001 651.390374545342 107
30367 pLLLwMwPQzQcdgffjhkjllmnnooqgqagarggssohhon_210122221110021 288.230611026366 121
30368 pLLLwMwPzQQccfggjiikmnononohgalghhhgfpeapxd_201022021111022 6272.79080533697 15
30369 pLLLwMwQLAQcdgfgjikiklmnooohfhafhhqqjjxxqxh_201022221101220 1538.91669059465 22
30370 pLLLwMwQMzQcdgfgjikiklmnooohfhafhhqqjwmxqti_201022221101200 1128.34227901949 71
30371 pLLLwMwQzMQcdgffjhkljmnmoooqgqagarqbgaxhbbr_210122221111202 221.944148761747 40
30373 pLLLwMwvQQQcdgffjhklmnoonnoqgqagarrwwxxqhhq_210122221110022 562.177905679860 23
30374 pLLLwMwvQQQcdgfgjimmoonlmnohfhafhhssaaooffq_201022221100002 789.477660532135 43
30375 pLLLwMwwMQQcdgffjhknmlnomnoqgqagarqiqrxxhrk_210122221111020 696.447358084587 143
30377 pLLLwMwwQPQcdgffjhklnmoomnoqgqagarqntqxdhrc_210122221111020 937.924535025856 9
30378 pLLLwMwwQQPcdgffjhkklnlmnooqgqagarqbkirisaw_210122221111221 412.658090481769 141
30379 pLLLwMwzMQQcdgffjhlknmononoqgqagarjriodqelm_210122221110020 600.932133761956 51
30380 pLLLwMwzQPQcdgfgijjkmnlmnoohfhafqqhjoawjajk_201022221101021 5493.00059452714 187
30383 pLLLwMzLMQQcdgffjkljommnonoqgqagaqbgargghgh_210122221101112 94.3191141991270 11
30385 pLLLwMzLPQQcdgffjknllnmmoooqgqagaqbbwwrgqhq_210122221100102 517.266348166007 27
30386 pLLLwMzMLQQcdgffjkklnmomonoqgqagaqtjtwdouqg_210122221100022 604.462155564690 39
30387 pLLLwMzMLQQcdgffjkkmlmnlnooqgqagaqtbwwdjqwn_210122221100020 589.984687919277 171
30388 pLLLwMzMLQQcdgffjkkmlmnoonoqgqagaqtbwwdduqw_210122221100020 657.998972031126 101
30389 pLLLwMzMLQQcdgffjkkmomnnoonqgqagaqtbqwdqepq_210122221100020 848.726650018304 117
30390 pLLLwMzMMPQcdgffjkkljnmonooqgqagaqtjgaoqqic_210122221100021 432.754593036338 50
30392 pLLLwMzMQMPcdgfgjikllmlmnoohfhafpadvccsjdxn_201022220010001 726.343348827959 259
30396 pLLLwMzwPQQcdgffjkklonomnnoqgqagaqtbtqdouuq_210122221100002 610.179690848858 107
30398 pLLLwMzwQMQcdgffjkkjnmmmoooqgqagaqtgxbfgxnk_210122221101100 538.740935750034 45
30399 pLLLwMzwQMQcdgfgjiknmlmnnoohfhafpadxcsjxadn_201022220010010 910.958966904114 129
30403 pLLLwPLAQzQcdgfhiljkjkmnooohshajxhhxfoxhhqx_122201102222112 665.050892490467 19
30404 pLLLwPLLAQQcdgfhjllknomnnoohshanthwrjhowrha_122201102122122 555.271651066148 15
30410 pLLLwPLPAAQcdgfjilmklknlooohshaxxhxxwoxgxnk_122201102122100 409.031987013291 9
30411 pLLLwPLPLQQcdgfjilmkomnonnohshaxxhxxdgxqxqm_122201102122110 1481.81915908456 21
30412 pLLLwPLPMAQcdgfhjilklnmlooohshantxxrohobhbg_122201102122122 577.181678434480 7
30413 pLLLwPLPMPQcdgfjilmklnlnooohshaxxhxxwdgqitc_122201102122102 1398.31368667612 52
30415 pLLLwPLPPAQcdgfjilmkkmmnooohshaxxhxxoknxhrw_122201102122111 695.703869844199 11
30418 pLLLwPLPzQQcdgfjilmkkonnnoohshaxxhxxoxxxqqh_122201102122110 553.883084940187 5
30420 pLLLwPLQPzQcdgfjiljjkkmnooohshaxxhhqxoxhhqx_122201102122112 776.320371714113 6
30422 pLLLwPLvQQQcdgfhjlknmmmnooohshanthrjbgowxqa_122201102122121 462.930875521511 8
30423 pLLLwPLwQMQcdgfhjljkmkmonoohshanthhrjjwharw_122201102122211 298.281346232335 17
30425 pLLLwPMAPzQcdefjihikimlnooohftahhweuqiiqqjs_201022021122200 37063.8894129293 25
30426 pLLLwPMPMzQcdefjihiilkmnooohftahhweqwchxhum_201022021121102 1512.32233359062 27
30427 pLLLwPMPMzQcdgfhjikijlmnoooqgqajlxqhwbqxqti_210122220101200 340.653026684828 47
30433 pLLLwPPPLAQcdgfjikilknmmooohshaxxaxxxxqmkgw_122201102121002 1089.88813326911 59
30434 pLLLwPPPLMQcdgfjikilknmoonohshaxxaxxxxqxofo_122201102121000 1218.94148216747 21
30435 pLLLwPPPMzQcdgfjikilkkmnooohshaxxaxxxoxxxhq_122201102121001 290.982910858785 4
30449 pLLLwQLMMzQcdgfhhikjjlmnooohshaknxhxoxhhhwr_122201102221122 723.253457951480 13
30454 pLLLwvAAMQQcdefjhmjmlonlnoohftahwmuwghhghqg_201022021111122 802.815697153070 101
30455 pLLLwvAAMQQcdgfihkmlnlonnooqgqaxreqjeglqxit_210122220100122 1080.27905447983 33
30458 pLLLwvAPAQQcdgfjhmjlnmloonoqgqamrqkfnrfhqrt_210122221110112 750.346510769604 10
30459 pLLLwvAPMQQcdgfihmnjkklnoooqgqaxrqbwrjsrith_210122220100112 1086.28977006373 261
30460 pLLLwvAPMQQcdgfihmnjkllnoooqgqaxrqbwrsjrith_210122220100112 1342.54476101321 149
30462 pLLLwvAPPQQcdefihjmolmnlnoohftaawuwqgrsgsal_201022021111100 1125.13074134598 13
30464 pLLLwvAPQAQcdfgjlmiknkmnonoqcedlexqgwgvwhrr_011122021111112 26049.3793690889 43
30465 pLLLwvAPQMQcdgfihmnjmkknonoqgqaxrqbwrrjrqrj_210122220100112 1278.87266004175 9
30466 pLLLwvAPQMQcdgfihmnjmkloonoqgqaxrqbwrrsumrp_210122220100112 4723.88664124008 18
30468 pLLLwvAPQPQcdgfihmnjmkolnnoqgqaxrqbwrrqsrrj_210122220100112 921.417612770459 23
30472 pLLLwvLAQQQcdgfninmkkolnmooqgqaqutrggwgsfoo_210122221110000 771.040271441916 125
30473 pLLLwvLAQQQcdgfnkjkjmoomnonhshahqqssjjjsgjg_122201102112222 696.525707434404 25
30474 pLLLwvLAQQQcdgfnlknmjkolmoohshahuuwrffjgbwr_122201102222222 1223.20900288064 12
30475 pLLLwvLMQQQcdefimjmkololonnhftaeuugrwgsgsnj_201022021111120 1166.77191776280 21
30476 pLLLwvLMQQQcdefinlkllonnmoohftaedxwwwocvrog_201022021111120 665.008949239052 93
30477 pLLLwvLMQQQcdefinmlkkomnmoohftaeembbbsgnbfc_201022021111120 1174.87072344222 91
30479 pLLLwvLMQQQcdgfnikkmlonmomohshahxxwrrjrgwgw_122201102222222 7497.49641346206 41
30480 pLLLwvLMQQQcdgfnkijokmomnonhshahqhkvcnksgkg_122201102112221 8133.18679827160 23
30482 pLLLwvLPQQQcdefikmloonmonmnhftaelmbssnggnbc_201022021111120 1000.33755262586 105
30483 pLLLwvLPQQQcdefknljkmmlmnoohftaxuxbbbbrnwgw_201022021111111 1669.76826866601 35
30484 pLLLwvLPQQQcdgfnmkolmnnolmohfhahduwbnfjongg_201022221011110 686.117403390345 115
30485 pLLLwvLPQQQcdgfnokkloolmmnnhshahxxojcksoogg_122201102222221 1181.03169937805 67
30486 pLLLwvLPQQQcdgfnomjkonnmllohfhahdxffwfjjjwb_201022220001111 842.998813758711 7
30487 pLLLwvLQAQQcdefinljmklonmoohftaeedugbgunklt_201022021111120 1768.55869040113 93
30488 pLLLwvLQAQQcdefknkljkomnoonhftaxxlxbbagbhhv_201022021111112 1368.60278679743 16
30499 pLLLwvLQPQQcdgfikjnnmlmlooohshaxqqxojjffxxx_122201102112221 321.996894379985 6
30500 pLLLwvLQPQQcdgfnijkllmoononhshahxhxjsoipgag_122201102222220 1213.25215835238 15
30502 pLLLwvLQQAQcdgfnijkkllmmooohshahxhxojsooaah_122201102222221 838.442597437285 8
30507 pLLLwvMAMQQcdgfimkmnmnoolonqgqaxqhtssweajho_210122220100002 533.986828687031 97
30508 pLLLwvMAMQQcdgfjmimjomlnnooqgqamqutkasfsodl_210122221110002 660.477403298847 103
30511 pLLLwvMLQQQcdgfimijoklnnnooqgqaxqhwbrssnkrg_210122220100001 1288.07580913614 99
30518 pLLLwvMMPQQcdefjimjmlnolonohftaheeungfhghcd_201022021111202 1251.48962721315 129
30521 pLLLwvMMQMQcdefikmlknlmonoohftaaxxxbggbiftl_201022021111102 2221.29915636457 12
30525 pLLLwvMPAQQcdefhillkknomnoohftawexbbbracviq_201022021111212 492.615523498983 5
30526 pLLLwvMPAQQcdefhilnllkmoonohftawexrgggcainq_201022021111212 473.681954291756 67
30527 pLLLwvMPAQQcdefjkkljkmnoonohftahxlxbbkwhhwq_201022021111112 1268.90260754288 131
30529 pLLLwvMPMQQcdefhillkmonmmoohftawexbbnxrncqh_201022021111210 1852.43769177570 33
30531 pLLLwvMPPQQcdefjikjmlnlonoohftahelunggghwed_201022021111202 1091.71373309967 25
30532 pLLLwvMPPQQcdefjiklmonmononhftahelxnhnshwaj_201022021111212 1283.70871884166 139
30534 pLLLwvMPQAQbcfejilknnmlloooxcxeduqxjfvrrptx_102221101022020 2724.17921672395 11
30535 pLLLwvMPQMQcdefhilnllnmonoohftawexrggwcxwpi_201022021111210 1827.28573070680 95
30536 pLLLwvMPQPQcdgfimmijmkoonnoqgqaxqthwsrqxnkx_210122220100002 18540.7402035990 81
30545 pLLLwvMQPMQcdgfjmilknlmomoohshaqhxqxhsrhgrw_122201102222211 724.629859382046 16
30546 pLLLwvMQPPQbcfejiilkmlnonnoxcxedutqxvriaduw_102221101022021 1703.18110688052 27
30547 pLLLwvMQPPQcdgfjmilknlnnooohshaqhxqxhsxqqqx_122201102222211 1098.64161648239 9
30549 pLLLwvMQQzQcdgfjmilkkklnooohshaqhxqxwrsqhwr_122201102222211 1762.21147575729 20
30550 pLLLwvMwQQQcdgflmkmljknnooohshahhhwwffjjrro_122201102222222 1614.24470997852 35
30553 pLLLwvMzQQQcdefjiklmlonlonohftahelbngrggccf_201022021111200 1119.61199822021 21
30554 pLLLwvMzQQQcdgfimmnjokklnooqgqaxqtbwbrjsrfg_210122220100011 903.143514233564 15
30555 pLLLwvMzQQQcdgfimmnjokllnooqgqaxqtbwbrsjrfg_210122220100011 1087.23475692976 8
30556 pLLLwvMzQQQcdgfimmnomololnnqgqaxqtjjswgjssf_210122220100000 536.500598866286 13
30557 pLLLwvMzQQQcegflmionnkoonmmqhqaqqrhhrwrwwjs_210122222110000 722.586211480424 121
30560 pLLLwvPAPQQcdgfmlkjinoonmnohshaaaqqjjqqjsja_122201102112220 1611.46989070995 25
30563 pLLLwvPLQQQcdefkhmnllnmmooohftaqrgowwognjjs_201022021111100 2765.41251649472 73
30564 pLLLwvPLQQQcdfglmiknkomnlooqcedeeqgwgcgwwbb_011122021111011 3095.32515290069 61
30565 pLLLwvPLQQQcdgfhkmlnomnloonqgqarxrfbfgwfsof_210122221110000 1477.89406697170 115
30567 pLLLwvPLQQQcdgfmlijonmnonmohshaaahkvnnwkrsk_122201102112211 4276.72289746665 10
30570 pLLLwvPMPQQcdgfhkimnlmonmooqgqarxurfwwasfaq_210122221110002 1415.99438983108 6
30571 pLLLwvPMQMQcdefhkljkmmnnooohftawxdbbbbojqxm_201022021111100 1031.18815588145 48
30573 pLLLwvPPAQQcdgfmlnkklolmmoohshaaaxxojqsooax_122201102222210 1234.24366240935 20
30576 pLLLwvPPPQQcdfglmjiooonnmlnqcedeeaaqqavwwww_011122021111012 282043.996524287 109
30577 pLLLwvPPPQQcdgfmlnkonnlmomohshaaaxxhcksomou_122201102222211 1910.75939766552 27
30578 pLLLwvPPQAQcdgfjjnmjknmlonohfhatedxffwjjhbr_201022220001112 1795.32896516944 15
30582 pLLLwvPQLQQcdgfmlkjionnomonhshaaaqqhhqqhsha_122201102112200 1255.36995260275 7
30583 pLLLwvPQMPQcdefhkkmjknmonoohftawxlmbbabhhhb_201022021111122 809.572590939013 95
30585 pLLLwvPQPMQcdgfmlijkllmonoohshaaaxhxjsohaos_122201102222201 1732.53859433086 34
30586 pLLLwvPQPPQbdgfmijlmkloonnodwxxdelxtnvhaamv_210102121221020 1080.85234032741 25
30589 pLLLwvPwQQQcdgfjjjlnmmnlooohfhatexwowwowjjs_201022221011100 733.887480259684 51
30591 pLLLwvPwQQQcdgfmlkjookmnmnohshaaaqksjcnkskn_122201102112212 3.62730498216871e7 22
30593 pLLLwvPzQQQcdgfmljknolmomnohshaaahojjsojoff_122201102222222 1128.88085053973 25
30595 pLLLwvPzQQQcdgfmllkjmononmohshaaaqssjofofsj_122201102112222 1171.40122858444 13
30596 pLLLwvQALQQcdefhjiklonmmnoohftaweexxxhhhhvv_201022021111220 858.171544007797 93
30597 pLLLwvQAPPQcdefhjiklnmomnoohftaweexxaaxhhkk_201022021111220 834.315479686206 15
30599 pLLLwvQLAQQcdgfihjmnnnlmoooqgqaxrxjjwjssitl_210122220100000 1058.16041220667 50
30600 pLLLwvQLAQQcdgfjhkjlmlonnooqgqamrxkfbfhooqq_210122221110002 1328.20491158502 59
30602 pLLLwvQLPQQcdefihkklmnonmoohftaawxbgsoxjfll_201022021111000 1706.31472649668 83
30603 pLLLwvQLPQQcdgfihjnnommlonoqgqaxrxswenkjhoh_210122220100002 1055.58811341015 53
30605 pLLLwvQMLQQcdgfjhkijlmmonooqgqamrxukfsodlof_210122221110022 1363.13651679810 103
30606 pLLLwvQMLQQcdgfjhkijnoomnonqgqamrxukahqoaaq_210122221110022 1335.67110893492 113
30607 pLLLwvQMMPQbcfeljijkknmoonoxcxeaxuexkufxtxj_102221101022121 37361.3636651725 11
30608 pLLLwvQMPAQcdgfjhkijnlmmonoqgqamrxukafsoxrk_210122221110021 628.574131474068 161
30609 pLLLwvQMPAQcdgfjhkijnlmmoooqgqamrxukafsoxsf_210122221110021 615.994853866391 87
30610 pLLLwvQMzQQbcfeljiiknonmonoxcxeaxuhxmaqfxde_102221101022101 2430.15197011165 5
30614 pLLLwvQPQzQcdgfihjijklmnoooqgqaxrxhwrssxxkn_210122220100011 259248.444566631 83
30616 pLLLwvQPzQQcdgfihjijnmnmoooqgqaxrxhwismnaqr_210122220100001 2497.31937445642 61
30618 pLLLwvQQLAQcdefihkljklmnonohftaawxdubgxxxkn_201022021111001 593.680139602262 167
30620 pLLLwvQQLQPcdefihkljklmnmoohftaawxdubgxxnxn_201022021111001 535.913195160987 171
30621 pLLLwvQQPzQcdefihkljkmlnooohftaawxdubqgqqhx_201022021111002 2943.75622037647 97
30622 pLLLwvQQPzQcdgfjjlilkmlnooohshaqqaxqxhshhqx_122201102222112 512.239423568761 7
30623 pLLLwvQvQQQcegflllonmmkoomnqhqaqxhhahrwrwww_210122222110010 3242.29133257378 16
30626 pLLLwvQwPQQcdgfihjkmlononnoqgqaxrxhwgaqhxxx_210122220100022 511.020306027250 43
30630 pLLLwvQzQMQcegflllinmnmmnoohqhahxqsqqjjssaj_201022222001112 1022.93957647287 12
30633 pLLLwvvQQQQcdefnolmollnkomnhftaxmxgwggbgrbv_201022021111111 1280.54529447302 93
30634 pLLLwvvQQQQcdefoknjkllmomnohftamlmbbgggcbvv_201022021111111 826.392880692945 97
30637 pLLLwvwAQQQcdefimlnlknmmooohftaaldwnnwkvjjw_201022021111110 1171.54386711330 39
30638 pLLLwvwAQQQcdefjnkjklmnomoohftahmlbbgkcjbjw_201022021111110 1465.41347281194 11
30642 pLLLwvwMQQQcdefjnmloklmolnohftahmmbsbgkfgvw_201022021111110 830.252099356559 51
30643 pLLLwvwPQQQcdefjkljklmnonoohftahlxbbgkcwvcc_201022021111111 1278.96209401584 133
30644 pLLLwvwPQQQcdefjkmlnolmolnohftahlmbwsgkggvj_201022021111110 1340.53467509970 131
30645 pLLLwvwPQQQcdefjnlonlomnmomhftahmxrwgwkrbwb_201022021111111 1077.18263732991 18
30650 pLLLwvwQMQQcdefinlmkklmnooohftaamdmbngkchxa_201022021111110 751.938874344969 38
30651 pLLLwvwQPQQcdgfkniijolonmonhshaixqhkafaggaj_122201102112220 15980.3869679268 10
30655 pLLLwvzAQQQcdefhnmnlloknomohftawmmwgghgrhbh_201022021111112 902.906352569455 41
30656 pLLLwvzAQQQcdfglkjjononmlnoqcedeqarrbrbfwgo_011122021111011 93367.7320248106 47
30659 pLLLwvzMQQQcdefhjknlonommonhftabmwwwwwfrrfn_201022021111110 1930.99468850921 19
30660 pLLLwvzMQQQcdfglkimnoonnmloqcedeqqfbwcnbfwb_011122021111011 2151.54244450755 12
30664 pLLLwvzPQQQcdgfhmmnlnmoolnoqgqarqrrrrgwofwn_210122221110010 1050.69420173812 89
30665 pLLLwvzPQQQcdgfhnmklkmlnoooqgqarqrgrgggrrrr_210122221110011 731.955034475830 9
30668 pLLLwvzQAQQcdefhljmnklnmooohftawdugwbgrbxqq_201022021111110 1399.07896250624 9
30670 pLLLwvzQPQQcdfglkjiooomnlnnqcedeaaaqqafwwgf_011122021111012 78567.9572907586 73
30672 pLLLwvzQQPQcdefhnmlnkkmomoohftawmmbwbbgabhq_201022021111112 936.118033210446 11
30708 pLLLwwLPQAQcegfglmmnlnkmoooqqqaoaqqaaffoxxa_122201100122221 3955.10264698444 11
30712 pLLLwwLzQQQcdgfhimmlklonnoohshakxxovfkxjjxd_122201102122211 1807.83807997145 41
30714 pLLLwwMALQQccfggikjimoonmnohwauwxqdhhaqaavk_201022021111202 935.354218979238 195
30715 pLLLwwMLPQQcdgfhjllnmkomnoohshakthwjnfxjrda_122201102122121 701.647651987759 33
30716 pLLLwwMMLQQcdefhhiklkonmonohftarwexngaiebbg_201022021112222 407.004435908759 38
30719 pLLLwwMPLQQbcfegklijlmnnoooxcxevameswfeetes_102221101222101 6006.36186310560 19
30726 pLLLwwPAPMQbedgikkklnnmooonhhwhhaqxxhqwqahq_211120001111120 9379.57244391880 15
30727 pLLLwwPAPMQcdgfghlilmknonoohfhafsddwuwxivrw_201022221111022 1.24961301114136e6 125
30732 pLLLwwPPPAQbcegfjkjjlnlmooohgtaghphgfajbqrb_120001112222210 3675.17097529254 15
30733 pLLLwwPPPPQbcegfjkjjlnomnoohgtaghphgfahbuxw_120001112222210 3126.98580499169 6
30741 pLLLwwvQMQQcdgfgnljkolmononhfhafdxbbarwtbhr_201022221111012 2736.01730718409 113
30751 pLLLwwzPQQPcdgfghkmllmknnoohfhafswowwowjjaj_201022221111002 807.397296867033 123
30753 pLLLwwzQzQQbedgikmljnomnoonxxnxxaxhhxqnqqah_011102221111102 16244.6552421454 13
30755 pLLLwzAAMPQcdefghikjmlnonoohftacwexbawqxbgg_201022021111222 419.221682613054 73
30758 pLLLwzAMPMQcdefjihkllmmnooohftahawdwwojadnk_201022021111000 1545.73932545268 79
30775 pLLLwzLPAQQcdgfhmllnkonnloohfharhxbsbxofgte_201022221011101 445.987848813696 52
30783 pLLLwzLQQzQcdgfjmikijllnooohshaxhxqhknsahgb_122201102122211 17956.7775105860 49
30793 pLLLwzMPAMQcdgfijlkmiknomoohshaqqhqqjsqhjwr_122201102222211 7911.19896968398 49
30794 pLLLwzMPPAQcdgfijlkmnkllooohshaqqhqqqsrgqsj_122201102222200 25165.3711754667 53
30795 pLLLwzMPPPQcdgfijlkmnkooonnhshaqqhqqqsqqxhx_122201102222201 16244.6552421454 13
30796 pLLLwzMPQzQcdgfijlkmmmknooohshaqqhqqjssqhwr_122201102222211 7911.19896968398 49
30799 pLLLwzMQMzQcdgfijlikikmnooohshaqqhxqhsqhhxq_122201102222112 2965.54508087140 11
30800 pLLLwzMwQMQcdgfhkljkjmmonoohshajhhhwfjrharw_122201102222211 506.392019203160 14
30801 pLLLwzMwQPQcdgfhillklmnoonoqgqajxqtjswxlmhw_210122220100020 475.023908903260 49
30805 pLLLwzPMMAQbedgikkkjjnmnonohhnxaaqhakxnaaxk_011102221111120 16413.2157379704 67
30812 pLLLwzPzQPQcdgfjlkmnkmnonoohshaxaaxjjcvpjih_122201102122122 1333.58575380745 21
30814 pLLLwzQPPzQcdgfijjkklmknooohshaqqqaqqqsqqxh_122201102222002 29296.2061936910 13
30825 pLLLwzzQMMQbedgikmljmknnnoohhnxaaxhakkxaqxn_011102221111120 46058.0277433444 19
30827 pLLLzAAALAQbeffggjjkknlnnoohhqqwraqqaarhhhw_120011111002211 6707.15225657625 37
30829 pLLLzAAAMzQbeffggjjkklmnooohhqqwraqqahahhxq_120011111002112 864.405401412548 30
30831 pLLLzAMAMzQcdghfijkiilmnooohfhxohhhumhhhhrw_201022211112211 203.689820717724 21
30832 pLLLzAMPMzQcdghfijklllmnooohfhxohhhxjohhhxq_201022211110221 249.674684444431 17
30833 pLLLzAMzMAQcdghfijklmnnnooohfhxohhhxhhqxxjo_201022211110221 293.197901810174 12
30834 pLLLzAMzMPQcdghfijklmnommoohfhxohhhxhhhumwr_201022211110222 281.703536708260 71
30836 pLLLzAvQPQPcdghgfmlklmmnloohfhxfwxgwjvcagxn_201022211010001 824.360649864358 295
30837 pLLLzAvQzQQcdghgfmlklonloonhfhxfwxgwjxagxan_201022211010001 827.788425203914 267
30844 pLLLzAwzPQQbeeehiikmnlmnmoohhhhwwwhwkrrwrak_011102222111110 10224.0081096245 27
30853 pLLLzLALQPQccggjkiilmmonmoolntaaaaigosxccpi_120011120022101 1722.85912441535 28
30854 pLLLzLAMAAQbeeehkilmjklnoooxxaacavxaxnnxxvc_102211111020221 1022.82706790501 5
30860 pLLLzLAMAPQccggjkijillmnooolntaaaaiiggcppvc_120011120022011 1611.56880288152 19
30861 pLLLzLAMLQQcdghhkilmonnmoonhfhxvhhhnxxanted_201022211011221 594.331945787832 32
30862 pLLLzLAMPMQcdghhkilmllnonoohfhxvhhhnfjxhdeg_201022211011222 787.139088679704 63
30863 pLLLzLAMPQPcdghhkilmllnknoohfhxvhhhnfjxwdnj_201022211011220 719.481368513563 175
30866 pLLLzLAMwQQbeeeikhjmlnnnooohhhhnakhahmdxxul_211120000111100 1018.14475627608 6
30877 pLLLzLLMPQQcdghhjjjomnoonmnhfhxvtefxjreufgc_201022210001121 1578.81558954608 17
30878 pLLLzLLPAQQcdehjkkkmnoomonnhftxxexagwaxrabn_201022011101112 2628.20972817254 141
30880 pLLLzLLPQMQcdehginjllmmomoohftxcexbgggrxbxa_201022011101101 668.599475604329 127
30882 pLLLzLLQwQQbeeegmlikjnoonnoxxqqnxhnhxuuuuhh_102211111022011 680.223125425491 4
30884 pLLLzLLQzQQcdehgikkjnmmonoohftxcexabarbhhhb_201022011101122 620.016016705703 55
30885 pLLLzLLwQQQcdghhjjlmolmnonohfhxvtebnlngoxse_201022211011120 997.964190010765 37
30891 pLLLzLMMAMQbeeegklkkmjnonooxxqqnaxhhhxqqlmr_102211111020022 1556.54636714534 13
30900 pLLLzLMPAAQbeeegklimjlnmoooxxqqnaxnaxsmglbg_102211111020222 4121.52154984491 7
30904 pLLLzLMQMzQbeeegklkikjmnoooxxqqnaxhnhxqqqxh_102211111020220 526.998102459961 4
30910 pLLLzLPMPPQcdghhijjmnllonoohfhxvhtenxnkadeg_201022211011222 1738.66014637832 63
30911 pLLLzLPMzQQcdghhijjmnnooomnhfhxvhtenxaxqhcd_201022211011220 1319.24076783761 81
30913 pLLLzLPQPzQcdghhljjkjmlnooohfhxvhteufxrixte_201022210001120 1584.09458793603 35
30917 pLLLzLPQwQPcdehjiklkklmnnoohftxxaeaxawupvdk_201022011101021 3364.81572972877 181
30921 pLLLzLQAPMPcdgeighjkjlmmnoohrhausslarulvhxn_022210002211101 1.41809615744380e9 159
30928 pLLLzLQMPMPcdghhkijjlmkmnoohfhxvhhtenxwdnqj_201022211012202 899.784342682565 129
30929 pLLLzLQMzAQcdghhkijjlmnmonohfhxvhhtenxhdnrj_201022211012220 1225.09818057963 141
30932 pLLLzLQPMzQcdehgijiljkmnooohftxchhexbrxxxxa_201022011100110 574.532890157004 62
30933 pLLLzLQwLQQcdghhkijjnmmnooohfhxvhhteaaudufj_201022211012222 864.600433809164 67
30934 pLLLzLQzLQQbeeegkhilkomnnooxxaagarbagabqqqg_011102222111122 43535.4326666307 22
30937 pLLLzLvMQQQcdghhnklmnnlmooohfhxvhbbgfjrgnfc_201022211011112 713.638137561514 62
30943 pLLLzLvQQQPcdgeiljkjnmnmlooqrqqlqlagbrjsjaj_022210002212220 98849.2094062942 97
30952 pLLLzLwPAQQcdehjikklnomomnohftxhhxagwhravvq_201022011101112 2367.40073853858 111
30956 pLLLzLwQMAQcdehjiikklnlmonohftxhhexaghrnqrj_201022011101220 1310.39012013269 357
30961 pLLLzLwQwQQcdehjiikkllmonoohftxhhexagrniisj_201022011101222 1150.87184626593 83
30963 pLLLzLzMPQQcdghhimnmmololnohfhxvhhnfjxnakcd_201022211011122 971.481200548910 153
30964 pLLLzLzMQPQcdghhimklmmononohfhxvhhbbfjeoifu_201022211011122 877.955908608600 153
30965 pLLLzLzPMQQcdehjikknnmlmmoohftxmaxawwkfjfan_201022011100110 1199.88270168434 31
30966 pLLLzLzPQPQcdehjikknlnmomoohftxhaxawnwrhntt_201022011101112 3006.92713220014 133
30967 pLLLzLzQPAQcdghhlmkjnmmlooohfhxvhhufxfjrifj_201022210001112 1447.78944790181 233
30974 pLLLzMLLAQQcdghghinlmomlmoohfhxfvaxjrifgcfj_201022210011212 1739.17037910083 229
30975 pLLLzMLLQPQcdghghinlknmmooohfhxfvaxjjeccaln_201022210011212 1411.89214021066 10
30978 pLLLzMLPzQQcdghghkjknmmonoohfhxfvmbbafchhib_201022211111222 649.189092219194 18
30979 pLLLzMvAQMQcdghghmkllnkoonohfhxfvdwwwawaqxf_201022211111022 961.442142759039 32
30980 pLLLzMvLQQQcdghghmllokmonnohfhxfvjgghgohcni_201022211111022 693.016496422332 109
30981 pLLLzMvPAQQcdghghjkllmnoonohfhxfvbbggwfhanu_201022211111022 1044.31688671684 141
30982 pLLLzMvPAQQcdghghjklmmnnooohfhxfvbbgbwfcmdq_201022211111020 1453.84579409210 177
30983 pLLLzMvPAQQcdghghlmkknononohfhxfvbjbbnachnu_201022211111022 686.516503941900 37
30984 pLLLzMvPPQQcdghghlmmlnonloohfhxfvbjbgopfgud_201022211111022 1359.11995857763 87
30985 pLLLzMvPPQQcdghghmkolnmoonnhfhxfvgbqgowxhsn_201022211111020 918.492516984709 127
30986 pLLLzMvzQQQcdghghlkmlnolnoohfhxfvbbbgohgnxd_201022211111022 1024.61845924694 24
30987 pLLLzMzPMAQcdghghimlkknmooohfhxfvhnjnkanmjo_201022211110221 19220.8989615487 33
30988 pLLLzMzPPPQcdghghimllnommoohfhxfvhnjjxxcnnk_201022211110200 1577.61736265936 31
30989 pLLLzMzPwQQcdghghijklmnonoohfhxfvhbbbfdmitn_201022211110200 841.518891998707 69
30990 pLLLzPAAMzQcdghhhiikjlmnooohfhxnviphfxhxhfj_201022210011201 386.077887257096 6
30991 pLLLzPLPLQQcdghfhlmkomnmoonhfhxwvhswxcasten_201022211011201 644.682848249386 57
30992 pLLLzPLPPPQbdehjhiimknmnooohruxpvpivopodtto_120001212120001 12442.5030191126 43
30994 pLLLzPLPPQPcdghfhlmkllmnmoohfhxwvhswfjcasxn_201022211011201 679.631231784721 261
30999 pLLLzPPAPMPcdehhjihkklmmnoohftxvxasawupvdxk_201022011110210 3167.81752498758 37
31004 pLLLzPPvQQPbeggjjjkmkmlnmooxxqqxqhaaqqkknxn_102211111020201 1999.99434359015 74
31010 pLLLzPwLPQQcdehhjikoklmnonohftxvhhgagvvjejd_201022011111122 949.802501234222 25
31012 pLLLzPwMPQPcdehhijikmlnlnoohftxvqqegknijukj_201022011112220 5954.58173385733 13
31015 pLLLzPwQPzQcdehhjiikklmnooohftxvhheegcahqlu_201022011112210 1329.79402804240 21
31019 pLLLzPzPzQQcdehhjilmmonlonohftxvhaewwhhntaw_201022011111102 2389.94033007071 56
31021 pLLLzvAAMQQbeeeklmkkjmnnoooxxqqahxhhxknnvkk_102211111020000 2465.66041755318 7
31022 pLLLzvAAQAQbeeeklmkknjmmoooxxqqaaxhhaxofhha_102211111020001 2241.32603931158 5
31023 pLLLzvALQQQbdehlkkmonomnomnxnihxxqsksnvvjff_102220111021002 85498.6759936868 24
31026 pLLLzvAMAQQccggkijimjolmnoolntaaheegkhkbcpt_120011120020201 1722.85912441535 28
31028 pLLLzvAMMQQccggkijimonnlmnolntaaheegxvkkbcn_120011120020201 2026.79123697359 213
31029 pLLLzvAMQAQbeeekljlnlmmmooohhxxaxqqahqrwxxa_120011111202201 1022.93957647287 6
31031 pLLLzvAMQMQbeeeklmlnljmonooxxqqahxqaxxsmghd_102211111020022 749.351641367512 24
31033 pLLLzvAMQPQbeeekljlnlmokoonhhhhaxqqahqxkqhk_120011111202201 1476.84655615858 13
31035 pLLLzvAMQPQbeeekljlnlmonnoohhxxaxqqahqhvcqx_120011111202201 1476.84655615858 13
31038 pLLLzvAQAMQbeeekljillmnonnohhhhaxqkqhqxxqhn_120011111202211 2287.20719282416 13
31039 pLLLzvAQLQQcdghkimllmmoonnohfhxhhhxafjxaaqs_201022211010122 734.465671006834 73
31040 pLLLzvAQMMQccggkijkimnmmonolntaahetegxrbxnn_120011120020211 1847.21839134101 11
31043 pLLLzvAQQzQbeeekljklklmnooohhxxaxqxqxhqhhwr_120011111202211 1619.60543871955 12
31044 pLLLzvAQQzQbeeeklmklkljnoooxxaaaaxhxhxxqqof_102211111020022 862.370772576272 3
31045 pLLLzvAQQzQbeeeklmklkljnoooxxqqahxhqhxxqqjs_102211111020022 862.370772576272 3
31053 pLLLzvLQMQQcdghjjllnmoonlonhfhxtexabbxtgrhg_201022211010112 818.585758164477 69
31054 pLLLzvLQQAQbeeejjmnkljmmooohhhhahxhxhhofqqa_120011111202020 1548.98838659782 3
31055 pLLLzvLQQAQbeeejjmnkljmmooohhxxxqxhxhhofqxh_120011111202020 1548.98838659782 3
31056 pLLLzvLQQAQcdghjjllkmnmnooohfhxtexabbgrgqih_201022211010112 838.316004614941 137
31057 pLLLzvLQQMQbeeejjmlknjmonooxxqqhqhqhqxoekat_102211111020200 1436.28992443772 19
31058 pLLLzvLQQPQbeeejjmnkljonnoohhhhahxhxhhqfoaq_120011111202022 1769.90913694409 3
31059 pLLLzvLQQPQbeeejjmnkljonnoohhxxxqxhxhhqsjaq_120011111202022 1769.90913694409 3
31077 pLLLzvMQMAQccggkljkmlnjlooolntaaletivqknqjs_120011120020022 6441.63644369733 123
31079 pLLLzvMQwQQcdgeimjlkjonnoonhshhphphafppette_122201112202200 5662.42480542560 31
31084 pLLLzvPLQQQbdehkjkmollmonnoxnihxxqokjvrjwcn_102220111022202 52818.2197462051 53
31085 pLLLzvPLQQQbdehkjkmolmmonnoxnihxxqokjnrjwnn_102220111022202 22823.4475768040 67
31089 pLLLzvPMQAQcdghijjnkmmmlooohfhxhtexbbrnrxxa_201022211010101 889.082482699411 77
31091 pLLLzvPQAMQcdghijjllkmnonoohfhxhtexabbeuiqb_201022211010120 1079.73423483523 57
31092 pLLLzvPQLQQcdghijjllomomnnohfhxhtexaxnakqhs_201022211010122 1149.76137094285 171
31093 pLLLzvPQQzQbeeeljjmlkljnooohhhhaahxhxhhqqfo_120011111202022 1261.96756122466 3
31094 pLLLzvPQQzQbeeeljjmlkljnooohhxxxxqxqxhhqqfo_120011111202022 1261.96756122466 3
31102 pLLLzvQAQLQbeeekljjkkmjnooohhhhaaahhhahqqvc_011102222111100 617.697808511574 12
31104 pLLLzvQAQzQbeeekljjkkmjnooohhhhaaahhhahxxnk_011102222111100 470.884943726595 4
31112 pLLLzvQLQAQbeeekljlnlmmmoooxxaaaaaxaxarwhqx_211120000111112 2076.98725153120 4
31113 pLLLzvQLQMQbeeekljlnlmjomoohhxxaaahaharhrha_120011111202201 1022.93957647287 6
31115 pLLLzvQLQMQbeeekljlnlmmonooxxaaaaaxaxarhwxq_211120000111112 1778.39251154015 28
31117 pLLLzvQLQPQbeeekljlnlmonnooxxaaaaaxaxahrwqx_211120000111112 1153.99913344822 4
31120 pLLLzvQMLQQcdghkijjmoonnmmohfhxhhtexxaaqvcs_201022211010022 784.302934464350 19
31122 pLLLzvQMQLQbeeekljjlmljnooohhhhaaahhahhqqcv_011102222111100 14616.8278168751 12
31125 pLLLzvQMQLQbeeekljjlmljonoohhxxaxxqqahhaarw_120011111202011 834.994023386830 4
31126 pLLLzvQMQzQbeeekljjlmljnonohhxxaxxqqahhxxnn_120011111202011 1310.62981280724 9
31128 pLLLzvQMQzQbeeekljjlmljnooohhhhaaahhahhxxnk_011102222111100 3147.15967406201 4
31129 pLLLzvQMQzQbeeekljjlmljnooohhxxaxxqqahhxxvc_120011111202011 1310.62981280724 9
31132 pLLLzvQQLPQcdghkijjllnomnoohfhxhhtexaxhqsgg_201022211010222 931.551619801234 70
31133 pLLLzvQQLQPcdghkijjllnkmnoohfhxhhtexaxwqsaw_201022211010221 839.687867355477 189
31137 pLLLzvwAQQQcdgeijljnmononmohshhpphfjfcwvggw_122201112202220 4371.95750162145 77
31138 pLLLzvwMQQQcdgeijkjnmmnomoohshhppafjfrwsgjb_122201112202222 4287.79770188919 73
31139 pLLLzvwQMQQccggkjkmnojnlnoolntaaetigqkrkbxh_120011120020022 2096.66609847120 37
31140 pLLLzvwQPQQcdgeijlknoomnnmohshhpphajterwgga_122201112202220 2524.99960396033 5
31141 pLLLzvwQQAQbeeekjkmklnnnooohhxxaqxhxhqrwqxh_120011111202220 1638.42552170167 8
31143 pLLLzvwQQAQbeeeknklkmjnnoooxxqqaxhqhqxsjxqh_102211111020001 2241.32603931158 5
31144 pLLLzvwQQAQccggkjkmnmmjnnoolntaaetigsjkrbxn_120011120020021 2519.53803987965 341
31145 pLLLzvwQQAQcdgeijlkjnmmnooohshhpphafjfrwhaa_122201112202221 2676.27018904261 34
31147 pLLLzvwQQQPcdgeijlkjnmmnloohshhpphafjfrwraw_122201112202221 2478.81614038572 115
31148 pLLLzvzQAQQcdghinllkmommloohfhxhhxabbxrnrte_201022211010111 774.673990851367 24
31149 pLLLzwAAMAQcdghgjikklnmmonohfhxfhhxajhqajrk_201022211100221 1399.55850467825 33
31150 pLLLzwAAPPQcdghgjikknmmonoohfhxfhhxaaaaqxos_201022211100222 957.111938178550 24
31151 pLLLzwAAQMPcdghgjikkljmmnoohfhxfhhxajwqajxk_201022211100210 985.041777605798 91
31153 pLLLzwAPLQQacfhhkklkmnoonnojkgtlmicsgmmaall_200212100210222 1450.44726940712 29
31154 pLLLzwAPzQQacfhhkklkjomonnojkgtlmicskqntlmk_200212100210221 842.998813758711 7
31157 pLLLzwLPMQQccgghkmkjmlnonoolntaolivgcfslkip_120011120202001 79076.5572731405 39
31161 pLLLzwLQLQQccgghklmkknoonnolntaoltivnllllhh_120011120202011 917.635501326473 19
31163 pLLLzwMPLQQccgghjklkmnononolntaoalivvxtttaa_120011120200011 79076.5572731405 39
31174 pLLLzwMQPzQccgghjkjlkmknooolntaoaltivqnqqxh_120011120200220 955.982128818888 19
31177 pLLLzwvQQMQcdghgkknlmlmonoohfhxfxagbnnguwxd_201022211101100 1111.99520204469 53
31180 pLLLzwzAAQQcdghgikkmllnonoohfhxfhxajnkqaaug_201022211101022 1909.59126491103 45
31181 pLLLzwzAMQQcdghgikkmmonoonnhfhxfhxajjxqqhha_201022211101020 1454.95093357263 29
31183 pLLLzzAMwQQbeeehiklmjonononxxqqgbhxhxaxqqhq_102211111000011 958.536860212010 11
31185 pLLLzzLAPQQcdehhjimononmmnohftxveeeaahhbbhh_201022011111122 465.704907778368 13
31186 pLLLzzLAPQQcdehhkimonmonmonhftxvieeahgahbaa_201022011111122 571.596276360174 31
31191 pLLLzzLPQQPcdehhhknllnkmmoohftxvswwwwwwrran_201022011111110 940.909778244156 35
31193 pLLLzzLQwQQbeeegmilkjnononoxxqqwxwxxxaahhhh_102211111000011 723.998618781895 5
31195 pLLLzzMMMAQbeffjklkmmnllooohhqqhahqqahrwaqx_120011111202021 17958.4252739648 30
31197 pLLLzzMMwQQbeeegklimjoononnxxqqwhxwhxaqxxaq_102211111000011 958.536860212010 11
31198 pLLLzzMMwQQbeffjklkmmllnnoohhqqhahqqarwrrrr_120011111202022 1212.86331263429 9
31204 pLLLzzMQwAQbeeegkjikklnmooohhxxkxqkqhqhhqqa_120011111222112 1098.64161648239 9
31205 pLLLzzMQzAQcdehhijillmnlooohftxvheeegxxbxhq_201022011111001 1713.99827872754 33
31216 pLLLzzPzMQQcdghfjjmlnnmmonohfhxwtexwldvcaan_201022211001000 893.195699689029 35
31218 pLLLzzQAwAQcdgehijijklmnooohshhvphaphhwwqqa_122201112221112 2131.29800397023 17
31220 pLLLzzvAQQQcdehhimllonnnomohftxveegghcsohbh_201022011111122 1209.17447703412 115
31224 pLLLzzvPQQQcdehhnmokolnommnhftxvegwbkgkrbkn_201022011111111 1628.07775798865 32
31227 pLLLzzvQQPQcdehhknjkmmoomnohftxvxebbbbihknt_201022011111112 1625.76573660475 70
31229 pLLLzzwLQQQcdehhilnknmmlooohftxvhgwnwkvbjfj_201022011111112 1238.44642773125 52
31231 pLLLzzwQPPQcdehhiillmnommoohftxvheegnxxnnnk_201022011111200 62698.2772080807 48
31232 pLLLzzwQwQQbeeehimlkjnononoxxqqgbxxxxaahhhh_102211111000011 723.998618781895 5
31233 pLLLzzwQwQQcdehhiillkomnonohftxvheegnhnatlr_201022011111220 2428.37173900601 12
31239 pLLLzzzQLQQcdehhikmklmnomnohftxvaxebgkxxnnk_201022011111100 776.197467958951 25
31240 pLLLzzzQLQQcdehhikmklmnomoohftxvaxebgkxxnkn_201022011111100 776.197467958951 25
31241 pLLLzzzQPMQcdehhikmknlmomoohftxvaxebqgkqnjs_201022011111100 1581.13439897328 23
31251 pLLMMzMzMzQaedfdghijklmnooojxaxjxxxxxxxxxqh_200211001100110 65.2836888497514 3
31252 pLLMPLMvwQQbeddfgihjmmnmonoxxnwvcxxxxaaaanj_211120021000212 1023.05082556856 479
31253 pLLMPLMzPPPbeddfgihjkmlmnooxxnwvcxxxxumohhr_211120021002212 10495.6047233008 47
31254 pLLMPLwLPMQbeddfgihkmnlnonoxxnwvcxxjoxfxaan_211120021000021 1039.91307520801 7
31258 pLLMPvMvQAQbeddfghknlmllonoxxnwvcxxaaavcxrn_211120021102021 11495.0483917166 51
31261 pLLMPvwPwQQbeddfghjlknmonooxxnwvcxkluvvxrmu_211120021100222 397.552843082495 129
31262 pLLMPvwQwAQbeddfghjjklmnoooxxnwvcxrkmdaaxxa_211120021100220 1100.57691642697 221
31332 pLLMzPLAMzQbeeffiijkilmnooohhaqqaaaaaxxxxkn_011100221110011 327.888411380453 58
31333 pLLMzPLAPLQbeeffiijkilmonoohhaqqaaaaaqqaawr_011100221110011 2607.51824643562 123
31338 pLLMzzLAPAQbeeffikljmnnmooohhaqqaaaaaaaaxnn_011100221111220 3088.24594846572 22
31341 pLLMzzLAzQQbeeffikikmmmonooxxhqqhaxqxhxaawr_102211112020111 1108.84399786249 81
31348 pLLPLALvQAQbcfffhgkmnlnnomolohmgooxaaaaxhkw_022110021112021 1427.92846142163 547
31349 pLLPLALvQQPbcfffhgkmnlnnloolohmgooxaaaaxrxn_022110021112021 2173.87219812322 483
31350 pLLPLAMvMPQbcfffhgijmmmnonolohmgooxxxvvaajk_022110021100221 5262.30118551869 473
31360 pLLPLAvAzQQbcfffhgljknmoonolohmgoobkgaaxwwg_022110021111222 4088.58315770991 91
31362 pLLPLAvQwAQbcfffhgkjjlnmooolohmgoowkwraaxxa_022110021111221 2548.52147182719 193
31374 pLLPLLPwQPPcdcfgihjkkmlmnoohsraktqovjalsaxk_122201021210010 1227.14907777948 22
31375 pLLPLLvPQQPcdcfgilkjnknnmoohsraktjnfxjdaahr_122201021212112 701.647651987759 33
31386 pLLPLMvLAQQbcfffhijlmnmnooolohmgodocvqvmdds_022110022221100 1192.41465160757 101
31387 pLLPLMzPwAQbcfffhiijlknmooolohmgodqjccaaxxa_022110022211221 1484.51048856048 169
31407 pLLPLvAAPQPcdcfgjhklmkmmnoohsraohqjxqoqoohr_122201022220112 924.365291879995 23
31411 pLLPLvAQzAQcdcfhijlklknmonohsraleqwjosaehww_122201021222211 983.700256039619 223
31412 pLLPLvAQzQPcdcfhijlklknmmoohsraleqwjosaerhr_122201021222212 1017.28304669475 15
31420 pLLPLvLMAQQcdcfhkijknmonmoohsralxjooqshxoho_122201021222200 1132.23018644889 34
31425 pLLPLvLzQQQcdcfgkijlonmmonohsraobjgbaawohxr_122201022222211 35304.3821550186 143
31426 pLLPLvMALQQcdcfgjllknknmonohsraohwrjqoqhssw_122201022222011 3232.14073508592 169
31427 pLLPLvMAPAQcdcfgjllklnkmnoohsraohwrjotoenaj_122201022222002 1778.90655406778 73
31438 pLLPLvPMAAQcdcfhlkkljkmnnoohsralxxbgfneiren_122201021221011 1107.14085751628 231
31443 pLLPLvPMQPPcdcfhikkjklmmnoohsraltxbfnrehohr_122201021222012 904.114170852600 27
31444 pLLPLvPwAQQcdcfghiklnmlonoohsraoqfjbteshsof_122201022222001 213893.839776836 157
31445 pLLPLvPzMQQcdcfgkkijnlomonohsraoxbjgashxrrg_122201022222111 925.073822475203 37
31451 pLLPLvvPQQQcdcfgmkjkolloonnhsrakjvfkxjjdaaw_122201021221211 2960.07046455205 119
31452 pLLPLvvQAQQcdcfhilmnlnlomoohsraljncjvjoaouq_122201021221121 1282.65818821473 45
31453 pLLPLvwAQPQcdcfgkjljnlommoohsrakuwjfhrqawkv_122201021222120 607.164921984193 219
31454 pLLPLvwAQQPcdcfgkjljnlnnmoohsrakuwjfhrptahr_122201021222122 555.271651066148 15
31456 pLLPLvwMQAQcdcfhhijlmnnlnoohsralxjfbgqpsxhw_122201021222201 937.772981474699 87
31457 pLLPLvwMQAQcdcfhimjmkmlnnoohsralewfkbrrtasw_122201021222201 4418.36039326879 123
31467 pLLPLvzQPPQcdcfhiikjmnnnooohsralhjofglelpmq_122201021221211 862.628520639555 21
31468 pLLPLvzQQLQcdcfhiikmklmonoohsralhjojffjhqfj_122201021221212 14656.2256895661 62
31477 pLLPLwvLQQQbcfffhlknoomnmnolohmgooobltcvcvi_022110022122111 12124.1921994826 45
31478 pLLPLwvMMQQbcfffhmlknnmmooolohmgoxjjltvcpej_022110022122112 976.172741193892 15
31511 pLLPMvvLQQQcefffgnllonmnlooqhxhahhhqhqhxxof_210122211110202 1683.42829516168 4
31512 pLLPMvvPAQQcefffgmnllnonlmoqhxhahahhqqaxxrr_210122211110202 731.955034475830 9
31523 pLLPMzMzMzQccdfeghijklmnooohwraahhhhhhhhhqx_201022112211221 166.994011761323 2
31530 pLLPvAPzAAQcdcfihkjjmlnlooohsraxxxxoxxxwxhq_122201021211001 315.710962233758 15
31531 pLLPvAPzAMQcdcfihkjjmlnonnohsraxxxxoxxxhnkr_122201021211002 409.031987013291 9
31533 pLLPvAvAAQQcdcfihkjnkmmlooohsraxxjjxfjjnqkn_122201021211200 10991.9003936075 149
31537 pLLPvAvMMQQcdcfihmllknomnoohsraxxwfjbtajaqj_122201021222201 2127.95714889976 181
31552 pLLPvLMAzQQcdefiiklllnnmooohsalteadeghicdlv_100012210001212 3.00662561483720e8 85
31562 pLLPvLPLQAQcdcfijhlknllmooohsrahdqssaofqhah_122201022221002 7.56683261748232e7 59
31570 pLLPvLQLPQPcdcfijkhklmnmmoohsraqqqqsxxqcvhr_122201022220012 6759.85207329730 23
31580 pLLPvLvQPQQcdcfilmiolmmnloohsrahjjflfffgfux_122201022221121 862.628520639555 21
31586 pLLPvLwPQQPcdcfjikljlkmmnoohsrattwjckfroahr_122201021122212 1525.50445382389 87
31589 pLLPvLwQPAQcdcfjkjimnkmmonohsraidjjjxfgjxkk_122201021121200 1041.27718477913 9
31591 pLLPvLzAPQQcdcfijmjknlmooonhsrahdwrsafjpixj_122201022221201 2298.31949488717 46
31592 pLLPvLzAQMQcdcfijmjlknlmonohsrahdwrssafoajj_122201022221200 1.39319857017997e6 122
31593 pLLPvLzLQQQcdcfijjlkolmnnoohsrahdjssqfjlxxb_122201022221211 972.848834304011 41
31595 pLLPvLzLQQQcdcfjhoomknlnmonhsraiqdevfurhbda_122201021122211 7552.02926785803 21
31597 pLLPvLzQLQQcdcfijkjjomoonnnhsrahdrrjpgmhtux_122201022221210 2131.69260646504 67
31598 pLLPvLzQLQQcdcfijkjloomonnnhsrahdrrnapghtux_122201022221210 1083.01987301749 23
31636 pLLPvvALQQQcdcfjimlklkooonnhsraqqjjjffxxaaw_122201021122211 416.123993463537 23
31638 pLLPvvAMMQQcdcfjilmnonomlnohsraqqbjlalpgrxe_122201022222210 1591.48372051574 33
31649 pLLPvvAPAQQcdcfjlkijmmooonnhsramuwffjramlaw_122201022222211 1221.16535459692 47
31650 pLLPvvAPQQPcdcfilkmjlklmnoohsrahuwjcjfjrahr_122201021122212 297.780956492353 43
31651 pLLPvvAPQQPcdcfjilmklklmnoohsrahhrjsosorahr_122201022222212 602.690653898212 91
31652 pLLPvvAPQQPcdcfjlkijmlmlnoohsramuwffjgrgahr_122201022222212 692.816632398726 189
31663 pLLPvvLAQQQcdcfjliklmnoomonhsraxbwsgooehoxn_122201022222110 957.129445542917 149
31668 pLLPvvLMQQQcdcfllokmnmknonohsraxbmfojofjqsd_122201021122221 3823.71465601891 125
31683 pLLPvvLQQAQcdcfhinmlmnmlnoohsraqnvnngkbskaw_122201021122111 5262.62289433404 37
31704 pLLPvvMMMQQcdcfilljknkomonohsraaxbjsqghsixs_122201022222210 1100.39715474583 193
31705 pLLPvvMMPQQcdcfilljmnkonmoohsraaxbjoqgpqsas_122201022222210 803.948325492348 173
31712 pLLPvvMPQMQcdcfjhnjlnmlmonohsraaqqnnlkskauw_122201021122101 5.51810729220118e7 81
31717 pLLPvvMQAMQcdcfihjmlkkmnooohsrauqfvbssjitbj_122201022222101 14631.2117198769 135
31722 pLLPvvMQQPPcdcfjhimjlmlmnoohsraaqnvnnkskahr_122201021122112 8133.18679827160 23
31727 pLLPvvPAPQQcdcfjllioklmnnnohsratxbjxfnrethk_122201021122200 1410.60686037745 123
31741 pLLPvvPQAPQcdcfmhkllkmmonoohsraxqjjssnntesn_122201022222100 4531.52787341721 87
31746 pLLPvvPQQPPbefemjkljjlknmooxxhqhxxqqqqxarhr_102211100222212 6342.50360461731 51
31768 pLLPvvQPQLQcdcfjihmlkmmonnohsraqqqxssxaaawj_122201022222010 4975.40818984760 221
31771 pLLPvvQPwQQcdcfiihlkmnlnnoohsraumqjsxqoqoow_122201022222011 22693.2287258130 181
31773 pLLPvvQQwAQcdcfjihhilknmooohsraqqqjkffaaqqa_122201021122112 607.355015493030 81
31778 pLLPvvvQQQQcdcfijolklkmmoonhsraffjjjsfsojjn_122201021122112 325.672699590031 45
31786 pLLPvvwMQQQcdcfiljkmokmonnohsraabjsoqgjawox_122201022222221 1515.41168518878 49
31791 pLLPvvwMQQQcdcfjlnmolklmnoohsraabjvuofofguq_122201021122121 314.796363753291 59
31797 pLLPvvwQMQQcdcfjlnnkoklnmoohsraabrjfhfogoah_122201021122122 958.058614808978 25
31799 pLLPvvwQQPQcdcfjjilinlnonmohsraajjjkjsjajnw_122201021122121 822.890725209291 97
31805 pLLPvvzMQQQcdcfiljkmoknmnoohsrambjsoqgjowmx_122201022222121 1318.57898939673 17
31812 pLLPvvzPQQQcdcfilnklkmmnmoohsrahrjsosbgrsaw_122201022222221 1471.31604041672 63
31839 pLLPvzLPPQQcdcfhkijlonmomonhsraxxffjaxshohw_122201022222210 288.842945881346 123
31843 pLLPvzzLQQQacefhjnjklolmononsagxcpjvuatsggg_100121200020011 3.28148292611782e9 77
31846 pLLPwAPLMzQccdfeghjiklmnooohggaaaaaaqqqqqqa_201022112200220 2596.67533752321 9
31847 pLLPwAPLwAQccdfeghijlknmooohwraaqqqqaaaaxxa_201022112211221 1708.59678020878 10
31849 pLLPwAPLwAQccdfehgjiklnmnoohwraaxxaaxxaawhw_201022112200221 1298.99674784588 256
31850 pLLPwAPLwAQccdfehgjiklnmooohwraaxxaaxxaahqx_201022112200221 871.928783168556 4
31851 pLLPwAPLwAQccdfehgjilkmnooohwraaxxaahhhhxxa_201022112200220 2596.67533752321 9
31852 pLLPwAPvLQQccdfehgjimnnmooohwraaxxaajjjjaaa_201022112200002 2478.66789807893 189
31853 pLLPwAPzMzQccdfeghjiklmnooohggaaaaaaqqqqqqa_201022112200220 741.660582593696 3
31854 pLLPwAPzMzQccdfehgjiklmnooohwraaxxaaqqqqqxh_201022112200220 741.660582593696 3
31858 pLLPwLPvMQQccdfeijjlonomnonhggaawwwaowfwrwr_201022111122222 817.720573964677 5
31872 pLLPwvLAPQQccdfemlkllonnoonhwraaaaaaaaarrrr_201022111122222 696.921840652916 15
31876 pLLPwvLPQAQccdfemnnmnlmkooohwraaaqqaaaaaxxa_201022111122221 419.228770275705 46
31877 pLLPwvLQLQQccdfemlkkonkoonnhggaaaaaaaaaoffo_201022111122222 1095.31143949317 3
31878 pLLPwvLQLQQccdfemlkkonkoonnhwraaaaaxaaxofsj_201022111122222 1095.31143949317 3
31879 pLLPwvLQMAQccdfemlkkmnmknoohwraaaaaxxaxxfhj_201022111122220 1573.64751129952 99
31880 pLLPwvLQMAQccdfemlkkmnmkooohggaaaaaaaaaaqqa_201022111122220 561.737226842034 3
31881 pLLPwvLQMAQccdfemlkkmnmkooohwraaaaaxxaxxqqa_201022111122220 561.737226842034 3
31882 pLLPwvLQPAQccdfemlkkllnknoohwraaaaaxaaaxjqs_201022111122220 7274.68406770606 15
31883 pLLPwvLQPAQccdfemlkkllnkooohggaaaaaaaaaaqqa_201022111122220 1136.35716237588 3
31884 pLLPwvLQPAQccdfemlkkllnkooohwraaaaaxaaaxqxh_201022111122220 1136.35716237588 3
31896 pLLPwwLMMAQccdfehllljnmnonohwraaxaxaaxoxhaj_201022111222210 2869.69237531334 279
31897 pLLPwwLMMPQccdfehllljnnmonohwraaxaxaaxxfhaj_201022111222210 2907.08907186069 93
31900 pLLPwwLPMQPccdfehlkmjnnnmoohwraaxaaxaxxasqs_201022111222210 2.06282476237770e6 267
31909 pLLPzMvPAPQcdcfgghljmkonnoohsrasvppvlhhhtpg_122201012100011 5.64093638258982e6 89
31912 pLLPzMwAPzQcdcfgghijkmlnooohsrasvplpphhhhbg_122201012001122 821.741806163954 35
31922 pLLPzvMMQLQcdcfgikjjmlmnooohsrasajjfafaqsvs_122201011221000 532.496115535481 79
31923 pLLPzvvPQQQcdcfglmjlonlnoonhsrasccfceeoeiah_122201011221100 236.436224112387 11
31934 pLLPzwvPPQQcdcfggmlnlmomlnohsrasvpeieidqhrj_122201012210220 962.366608421313 23
31945 pLLvAALALQQcdfhighljlnnmnoohsadxwnaowaxtfoj_122201112222010 1892.74384282323 37
31946 pLLvAALAMMQbeghfijhllmmnooohhxagbpnlonrtagb_011102202011120 1498.62372071629 41
31947 pLLvAALAMPQbeghfijhllnmnnoohhxagbpnloekttar_011102202011122 9084.33870182217 103
31948 pLLvAALAPMQbegfhglklkmmnooohhheojlemkwbsdud_120011221201222 826.249131170745 8
31949 pLLvAALAzQQbegfhglklnmmnooohhheojlembbvvlxx_120011221201221 909.529161254444 5
31950 pLLvAALLAQQbeghfijlklnmonnohhxagbplxowbekwj_011102202011112 14598.0988807346 33
31960 pLLvAALPAMQbeghfijklmlmnooohhxagbpqlqobtqgb_011102202011120 2238.84528707775 10
31964 pLLvAALPMMQbeghfilkjmnlmooohhaagbhqhqhgwqbg_011102202011120 1580.09103022472 9
31966 pLLvAALPPPQbeghfilmjknlnmoohhxagbqxhrrwrnak_011102202011110 2112.38227827713 10
31970 pLLvAALQLAQbegfhglklknkmonohhheojlemmhnfhww_120011221201211 1595.54284722098 13
31971 pLLvAALQLQPbeghfilhjknmnmoohhxagbqnhhxxaaaj_011102202011220 1021.22079412866 49
31973 pLLvAALQwPQbeghfijhlklmonoohhxagbpnlhotfjsr_011102202011222 1725.30626470672 9
31976 pLLvAALzAQQbeghfilmklnknmoohhxagbqxhofwjnxn_011102202011101 7131.78834220635 49
31977 pLLvAALzQMQbeghfilmklnnonmohhxagbqxhokfhjnr_011102202011102 7947.62151397870 253
31980 pLLvAAMLwQQbeehgfikjmlnmoooxxxavkcqackqcaof_211120022111122 7.19973444881726e6 139
31984 pLLvAAPwPPQbeghfighjnlomonohhaagbrnherhpgsb_011102202011220 1229.23786849953 233
31991 pLLvAAvPQAQbeghfinkjlmmlooohhhhnkhhhnnnnaah_120011221220012 789.958531075233 3
31992 pLLvAAvPQAQbeghifnkjmllmooohhhhcvhhhkkkkaah_120011221220012 789.958531075233 3
31994 pLLvAAvPQPQbeghfinkjlmonoonhhhhnkhhhnnqguug_120011221220010 1069.58626728768 3
31995 pLLvAAvPQPQbeghifnkjmlonoonhhhhcvhhhkkqgmmg_120011221220010 1069.58626728768 3
31997 pLLvAAwLMQQbeehgfijnklomonoxxxavkcackcqcqca_211120022111112 1082.16421173527 23
31998 pLLvAAwPPPQbeehgfimjklnonooxxxavkcaawwldmun_211120022111100 1247.48826060942 30
32002 pLLvAAzQLMQbeehggikjlmnooonhhqakkcmmhaaxvck_120011111002211 45075.5614124990 81
32003 pLLvAAzQzPQbeghfigkjlmnooonhhaagbrqhqhqqbgr_011102202011220 1580.09103022472 9
32005 pLLvAAzzMQQbeghfigjjlnmoonohhaagbrhsbwkaxgx_011102202011112 1828.27459778160 113
32007 pLLvALAAwQQbefhjkkiljonmnoohhxaaxxwqxarwgah_120011111002221 845.704401226483 60
32010 pLLvALALPQQbeghjkinomlmononhhhhaxvhhkckggwg_120011221000012 2015.49002442430 113
32011 pLLvALALQAQbeghjkinlkmlmooohhhhaxvhxakckaah_120011221000012 2643.84394491253 14
32015 pLLvALAPMMQbeghkiikjjnnooonxxaaxofhhxahqaqh_211120020111100 20161.3252667650 7
32016 pLLvALAPMPQbefhjkklmjloonnohhxaaxxqqxxaqsjh_120011111002221 911.527748312267 11
32017 pLLvALAPMPQbefhkjklmjloomnoxxhaqxqxxqhaannh_102211111220001 819.754869243246 25
32018 pLLvALAPMPQbefhkjklmjloonnoxxhaqxqxxqhaankh_102211111220001 819.754869243246 25
32019 pLLvALAPPAQbeghjkilmnmlmooohhhhaxvaahkckxah_120011221000021 1148.61634926169 25
32020 pLLvALAPwQQbeghjiilmknoonnohhhhacvaaahhxxxx_120011221000022 723.998618781895 5
32023 pLLvALAQMzQbefhjkklkjjmnooohhxaaxxhaaxhhhrw_120011111002211 514.929553029576 48
32025 pLLvALAvQQQbefhkjkjmnooomnnxxhaqxqqhqvvvvcc_102211111220000 867.546870665161 56
32027 pLLvALAzMQQbefhjiilklmlonoohhxaaccqavkklrtp_120011111002222 7200.87696754053 95
32028 pLLvALAzQAQbefhjiilknlmlonohhxaaccqakvkkhrw_120011111002221 1577.95453130854 101
32029 pLLvALAzQAQbefhjiilknlmlooohhxaaccqakvkkhxq_120011111002221 3430.77026762347 23
32030 pLLvALAzQPQbefhjiilknllnooohhxaaccqakvkwptl_120011111002222 1562.48370900417 87
32031 pLLvALAzQQPbefhjiilknlmlmoohhxaaccqakvkkrhw_120011111002221 4300.82710603747 39
32032 pLLvALLAMQQbeghkjklmjnnmooohhhaqxqlhqbbfjjc_211120020112212 727.117945541687 17
32035 pLLvALLAQPQbefhkjlllnmnmoooxxhaqxhahaaooxhq_102211111222220 2811.04523061603 19
32036 pLLvALLAQPQbeghijklkmmnmooohhhakxqlxujbftep_211120020112212 1662.89743600297 87
32038 pLLvALLLQQQbefhjiojknnmmmoohhxaavhxaccvofwg_120011111000002 579.844714150580 109
32039 pLLvALLLQQQbefhjjmjnonolmonhhxaaxdxmhjvcokc_120011111000002 1357.25029628756 85
32040 pLLvALLLQQQbeghjmomllononlnhhhhaihamdwrrwcs_120011221000011 2220.45723300185 99
32043 pLLvALLMQMQbeghijkmkllnmooohhhakxqlxlsgotit_211120020112212 2144.54390882069 75
32045 pLLvALLMQPQbeghjjknlmkommoohhhhaxqhxxahjsxq_120011221000012 3240.40087628839 3
32046 pLLvALLMQPQbeghjkjnlmkommoohhhhahahxxahfoah_120011221000012 3240.40087628839 3
32047 pLLvALLPMQQbeghjmjkmonnloonhhhhaixqahrwccks_120011221000012 4356.22821417991 13
32049 pLLvALLPPQQbeghjmjklknnmooohhhhaixqaarwcccj_120011221000010 1844.69236257113 11
32050 pLLvALLPQAQbefhjilnjknnmooohhxaavxaxaccvqaq_120011111000002 366.374448062329 21
32051 pLLvALLPQMQbefhkjljnjmmonooxxhaqxaqaqaoasqh_102211111222220 2701.99962990372 6
32053 pLLvALLPQPQbeghklkjnljoononhhhaqaaahqqharxw_211120020111110 721.384991206426 19
32054 pLLvALLQAPQbeehkjlimjlmonooxxxatxdwhxmkllbn_211120022112102 2207.50304545218 26
32055 pLLvALLQAPQbeghijkkjlmnoonohhhakxqaaxxxaaxn_211120020112200 1153.99913344822 4
32056 pLLvALLQAPQbeghijkkjlmononoxxaakxxhhaahhhhk_211120020112200 1153.99913344822 4
32058 pLLvALLQLQQbeghjjkimlnoononhhhhappvqvcbbcnc_120011221000002 1618.05564531363 79
32060 pLLvALLQPPQbeghklmkjnjoononhhhaqaxaaqqhafxf_211120020111120 561.012502858405 5
32062 pLLvALLQQzQbefhjjklkjmknooohhxaaxxxxxaaqqfo_120011111000022 364.975460429750 5
32063 pLLvALLQQzQbeghjjkjklmknooohhhhaxqxqxxaqqjs_120011221000022 837.236208505466 3
32064 pLLvALLQQzQbeghjkjkjlmknooohhhhahahaxxaqqof_120011221000022 837.236208505466 3
32066 pLLvALLwQQQbefhjjkjmkomnonohhxaaxxxaarokrkb_120011111000022 996.801420369954 87
32067 pLLvALLwQQQbefhkjlljmomnonoxxhaqxhhqakogcrc_102211111222200 2327.44440623950 27
32070 pLLvALLwQQQbeghjkjlmkonnonohhhhaeexxancffvn_120011221000000 1257.71125999883 4
32076 pLLvALMLAQQbeghjilnlkmommoohhhhacihaarhwsxq_120011221000112 1647.03609886837 29
32081 pLLvALMMQzQbeghkijklljmnooohhhaqsxqlhqgtxrg_211120020112120 4239.42798247348 39
32082 pLLvALMMzQQbeghkijkljomnonohhhaqsxqlqavjane_211120020112122 661.919110044237 15
32088 pLLvALMQPzQbeghijjkkjmlnooohhhakxxqaaqnhqcn_211120020111220 1858.33101570245 9
32091 pLLvALMvQQQbeghkijojnnmnomohhhaqsxeqggnvffv_211120020112111 1776.39939675096 79
32092 pLLvALMwAQQbeghijjkklonmonoxxxarqqhqxawbawa_011102202111110 2708.89420659068 28
32096 pLLvALPAQzQbefhkkjillmlnoooxxhaqqxgaharaqrb_102211111222210 405.931989767464 48
32097 pLLvALPLAQQbefhjlinjkolnoonhhxaaavhxaavwieg_120011111000021 617.857969690394 15
32100 pLLvALPMAAQbeghjijkmllnlooohhhhavxqhmdhchrw_120011221000122 2835.90677905095 21
32101 pLLvALPMAAQbeghjljkmiknlooohhhhaxxqhkahkhrw_120011221000122 4829.91834536948 17
32102 pLLvALPMMPQbeghjljkmlnonnoohhhhaxxqhxhhggxq_120011221000122 169290.923367958 11
32103 pLLvALPMPAQbeghjijkmnmmlooohhhhavxqhhwrcqmd_120011221000122 24319.6915968011 23
32104 pLLvALPMPAQbeghjljkmnkmmooohhhhaxxqhxawrxxa_120011221000101 15747.7558382271 4
32106 pLLvALPMPPQbeghjljkmnkoloonhhhhaxxqhxahkxqk_120011221000102 11013.8498834600 7
32107 pLLvALPMPPQbeghjljkmnkonnoohhhhaxxqhxahvcxq_120011221000102 11013.8498834600 7
32109 pLLvALPMQzQbefhjljkmjlknooohhxaaaxxhxaaahrw_120011111000211 1821.67960743632 49
32110 pLLvALPMQzQbeghjljkmllknooohhhhaxxqhxaahhrw_120011221000122 5370.47667158491 3
32111 pLLvALPMQzQbeghjlkjmllknooohhhhaqhahxhahhgb_120011221000122 5370.47667158491 3
32113 pLLvALPPAMQbeghjklhmjknmooohhxaaqanxqaakqnc_011102202111100 4082.35560635953 10
32114 pLLvALPPAQPbeghiklhmjlmnmooxxxarhanxhrbabxn_011102202111101 23759.0698438439 35
32115 pLLvALPPwQQbefhjljlmjmonnoohhxaaaxxaxjnggkg_120011111000022 540.640381636140 73
32116 pLLvALPQMzQbefhjljklkjmnooohhxaaaxxxxxhahgb_120011111000211 270.940081683500 31
32118 pLLvALPQPzQbeghjljkjkmknooohhhhaxxqxqxaxxvc_120011221000011 12480.1778767764 9
32119 pLLvALPQPzQbeghkljkkjmjnooohhhaqqxqaaqqqqjs_211120020112200 1078.41526860653 3
32120 pLLvALPQPzQbeghkljkkjmjnoooxxaaxqxxhhqxqqfo_211120020112200 1078.41526860653 3
32123 pLLvALPwMQQbefhjljkjmnoonnohhxaaaxxxhrggrbb_120011111000222 942.222143691295 39
32124 pLLvALPwMQQbefhkkjllmnoononxxhaqqxhhqkkkckc_102211111222000 3841.99973971888 4
32126 pLLvALPwQAQbeehkijlknlkmoooxxxatwxduaorvqqa_211120022112112 50587.0980342398 31
32127 pLLvALPzAQQbefhkkjllnnoomonxxhaqqxahawwwgbg_102211111222222 68.4683928119266 13
32129 pLLvALQLMAQbeehjkjgjmlnnoooxxxaqhqkxavvcaqq_211120022111112 1135.40892661998 7
32130 pLLvALQLMPQbeghfjjkkinononohhhakxxqxkaqqqqa_211120020111122 3631.49369389405 8
32132 pLLvALQMMzQbeghijijklkmnooohhhakxnxqhxahhah_211120020111221 3631.49369389405 8
32133 pLLvALQMMzQbeghijijklkmnoooxxxarqwqhxqaxxxa_011102202111001 1702.59774274956 16
32134 pLLvALQMMzQbeghjiijklkmnooohhhhacvxqhahhhqx_120011221001221 2145.98658812175 5
32137 pLLvALQPMzQbeghjfjklikmnooohhhhanxqhkahhhqx_120011221001221 2145.98658812175 5
32139 pLLvALQwQzQbeghijijkklmnooohhhakxnxqxgbxxnk_211120020111100 2272.66021956309 38
32141 pLLvALvPQQQbefhkljljmnmonooxxhaqaqhqavognrc_102211111222200 1952.40359233356 61
32142 pLLvALvPQQQbeghjnolmknlnomohhhhaaaxxavvvnvk_120011221000000 5745.38841854327 41
32144 pLLvALvQAQQbefhkilmjnlmonooxxhaqnahqhsoxrhp_102211111222200 1297.24229319048 121
32146 pLLvALwLQQQbeghjikmkonnomnohhhhacqmajrworsg_120011221000110 1834.52018820714 97
32147 pLLvALwLQQQbeghjilmkomolnnohhhhacqmavovcwbb_120011221000110 1956.48611071167 16
32152 pLLvALwMQPQbeghjklnjmkononohhhhaxqhxxaarxga_120011221000011 863.664995199328 4
32153 pLLvALwPAQQbeghjijkmkomnonohhhhacxqmahsslbx_120011221000112 1191.72263475074 12
32156 pLLvALwQQzQbeghjklmljmknooohhhhaxqaqxxaaxrw_120011221000011 895.596636229108 4
32157 pLLvALwQwQQbeghjflmiknoonnohhhhanaakahhxxxx_120011221000022 723.998618781895 5
32160 pLLvALzAAQQbefhkkmllnlonnooxxhaqqxaharwrrgw_102211111222022 287.501756229211 17
32162 pLLvALzAMQQbefhjkimjnloononhhxaaxwqxbjnkrrw_120011111000222 1331.73975691026 131
32163 pLLvALzAMQQbefhjlmljonnloonhhxaaahxxhccvgfg_120011111000202 473.519335278046 46
32167 pLLvALzPAQQbefhjkljjnlomnoohhxaaxxaxxjnnbww_120011111000222 946.374767986497 50
32168 pLLvALzPMQQbefhjilkmomnomnohhxaacxxqkvrbnno_120011111000222 3189.99705925899 79
32169 pLLvALzPMQQbefhjkljjmnmmooohhxaaxxaxxkknkrw_120011111000222 21122.3270957431 81
32170 pLLvALzPPQQbeghklkjojmnmonohhhaqqaaqqcnowcj_211120020112112 5334.54944521730 13
32171 pLLvALzQMAQbefhjlmlkjnmmooohhxaaahxxxhwwaah_120011111000221 533.890893482555 39
32172 pLLvALzQMMQbefhkkmljlnmomooxxhaqqxaqhxvanqh_102211111222001 1019.38022458924 9
32173 pLLvALzQMPQbefhkkilkjmnonooxxhaqqnaxqbwxket_102211111222000 894.111825291507 51
32175 pLLvALzQPPQbeghklmkjnjonnoohhaaqqhaaqqaofah_211120020112120 10424.5612752196 5
32179 pLLvAMLLQAQbefhijijklnmnoooxxhabqrehfvrbaxt_102211111222201 288714.236841665 27
32195 pLLvAMzLQMQbeehgiijknnmomnoxxxavnchvnccxcck_211120022121110 11106.6687250770 87
32197 pLLvAMzMMPQbeehgiilmmnnonooxxxavncqabimthqd_211120022121120 48125.1291614290 17
32198 pLLvAMzMMQPbeehgiiljkmlmnooxxxavncqhvcnkaxn_211120022121101 9.87844893589496e8 29
32200 pLLvAMzMPPQbeehgiiljmmonmooxxxavncqhnchhknv_211120022121121 1.33481179648697e6 9
32208 pLLvAPAAMzQbefhjgiiiklmnooohhxahvccvahqhqkv_120011111201220 268.183534980232 7
32210 pLLvAPAMzQPbeehfiijklkmnnooxxxakbbxqaruunaj_211120022111002 138738.917304151 23
32220 pLLvAPLPAMQbeghjikmkllnmooohhhahkaqxeihvhrw_211120020111122 3127.58592209319 33
32222 pLLvAPLPMAQbeghjgimklnnnooohhhhhkvhxhhptqmd_120011221202110 575.293984977757 3
32223 pLLvAPLPMAQbeghjgimklnnnooohhhhhnchxhheiqul_120011221202110 575.293984977757 3
32224 pLLvAPLPMPQbeghjgimklnommoohhhhhkvhxhhqckkv_120011221202112 425.928676418262 3
32225 pLLvAPLPMPQbeghjgimklnommoohhhhhnchxhhqnvnc_120011221202112 425.928676418262 3
32227 pLLvAPLPPMQbeghjikmknkmmooohhhahkaqxqrwvhie_211120020111122 2235.58654012641 37
32228 pLLvAPLPQzQbeghjgimklkknooohhhhhkvhxhvkqhck_120011221202102 722.047129397045 3
32229 pLLvAPLPQzQbeghjgimklkknooohhhhhnchxhncqhvn_120011221202102 722.047129397045 3
32230 pLLvAPLQMzQbeghjgillklmnooohhhhhkvdmxhhqhpt_120011221202122 283.321221325466 3
32231 pLLvAPLQMzQbeghjgillklmnooohhhhhnculxhhqhie_120011221202122 283.321221325466 3
32232 pLLvAPLvQQQbeghjiklnkmomnoohhhahkaeerwrvgwb_211120020111111 1417.01264070331 67
32233 pLLvAPLvQQQbeghjikmlkmoonnoxxxaxraxxnknwbnw_011102202111111 7429.93446387399 32
32234 pLLvAPLvQQQbeghjikolkmnomnohhhahkaeirwwgvrg_211120020111111 1226.34940383558 77
32236 pLLvAPLzQMQcdfeijhkjnmlmooohsahxqnhfhrrfhwr_122201112202211 3872.03269442325 17
32242 pLLvAPMPMzQbeghjgjiljkmnooohhhhhktvhihqhqmd_120011221221022 856.831557268012 3
32243 pLLvAPMPMzQbeghjgjiljkmnooohhhhhnechphqhqlu_120011221221022 856.831557268012 3
32248 pLLvAPPAMzQbefhjgijkjlmnooohhxahvctxthqhqdm_120011111202210 346.752316301128 71
32249 pLLvAPPAMzQbefhjiikkklmnoooxxhaxbbitaaxqxlm_102211111022100 294.609068794736 63
32251 pLLvAPPAMzQbeghjghiiklmnooohhhhhkkvvxhqhqkv_120011221201220 157.227729392829 3
32252 pLLvAPPAMzQbeghjghiiklmnooohhhhhnnccxhqhqcn_120011221201220 157.227729392829 3
32254 pLLvAPPLLQQbefhjgijklomnnoohhxahvctmkibggte_120011111202220 1274.49995985257 29
32255 pLLvAPPLMMQbeghjiikmlnmmoooxxxaxrwaxxxknxnk_011102202111100 5416.80308158272 61
32256 pLLvAPPLMMQbeghjiikmlnmomoohhhahknahhhwhrrw_211120020111122 1420.25424485964 61
32257 pLLvAPPLMPQbeghjiikmlnnnomohhhahknahhhxqhwr_211120020111122 1983.23525547785 59
32259 pLLvAPPLQLQbeghjiikmlklnooohhhahknahhrwxxsj_211120020111122 6597.73089301909 65
32260 pLLvAPPLQPPbeghjiikmlklnmoohhhahknahhrwhwhw_211120020111121 2455.44079408201 65
32261 pLLvAPPLQzQbeghjiikmlklnooohhhahknahhrwhhrw_211120020111122 2455.44079408201 65
32262 pLLvAPPLwQQbefhjgijmllnnooohhxahvcthhkitdmb_120011111202202 1102.15129157223 29
32263 pLLvAPPPMzQbeghjiikkllmnoooxxxaxrwahqxxxxqh_011102202111001 8952.36730064821 14
32264 pLLvAPPPMzQbeghjiiklklmnooohhhahknaqxhhhhqx_211120020111221 3247.06995283006 7
32265 pLLvAPPPzPQbeghjiikhlmonoonhhhahknarhhhhrwr_211120020111222 1420.25424485964 61
32266 pLLvAPPvMQQbeghjiiklomoonnnhhhahknahhwxqwkn_211120020111112 1930.43619748043 7
32267 pLLvAPPvPQQbefhjgijmnlmonoohhxahvctjckrbbgg_120011111202222 789.237681575713 13
32269 pLLvAPPvQPQbeghjiiklklononohhhahknahrwhkqnq_211120020111112 1334.48223727915 28
32271 pLLvAPvAAQQbeghjgllnmooommnhhhhhnulxqheivnk_120011221202001 5728.96177747932 57
32275 pLLvAPvPMQQbeghjgnimooommnnhhhhhnhkqheivnnv_120011221202011 2691.67454335606 33
32277 pLLvAPvPPQQbeghjinmlmnmlooohhhahkqxxrwoowsj_211120020122112 1323.43523106139 31
32279 pLLvAPvPQAQbeghjgnimkkmmooohhhhhnhkqncvnqul_120011221202010 4221.15143238268 13
32280 pLLvAPvQMPQbeghjgllimnommoohhhhhnulkqhqvnnc_120011221202012 1616.71030452544 10
32283 pLLvAPvzQQQbeghjgnomkkmmnnohhhhhnhxqncvnnvk_120011221202010 10379.2931256299 23
32285 pLLvAPwAPMQbeghijfklmnnonoohhhhkanaavvcacie_120011221000222 14601.8620255974 81
32292 pLLvAPwPQzQbeghjgjmilllnooohhhhhnehkqwnqhvn_120011221220102 8407.46969337973 19
32294 pLLvAPwzQMQbeghjgjmnlllooonhhhhhnehxqwnqulk_120011221220100 22452.4279516977 35
32295 pLLvAPzAAPQcdfeijhlkjmonnoohsahxqwhhfhaagbr_122201112200111 13324.7083598820 49
32296 pLLvAPzALQQbefhjiiklomlmnooxxhaxbbtxxcgvclm_102211111020021 801.912833241850 83
32297 pLLvAPzAMAQbefhjgiklmnmmooohhxahvcxahhckqkv_120011111200212 324.666565909419 34
32300 pLLvAPzAQzQbefhjgiklmllnooohhxahvcxahvkqhkc_120011111200221 354.786137322566 18
32301 pLLvAPzLQAQbefhjginmllnmooohhxahvchhvkkkxxx_120011111200221 919.834018549206 44
32305 pLLvAPzMMPQbeghjghlmlnolmoohhhhhnnaxqhqvknc_120011221200012 2520.49163428499 17
32306 pLLvAPzPLQQbeghijklmnokonnohhhhkaxaavvkcccc_120011221000022 15792.3321001315 47
32307 pLLvAPzQMzQbeghjfklklimnooohhhahkaqxhkhhhqx_211120020111221 3247.06995283006 7
32308 pLLvAPzQzAQbeghjghlilmnlooohhhhhnnakqhqvhie_120011221200122 780.635818367204 47
32309 pLLvAPzQzMQbeghjfklklmnomoohhhahkaqxhxhhnrw_211120020111122 5447.10208547001 57
32327 pLLvAQzAMzQbeghifgikjlmnooohhhhcvkvhhqhqhck_120011221210221 969.998969071069 3
32338 pLLvAvAAMQQbegflhjmllonmonohhhepfqaxgknvbkw_120011221002002 1376.86855059606 106
32357 pLLvAvAzQQQbegflhmlolonmnonhhhepfaxmgfojjnf_120011221002000 898.485921595777 9
32358 pLLvAvLAQQQbeghjkmkllnoonnohhhaxqlxqhjbbjfn_211120020111221 2370.15661734084 41
32361 pLLvAvLMQQQbeghjknkllmoomnohhhaxqlxqhsggsov_211120020111221 344164.514250999 33
32362 pLLvAvLMQQQbeghjkolnmloomnnhhhhxqhthdgwrcgk_120011221002021 1243.70798266936 8
32363 pLLvAvLMQQQbeghjkomnllmmloohhhhpphxhhgvvgck_120011221002021 871.576629864867 3
32364 pLLvAvLMQQQbeghkjomnllmmloohhhheehxhhgnngnv_120011221002021 871.576629864867 3
32367 pLLvAvLPQQQbeghmkjolnnmolnohhhaaaahqqccnkcc_211120020111111 833.905743413367 14
32369 pLLvAvLQAQQbeghjkjkmnlonmoohhhhxqxqxhgbgrbg_120011221002022 5189.99672565572 4
32371 pLLvAvLQAQQbeghjkkjmnlonmoohhhaxqaaxxknkknn_211120020111221 1153.99913344822 4
32374 pLLvAvLQMQQbegfknilmonlmoonhhheplvpxbbkvbbo_120011221002012 9341.18117409835 89
32375 pLLvAvLQMQQcdfehnimlkonlnoohsahnaegoshbjbpt_122201112222021 4359.78207287949 43
32377 pLLvAvLQPQQbeghjkjknlmomonohhhhxqxqhhknkcnc_120011221002020 723.998618781895 5
32378 pLLvAvLQPQQbeghjkjknlomomnohhhhxqxqhhvcvnkv_120011221002020 723.998618781895 5
32379 pLLvAvLQPQQbeghjkkjnlmomonohhhaxqaaxhsssfos_211120020111222 6834.75437499462 7
32381 pLLvAvLQQAQbegfknmilklnmooohhheplestagbfqpp_120011221002011 1927.23863956452 57
32382 pLLvAvLQQMQbeghjknnmnlloloohhhhppdmxhhgagpt_120011221002021 1119.82354776365 3
32383 pLLvAvLQQMQbeghkjnnmnlloloohhhheeulxhhgagei_120011221002021 1119.82354776365 3
32389 pLLvAvMQAMQbeghjjkhkmlnooonxxxaqqhnqhhaqqan_011102202111102 12337.5422266698 19
32395 pLLvAvMQQzQbeghjjkkjklmnooohhhaxxqaaxqqhhwr_211120020111122 847.401102486575 5
32397 pLLvAvMwQQQbeghjjkklmnnmooohhhaxxqxqqggrwgg_211120020111111 1286.58323838192 31
32403 pLLvAvPAPQQbegfjklmnnlmonoohhhepppepigvcjgv_120011221002010 1037.30915146616 81
32404 pLLvAvPAQAQbegfhkjkmnmnnomohhhefxqxmmkfnhnw_120011221002001 28501.7226771003 34
32410 pLLvAvPPAQQbegfhkkjmknloonohhhefxxqhakrxqcp_120011221002001 3669.97633233955 94
32413 pLLvAvPPPQQbegfhkkjklnnooonhhhefxxqagkkrsjc_120011221002000 6889.39970649726 62
32417 pLLvAvPPQPQbegfjkilmlnonnoohhheppvpxhkakkpt_120011221002001 941.820453623463 58
32419 pLLvAvPQAAQbeghhjkimllnlooohhhhkppvxhgagqkv_120011221002012 1221.19120959182 3
32420 pLLvAvPQAAQbeghhkjimllnlooohhhhneecxhgagqnc_120011221002012 1221.19120959182 3
32425 pLLvAvPQPPQbegfjklmiklnnooohhhepppesagcgpta_120011221002001 1534.02781706802 89
32430 pLLvAvPwQQQbegfhkmlolonnomnhhhefxexmgfwrnwf_120011221002010 1686.67267008714 29
32436 pLLvAvQMAPQbeghjijkmklonnooxxxaqwqhxqxddaxo_011102202111100 3383.16031878706 6
32437 pLLvAvQMMAQbeghjljkmknmmooohhhaxxxqhxxggxhq_211120020111110 6920.72637868488 19
32438 pLLvAvQMMAQbeghjljkmknmmoooxxxaqhqhxqhcchxq_011102202111112 12337.5422266698 19
32440 pLLvAvQMMPQbeghjljkmknonnmohhhaxxxqhxxankwr_211120020111112 6967.74150350440 9
32441 pLLvAvQMMPQbeghjljkmknonnoohhhaxxxqhxxankah_211120020111112 9683.57160399819 10
32442 pLLvAvQMQLQbeehjljkmjmmonooxxxaxaxaxxxahhbg_211120022111122 302.533225192404 24
32443 pLLvAvQMQLQbeghjljkmkllnooohhhaxxxqhxqhahof_211120020111122 18899.3775697666 19
32444 pLLvAvQMQPPbeghjljkmkllnmoohhhaxxxqhxqhawhw_211120020111121 8088.34529062604 19
32445 pLLvAvQMQPPbeghjljkmkllnmoohhxaxxxaxxqhanxn_011102202111101 4695.08445686494 19
32446 pLLvAvQMQzQbeehjljkmjmmnoooxxxaxaxaxxxahhgb_211120022111122 263.256775966032 8
32447 pLLvAvQMQzQbeghjljkmkllnooohhhaxxxqhxqhahgb_211120020111122 8088.34529062604 19
32448 pLLvAvQMQzQbeghjljkmkllnoooxxxaqhqhxqqxaxvc_011102202111100 4695.08445686494 19
32451 pLLvAvQQMzQbeghjljkjkkmnoooxxxaqhqhxxqhhhrw_011102202111122 8616.29892557992 16
32452 pLLvAvQQMzQbeghjljkkjkmnooohhhaxxxqaaxxxxkn_211120020111100 17277.9480502498 8
32455 pLLvAvQQzMQbeghjljkhkmnooonhhhaxxxqrxxaxhqr_211120020111120 6920.72637868488 19
32458 pLLvAvQwMQQbeghjljkkomnoonnhhhaxxxqxxgbnkkn_211120020111111 4674.80919162907 42
32460 pLLvAvQwQPQbeghjljkkllononohhhaxxxqxqhakhnh_211120020111112 2606.64449782312 8
32463 pLLvAvQzQAQbeehkljmjnlkmoooxxxaxaxaxaavcqqa_211120022111112 793.267053246718 19
32464 pLLvAvvQQQQbeeholmomnlnkmonxxxahlmdmdsnrvco_211120022112211 2.08185257389935e7 31
32465 pLLvAvvQQQQbeghlnnmnolomlmohhhhmdmxhtgbfnss_120011221002021 1247.85623039623 7
32466 pLLvAvvQQQQcdfenoimlmkmnoonhsahahegovskbwrb_122201112222020 1395.07627583351 53
32470 pLLvAvwMQQQcdfejmijlkmnomoohsahtaefosbwwbnk_122201112222200 1258.43753555413 53
32471 pLLvAvwPQQQcdfejinjklonnmooqraqduaggwjoojnk_022210002222121 223342.830475164 47
32472 pLLvAvwPQQQcdfejnijlkonnmoohsahthefosbwrbof_122201112222202 1683.84011801024 49
32475 pLLvAvwQQMQcdfejminjklmomnoqraqdquaggwsajjs_022210002222120 2339.61548850386 89
32477 pLLvAvwQQPQcdfejmnijlknnomohsahtahefoswrarw_122201112222201 1258.67712213821 95
32478 pLLvAvwQQPQcdfejmnijlknnooohsahtahefoswraha_122201112222201 1270.43004953412 8
32480 pLLvAvwQQQPcdfejmnijlklnnoohsahtahefosrwrhw_122201112222201 6.76098306341838e6 71
32490 pLLvAvzPQQQcefhjnklmjomlnnoptduaeheehsffrrk_102212010201111 42595.2505043421 77
32492 pLLvAvzQAQQbegfhmjiklmnnooohhhefetkagjovdpe_120011221002001 4560.71029965296 155
32493 pLLvAvzQAQQbegfhmjjmnlnoomohhhefetxmlnoaant_120011221002001 3044.42792376272 41
32494 pLLvAvzQAQQbeghhlimnlmomnoohhhhkmvxtgfhssdp_120011221002012 1153.99913344822 4
32495 pLLvAvzQPQQbegfhinmlomlmonohhhefvaxgkfnsbwg_120011221002002 1060.22551009867 73
32496 pLLvAvzQPQQbegfhmjlklomnnoohhhefettagvjovos_120011221002000 3406.37473808860 91
32498 pLLvAvzQQPQbegfhinmllnnoloohhhefvaxhgkkagpt_120011221002001 1093.91840167800 121
32516 pLLvAwLPQPQbeehglkmmnnomnooxxxavhhilmkqowaq_211120022111210 5.23010418820244e9 107
32520 pLLvAwMPMQPbegfhkjklklmmnoohhheoptmmxjcsvhw_120011221021021 34123.2625457506 41
32534 pLLvAwvMQQQbeehgkmmlljonoonxxxavlilejnsscsk_211120022122211 3.04035295067055e7 56
32538 pLLvAwvQQPQbeghiknkmlnloonohhhhcpaphdvcqpwd_120011221020201 1104.06570194574 103
32543 pLLvAwwMQAQcefhgklkmllknoooqqaaoqqqaaffohah_122201111120001 561.012502858405 5
32546 pLLvAwwPAQQbegfhkklknmnmooohhheopmmxdjcbtta_120011221021101 1022.30224513669 45
32548 pLLvAwwPQPQbeghijmnlkmnoonohhhhcxaahhvkhhkx_120011221022001 903.485336594912 47
32552 pLLvAwzLQQQbeehgkkjkloonmnoxxxavhehivncckcc_211120022122111 5900.38593623943 115
32553 pLLvAwzMAQQbeehgijkjmnnooonhhaaccamhnrgeiqb_120011111202022 2838.30724702649 9
32554 pLLvAwzMAQQbeehgijkjmonnoonhhqakcxmhkmgsiqb_120011111202022 1101.07025711372 39
32561 pLLvAwzPPQQcefhghlmoknloonnqqaaonaujfwwwwjn_122201111122002 1145.58275806948 27
32567 pLLvAzAAAMQbeghjfkklmlnomoohhhhhnxxaxqhqkgb_120011221200011 2678.80515696056 137
32568 pLLvAzAAMMQbeghjiilkmnnoonohhaahofhqqhqqxaq_211120020111120 29147.7870461154 7
32569 pLLvAzAAMPQbefhjiiklmnlmooohhxahccuqphvwugb_120011111202211 4500.21021872855 23
32570 pLLvAzAAPPQbefhjiiklknomonohhxahccuqgglwmvh_120011111202202 3848.65234883324 47
32571 pLLvAzALAQQbeghjiknkmolnoonhhhhhchhtqhrgxqg_120011221220011 2793.30430579201 29
32572 pLLvAzALMQQbefhjgilmomonomnxxhaxgbtqxrqrxgk_102211111022001 2.48021657136157e6 25
32573 pLLvAzALMQQbefhjginmomonnomxxhaxgbqqxrqrgxg_102211111022001 1603.99684575070 25
32574 pLLvAzALQAQbeghjiknkmlmlooohhhhhchhtqrwraah_120011221220012 3245.27573856415 25
32575 pLLvAzALQMQbefhjginmlkmomooxxhaxgbqqvnrqgdu_102211111022000 2431.30532572530 113
32577 pLLvAzALQQPbefhjgilmlkmnmooxxhaxgbtqvnrrgxn_102211111022001 1.11888010710846e8 59
32579 pLLvAzAPAAQbeghjiklmkmnlooohhhhhchaatqhrhrw_120011221220011 1664.27437366618 33
32582 pLLvAzAPLQQbeghjiklmnonmnoohhhhhchaargrwcvk_120011221220000 1378.95893907194 17
32585 pLLvAzAPMMQbeghjfkmilnnnooohhhhhnxhkqhaqxxq_120011221200112 2524.99960396033 5
32586 pLLvAzAPMPQbeghjfkmilnmomoohhhhhnxhkqhwqggb_120011221200111 1960.50909078320 5
32588 pLLvAzAPPMQbeghjiklmmlmonoohhhhhchaaqrwhcpt_120011221220001 325621.907085640 25
32589 pLLvAzAPQzQbeghjfkmilklnooohhhhhnxhkqgwxhrw_120011221200122 2592.33434612510 5
32590 pLLvAzAPzQQbegfjjhljknmoonohhhehtfaihbfppvh_120011221220021 218.657690364643 55
32592 pLLvAzAQMzQbeghjfkklilmnooohhhhhnxxakqhqhah_120011221200112 1113.13733471826 5
32593 pLLvAzAQMzQbeghjiikkllmnooohhhahsjaqxhhhhxq_211120020111221 4547.47114394621 5
32595 pLLvAzAvQQQbefhjgimlkmnomnoxxhaxgbqvnrrwgkn_102211111022000 1513.11515834856 75
32596 pLLvAzAvQQQbefhjgimlkmnomooxxhaxgbqvnrrwgnk_102211111022000 2299.05550085369 25
32598 pLLvAzAvQQQbeghjiklononlmnohhhhhchmqrwrcbbb_120011221221100 2158.44491044630 29
32599 pLLvAzAzAQQbegfjkhlknomnonohhhehpfaxmhwkxoq_120011221220001 925.394621418090 14
32600 pLLvAzAzAQQbeghjfkmnloomomnhhhhhnxhxqhawqgk_120011221200101 4783.28350351330 57
32602 pLLvAzAzQMQbefhjiilnknmmooohhxahccqpgjvbuum_120011111202222 52759.5030002551 44
32603 pLLvAzAzQMQbeghjfkmnlklooonhhhhhnxhxqgwxxqk_120011221200102 5678.83822719565 91
32605 pLLvAzLAQAQbeghjlmkmlnnkooohhhahaxqqqqgwxax_211120020111110 368.065897449851 11
32606 pLLvAzLLQQQbeghjkolmnknommohhhhhxhxxqgwwjsg_120011221200001 3105.98326340625 3
32611 pLLvAzLPMQQbefhjilnkkonmmoohhxahvxaxggcofvc_120011111200000 290.369884179520 37
32613 pLLvAzLPMQQbefhjklnkoknmmoohhxahxxaxhgrofgw_120011111200002 416.739886087372 81
32616 pLLvAzLPQPQbefhjklnkmnoommohhxahxxaxaxhaofx_120011111200001 312.021339816477 5
32617 pLLvAzLPQPQbeghjkknlmnoommohhhhhxxaxxqhajsq_120011221200001 1925.32704691111 3
32618 pLLvAzLPQPQbeghjlnlnkmommoohhhahaqxhqqhrwxq_211120020111112 3547.95377412556 7
32626 pLLvAzLzQQQbeghjlkmmooknnonhhhahaqeiqgwvccv_211120020111111 3683.40779625059 19
32627 pLLvAzMLMQQbeghjilnlkonmmoohhhhhcihaggwrsrw_120011221200110 1789.00593377550 23
32628 pLLvAzMzAQQbeghjilklnoommnohhhhhcixaqharsbq_120011221200101 1516.74193764300 17
32630 pLLvAzPAMAQbegfjijklmmmnooohhhehsupedkkrqxh_120011221220102 1397.36027008153 29
32631 pLLvAzPLMQQbefhjlinkkomononhhxahavhxggcvwcg_120011111200020 320.761748495504 83
32633 pLLvAzPLMQQbeghjilnmoknmmoohhhahnahhwwrvcnw_211120020111111 2785.47599776046 49
32634 pLLvAzPLMQQbeghjklnmolmoonnhhhahxahhxrwnkwr_211120020111111 5307.86520334051 77
32635 pLLvAzPLMQQbeghjklnmolmoonnxxxaxhaxxhnkwrkn_011102202111111 16343.3191371449 77
32636 pLLvAzPLMQQbeghjlknlokmnoonhhhhhxxhxhgwwgrg_120011221200012 463191.410971517 13
32637 pLLvAzPLPQQbeghjlknomkmnlnohhhhhxxhxqgwwkgk_120011221200010 10780.6876318598 7
32638 pLLvAzPLPQQbeghjlknomkmnoonhhhhhxxhxqgwwvcg_120011221200010 10780.6876318598 7
32640 pLLvAzPLQAQbeghjklnmkklmonohhhahxahhqhrwhwr_211120020111112 4184.02798126008 69
32641 pLLvAzPLQAQbeghjlknllmkmooohhhhhxxhxaqgwxxq_120011221200012 6208.77963138438 3
32642 pLLvAzPLQPQbefhjlknklmoononhhxahaxhxaxhawxg_120011111200021 938.222141617166 41
32643 pLLvAzPLQPQbeghjklnmkkononoxxxaxhaxxqxxkqnh_011102202111110 12423.0393907222 18
32644 pLLvAzPLQPQbeghjklnmkkonoonhhhahxahhqhhwxqr_211120020111112 2963.71805343250 9
32645 pLLvAzPLQPQbeghjlknllmoononhhhhhxxhxaqhawqg_120011221200011 5167.00348435553 3
32648 pLLvAzPMwQQbegfjhkljmnmnooohhhehfpeipgokuue_120011221220120 818.340602513310 10
32649 pLLvAzPMzQQbegfjhkljknmoonohhhehfpeihbftuva_120011221220120 886.716947143007 123
32650 pLLvAzPPAMQbeghjklhmkknnnoohhhahxarhqhhxqhr_211120020111122 2963.71805343250 9
32653 pLLvAzPPMAQbeghjkllmmnlmoooxxxaxhahqxhnkhxq_011102202111112 16822.7725509863 17
32654 pLLvAzPPMAQbeghjklmlmnlmooohhhahxaqxhxrwxhq_211120020111110 21278.8642878337 17
32655 pLLvAzPPMPQbefhjlklmknoonnohhxahaxxaxhhagwx_120011111200021 246.121836693194 29
32656 pLLvAzPPMPQbeghjklmlmnokoonhhhahxaqxhxhnxqn_211120020111112 16822.7725509863 17
32657 pLLvAzPPMPQbeghjlkkmlnoononhhhhhxxxaxhhagqr_120011221200021 546603.304032423 15
32658 pLLvAzPPPAQbeghjlkkmnmkmooohhhhhxxxaxqgwxxa_120011221200001 10481.0764234474 4
32659 pLLvAzPPPPQbeghjklmlnkonoonhhhahxaqxqhhfxqj_211120020111122 35618.0921359899 17
32660 pLLvAzPPPPQbeghjlkkmnmoolonhhhhhxxxaxqhakqk_120011221200001 6214.90637912657 7
32661 pLLvAzPPPPQbeghjlkkmnmoonnohhhhhxxxaxqhavcq_120011221200001 6214.90637912657 7
32662 pLLvAzPPPQPbeghjklhmnlmnnoohhhahxarhxrwnkhr_211120020111112 5307.86520334051 77
32664 pLLvAzPPQzQbefhjlklmklmnooohhxahaxxaxaxhxgb_120011111200011 212.726417954568 5
32665 pLLvAzPPQzQbeghjlkkmllmnooohhhhhxxxaxaqhqgb_120011221200011 2869.18129965678 3
32666 pLLvAzPPwQQbefhjlilmkoomnnohhxahavxaxhacvca_120011111200001 120.169322799627 11
32667 pLLvAzPQMzQbefhjkiilklmnoooxxhaxaknahhxhxqh_102211111022110 314.558189932746 40
32668 pLLvAzPQMzQbegfjhkiklkmnooohhhehfpvpxhhqhpt_120011221220122 179.536392537898 59
32670 pLLvAzPvQQQbeghjilmklmnoonoxxxaxwaxxnkbwnnr_011102202111111 5634.51312159075 37
32671 pLLvAzPvQQQbeghjklmkklmnooohhhahxahqhrwwwkn_211120020111111 3235.54106919546 81
32672 pLLvAzPwAQQbegfjhklmkommnoohhhehfpephhofvie_120011221220101 554.901770594411 107
32674 pLLvAzPzAQQbefhjillkmomnmooxxhaxbiaeqxrbglm_102211111022021 35140.8979345025 17
32675 pLLvAzPzAQQbeghjilkmnoommnohhhahnaqhqhqvcca_211120020111112 2052.47160347896 13
32676 pLLvAzPzQPQbegfjijlnlnommnohhhehsuedhkhncfw_120011221220011 10765.4656354284 53
32677 pLLvAzQLMMQbeghjiikmlnnnooohhhhhcvxhqhaqxxq_120011221200112 2524.99960396033 5
32678 pLLvAzQLMPQbeghjiikmlnmomoohhhhhcvxhqhwqggb_120011221200111 1960.50909078320 5
32679 pLLvAzQLQzQbeghjiikmlklnooohhhhhcvxhqgwxhrw_120011221200122 2592.33434612510 5
32681 pLLvAzQPMzQbeghjiikkllmnooohhhhhcvxxaqhqhah_120011221200112 1113.13733471826 5
32682 pLLvAzQvAQQbeghjiginkmnomoohhhahkckggcvhnha_211120020111112 4220.13665749770 19
32689 pLLvAzvMQQQbeghjkolmnknommohhhhhahxxhgbgfog_120011221200001 3105.98326340625 3
32690 pLLvAzvPQQQbefhjlkkonkmnonohhxahxaxxxgrnnnn_120011111200022 1224.13078689062 95
32693 pLLvAzvPQQQbegfjiklkmnomnoohhhehvpxhkkkooff_120011221220110 710.065237388905 99
32695 pLLvAzvPQQQbeghjmmlmknononohhhhhdmxhhkkkkoo_120011221220211 969.998969071069 3
32697 pLLvAzvPQQQbeghjnokmlnonmmohhhhhaathdrwrgkn_120011221220200 854.006559963145 8
32698 pLLvAzvPQQQbeghjnolmkllnoonhhhhhaaxhhncnnnn_120011221220200 197.994949366117 3
32699 pLLvAzvPQQQbeghjnolmkllonnohhhhhaaxhhvkkkkk_120011221220200 197.994949366117 3
32700 pLLvAzvQAQQbefhjilkknoonmonhhxahwxaxxhanfxn_120011111200021 629.894449023095 105
32702 pLLvAzvQPQQbegfjklinmnmomoohhhehpesukkkgovj_120011221220110 1179.88981633356 81
32703 pLLvAzvQQAQbegfjmlnmlmnnolohhhehlexmmijohnw_120011221220111 3492.27541085762 53
32705 pLLvAzvQQAQbeghjmnmknlklooohhhhhqaqxxxgrxxa_120011221200001 594.342767985083 4
32708 pLLvAzvQQPQbeghjknklmnoommohhhhhaaaxxhhafoh_120011221200001 1925.32704691111 3
32714 pLLvAzwLQQQbeghjjojlkmnnmoohhhhhehphhnnnngg_120011221222001 453.861004562429 3
32715 pLLvAzwLQQQbeghjjojlknmmnoohhhhhthihhkkkkgg_120011221222001 453.861004562429 3
32716 pLLvAzwMAQQbeghjikllmoonnnohhhahsalhhhqrvwx_211120020112112 1439.65480775260 31
32717 pLLvAzwMQMQbeghjikllmmkonoohhhahsalhhrwiwti_211120020112112 3122.95419529789 12
32718 pLLvAzwPAQQbegfjkkjlkmmnnoohhhehpmmmxvbssvr_120011221221102 1045.92961619958 98
32719 pLLvAzwPMQQbeghjjmniomononmhhhhheaakgncncnn_120011221222000 1526.75039476817 71
32723 pLLvAzwQQzQbegfjklkmlklnooohhhehplmxmxihxoj_120011221221110 583.408482560073 5
32726 pLLvAzwzQQQbegfjkklknoomnnohhhehpmmxdojbssw_120011221221101 925.311066587474 51
32727 pLLvAzzAAQQbefhjkimlmoonnonxxhaxanxhhxqncxv_102211111022001 756.469631865818 31
32728 pLLvAzzAAQQbegfjiklnlonlonohhhehspedhhkwmru_120011221220111 4854.17508461749 29
32729 pLLvAzzAMQQbefhjkmllonkomnoxxhaxaxahxnncnkc_102211111022020 727.329034685825 41
32730 pLLvAzzAMQQbegfjiklnmmnooonhhhehspedjokrsjr_120011221220110 2042.22361460004 29
32731 pLLvAzzAQAQbeghjlmkllnnkooohhaahqhqaqqgwqxq_211120020112110 22583.4778166297 6
32732 pLLvAzzAQPQbefhjkmllnmknoooxxhaxaxahamnguxu_102211111022022 229.168993809469 31
32734 pLLvAzzMPQQbegfjhljklmononohhhehfeihrkbfvbs_120011221220012 835.172200896630 27
32736 pLLvAzzMQAQbeghjlknllmkmooohhhhhqahxhhgbaah_120011221200012 6208.77963138438 3
32738 pLLvAzzMQPQbegfjhlnlmnnmooohhhehfedmlvvvaum_120011221220010 4854.58743313941 11
32739 pLLvAzzMQPQbeghjlknllmoonnohhhhhqahxhhhaggh_120011221200011 5167.00348435553 3
32742 pLLvAzzPAQQbegfjhmlnkomnoonhhhehfaxlhhkkptf_120011221220001 210.488521216014 59
32743 pLLvAzzPMQQbefhjiljkknomnooxxhaxbalenrwgcnn_102211111022000 9786.11905817850 11
32745 pLLvAzzPMQQbeghjhilkomnmnoohhhhhkvxhhkkoopp_120011221220111 1019.64538151330 3
32746 pLLvAzzPMQQbeghjhilkonmmnoohhhhhncxhhnnooee_120011221220111 1019.64538151330 3
32747 pLLvAzzPPQQbegfjhmjklmoonnohhhehfaihrkbwcfw_120011221220002 776.978848965827 113
32749 pLLvAzzPQAQbefhjkmnlnmlkoooxxhaxaxxhhhvnhqq_102211111022001 764.866503646903 29
32750 pLLvAzzPQAQbeghjhilkmnmnooohhhhhkvxhkkkkqaa_120011221220112 1170.35835824411 3
32751 pLLvAzzPQAQbeghjhilknmnmooohhhhhncxhnnnnqaa_120011221220112 1170.35835824411 3
32752 pLLvAzzPQMQbefhjiljmnknnoooxxhaxbalqqnrgqit_102211111022000 2701.99962990372 6
32754 pLLvAzzQMAQbefhjkmlklnlkoooxxhaxaxahhxvnxhq_102211111022001 659.210468660393 52
32755 pLLvAzzQPAQbeghjlkkmnmmkooohhhahqaqxqhrwqxh_211120020112120 2017.25108576807 7
32756 pLLvAzzQPPQbeghjlkkmnmoonnohhhahqaqxqhhqjsx_211120020112122 3354.26221114657 4
32758 pLLvAzzQQzQbeghjlkkmllmnooohhhahqaqxxhhhhwr_211120020112122 4544.47964413317 9
32759 pLLvAzzQQzQbeghjlkmkllmnooohhhhhqaaaxhhhhgb_120011221200011 2869.18129965678 3
32760 pLLvAzzQwQQbegfjhimlknononohhhehfvaxhaattpp_120011221220000 1145.05638528242 57
32761 pLLvAzzQwQQbeghjhkilmnoononhhhhhkmvxtaedldh_120011221220100 1085.72051331695 7
32762 pLLvAzzzQQQbefhjilmnoonomnmxxhaxbaqqwgrbrgg_102211111022002 5706.60686454984 36
32764 pLLvAzzzQQQbegfjhmlmomonlnohhhehfahxwrwkwcc_120011221220000 304235.393618511 31
32765 pLLvAzzzQQQbegfjilolmmknnoohhhehsedhjorncrf_120011221220101 2304.44124538814 43
32767 pLLvLAAAQLQbegjfiikjlkmnooohhucvwkpfuinqqsj_120011221121122 1096.53168092292 7
32770 pLLvLAALPQQccfifkjklomnmnoolnnjwdnaimqvwwgg_120011122102001 85229.8825371779 23
32771 pLLvLAALQAQbegjfiiklmnmnooohhucvwkpuhakkhlu_120011221121002 9916.78536354071 61
32778 pLLvLAAPQzQccfifkjmkjlknooolnnjwdnhajihqhck_120011122102102 841.343636250979 11
32779 pLLvLAAQPzQbegjfiikjlkmnooohhucvwkpfxigxqrb_120011221121002 8600.62353197065 6
32781 pLLvLAAwPQQbegjfiillonomnnohhucvwkdmakkkbff_120011221121000 2874.13367671567 45
32784 pLLvLALAPQQbefhhijmnonmomonhharwkkaaannnnnn_120011112222000 1608.75293535651 25
32785 pLLvLALAPQQbefhhikmnomonmnohharwkxaaqancncc_120011112222000 14066.8098370426 21
32786 pLLvLALAPQQbefjhjmionmmnoonxxxffjqsqhofosjo_102210101011222 2085.68912957351 5
32790 pLLvLALAQAQbefhfmmllnlkmoooxxxsoxixhxqqihum_102210101012002 969.998969071069 3
32793 pLLvLALLQQQbefhjhmnjomnomnoxxxoosaashoojssj_102210101011222 2085.68912957351 5
32805 pLLvLALMMQQbefhfjlnklnnommoxxxsoglpiqhnfrnn_102210101012020 866.347155666003 18
32807 pLLvLALMPQQbeffjmkllolnmmooxxxjsxhxhxqasfoj_102210101012010 969.998969071069 3
32809 pLLvLALMPQQbefigjlkmnkomonoxxxwrgaqxxxbwbrw_102210101022020 237.313303242964 13
32819 pLLvLALMQPQccfjhlinjlkommoolnckchchvxxqvrmd_120011122120210 1868.82091666909 37
32826 pLLvLALPPQQbegjjkljonlomonnxxxcvaafpxdojcsf_102210101121122 495019.906071367 9
32830 pLLvLALQAPQbeefjlljmkjnoonohhagwqmfqxfcixnq_011102200010120 2579.23091385479 49
32831 pLLvLALQAPQbeffjmkilljonoonxxxjsxhoxhohsldj_102210101012022 2165.44349595516 219
32832 pLLvLALQAQPbeffjmkilljmmnooxxxjsxhoxhosfsqs_102210101012020 7715.02657514996 29
32843 pLLvLALQQzQbeffjmkilljlnoooxxxjsxhoxhoqhxfs_102210101012021 969.998969071069 3
32844 pLLvLALQQzQbefgikkjjlmlnoooxxavcaqfoaxqaxvc_211120020211220 1061.15663901771 7
32863 pLLvLAMAAQPacihjjkljkmmmnoojkhllamhmbuadaqj_200212110110220 1331.93966268978 177
32864 pLLvLAMAMPQbchjiilikmnooomntsjjjfafaxqqqakj_201022211211002 49174.5869244849 353
32865 pLLvLAMAPPQacihjjkljmlnonoojkhllamhmusadbbb_200212110110222 277133.859380202 55
32870 pLLvLAMLQPQbdfhgkljjnmomnoodwgggxxsraqxvvaa_210102112200002 1390.21564727116 16
32878 pLLvLAMwAQQbeefjhkjjmnnmooohhagwcxffiwrrhtp_011102200011112 23410.0797327176 44
32883 pLLvLAPAAQPccihjiilkkmmmnoolnccwncphqanwrhw_120011111102021 720.644122795276 43
32884 pLLvLAPALQQbegiflkijknomonoxxmwgapkflrwnkkr_102211111022002 10839.2239614725 25
32885 pLLvLAPAMMQbdfhgijijmnmomoohrgrrknknaqcqcjs_120001221100022 23949.3260083726 15
32891 pLLvLAPAQzQbefhjlhikjkmnoooxxxooisbestohqcn_102210101011220 3066.45750229296 6
32893 pLLvLAPLAQQbefhjkjimlonnonoxxxcvakkxxvkvkkk_011102202011122 1556.54636714534 13
32898 pLLvLAPPPAQbefigklmjklknoooxxxwreexjphxbxdu_102210101022100 1280.65491274840 19
32901 pLLvLAPPzQQbefhfhjmklmnmonoxxxsooopihnfjonk_102210101012201 1576.73032756873 30
32902 pLLvLAPQMzQbdfhgijijlkmnooohrgrrknknaxqqqxh_120001221100220 1966.14650717661 13
32908 pLLvLAPwAQQccihjiilknmmnonolnccwncpqasjwrcr_120011111102002 1452.01981034469 25
32911 pLLvLAPwPQQbefigkllknkmnoooxxxwreeaphxhfncb_102210101022220 663.957906468941 61
32917 pLLvLAQAMzQbdfhgkijijlmnooohrgrrxknknaxxxxa_120001221100110 2816.55719687629 51
32925 pLLvLAQwPMQbdfhgkgjilnmoonodwgggxkffawwqqva_210102112201112 1251.83177169941 145
32927 pLLvLAQzPQPbdfhgkjilnmnnloohrgggqkkqaakcjhw_120001221100201 9584.52078201621 178
32928 pLLvLAvAQQQbefhjknlmnonmomoxxxoodpmhxhpocok_102210101011202 1434.39025755643 4
32938 pLLvLAvQMQQbehijimjlkmonnoohhqjokhfhtboofos_120011112220201 1806.32251039540 31
32941 pLLvLAvQQAQbdfhgnmjjmnllooodwgggaasraqcvaxx_210102112200002 1417.27994334990 11
32943 pLLvLAvQQPQbehijinjmlmolnnohhqjokmftpihnobw_120011112220201 2737.71811246387 201
32944 pLLvLAwAAQQacihjjlmknmnmnoojkhllahhbucacdaj_200212110110222 2148.43766949722 169
32947 pLLvLAwAPQQbefgikjmlnoklonoxxavcxruxamnjnbg_211120020212101 10416.0316040223 53
32949 pLLvLAwAPQQcdggikmlkmlnooonhsgbfxamaxlqrbsr_100012112100021 2473.97283113064 19
32950 pLLvLAwAQPQacihjjlmknlnonoojkhllahhbusaadmd_200212110110222 233293.192291506 89
32951 pLLvLAwLQQQccfifkklmkonnonolnnjwdatihuuffkk_120011122100200 788.021021297729 11
32952 pLLvLAwMMQQbeefjhjkjmonmoonhhagwcfxfccvvnnk_011102200011112 6269.77464637087 275
32957 pLLvLAwMQQPbehijkijlklmmnoohhqjopkftuivbnhw_120011112222021 15175.0268562894 249
32972 pLLvLAwQMPQbeefjhjlkjmmonoohhagwcfqxfcvhnmd_011102200011122 2136.70350403525 23
32981 pLLvLAzAAQQbegjfikjlmloomnohhucvkpfxubnnwwf_120011221122110 1001.63428572901 175
32982 pLLvLAzAAQQbegjfikjlmloonnohhucvkpfxubnnrwf_120011221122110 942.928605237778 81
32984 pLLvLAzAQAQbefhjkkmllmnmoooxxxooedpmexhpqmd_102210101011022 1289.29531699446 7
32985 pLLvLAzAQAQbefhjlkmlkmnmoooxxxooidpmixhpqmd_102210101011022 1289.29531699446 7
32990 pLLvLAzAQPQbegjfimllnkonoonhhucvkdpxqikwkjb_120011221122100 1.29825939517666e6 87
32992 pLLvLAzLQQQbegjfilnomonomnmhhucvktdamakkjvj_120011221122100 5827.79904128675 93
32994 pLLvLAzMPQQbehijkijklnmmooohhqjohkfuxfonfcb_120011112220020 2286.12442597545 47
32997 pLLvLAzMQMQbefhjlimkmmnlonoxxhgbanlhxuhrhsr_211120020211102 6841.95647310070 243
32999 pLLvLAzPMQQbegjfilklmomonnohhucvkppxmaokvro_120011221122100 1.05568769913383e6 85
33001 pLLvLAzPQAQccfifjnkjmkllooolnnjwnhajihnrqmd_120011122102210 5270.73761147296 71
33002 pLLvLAzPQMQbefgikmjmlnmlonoxxhvcpuohehuvhwr_211120020211112 2017.25108576807 7
33008 pLLvLAzQPPQbegjfikjimlononohhucvkpffmbawmfx_120011221122121 1758.94387410277 49
33010 pLLvLAzQwQQbegjfikjmlloonnohhucvkpfxxbnnbrc_120011221122100 4076.20677321125 46
33020 pLLvLLAAPQQbdfjijkiklomnnooxnnrwbawumbfnrrf_102220101101022 1407.87582364703 33
33026 pLLvLLAAPQQbeflkkillomknnoohhhqxxnaxiuaarrf_211120020211100 3391.86200222291 19
33029 pLLvLLALQQQbefklhnkomkmomnohhaaafaxahxhafof_120011221100000 17399.9507630959 41
33040 pLLvLLALQQQbefkliojmlnkmonoxxxqhgxjdxmhvkco_102210101022001 6022.71024614021 81
33041 pLLvLLALQQQbefkliomnlokmnonxxxqhgxuuxihmckv_102210101022001 1431.04102968229 93
33042 pLLvLLALQQQbefklkolmlnkoonnxxxqhqqxqqqxaqnk_011102202011112 5086.60713650808 5
33043 pLLvLLALQQQcchhlimkjmnonmoolnknanpdrtlncrgv_120011111102202 2191.34130036583 225
33044 pLLvLLALQQQcchhlinolklokmnolnovaveppaxxkrnk_120011122102202 901.488540410598 15
33047 pLLvLLAMAQQccijlijkknonlmoolnckannmhhxnrrvv_120011111102220 937.172099804012 9
33049 pLLvLLAMMQQbefklkmnlloknnmoxxxqhqhqxqhxaqww_011102202011121 22583.4778166297 6
33050 pLLvLLAMMQQbefklkmnlloknnooxxxqhqhqxqhxaqwr_011102202011121 22583.4778166297 6
33051 pLLvLLAMMQQbefklkmnlomknnooxxxqhqhqxqxxaqoo_011102202011120 44984.6018135965 6
33053 pLLvLLAMPQQbeeijimjoklnnomohhavkvhfhqgccwwn_011102200011121 1.89997786166666e6 41
33058 pLLvLLAMPQQbefkljljnjmmnooohhaaafxfefhjkrbb_120011112200022 16001.6739445814 47
33061 pLLvLLAMQAQbefklkmnlmlmkoooxxxqhqhqxqqxxqfo_011102202011122 10424.5612752196 5
33063 pLLvLLAMQMQbefklkmnlilkomooxxxqhqhqxrqxqwfo_011102202011122 6759.13755243752 9
33064 pLLvLLAMQPQbefkliinlmkommoohhaaaofqqhqqggfo_011102202011122 10953.0102688224 89
33066 pLLvLLAMQQPbefklimjkkmnlmoohhaaaoiftqhuusqj_120011221100002 6106.97478295855 31
33068 pLLvLLAPAQQbefklijjlnkmoonohhaaaoofqaqgbnww_011102202011101 1906.83764382658 13
33070 pLLvLLAPMQQbefkljmjnjmmonoohhaaafafafhjojjf_120011112200000 3473.87542691070 15
33071 pLLvLLAPPQQbehkfkmjjloonmnohhlanxafvxajnknf_120011221100000 16884.4714143804 24
33073 pLLvLLAPQMQbefklikjjmmnnooohhaaaomfvthpfhqx_120011112200002 3519.77241688287 41
33074 pLLvLLAPQPQbdfjijilmklnonooxnnrwbwiuumvtvaa_102220101101001 1223.90419764102 33
33076 pLLvLLAPQPQbeflkkljmnloknoohhhqxxafuhxmavnn_211120020211111 4243.06041657001 18
33078 pLLvLLAQMAQbefklkmjjllnkoooxxxqhqhofxqhxhxq_011102202011112 29147.7870461154 7
33085 pLLvLLAQzQQbdhljkijlmnnnmoodwbmrpsodtunfrsj_210102222222010 1732.52715391844 15
33089 pLLvLLAzQQQbdfjijilklmonnooxnnrwbweumvbfcrr_102220101101002 2408.56673688054 35
33092 pLLvLLAzQQQcdjglhmlonoknlmoqcwcacaxxxxarrjn_011122002211211 2279.80334276453 25
33099 pLLvLLLAQQQcdhijihomnlmnonohswvrgnialcjrfrf_122201111011202 1531.53180215018 51
33102 pLLvLLLMQQQbdfiiknioonomlmndwgjslxghimrrjrr_210102222222010 81916.7958642980 87
33110 pLLvLLLPQQQbciinolononmkllmtsccaqhadaqatkss_201022211200010 3604.17160927687 21
33113 pLLvLLLPQQQbdjjmkomkonllnmodwbblmalmpexdrwv_210102222211100 7051.49834581770 51
33118 pLLvLLLPQQQcdjikholkoknnomnhssvenapphalnrrn_122201111022202 991576.781372534 33
33121 pLLvLLLQAQQacjhlmkhlkomnnoojklqqmqwccennnix_200212110122102 275757.969873315 13
33123 pLLvLLLQAQQbdhjmijklnknlmoodwbbhsgllelbjwoj_210102222222100 1309.98297025623 369
33125 pLLvLLLQAQQcdgkhhjmnkknmooohsgikwghhihffcjj_100012112120110 934.917451135542 49
33126 pLLvLLLQMQQbcijnilkkjkmonootsooafqlqftscjvc_201022211201012 1501.88207999313 185
33129 pLLvLLLQMQQbehkkmnmjjloonmohhlaxhqhfvxajcco_120011221100000 1699.15091638379 10
33137 pLLvLLLQPQQbdjjmilkknnloomodwbbhshdhehdwbws_210102222211101 1689.62055156699 45
33138 pLLvLLLQPQQcchhhjkloklnmnnolnjvjnaeqhibfsrs_120011122102220 1430.80935781980 111
33139 pLLvLLLQPQQccijimhknkonomonlnnwninhihmbkfgr_120011111102220 18659.6465163745 39
33143 pLLvLLLQQAQcdhljmhmkmllnooohswpranaphphlhtp_122201111022201 3013.45360466027 17
33152 pLLvLLLQQPQcdhijmhmklknnooohswvranapadvwjjr_122201111022201 2981.10224384223 16
33154 pLLvLLLQQQPbdhjmijklnnknloodwbbhsgllehlbjhr_210102222222102 1219.79383150817 309
33157 pLLvLLLQQQPcchhhjkliklnmnoolnjvjnaejhibfsaw_120011122102221 1950.75853932606 159
33164 pLLvLLMAMQQbdfgjlkmlkolmnnodwgnjtiammadwkrw_210102112211021 810.533282999777 11
33173 pLLvLLMAMQQbefklkmljmnnkoooxxxqhxhhjhpxhvcw_102210101022220 2206.99954689615 4
33174 pLLvLLMAMQQbefklkmlnoljkoonxxxqhxhhqhxshgbj_102210101022222 11189.0479096394 43
33176 pLLvLLMAMQQbefklkmlnolnknooxxxqhxhhqhxxhhgb_102210101022222 19475.7691825448 12
33178 pLLvLLMAPQQaciklhmjmmonononjkhttmhmksaallll_200212110100022 395.000012867300 11
33179 pLLvLLMAPQQbchgjmhlmklloonotsrosajxqeqsoswj_201022222201110 5517.88483222277 89
33180 pLLvLLMAPQQbdfijimilknononohrgvvkhkpprrrrgg_120001221111100 891.001038499975 77
33181 pLLvLLMAPQQbdfijimknlnnmooohrgvvkhdmpurnjog_120001221111100 12377.3303991044 9
33182 pLLvLLMAPQQbdjjgilkmmlnonnodwbbwshdehdwwbsw_210102222211011 1983.37778943410 101
33186 pLLvLLMAPQQbeflkkmkmmlolnooxxxaxxqxxhxhxhwr_102210101022222 5086.60713650808 5
33196 pLLvLLMAQAQcegilkmilklnnoootplvuapohddtaapq_011222200101021 1339.56381882091 8
33201 pLLvLLMAQMQbdjghjilnnlmmooodwbffjjmqadrjqld_210102112211002 1112.44892907609 9
33202 pLLvLLMAQMQbeflkkmknmmllonoxxxaxxqxqxhxxqjj_102210101022222 22583.4778166297 6
33203 pLLvLLMAQPQbchhimlhlmnmonnotsoooahjqqajsoow_201022222200101 1554.83699638328 47
33205 pLLvLLMAQPQccjhlhjmnlmoknoolncvacnxattckncs_120011122102200 905.433658065153 41
33206 pLLvLLMLQQQbciijmnoonokllmntsnnsamxmaetksoj_201022211200100 2458.74524733268 87
33213 pLLvLLMLQQQbefklionomklmnnohhaaakqadaxxakko_120011221100000 5777.99982692973 9
33214 pLLvLLMLQQQbehglkjmjlmnonoohhlkxxfpvxpkskvo_120011221100200 2776.88862287517 67
33216 pLLvLLMLQQQccfhijlkmoonnonmlncbnnxdhaqnwbfr_120011111102220 5038.76758394793 103
33218 pLLvLLMMAQQbefjiklmnmomonnohhannxxahaaanwwn_120011112200020 2774.55046065987 83
33222 pLLvLLMMMQQbefklijmnmomononhhaaakkahaaanwnw_120011112200020 3563.78320610166 91
33223 pLLvLLMMMQQbefkliljkmnlmonohhaaakqftauuckjr_120011221100002 2153.70558955383 47
33224 pLLvLLMMMQQbefkliljkmolmnoohhaaakqftaqucobr_120011221100002 32692.7982206104 17
33225 pLLvLLMMMQQbefklkmnjolnknooxxxqhxhxjhxihkgb_102210101022212 6725.99985132322 5
33226 pLLvLLMMMQQcdhlhjmnknkomnoohswpgrmhpqduvrfr_122201111022002 2772.20117674569 43
33227 pLLvLLMMPQQbefklijjkmonomnohhaaakkfqatjcvsv_120011112200000 63587.2388756359 21
33232 pLLvLLMMQAQbdfijimnjklnnooohrgvvkhqneprbhxq_120001221111102 4400.57722312981 21
33237 pLLvLLMMQQPbefkliljkmmnlmoohhaaakqftuauucqj_120011221100002 3013.45360466027 17
33238 pLLvLLMPAQQbefklijjlnkmonooxxxqhrofxhxffonj_011102202011000 1906.83764382658 13
33242 pLLvLLMPMQQbefklikmljomnnoohhaaakxaxfaarrfv_120011112200020 5101.17794757986 43
33246 pLLvLLMPPQQbefkliijmmlonnoohhaaakkfalurjojb_120011221100001 3781.23984384730 33
33248 pLLvLLMPPQQbefklkljnmlkonooxxxqhxhshhxhxjjo_102210101022222 2631.67281842359 15
33249 pLLvLLMPPQQbeflkkkjnmlloonoxxxaxxxshhxxxffo_102210101022222 1560.25265674108 27
33250 pLLvLLMPPQQcdhihjhkkonnomnohswvgrnpduwsfwgr_122201111022022 1668.64891002128 45
33253 pLLvLLMPQMQbefklimjinklonoohhaaakqffdxxaott_120011221100001 2210.33412991123 44
33256 pLLvLLMQAPQbefjiklkmlmonnoohhannxxxaxaqnnoo_120011112200000 1340.05258290641 63
33258 pLLvLLMQMAQbefklimjjllknoooxxxqhrqofxqxbqep_011102202011012 3164.20277085467 31
33259 pLLvLLMQMAQbefklkmljjnlkoooxxxqhxhhsjhxhhah_102210101022221 9807.62161421493 11
33260 pLLvLLMQMAQbefkllmjjlnkkooohhaaaaqofqqaqqqa_011102202011002 3204.10087146083 3
33261 pLLvLLMQMAQbefkllmjjlnkkoooxxxqhhqofxqhxqhx_011102202011002 3204.10087146083 3
33262 pLLvLLMQMAQcdgkihhjlkknmooohsgibkwgeihnsqdm_100012112120102 4614.58902335472 193
33268 pLLvLLMQMPQcdjihkmhlknnonoohssvgtmnppljnjws_122201111022021 6537.04389040407 39
33269 pLLvLLMQMQPbdfgjlkmmlknlmoodwgnjtialmmadwhr_210102112211012 963.928688219732 59
33270 pLLvLLMQMQPbdhjgijklmkmlnoodwbbwsgllelbjoqj_210102222222002 1018.17106629035 229
33271 pLLvLLMQPAQbdjjggkilmllnnoodwbbjktftedckren_210102112211011 1112.84751704059 183
33272 pLLvLLMQPAQbefklkmlhnljkoooxxxqhxhhjhxshhah_102210101022221 9807.62161421493 11
33273 pLLvLLMQPAQcdhihjmhkklnmooohswvgrmnpdurwiha_122201111022021 1185.04520489969 10
33274 pLLvLLMQPMQbdjghjililmnnonodwbffjjmfdrbwljr_210102112211012 802.070482498003 21
33282 pLLvLLMQPPQcdhihjmhkklmonoohswvgrmnpduwxkdu_122201111022021 1544.40227573561 9
33283 pLLvLLMQPPQcdijhhihkmlnonoohswwgkgnplfjawph_122201111022020 970204.618183249 49
33284 pLLvLLMQPQPcdhihjmhkklnmmoohswvgrmnpdurwkhw_122201111022021 4048.40386493904 42
33285 pLLvLLMQQzQbdfijimkkjklnooohrgvvkhdunephhrw_120001221111122 2121.80905073177 17
33286 pLLvLLMQwQQcdjihkmhlknonoonhssvgtmnppucfcrr_122201111022021 1492.33987709893 43
33291 pLLvLLMzQQQacihlhjnmkloomnojkhatmmcsrwdqosa_200212110100002 2138.31814198573 25
33299 pLLvLLPAAQQcdhiljmhkklomnoohswvtranpharsofw_122201111022222 964.217969267997 13
33303 pLLvLLPAMQQbdfimilmlmolnonodwgjqslalhadbgso_210102222211001 3721.97594029543 19
33305 pLLvLLPAMQQcdhiljihnomnomonhswvurgnixfvgfrb_122201111011221 1333.91701444621 9
33307 pLLvLLPAQAQbcijhhilnkknmoootsoossfqaetssuax_201022211201002 798.883442531608 10
33308 pLLvLLPAQMQacjhimjknkmnlooojklaxtdqxcwxraej_200212110122121 283275.390259768 17
33309 pLLvLLPAQMQbefhlkjmnklmoonoxxxfqxsahqxhjjff_102210101022221 755.964949622538 53
33316 pLLvLLPLQQQbdjjhkminmlloonodwbbjlqgpqdcwwso_210102222211100 813.733935160369 103
33321 pLLvLLPMAQQbdfimijljkoonnnodwgjqsjpjmojrcvf_210102222222001 1142.16440629772 21
33322 pLLvLLPMAQQbdfimijlnknoonmodwgjqsjutmqojwwf_210102222222001 4963.65086183981 6
33324 pLLvLLPMAQQbefhikjlnllonnooxxxfgxsutxusnvbg_102210101022212 2670.66061123414 111
33327 pLLvLLPMMQQbdfimijkjonnlmnodwgjqsotoawnjrvw_210102222222001 9168.70584066143 31
33328 pLLvLLPMMQQbdjjhkimilonnonodwbbjxsqgdrwbogo_210102222211110 2263.89712535489 13
33334 pLLvLLPMQAQbdfimijljkkmnnoodwgjqsjpjmmwrvpw_210102222222001 3473.47338262406 38
33336 pLLvLLPMQMQbdjjhkiminlloonodwbbjlsqghdcadsp_210102222211100 1663.98414948282 11
33338 pLLvLLPMQPQbdjjhkiminlnmooodwbbjlsqghdwbddl_210102222211100 3524.56189530760 127
33339 pLLvLLPMQPQcdhlkjmmnkmoknoohswppraahphlhrwn_122201111022200 2060.77809049330 13
33348 pLLvLLPPPQQcdhlkmjnkollknoohsgpptgapmphhbbn_122201111022220 5208.67838342790 17
33350 pLLvLLPPQMQcdhlkjhnknlmoonohswpprnaphpunngj_122201111022221 994.384657032322 67
33351 pLLvLLPPQPQbdfgmkjlknllmooodwgnhpoiumudrnbn_210102112211020 1464.86659761466 201
33356 pLLvLLPQMMQbefghmjiklnmomoohhakftffxxhbabxq_120011221100221 5327.89649541803 93
33357 pLLvLLPQMPQbdfimilmklmlnooodwgjqslallhdvnwc_210102222211011 572.062310765454 47
33358 pLLvLLPQMPQcdhlkjmhmklnoonohswppranappukkgo_122201111022221 2731.76881384216 15
33372 pLLvLLQAAAQbefklikilmlknoooxxxqhgxbhqxhqqhx_102210101022220 13851.2084692504 11
33373 pLLvLLQAAMQbchhljkihmknooontsooarejjhqsxpiw_201022222200111 2897.90168843542 31
33374 pLLvLLQAMMQcdhikljihmnmmooohswvturgnixvfqit_122201111011212 1544.64418781379 8
33376 pLLvLLQAQzQbefhjlkjiklmnoooxxxfjqxsjqxaahjf_102210101022112 1332.42434903866 7
33378 pLLvLLQLAQQbefklgkmilonomnoxxxqhwxewxlaokks_102210101022112 1567.50363946489 7
33379 pLLvLLQLAQQbehgijkjlmmnonoohhlkvbxfahksgkvb_120011221100002 17103.2852929984 36
33380 pLLvLLQLMQQbdfijlikmlmnoonohrgvvdkuaplrjjfc_120001221111002 901.752004027432 49
33386 pLLvLLQLQMQbdfijhimjllnonoohrgvvfkarpcrafuu_120001221111000 1986.16162343429 45
33389 pLLvLLQMAAQbefklikimjlknoooxxxqhgxbxjxhfxip_102210101022120 2510.25792916683 25
33393 pLLvLLQMQzQbdfijlilmjklnooohrgvvqkxqnepxqrb_120001221111002 6503.92901491085 29
33394 pLLvLLQMQzQbefjhlkhjklmnoooxxxosqxjjqxaahos_102210101022112 1332.42434903866 7
33395 pLLvLLQMQzQbefklkiimllknoooxxxqhqrwqxqxqqqa_011102202011220 3841.99973971888 4
33397 pLLvLLQMwQQcdhlhkjimkoomnnohswpgprghpxkrwnf_122201111022001 2028.21484543055 69
33398 pLLvLLQMzQQbefklkiijlmnonooxxxqhqrwfqavcknr_011102202011211 1390.21564727116 16
33406 pLLvLLQPPPQbdfjijkimklnoonoxnnrwbxwuumntabu_102220101101021 2701.92181932271 35
33409 pLLvLLQPQLQbefklkgjjilmnoooxxxqhqrfkrqxqhfk_011102202011200 1390.21564727116 16
33410 pLLvLLQPQMPacghjikmlkklmnoojkkaaxxkncvnkqhr_200212110122212 11183.5886209258 113
33411 pLLvLLQPQPPbciihlkjijmmmnootsssspiwffxsjaqj_201022222200120 1602.07426769330 61
33412 pLLvLLQPQzQbefklkgmlilknoooxxxqhqrqxrqxqqqa_011102202011220 3841.99973971888 4
33416 pLLvLLQQLQPbchkljikhlnmnnootsrtxgbqjxqaobqj_201022222201012 1705.89830310101 21
33418 pLLvLLQQMzQcdhlhkjihklmnooohswpgprgnppxaxnk_122201111022100 1666.75317677210 7
33419 pLLvLLQQPPPbcikljilhlmmnmootswtxrbmjdqqsfhr_201022222201012 1720.20538907812 173
33422 pLLvLLQwMQQbdfijkilllnmoonohrgvvukuupurfcoc_120001221111002 7139.68535141994 55
33424 pLLvLLQwPQQbefklikilmonomnoxxxqhgxbxiuafkvs_102210101022112 1567.50363946489 7
33425 pLLvLLQwQAQbefklgklilmknoooxxxqhwxhwxahaxxa_102210101022220 13851.2084692504 11
33427 pLLvLLQwQQPacghjiklkknmmnoojkkaaxxxcvaaulqj_200212110122220 4482.37245154124 23
33438 pLLvLLQzQPQccikliihnnmkooonlnnaannnqaukbrnc_120011111102002 1435.62223941325 177
33441 pLLvLLvQQQQbdjjmlkilonlnoondwbbuulfutedrfoj_210102112211100 831.569613777121 9
33444 pLLvLLvQQQQcdggnijomlknommohsgvdkgeaaqsnfob_100012112120110 16227.6698608608 19
33448 pLLvLLvQQQQcdgihnjomlknommohsgswdgeaaqsnfob_100012112120110 20122.8773076572 11
33455 pLLvLLwMQQQbefkgnnmmooklnomxxxhgtuphueqhvsj_102210101022201 2206.99954689615 4
33456 pLLvLLwMQQQbefklhojmnjmnnmoxxxddrqwhxsrvvrj_102210101022202 2218.81171656716 293
33461 pLLvLLwPQQQacihlknloomkomnnjkhatlcfcorsgfrv_200212110100020 2678.01475701850 53
33464 pLLvLLwPQQQbefklkjmkmnlnooohhaaamfdqahehvcc_120011112200000 8673.95676264557 19
33466 pLLvLLwPQQQcdggiijlmkonmnoohsgvwkgplqnnfnff_100012112120100 23150.7013553974 9
33469 pLLvLLwQAQQbchglijkjmlmnnootsswxffxfmfbgvws_201022211201110 1522.09682546436 265
33472 pLLvLLwQMQQacihlmjnkmklonoojkhathmjsssshnqx_200212110100001 565.149616176370 73
33473 pLLvLLwQMQQbdfjikilnolmnnooxnnrwawiuamnvfbg_102220101101202 2873.40884784076 34
33474 pLLvLLwQMQQbdjjgnkilmllooondwbbjxtftedckork_210102112211001 1016.33583108133 123
33477 pLLvLLwQPQQbchglijkoonlmnnotsswxffxhlufbgvc_201022211201112 5761.42729896390 103
33478 pLLvLLwQPQQbeflkjkimonlnonoxxxaxgxbhtdxvwkw_102210101022202 2206.99954689615 4
33481 pLLvLLwQQPQbefklhhjmnjnnoooxxxddrjwhxsvvaud_102210101022201 1859.68238874681 7
33482 pLLvLLwQQPQbefklhjjjmnnnoooxxxddrsjwhxvvaud_102210101022201 1859.68238874681 7
33488 pLLvLLzMQQQacjhimhknkloonnojklqxmwccsswgrjj_200212110122122 8680.42909666423 51
33489 pLLvLLzMQQQbdfgjklnooklmmnodwgnjiipiaddrrnn_210102112211020 1889.95572301319 26
33490 pLLvLLzMQQQbdjjmkmonkmolnnodwbbmpipduqpdrjv_210102112211102 1954.04738772370 11
33493 pLLvLLzPQQQbdjjmlonlkmnlnoodwbbmuaauuqadrwr_210102112211100 1713.64747229239 10
33497 pLLvLLzQPQQbciklnmjoknmkmnotsntpumsxuultsbk_201022211200110 3284.82049541855 12
33499 pLLvLLzQPQQbdffiimnolkmnmnohrgnkkaaapprrrrk_120001221111000 615.955379854986 37
33500 pLLvLLzQPQQbdfgjkilnklmmooodwgnjifiuddrrbsk_210102112211021 1173.42948013704 14
33503 pLLvLLzQPQQbdjjmklmonmolnnodwbbmulilqqadwfo_210102112211100 1713.64747229239 10
33511 pLLvLMALAQQbcijikhjnloomnmotsnjnasnmunkwwsf_201022211201000 3244.51557779499 27
33512 pLLvLMALPQQcchjhkimoknolmnolnokvavehxxsrnks_120011122122021 1200.90448671482 15
33556 pLLvLMLQPMQccihhmjhmlknnonolnccvhnkpeicvhvs_120011122122200 1066.64030339709 23
33558 pLLvLMLQPMQcdigkimjllmnmooohsvbavxclalhkaml_100012112100022 793889.503899863 39
33567 pLLvLMMAAMQbcijihljhmmlooontssjssasjqqjqasn_201022222201012 961.652523946535 73
33572 pLLvLMMAMMQcchihkkjimlmnnoolnkkvaxncqekksej_120011122122000 1859.39424867177 61
33575 pLLvLMMLAQQbeffgklmlkkmnnooxxxjfhmixxlawfoj_102210101022122 2116.19989372738 197
33577 pLLvLMMLPQQbdfhijimkomnonnohrgrvvkapxbrknkc_120001221110002 912.163155904481 35
33578 pLLvLMMMLQQbdfgjilikkmnoonoxnnvrwhwemnbgoof_102220101112222 1896.74947085887 17
33579 pLLvLMMMQzQbdfgjilimllknoooxnnvrwhwqhhmhqcn_102220101112220 4796.09222786188 79
33581 pLLvLMMPPPQbdfhijilmknonoonhrgrvvkqapxhkhhc_120001221110022 820.813957181939 67
33582 pLLvLMMQMzQbdfhijilijkmnooohrgrvvkhknphhhqx_120001221111221 860.036315854742 13
33586 pLLvLMMvQQQbeffgkllknkmnoooxxxjfhmxxhlawcnr_102210101022122 1900.18170889620 115
33587 pLLvLMMvQQQcchghkhomoknmnonlnjvvajthlhjbfrf_120011122122010 8284.29537331962 9
33588 pLLvLMMwQAQbdfgjilijknmloooxnnvrwhwwmkkrxxa_102220101112220 4378.18163853815 63
33590 pLLvLMMwQPQbdfhijilmknoononhrgrvvkhdplhpgxf_120001221111002 2204.30378109433 25
33593 pLLvLMMzMQQbehggkijjnmoomnohhlffqkfvrksjncg_120011221100020 1112.44327986093 66
33597 pLLvLMMzQPQbehggkijjlnnomoohhlffqkfvhrbxjeq_120011221100021 1623.07185509603 43
33600 pLLvLMPAQLQbcijjhhikmmlnnootsojossfqaqsaxsn_201022211210021 1686.07306655122 26
33601 pLLvLMPLQPQbdjgjhiimklonnoodwbwbjsghdbarslq_210102222211012 1.50397998508262e6 119
33602 pLLvLMPLQPQbefiiklmmjlnonooxxxwrhptlbqogvvn_102210101022012 10413.1085146885 33
33603 pLLvLMPMPPQbegigilkjnmnomooxxmwknaiwmagxblx_102211111022201 16010.5542645316 38
33607 pLLvLMPPMMQbegigjljkmmnnoooxxmwkrafxidcvxuh_102211111022201 1342.82101107584 11
33614 pLLvLMPvQQQbdfgiljkmknlmnoodwgrohjuiupwcnkr_210102112220202 1257.49579403301 38
33617 pLLvLMPwPQQcchijihjollmmnoolnkkknknxrfwrkjs_120011111122000 1451.73266539718 83
33625 pLLvLMPzQAQbcijjhhmnmnmloootsojossqaaqosuax_201022211210002 919.268680087359 10
33632 pLLvLMQvQAQacgghjkilmlnmooojkkgaatmaaallxxa_200212110122220 13249.9166125290 41
33633 pLLvLMQvQMQbdfgjiginkmlooonxnnvrwwwamkkxxar_102220101112220 131861.723043127 139
33646 pLLvLMvPQQQbegigjkonmonlnmoxxmwkfxitddwrowr_102211111022022 32692.7982206104 17
33653 pLLvLMvQMQQcdfjgmnijkolnomohsnrkaxckavvkvkv_100012112100020 2438.32067415308 37
33661 pLLvLMwAPQQbdfgjiikoknmnoonxnnvrwwiamnjjggo_102220101112222 1297.82978904389 49
33664 pLLvLMwLQQQbcijikkmononlmnotsojsxilmaahnvjb_201022211211100 1677.05351606813 169
33665 pLLvLMwLQQQbeffgknmkoknommoxxxjfhitxhlawkcf_102210101022112 1786.63721479877 103
33667 pLLvLMwLQQQccfjkioknllnomnolnckanpxqqxxgnkr_120011111122022 2141.61572432616 27
33670 pLLvLMwMPQQbdfgjiikoknnmoonxnnvrwweamnjsggo_102220101112222 5882.60753090897 53
33680 pLLvLMwQLQQbegigjkjmonlnmooxxmwkfqfhmvnjrrc_102211111020200 1796.95177482027 21
33692 pLLvLMzMPQQbdjgjhkinkmmonoodwbwbjlgadwsrrsg_210102222211011 3724.26681599661 95
33697 pLLvLMzPPQQbegigiljolmnononxxmwknawmawrgrgr_102211111022200 2335.36148358746 43
33698 pLLvLMzPPQQbegigjjnmomnlmooxxmwkrfxtpwcrors_102211111022200 1601.32463149199 9
33702 pLLvLMzQAQPcchihjlkikmmmnoolnkkvrpefpxwbrhw_120011122122021 1668.10488681085 125
33709 pLLvLPALPQQbeekijijnknmomoohhaavkvfuqcnnwcs_011102200011121 6005.07559509743 185
33711 pLLvLPALPQQbefkigklkomnnmooxxxxbwulldaarrrr_102210101000110 1363.62763153245 7
33712 pLLvLPALPQQbehkgijjmnoonmonhhlhkvbfhucnonvo_120011221120000 2968.74635972666 69
33714 pLLvLPALQMQbehkgijjkmnlmooohhlhkvbfihurnaqa_120011221120002 2206.99954689615 8
33718 pLLvLPAPLQQbdfhjikijlmonnooxnnnrwdwrvvrrrrr_102220101100022 1672.28297981452 43
33723 pLLvLPAPPPQbehkgijmjmlomnoohhlhkvbafhlhnvie_120011221120001 4594.02347788320 36
33724 pLLvLPAPQMPbehikfkljmlkmnoohhlcanxafqhmlxxk_120011221100010 1925.95160363285 229
33726 pLLvLPAPQzQbefkigkmjjklnoooxxxxbwuxjwlmqxrg_102210101000120 2259.32371981840 15
33727 pLLvLPAPQzQbegkgjijlmllnoooxxmxkfnfhhtqxqrb_102211111002210 469.690762532989 11
33732 pLLvLPAvQQQbefkgikmkolnnoonxxxxrgmldhearbnk_102210101000112 971.995007703961 5
33733 pLLvLPAvQQQbefkigkoklmnnmooxxxxbwuplmaarrss_102210101000112 1363.62763153245 7
33736 pLLvLPAwPQQbefkigklknommnooxxxxbwuilhparbrb_102210101000120 971.995007703961 5
33737 pLLvLPAwQAQbefkgikikllnmnooxxxxrgmgdmemcras_102210101000220 1153.08675855046 27
33742 pLLvLPLAAQQbefkgiijmnmomnoohhahkkkfadrrkkwf_120011221122010 4784.88032487082 77
33743 pLLvLPLAAQQbegkglkjmkolnonoxxmxkaufhlmdbnww_102211111002020 986.323716360884 23
33746 pLLvLPLAMQQbefkijllmmoknonoxxxxrjqaataecrrj_102210101002222 6363.40710861549 5
33750 pLLvLPLAPQQbefkijlmomonnnmoxxxxrjquhthafjow_102210101002212 115194.015648945 7
33752 pLLvLPLAPQQbefkklllnoonmnmoxxxxtdlhdqtedakr_102210101001212 10223.8416149610 157
33755 pLLvLPLAQAQbehikklmjmlnmooohhlcaxhqfaauuqhx_120011221100002 1910.73535028195 41
33761 pLLvLPLAQPQbefkihjljmmooonnxxxxjoohjhqxipfj_102210101001221 4432.65977114178 195
33762 pLLvLPLAQPQbehkghmjjmnooonnhhlhkftfveahptcw_120011221120201 397.038562232628 13
33763 pLLvLPLAQQPbefkihjljmmllnooxxxxjoohjhqosfqj_102210101001220 42246.5207686372 129
33767 pLLvLPLLQQQbefkimnnjomnllooxxxxjptljtqtoskf_102210101001201 2029.16789709419 169
33768 pLLvLPLLQQQbefkklnnlloomnmoxxxxtdtlmemidtkj_102210101001201 1622.60227830780 213
33770 pLLvLPLLQQQbehikknjonkommonhhlcaxafqhmljsnn_120011221100000 1791.85243182729 63
33779 pLLvLPLMPQQbehkgkijjmlnoonohhlhflkfvhwcgbnc_120011221120002 1428.30783067987 66
33786 pLLvLPLMQMQbegkjmljnmjlomoohhhhsqqfhhfxhoha_120011112220021 4.05305940209827e7 9
33788 pLLvLPLMQPQbehkilijmkkonnoohhqhjakfxumnwrcv_120011112220020 3142.25606200596 39
33801 pLLvLPLPQPQbefkgijlnmloonnohhahkkfmdapvkvoc_120011221122000 38735.6403833462 63
33807 pLLvLPLQPMQbefjkkllinjmnoooxxxsuxehoqohsuqd_102210101021221 1204.03141128748 187
33812 pLLvLPLQQPPbefkklllimmjknooxxxxtdlhoxhopsqs_102210101001220 10924.7146900081 141
33814 pLLvLPLQQzQbefkihjlmjmmnoooxxxxjoohxjhqxhos_102210101001212 969.998969071069 3
33815 pLLvLPLQwQQbegkjmlkjklononohhhhsqqhfaxqsjjo_120011112220000 4.99150547100739e7 11
33816 pLLvLPLQzQQbefjhkilkjomonnoxxxofxbaqssrgfor_102210101022222 26821.8696933624 23
33823 pLLvLPLzQQQbefkihlnmjnllonoxxxxjohhhsxosffj_102210101001222 2715.71528849463 15
33825 pLLvLPMAMPQacikhjhljlmonoonjkhhaamhmkahavnj_200212110120221 1666.75317677210 7
33826 pLLvLPMAMPQbehkgkhljjmonnoohhlhktftfvahwvii_120011221122000 428.594352729994 17
33832 pLLvLPMLQAQbefkighjnjllmnooxxxxbggwhsrbrras_102210101002220 675.260465225627 7
33833 pLLvLPMLQMQbefkjiilnlmmomoohhahnnkahatphnxq_120011112220221 1512.52323908004 11
33834 pLLvLPMLQPQbefkighjlnmooonnxxxxbwrwhhhxudwr_102210101002221 381.491473106083 4
33837 pLLvLPMMMAQbefkighjmlnlloooxxxxbwrsphxrbhum_102210101002211 1188.09629141218 13
33843 pLLvLPMMQzQbefkjiijlmllnooohhahnnkkahaahhrw_120011112220211 1794.16621770524 51
33845 pLLvLPMPLQQbdfhjikijlmnonooxnnnrwxwrnvbgrro_102220101102022 3865.17472688136 7
33855 pLLvLPMQMzQbefkighhjljmnoooxxxxbwrjwhsxqxdu_102210101002100 207.741159733921 7
33856 pLLvLPMQMzQbefkighjjjlmnoooxxxxbwrsjwhxqxdu_102210101002100 207.741159733921 7
33858 pLLvLPMvQQQbefkghilmknloonohhahkkkaqtarkckc_120011221120002 12332.0089082434 53
33863 pLLvLPMwQAQbefkgijilmnlloooxxxxrgbghaagwxxa_102210101002220 553.883084940187 5
33866 pLLvLPMzAQQbefkikhkmlmonmnoxxxxjiophhxqffjj_102210101002222 123030.805817462 417
33867 pLLvLPMzQAQbefkkghllnlkmoooxxxxtfjxhxqpahmu_102210101002102 969.998969071069 3
33870 pLLvLPPALQQbefkghljiomnmnoohhahkftffhrrwwgg_120011221122002 4193.70792799108 41
33871 pLLvLPPAPPQbefkghljimnomnoohhahkftffaahwwxx_120011221122001 1939.34816557956 63
33873 pLLvLPPLMQQbegkjiljnmmnnooohhhhssafhhhbgfsf_120011112220021 9313.79079869122 5
33876 pLLvLPPLQQPbehiklkmjnmknloohhlcaxxafqhmlkxk_120011221100001 5885.87510267400 253
33884 pLLvLPPQMzQbehkgihijjlmnooohhlhkwfkfvxhqhpt_120011221120122 287.419648374596 9
33886 pLLvLPPvQQQbegkgjljmonmmonoxxmxkrawhparbbbs_102211111002222 1776.35216201660 15
33887 pLLvLPPvQQQbehiklkjnmonomnohhlcaxxfqhulskno_120011221100000 1875.76212905343 89
33889 pLLvLPPwMQQbegkgilkknomnmooxxmxknaulxmabbrb_102211111002220 1779.03750078756 77
33892 pLLvLPPwQAQbefkgkjlilmnloooxxxxrmbawqaakxxa_102210101002220 12952.8801469935 33
33893 pLLvLPPwQMQbegkgjlkjknmonooxxmxkrauwlpahshh_102211111002221 1756.43398906479 17
33895 pLLvLPPzPQQbeekiiglklmomonohhaavvrpqtqrvvkc_011102200011211 1.61536041866261e11 55
33896 pLLvLPPzQMQbegkgiljmnnlonooxxmxknafhpxdxbud_102211111002221 509.522862010915 6
33897 pLLvLPPzQPQbegkgiljmnnmmlooxxmxknafhpxrbrfk_102211111002221 552.874990158493 13
33898 pLLvLPPzQPQbegkgiljmnnmmoooxxmxknafhpxrbsff_102211111002221 552.874990158493 13
33899 pLLvLPQAMzQbefkgihijilmnooohhahkwfkffhhhhqx_120011221122112 2790.84120817328 15
33900 pLLvLPQAMzQbefkjhijiilmnoooxxxxosgjbsaxhxet_102210101001120 2.13356465688815e6 7
33902 pLLvLPQLQzQbefkigkhjkmlnoooxxxxbwurwlhhhhrw_102210101002211 765.119092888101 4
33904 pLLvLPQMMzQbefkhjihijlmnoooxxxxfjgsbsaxhxip_102210101001120 2.13356465688815e6 7
33905 pLLvLPQMMzQbefkjhhiijlmnooohhhhrrrknwhhhhha_211120020211221 25472.2522858299 49
33906 pLLvLPQwQLQbefkgikjiklmnoooxxxxrgmbgdaaxxcv_102210101002200 551.186252197725 5
33910 pLLvLPvAQQQbefkhjnmnllonomoxxxxfsdihehavrjs_102210101002221 5337.29003377033 39
33911 pLLvLPvAQQQbehiklnjmlomononhhlcahhfaauuswjr_120011221100010 1742.16577493949 31
33916 pLLvLPvPQQQacikhmnloonmomlnjkhhalcgcossggvc_200212110121020 2061.26378218590 191
33921 pLLvLPvPQQQccfhhoonmlmnlonmlnccciixixxljncc_120011122100202 779.876220250375 81
33922 pLLvLPvQAQQbefkhilnmjknmoooxxxxfbahasivrgro_102210101002222 296394.323644350 46
33923 pLLvLPvQMQQbefkinlnmmjollooxxxxjxhixhsqosjk_102210101001202 2692.83539366108 211
33925 pLLvLPvQPQQbehkiimjkklnnooohhqhjklfumxonsnf_120011112220000 5384.12780936265 47
33926 pLLvLPvQQAQbefkinlnmjmmnoooxxxxjxhixjhqixip_102210101001201 969.998969071069 3
33927 pLLvLPvQQAQbehiklnljmlkmooohhlcahhhfaamuhxq_120011221100012 1494.75385941459 48
33932 pLLvLPwAMQQbefkghmllnolnoonhhahkkaaaaaarrkk_120011221120000 1417.32680721590 65
33934 pLLvLPwAQAQbefkhjjimlnmloooxxxxfjsjhhavnhpi_102210101002211 1135.81964311027 7
33936 pLLvLPwAQPQbefkhjjimlnoonnoxxxxfjsjhhaxqsfx_102210101002211 639.914136247601 7
33937 pLLvLPwLQQQbeekijjlonkonomnhhaavkfeulqcfkws_011102200010102 100606.138759677 47
33941 pLLvLPwMQAQbefkjhhjmlnmloooxxxxosjjhhavnhet_102210101002211 1135.81964311027 7
33942 pLLvLPwMQPQbefkikjlmlnmnoooxxxxjigluxtlbbgj_102210101002012 1287.02646315391 62
33943 pLLvLPwMQPQbefkjhhjmlnoonnoxxxxosjjhhaxqjox_102210101002211 639.914136247601 7
33945 pLLvLPwPAQQbegkgjjmlnonnomoxxmxkffhhhmrbnrr_102211111000220 1036.07859931700 101
33948 pLLvLPwPMQQbdfhjiijlomnmnooxnnnrwwrhvvvrrrr_102220101102002 2723.04911831159 19
33950 pLLvLPwQAQPacikhjlmmklkmnoojkhhaahhcvkvcaqj_200212110120220 2423.77429949950 77
33959 pLLvLPwwQQQbefkigmolmonllnoxxxxbwiphmuarbrs_102210101002012 841.343636250979 11
33962 pLLvLPzMAQQcdijjkhnmkkmonoohswjwpwhhphwrwww_122201111022002 278995.290439777 123
33963 pLLvLPzMPQQbeekiimloklnonmohhaavvhphqtqwvwn_011102200011121 403297.685461175 233
33965 pLLvLPzPMQQbegkgiljkolnmonoxxmxknawlmaoogkc_102211111002200 2355.28896026311 91
33966 pLLvLPzPMQQbegkgilmnmolnnooxxmxknahhqmarbrg_102211111002220 1164.39593095451 95
33967 pLLvLPzPMQQcdgjklmnjokkoomnhsgvihaaghihbgkr_100012112121021 10858.9552925972 47
33969 pLLvLPzPPQQbefkklmionmkomnoxxxxpimbhhdtlssg_102210101001002 835.337944588198 44
33971 pLLvLPzPQAQbefgilmmjmjlnnooxxxrbitlwmsjfvmj_102210101022010 1100.93722338117 21
33972 pLLvLPzPQMQbegkgjlmjnmlomooxxmxkrahwhtaxoud_102211111002221 1711.86108255444 13
33973 pLLvLPzPQMQbehkgjmjlnmnooonhhlhnrafqqhlhein_120011221120001 3099.66915183427 21
33974 pLLvLPzPQPQbegkgjimjmlomnooxxdxvrwhrthxorud_102211111002221 10652.8150753936 7
33975 pLLvLPzPQQPbehkgjmjlnmnlloohhlhnrafqqhlncxk_120011221120001 67453.2553704314 97
33980 pLLvLPzwQQQbefkhijnolomonmnxxxxfgstehavrvjk_102210101002211 4287.87562208069 48
33981 pLLvLPzwQQQbefkiklmjojonmnoxxxxbutuwpsgvgfk_102210101002011 3316.34337838722 67
33984 pLLvLPzzQQQbegkgijnoomnnmomxxmxknfhpxdrbobf_102211111002222 1164.09290237026 6
33985 pLLvLPzzQQQbegkgjjnkmnomonoxxmxkrfiltdvobfg_102211111002222 1332.24561865838 9
33986 pLLvLPzzQQQbegkgjjnomnlomnoxxdxvrfpxtdcvosg_102211111002222 56666.2271268793 9
33988 pLLvLPzzQQQcdijjkhmklknoonohswjwpnhphhgbrrf_122201111022022 10857.4016734539 41
33990 pLLvLQALLQQbefigighmnloononxxxwrbwrdfsfooww_102210101022011 10594.0806820512 23
33993 pLLvLQAPMzQbefigighjlkmnoooxxxwrbwrwhhhhhqx_102210101022112 1153.99913344822 4
34006 pLLvLQLQLQPccihjhlkhlmmnmoolnccgvhikpmvbvxn_120011122122001 1131.99364258476 77
34009 pLLvLQMLMPQbefigigkmklnonooxxxwrbwipmactjmt_102210101001212 2207.04604878213 13
34014 pLLvLQMvPQQbefigigknllmnoooxxxwrbwiparbrsjg_102210101001202 23880.4696524270 9
34015 pLLvLQMvQPQbefigigkmnlmoonoxxxwrbwihpabqxbh_102210101001202 1098.04288315928 5
34016 pLLvLQPLMAQbefhfihjlkmnmonoxxxsojooqhjosqkw_102210101022211 13548.9396454488 6
34022 pLLvLQQzMzQbefigighjklmnoooxxxwrbwrspxhxhum_102210101021102 4610.81642492132 17
34025 pLLvLQvLQQQbeffhgknmnlnomooxxxfjshtehhsbsgf_102210101022120 1984.07127820476 44
34027 pLLvLQvLQQQccfjhhmmklnlnooolnckcctxixxcccfc_120011122102020 1455.61791914105 13
34034 pLLvLQvMQMQcchfjiklkkmnnnoolnwwwwpqhixavnqj_120011111120022 3792.02823082548 20
34036 pLLvLQvMQQPccfhjihkknmmlmoolnbbwwwhialwrnxn_120011111122001 3366.19810528505 37
34041 pLLvLQvQAAQbeffjglmlkjmnoooxxxjsfxxhhoffaha_102210101022220 4257.04524514247 15
34042 pLLvLQvQLQQccihjhkhmnnomnmolnccgviktmvbsvjk_120011122122200 1420.61352941544 12
34051 pLLvLQwLMQQbefigignkmmonoonxxxwrbwpmarrscvs_102210101001121 2360.67436054510 17
34060 pLLvLQwvQQQbefigignlmmlnoooxxxwrbwhaarrbrrb_102210101001120 1153.99913344822 4
34061 pLLvLQwvQQQbefigigolmmlnoonxxxwrbwdaarrbrrj_102210101001120 3671.18980713195 15
34090 pLLvLvAQPQQbeegmnlikokllnoohhagatinaapigncv_011102200011111 1.46554887036079e9 67
34093 pLLvLvLQQQQbdfilikjmmlnonoohrgkxkunxxpbnfor_120001221111001 2920.64756223718 5
34097 pLLvLvLQQQQbdfomknkjjnmmlnodwgxxxhqsrhxbjrk_210102112222000 1832.68270360177 193
34099 pLLvLvLQQQQbefklkolnjmnommohhaxxxaxifeiaggn_120011112200220 3169.83379757604 11
34101 pLLvLvLQQQQbefkonjmoolmknmnxxxxqasqxhxxajff_102210101022222 2.34205336835315e6 7
34108 pLLvLvLQQQQbehkinojljomnmonhhltkiefuvpgknww_120011221100202 940.300967125089 6
34110 pLLvLvLQQQQcdgnhmjomnlkoomnhrganqgqxxqagrsf_022210000102112 9962.14424842918 18
34127 pLLvLvMMQQQceglkmjlljmknoootpluahfhtfamocjf_011222200101101 1464.00999915655 94
34128 pLLvLvMPQQQbdfmiinojlknonomhrgxkkaakpprrrrk_120001221111000 27877.7665290341 29
34129 pLLvLvMPQQQbdfmiinommlknonohrgxkkaaxxpprrrr_120001221111000 664.124429323275 28
34130 pLLvLvMPQQQbdhjiolkolknmmnodwbrriddpdltvcoo_210102222222100 1587.35283228071 25
34135 pLLvLvMQAQQcdgilklnjklnmooohsgjqxqmgphlncvj_100012112120000 1648.61483154103 26
34143 pLLvLvMQPQQcdgilklnkmlnomnohsgjqxqmpahlqnsr_100012112120002 2111.50306856816 24
34150 pLLvLvPAQQQbdfmijnjknkolonodwghsjajmhmgjgjj_210102222222000 1492.70115395502 131
34153 pLLvLvPAQQQbefikmlomljknnnoxxxgxihqixshnkvj_102210101022112 8247.88555839059 67
34154 pLLvLvPAQQQbefikmlomlokonnnxxxgxihqixxhhnkv_102210101022112 8655.31176556516 27
34156 pLLvLvPAQQQbefnkilonljkmmnoxxxixbhqixshkncj_102210101022112 6267.38466278294 63
34163 pLLvLvPMQQQbdflimojknnloomnhrgqkiqneaaprbfv_120001221111000 3558.96873798635 93
34165 pLLvLvPMQQQbefikiojlnmmonmoxxxgxbxjxhxfnjjv_102210101022221 136529.961030944 29
34166 pLLvLvPMQQQbefikljlommnmonohhaoxxfxpeuigcbw_120011112200220 1060.07979969527 59
34167 pLLvLvPMQQQbefikmojmloknonnxxxgxixjixihnkkv_102210101022111 4854.45335335951 13
34168 pLLvLvPMQQQbefmlijlnkkomnooxxxahwfxxhxawgvv_011102202011112 1905.44805271337 10
34170 pLLvLvPMQQQbefnkihjlmkoonnoxxxixbjjxilbbfcc_102210101022112 6589.37874607756 115
34171 pLLvLvPMQQQbefnkiknommokmonxxxixbmtudtamfkk_102210101022111 1365.27472965954 53
34172 pLLvLvPMQQQbefnkiojnlokmomnxxxixbxjixihkknc_102210101022111 2990.94535818748 25
34176 pLLvLvPPQQQbefjikjlonnmoomnhhafkxfxteigrrgg_120011112200222 2404.68305491729 81
34177 pLLvLvPPQQQbefjkkjonjmmonmohhafxxfaifegjngn_120011112200220 6003.56192674296 5
34187 pLLvLvPQPQQcdghlkljnmomnmoohsgnqxqbtauunnjj_100012112120001 3.86975567005018e6 23
34190 pLLvLvPQQAQbeflknnhmkljmoooxxxqxqajhqxsxaxa_102210101022221 607.359565548140 9
34191 pLLvLvPQQAQbeflknnjjmklmoooxxxqxqasjhqxxaxa_102210101022221 607.359565548140 9
34193 pLLvLvPQQAQcdgkhhjknmlklooohsgpkwgpaahhnhah_100012112120002 1682.38964763272 107
34194 pLLvLvPQQMQbehikilmjjnmomoohhlwpkppfvxgagpt_120011221100201 894.607985156617 119
34195 pLLvLvPQQPQbefjklkjlmnnooonhhafxxxfxeeinnng_120011112200220 1177.65671579026 15
34207 pLLvLvQMAQQcegljklnlmmknoootpluvaxqhiauqwks_011222200101121 1052.59556420760 9
34222 pLLvLvwQQQQbdhjinlkooknmmondwbrshddtqltvcro_210102222222100 1571.35398762085 65
34227 pLLvLvwQQQQcdghmokonmlnkmonhsgvuaqeeaalxnvk_100012112120000 3073.19639113616 19
34231 pLLvLvwQQQQcdjhihlkmononmnohssggnppadlrwwwk_122201111022000 1557.28094151724 51
34236 pLLvLvzQQQQbehiimojjnmonmnohhlwkmlfvxgbfnss_120011221100201 1123.56742909042 71
34237 pLLvLvzQQQQbehmnklkolnonlmohhqhqaqaxqxxxqgw_120011112200200 4164.70443657989 22
34248 pLLvLwAPQPQbdfhlgmjjnmonmnodwgwqkasraaqwjsj_210102112220000 1537.04273637511 121
34257 pLLvLwLMQQQbdfhikjollkmnnoohrgrkxndxxpfogog_120001221110010 1173.81186204042 25
34258 pLLvLwLMQQQbefhhjjnkolmnonoxxxsoojhxhooojoj_102210101021122 969.998969071069 3
34259 pLLvLwLMQQQbefimnojmlnlnoloxxxwpexjiihxwvov_102210101022221 1523.11959527593 9
34262 pLLvLwLPQQQbdfhiijllkomnnoohrgrkknxxprfossb_120001221110011 793.853879383154 15
34263 pLLvLwLPQQQbdfhiokjllkonnnohrgrkdurxxpvogrs_120001221110011 9195.96665969199 34
34264 pLLvLwLPQQQbefimmkjmlololnoxxxwpaajiimxkork_102210101022220 985.884523709490 13
34268 pLLvLwLPQQQcdgjnnljnmokmmoohsgrddugaapaforb_100012112100112 842.876402357405 15
34269 pLLvLwLPQQQcdgjnnojnmlkmmlohsgrddagaaaafojr_100012112100112 1778.43865480013 19
34270 pLLvLwLPQQQcdgjnnojnmlkmmoohsgrddagaaaafonv_100012112100112 1778.43865480013 19
34273 pLLvLwLQQMQbdfhnlmljjmlomnodwgwxxhxsrhxqrkj_210102112220000 1323.43523106139 31
34280 pLLvLwMLQQQacihkklolnmonmnojkhltdgksorkgsov_200212110101002 46274.4456329244 105
34282 pLLvLwMPAQQacihkkmlmlkmnnoojkhltdlgssgsgohj_200212110101002 2954.72496196674 211
34285 pLLvLwMPPQQbehfjinjknolmnoohhlnrkhfhlccvvkv_120011221102002 1104.90963180860 27
34287 pLLvLwMQAQPccfhjlkkimjmmnoolnbbrpehvxvwbrhw_120011111122021 8050.90272740528 181
34294 pLLvLwMwQQQbeffkmlnoonknommxxxjhxhdqtelawsf_102210101021012 31187.2303220365 17
34304 pLLvLwPPAQQbefjijkhlkomnonoxxxfgjhjixjvsosg_102210101021122 16504.2443882783 17
34305 pLLvLwPPMQQbefhkinlmmonomonhhacxkpiiiqpjnns_120011112202220 21250.1264829285 71
34306 pLLvLwPPPQQbdfhkiijoklmnonohrgrqkknapfvsvsj_120001221110010 907.814327362401 67
34307 pLLvLwPPPQQbefikmmjomnnolonxxxwqpaspeitbrww_102210101022202 1445.65057753212 28
34317 pLLvLwPzQQQbefhkijlmonomonnhhacxkfeettjncwr_120011112202220 2292.72156258691 65
34325 pLLvLwvQQQQbdjflmilonnklonodwbbllfleeedwjos_210102112211100 1936.35783196866 69
34332 pLLvLwwPQQQbegijmjlonnnlmooxxmwfafaxtqwrrkk_102211111022220 884.084898549023 19
34339 pLLvLwzMQQQbefikjklonmlononxxxwqguquxhxobvb_102210101022201 829.479557837766 95
34356 pLLvLzAPPQQbehkflmjnmlnooonhhlhnxafqhmlcncn_120011221120000 6878.81336638357 145
34360 pLLvLzAPQQPbehkflmjknmlnloohhlhnxafiqhmlgxk_120011221120001 2022.27772075330 203
34382 pLLvLzLAQQQbefklimjnoollmnoxxxxhbajipxxnkrj_102210101002222 1063.96718455841 83
34389 pLLvLzLAQQQbefkmmmnononlollxxxxdlhxmhuqqajf_102210101001121 969.998969071069 3
34390 pLLvLzLAQQQbefkmnmjmklnloooxxxxpeajilihxcor_102210101002222 546.265100871299 9
34391 pLLvLzLAQQQbefkmnmonnljlmloxxxxaqaqxhxsxvcj_102210101002222 104189.724360944 65
34392 pLLvLzLAQQQbegklnnonlmkkmooxxxxaqaqxhxxaaff_102210101102222 3024.31473293769 11
34393 pLLvLzLAQQQbehklmnjknmonloohhlhxhqfiaauugsj_120011221120000 1928.43140077328 83
34394 pLLvLzLAQQQbehknmllnomnmolohhqhqqaahaxhxagw_120011112220000 1.39512579029317e7 22
34395 pLLvLzLMQQQbefkimjlonomlmnohhahkqftdauuggco_120011221120000 4238.40662124830 8
34398 pLLvLzLMQQQbefklmojonlmlnnoxxxxeexjuhphxrbv_102210101002221 483.356892173149 27
34401 pLLvLzLMQQQbefkmjnllkmolnooxxxxpglqeleixnvf_102210101002221 1154.08039486513 45
34402 pLLvLzLMQQQbegknmlonlmnmloohhhhqqhhhhxhxhbg_120011112220002 10902.9041635219 5
34405 pLLvLzLPQQQbefkhklmojlknnooxxxxsieiastiossb_102210101001122 1.09848746272975e9 15
34406 pLLvLzLPQQQbefkiinonlmnlmoohhahkkaaaxxaggkk_120011221120000 3658.93812414662 89
34407 pLLvLzLPQQQbefkiknklmlononohhahkqaxeeetawnr_120011112222202 997.024122008943 9
34408 pLLvLzLPQQQbefkiljiokkmnnoohhahkpffdqxbkkko_120011221122200 2062.17324494480 39
34410 pLLvLzLPQQQbefkjiklmolknnooxxxxjsepiaieossb_102210101001122 128310.124493689 7
34414 pLLvLzLPQQQcdgkhmjkolnnnomohsgikdgpeahlbnjn_100012112120002 314585.410368307 29
34416 pLLvLzLQAQQbefkilknkmmolonohhahkxqaxiiqinnf_120011112222200 424423.180493739 53
34419 pLLvLzLQMQQbefklnmjjomllmooxxxxhhasjhqxnkgb_102210101002222 7280.77346919911 19
34420 pLLvLzLQMQQbefkmnjjmolllmooxxxxaqofqqxhnkjs_011102202011100 6780.02414640223 7
34422 pLLvLzLQMQQbehklmnmjnmlnooohhlhxhqhfaamucnc_120011221120000 3273.51942411185 13
34424 pLLvLzLQPQQbefkjinkmlokonnoxxxxjbueiihesoos_102210101002222 326711.933704223 9
34425 pLLvLzLQPQQbefklimjonlolmnoxxxxhbasptxxnkrj_102210101002222 4416.28249372374 73
34427 pLLvLzLQPQQbefklnmhomjllmooxxxxhhajhqsxnkgb_102210101002222 7280.77346919911 19
34428 pLLvLzLQPQQbefkmjmjokmlnonoxxxxpgasplexnwgw_102210101002222 665.041493039097 99
34431 pLLvLzLQQAQbefklmmijnlmloooxxxxeeabjhphxxud_102210101002221 227.928118029991 31
34432 pLLvLzLQQAQbefkmnjjmnnlloooxxxxaqofqxhxhxqh_011102202011100 11376.2152926346 4
34433 pLLvLzLQQAQbefkmnmhnnljloooxxxxaqajxhxsxxax_102210101002221 3841.99973971888 4
34434 pLLvLzLQQAQbefkmnmjjnnlloooxxxxaqasjxhxxxax_102210101002221 3841.99973971888 4
34435 pLLvLzLQQAQcdgjlmlmjnmlkonohrgrxxqqgqaahxjn_022210000101121 77304.1766467638 77
34437 pLLvLzLQQMQbefkijljnlnmoonohhahkkmfdqaehava_120011112220001 5281.16029354699 15
34440 pLLvLzLQQMQbehklinljnjmonoohhlhtktpfxvxhbpt_120011221122021 415.414011233372 43
34441 pLLvLzLQQPQbegkmlnjmlkolnooxxmxapafhelmlnvk_102211111002220 905.150959439402 17
34442 pLLvLzLQQPQbehjmknjnkmnoloohhqoaxtftepinrkv_120011112202020 1563.39608391474 149
34444 pLLvLzMMQPQbehkkliljnjomonohhlhttkpfdvrbwrk_120011221122200 1050.38178968286 64
34445 pLLvLzMPMQQbehkklmljjnoomnohhlhtttpfvharbkk_120011221122200 619.868426907785 31
34448 pLLvLzPAAQQbefkilimnmlolmnoxxxxghbaqqxqnkjj_102210101002222 8279.68900035356 19
34449 pLLvLzPAAQQbefkilimnmlolmooxxxxghbaqqxqnkjs_102210101002222 8279.68900035356 19
34451 pLLvLzPAPQQbefkilimmolnlmooxxxxghbaqhxhnkwr_102210101002222 2539.89851408995 8
34452 pLLvLzPAPQQbefkklmmnklolnooxxxxueeaelphxhff_102210101002222 274.485058775913 19
34453 pLLvLzPAPQQbefkmhikjnkmnoooxxxxisbishicfoor_102210101001122 6443.51980084534 17
34454 pLLvLzPAQAQbefkilimnmnlnoooxxxxghbaqqxxhxqh_102210101002221 3765.53518812285 8
34455 pLLvLzPAQMQbefkijlimlmnomooxxxxgjisiipaxvte_102210101001111 20582.9091941659 5
34456 pLLvLzPAQMQbefkilimnmjlooonxxxxghbaqqsxxqhj_102210101002221 2905.25756607364 29
34457 pLLvLzPAQPQbefkilimnmnolmooxxxxghbaqqxxnkvn_102210101002221 16888.7390694565 19
34459 pLLvLzPLQQQbefkihmljmooonnnxxxxgstiseaoscns_102210101001121 23474.6661249487 6
34460 pLLvLzPLQQQbefkjijonjlmnonohhahfkfhtfggrwrw_120011112220022 4594.65216744600 24
34461 pLLvLzPLQQQbehilknjonkolmnohhlchxafqhmlgrkn_120011221102000 33910.9364647641 69
34463 pLLvLzPLQQQbehkmlnjkonlolnohhlhxxafiqhmlgkn_120011221120000 4061.11536531631 40
34466 pLLvLzPMMQQbefkklmnjklmloooxxxxueexjlphxbrb_102210101002210 837.286634909872 23
34469 pLLvLzPMPQQbefkljmilmonoonnxxxxakhkqxxacvvv_011102202011121 9379.57244391880 15
34473 pLLvLzPMQMQbefkihlmljmnomooxxxxgsitiseaxvip_102210101001111 59271.4870620828 6
34474 pLLvLzPMQMQbefkjiljnlmmomoohhahfkxfheeihgxq_120011112222221 5967.92752740597 10
34484 pLLvLzPPQAQbefkmilnjnlmnooohhhhakquohhxuhqx_211120020211112 12945.2197914511 37
34485 pLLvLzPPQPQbefkhijinlmoonnohhahfkffdxxhakka_120011221120001 2922.80754809777 13
34487 pLLvLzPQPMQbefklgjjmmnlooonxxxxarofqxhhxqhw_011102202011110 11294.8236621340 25
34488 pLLvLzPQPMQbefkljilimnmomooxxxxakwtkxxtxgxa_011102202011110 15777.0793342961 57
34489 pLLvLzPQQzQbefkilimhmjlnoooxxxxghbajqsxxxnk_102210101002211 1600.16539299863 13
34490 pLLvLzPQQzQbefkilimjjmlnoooxxxxghbasjqxxxnk_102210101002211 1600.16539299863 13
34491 pLLvLzPQQzQbefkimijjmllnoooxxxxjasofqxhxxnk_011102202011100 13358.8323379065 9
34492 pLLvLzPQQzQbefklgjjmimlnoooxxxxarofqrxhxxnk_011102202011100 8119.52895067152 25
34493 pLLvLzPQQzQbefkliijjmmlnoooxxxxarwofqxhxxnk_011102202011100 8119.52895067152 25
34499 pLLvLzQPAMQbchigjklmmlknonotsjjrgiummuqgiwn_201022222201111 1.90595960603469e6 15
34500 pLLvLzQPAQPbchigjklmmlkmnootsjjrgiummuqfghr_201022222201112 2.20668972277254e6 33
34501 pLLvLzQPLQQbchilhhmlkkoonnotsjjqssqaqtssofs_201022211200001 864.542228251266 9
34503 pLLvLzQPMPQbchilhhmlmknonnotsjjqssqaaqssssw_201022211200011 2339.36906995507 37
34508 pLLvLzQwQMQbchilhhimkkmonootsjjqssfxqtfqfaq_201022211200102 627.231108491199 9
34510 pLLvLzvQQQQbefkjmilnomlnnooxxxxgabqhxhxrbbb_102210101002220 214.944644548119 7
34516 pLLvLzvQQQQbefknjjmomollmnoxxxxqofqqxxhnkos_011102202011101 64284.6260766927 29
34518 pLLvLzvQQQQbehkmomjknmlnloohhlhhhhfiaamugwr_120011221120001 2237.68269451718 91
34527 pLLvLzwMQQQbehkkiljojkmnnoohhlhtkpfdvibkkko_120011221122200 525.809653720798 83
34528 pLLvLzwMQQQccjklmjnljnoolonlncldhviavtennkk_120011122100022 842.998813758711 7
34533 pLLvLzzAQQQbefkijnmlomonomnxxxxgsdtieeavrvo_102210101001121 2815.56236893453 16
34536 pLLvLzzMQQQbefkilhlojnnomonxxxxgijiqsqvkvvn_102210101001122 3320.17501604620 35
34537 pLLvLzzMQQQbefkiljjlonnomonxxxxgisjiqqvkvvn_102210101001122 3423.10308498283 11
34542 pLLvLzzMQQQbefkinjllnomlmnohhahoiftqhuuggsj_120011221120000 3145.95698045449 15
34543 pLLvLzzMQQQbehkiiljjmnononohhlhwkpfvxkkkkoo_120011221122011 743.211991819780 101
34544 pLLvLzzMQQQbehklmmjkomnonnohhlhhhhfiqallrrw_120011221122000 6366.14510434459 25
34547 pLLvLzzPQQQbefkijjllnmlmnoohhahocftqhuggsjw_120011221120001 2269.66386857760 13
34548 pLLvLzzPQQQbefkljjmnmollmooxxxxaofqqxqhnknk_011102202011111 6252.13053344573 12
34553 pLLvLzzQMQQbefkiimjllonononxxxxgbasqxhvvjoj_102210101002222 273454.679919713 35
34554 pLLvLzzQMQQbefklnjjmmollmnoxxxxahofqxhhnkww_011102202011111 32084.0478751787 29
34555 pLLvLzzQMQQbefklnjjmmollmooxxxxahofqxhhnkwr_011102202011111 32084.0478751787 29
34556 pLLvLzzQMQQbehilmnmjmkolnoohhlchhhhfamugwgw_120011221102010 2888.71339429271 91
34557 pLLvLzzQPQQbefkllnkmmnonkooxxxxedpimexhpick_102210101001102 1170.04539248988 7
34558 pLLvLzzQPQQbefkmlnkmlnonkooxxxxidpimixhpick_102210101001102 1170.04539248988 7
34560 pLLvLzzQQAQbefklnjjmnmnloooxxxxahofqqxxhxqh_011102202011110 20161.3252667650 7
34561 pLLvLzzQQMQbefkhmjilnlnoonohhahfqffxhxhhafa_120011221120001 4133.45577544135 7
34565 pLLvMALLAQQbegfhilnmnlolnoohhhajjhaxjfafjxa_120011222221011 969.998969071069 3
34580 pLLvMAvQMQPcdfgiilmilmmnloohragcrhhgssjajqj_022210001221102 3302.18332642218 29
34585 pLLvMLAMLQQbegffjkimlnonmnoxxaakxxfabgakwwk_211120022111010 1390.21564727116 16
34588 pLLvMLAQLQPbegffjkiilnmnnooxxaakxxfohaahaxn_211120022111021 145632.518336968 51
34590 pLLvMLAzMQQbegfjkhllnonomnohhhaaafaxjjjjfff_120011222000011 1457.10966060953 39
34595 pLLvMLMAzQQbegfjklijmmonmoohhhaaahsxxfhbgmu_120011222001002 4463.60840259845 16
34597 pLLvMLMMLQQbegfjklimmnonnoohhhaaahshwosjbrr_120011222001100 2113.59270375788 27
34598 pLLvMLMMMAQbegfjklimjlnlooohhhaaahshqwsrhmu_120011222001102 5008.64953941292 7
34599 pLLvMLMvQQQbegfjklmonmlolnohhhaaahpmaswwrsb_120011222001011 1276.96181279448 8
34601 pLLvMLMwQMQbegfjkllnlmnnooohhhaaahladajjamu_120011222001111 1957.24332371161 3
34602 pLLvMLMwQMQbegfjkllnlmnnooohhhaaahuamassadl_120011222001111 1957.24332371161 3
34603 pLLvMLMzQPQbegfjkljmnkomnoohhhaaahxxxxhwgxh_120011222001002 1039.38484266116 4
34604 pLLvMLPAzQQcdfhjilhlknomonohsawtrhnhvnaohch_122201110112110 256.771533172408 12
34605 pLLvMLPPLQQcdfhjillmknomnoohsawtrhhhvnbsofc_122201110112011 1265.39148974940 39
34606 pLLvMLPPPPQcdfhjillmmknoonohsawtrhhhdvjaere_122201110112020 766.125091859929 7
34607 pLLvMLPQvQQcdfgjhhiklmonnoohshgikwghleqpfgg_100012111200001 1132.83339923575 81
34609 pLLvMLPzPQQcdfhjillmklonnoohsawtrhhdvjnonrw_122201110112002 1309.37146451674 17
34610 pLLvMLQALMQbegfkjjkiinnmnooxxaaxxxxrfamfuxn_211120022110021 2151.87751987046 27
34611 pLLvMLQAPzQbegfjkjkkimlnoooxxaxqhxxhsxfhxjo_102210100222110 1807.65584870159 11
34613 pLLvMLQLAAQbegfjkhimlmmnooohhhaaafsaajjaxoj_120011222001110 3778.34292448128 3
34614 pLLvMLQLAAQbegfjkihmlmmnooohhhaaaojaassaxsf_120011222001110 3778.34292448128 3
34616 pLLvMLQLAPQbegfjkjkilmnonooxxxxqhqhkaahhhhk_011102200112200 2959.38706868334 7
34618 pLLvMLQLPAQbegfkjjkmlnllooohhhhqxxqqhqggqqa_211120022111002 4528.35705755235 15
34620 pLLvMLQLQzQbegfjkjkkjlmnooohhhaaaxqqqxxxxkn_120011222000011 755.357921406560 3
34621 pLLvMLQLQzQbegfjkkjjklmnooohhhaaahaaaxxxxvc_120011222000011 755.357921406560 3
34624 pLLvMLQvMQQbegfjkjknmlonmoohhhaaaxqaassssjj_120011222000110 1152.96991707259 5
34625 pLLvMLQvMQQbegfjkjknmolnmoohhhaaaxqaajjjjss_120011222000110 1152.96991707259 5
34626 pLLvMLQvMQQbegfjkjknmolnmooxxaxqhxxhankkvcv_102210100221121 2883.06592504433 4
34627 pLLvMLQvMQQbegfkjjknmlomnoohhhhqxxqaagbwwww_211120022111001 2959.38706868334 7
34629 pLLvMLQzAPQbegfjkjkimlnoonoxxxxqhqhfxahhaxf_011102200112100 1401.60545672788 5
34630 pLLvMLQzAPQbegfjkkjimlnoonohhaaaaaafhxxahao_011102200112100 1401.60545672788 5
34633 pLLvMLvMQQQbegfjlinjmnolmooxxaxqajmhvcrgkrn_102210100222002 1011.73527114210 101
34634 pLLvMLvMQQQcdfijhmmnklmonoohsastnhdqvjscbgo_122201110112022 504985.421322427 55
34641 pLLvMLwAPQQbegfjkkmjnlloonoxxaxqhhuhxvvgwbj_102210100220022 756.650759236621 19
34642 pLLvMLwAQPQcdfihgjknlmonoonhsasggppxrrhsxxs_122201110220011 2996.69382006790 39
34643 pLLvMLwLQQQbegfjkmlnolmomnohhhaaaahxxjjoofo_120011222000000 1920.45167064523 31
34644 pLLvMLwMAQQbegfjkinlmlmlooohhhaaashhxsffxxq_120011222000012 1728.57138299160 12
34645 pLLvMLwMAQQbegfjkkimjomonnoxxaxqhhjmhacxrrd_102210100220021 533.532224096089 19
34646 pLLvMLwMPQQcdfihgmknmolnnoohsasgghqgorrgngf_122201110110001 1114.10035331976 63
34648 pLLvMLwPQPQbegfjkjmlmkonnoohhhaaaxahxxhnkhx_120011222000002 968.922469876134 15
34649 pLLvMLwQMPQcdfihgjklmmonnoohsasggppddrhduxg_122201110220001 42920.8421263057 44
34650 pLLvMLwQPPQbegegiiljmnlonoohhearkftqcajuiig_011102200110222 1.39263843396173e8 71
34651 pLLvMLwQwQQbegfjkhmlinonoonhhhaaajahjaaxxqq_120011222000011 894.294276515395 5
34652 pLLvMLwQwQQbegfjkiimlnonoonhhhaaasjahaaxxqq_120011222000011 894.294276515395 5
34655 pLLvMLzAAQQbefgjkimnlmolmoohhqqaqothpbawbha_011102200111110 1904.76559240886 8
34656 pLLvMLzAAQQcdfijkhmnlononmohsastdnaeuhotkgl_122201110112202 1239.21943267141 13
34657 pLLvMLzAMQQcdfgjhmillnmoonohshgikxglwsnepce_100012111200200 1803.31747109372 187
34660 pLLvMMMzzQQbegfhhjiklmononohhhajjashosqahxf_120011222000022 1060.76160333530 27
34663 pLLvMPLLPQQbegfjhilnnomnmoohhhahjshjojojfsj_120011222200010 2973.91856451690 15
34664 pLLvMPLMMAQbegfjhillknlmooohhhahjsqhxhfjxoj_120011222200110 2235.27859533054 31
34668 pLLvMPMMMzQbegfjhikkklmnooohhhahjjhldahxhmu_120011222211102 1051.23064679149 3
34669 pLLvMPMMMzQbegfjihkkklmnooohhhahsshumahxhld_120011222211102 1051.23064679149 3
34672 pLLvMPQzMzQbegfjhihiklmnooohhhahjjfsahxhxoj_120011222211021 1088.90072716322 3
34674 pLLvMPQzMzQbegfjhihiklmnoooxxxxxkkkkxxxxxvc_011102200110011 16275.5237564157 11
34675 pLLvMPQzMzQbegfjihihklmnooohhhahssojahxhxfs_120011222211021 1088.90072716322 3
34679 pLLvMPwLMQQbegfjhimnomononmxxaxxfjaaxsxsxss_102210100022111 1626.06834760847 3
34680 pLLvMPwLMQQbegfjihmnomononmxxaxxosaaxjxjxjj_102210100022111 1626.06834760847 3
34681 pLLvMPwLQMQbegfjhimnklmomooxxaxxfjaavvsaspi_102210100022111 3120.27226633247 3
34682 pLLvMPwLQMQbegfjihmnklmomooxxaxxosaavvjajet_102210100022111 3120.27226633247 3
34687 pLLvMvAPQPQbdfighmlkknolnoodwxbffaxdcrawfuu_210102222111000 168.363209383776 29
34690 pLLvMvLMQQQbegfniojmlnonlmohhhahshqigwrrggs_120011222002211 1710.05610481981 101
34694 pLLvMvLPQQQcdfimmoknonlmnlohsashhhpddvsrcgw_122201110222200 2105.82691432967 65
34695 pLLvMvLQMQQcdfilhmnkkmnomoohsasanhhqcnokskf_122201110112201 1171.16048576941 53
34696 pLLvMvLQPQQcdfimhmkknlnlooohsashnhpuvskgnos_122201110222201 2076.60751113423 15
34700 pLLvMvMPMQQcdfijljnkolmnoonhsasqaxhpxsrrnsv_122201110222001 1955.72882578669 55
34707 pLLvMvPLQQQbegfmllmnonlomonhhhaiiipxxcvscfc_120011222002200 417.563789268569 4
34709 pLLvMvPPMQQcdfhillnjmnolmoohsawraahtjocfksb_122201110112202 2044.01047784535 11
34710 pLLvMvPPMQQcdfhimmjlknonmoohsawrhhpufrnrbjf_122201110222201 6681.32294344732 31
34712 pLLvMvPPPQQcdfhilljnknmomoohsawraapdfrgggbr_122201110222202 5121.85118963799 37
34713 pLLvMvPPPQQcdfhillnnkomlmoohsawraahdcjjfjbr_122201110112202 1877.59526310549 32
34714 pLLvMvPPPQQcdfhilmnjlmnomoohsawrahhhsorjofr_122201110222202 720.644122795276 43
34717 pLLvMvQPPPQcdfhlilljmknoonohsawhraapdfjairh_122201110222020 5663.93189749588 21
34718 pLLvMvQwQAQbeehjljknjmmnoooxxxqxaxaahabbhqq_211120022111002 18261.5331748650 29
34719 pLLvMvvQQQQbegfijonmlnonlmohhhasxahigsffggv_120011222002200 1063.87889332447 29
34721 pLLvMvvQQQQcdfihoinmlnmlnoohsasnawdjjbffbgg_122201110112202 2458.42372073786 25
34726 pLLvMvwQPQQcdfijhjkonmlnmoohsasqnxpxscggcsn_122201110222021 2701.99962990372 6
34737 pLLvMvzPQQQcdfhinokomlnlomnhsawrahedjjffsbg_122201110112220 13836.4381664801 28
34739 pLLvMvzQQMQcdfhihnkjmlmoonohsawrnaqqjjfqagt_122201110112220 481.338010239647 11
34741 pLLvMwAAPAQcdfhijihlklmnooohsawktrnafgjthvn_122201110122102 5051.22362819281 49
34748 pLLvMwPLPQQbegfhklkjmnomnoohhhajttexojcvjjg_120011222022010 475.539593730576 45
34757 pLLvMzLAPQQbegfjmiknklonoonhhhahhsxxggofjbg_120011222200100 2099.69319067592 97
34758 pLLvMzLAPQQbegfjmillonolnonhhhahhspiwwwgwbg_120011222222100 1165.55084726518 35
34759 pLLvMzLLQQQbegfjmklnoklmmoohhhahhaaxxgggbvc_120011222200100 2274.33079228795 3
34760 pLLvMzLLQQQbegfjmlknoklmmoohhhahhqqxxggwrnk_120011222200100 2274.33079228795 3
34761 pLLvMzLLQQQbegfjmoknnklmomohhhahhhqxhggwrrr_120011222200101 34721.6611902620 9
34762 pLLvMzLMAQQbegfjminknoomnmohhhahhshquhawrra_120011222200111 1862.12270893576 17
34763 pLLvMzLPAQQbegfjmnlkioommonhhhahhqqqjhawraj_120011222200101 2832.90358271503 45
34764 pLLvMzLPMQQbegfjmnlkoklmmnohhhahhqqqqggwrjs_120011222200100 6780.02414640223 7
34766 pLLvMzLQMPQbegfjmhlkinmmooohhhahhjqqjhwragb_120011222200111 1366.87569644901 5
34767 pLLvMzLQMPQbegfjmiilknmmooohhhahhsjqqhwragb_120011222200111 1366.87569644901 5
34769 pLLvMzLwQQQbegfjmmomnklononhhhahhladaggjjjj_120011222200111 1187.72636814418 3
34770 pLLvMzLwQQQbegfjmmomnklononhhhahhuamaggssss_120011222200111 1187.72636814418 3
34771 pLLvMzLzQQQbegfjmjonjonmnmohhhahhdaxdsvovos_120011222222101 726.029008109653 3
34772 pLLvMzLzQQQbegfjmjonjonmnmohhhahhuaxujvfvfj_120011222222101 726.029008109653 3
34774 pLLvMzPAAMQbegfjkllhkmnomooxxaxxhqajxqxxjnk_102210100022211 999.602464527868 11
34775 pLLvMzPAMPQbegfjkliimnnonooxxxxxaaofxxqxhqh_011102200111100 3508.10378438803 11
34776 pLLvMzPAPAQbegfjkllinklmoooxxaxxhqasxnkohum_102210100022211 1492.85317928667 19
34777 pLLvMzPLPQQbegfjlknmolkmmoohhhhhaaqhqrwrwfo_211120022111100 4969.46906831694 59
34780 pLLvMzPLQPQbegfjkllkmnooonnhhhahxqqqxxhaank_120011222200001 969.998969071069 3
34781 pLLvMzPLQPQbegfjklnkmmoononhhhahxqhqxhharar_120011222200011 4301.98679076741 7
34782 pLLvMzPLQPQbegfjlkklmnooonnhhhahhaaaxxhaavc_120011222200001 969.998969071069 3
34783 pLLvMzPMPPQbegfjkllmknooomnxxaxxhqaqxqxqhjj_102210100022221 2017.25108576807 7
34785 pLLvMzPQMzQbegfjklhlkimnooohhhahxqjqqjhahah_120011222200112 578.215721887866 5
34786 pLLvMzPQMzQbegfjkliilkmnooohhhahxqsjqqhahah_120011222200112 578.215721887866 5
34787 pLLvMzPQMzQbegfjkliilkmnoooxxxxxaaofqhxxxqh_011102200111001 8944.35007153222 5
34791 pLLvMzPvQQQbegfjklmonklmonohhhahxqpmaggswsb_120011222200011 984.817854336122 8
34792 pLLvMzPvQQQbegfjklomnnnommohhhahttaxajojvvj_120011222222011 535.284495123065 3
34794 pLLvMzPvQQQbegfjlkomnnnommohhhahiiaxasfsvvs_120011222222011 535.284495123065 3
34796 pLLvMzPzMQQbegfjlkinlkomonohhhhhaafarwwwkww_211120022111101 3142.08680739374 25
34798 pLLvMzvAQQQbegfjlnnooklmomnxxaxxaumumnknokc_102210100022002 955.807423877468 31
34799 pLLvMzvMQQQbegfjiomnklomnmohhhahshhxggwsffg_120011222200001 1697.09328952366 29
34800 pLLvMzvQAQQbegfjiknmnoomnmohhhahsxahxhasffa_120011222200001 1133.14196402634 17
34801 pLLvMzvQAQQbegfjilnmlomlnoohhhahspahihrgwxq_120011222222001 567.488751583668 41
34802 pLLvMzvQMQQcdfgimnijomlnnmohragrhhghxsssjjn_022210001022111 2746.81673770036 7
34803 pLLvMzvQQAQbegfjlmklknmnoooxxaxxahqhxhvvaxa_102210100022220 1020.11590217355 4
34805 pLLvPAvQMMQbdifhglmmlnmoloohrxgrraaqhqnqnjs_120001221000022 3889.10685427086 8
34815 pLLvPAzzPQQcdeghihknmlmnoooqrqsjvkqcjfostta_022210000122210 50882.3263336385 19
34822 pLLvPLAPzQQcdhgjiklljomnonohshgibtaqiinsqjd_100012112200211 1861.84372442490 62
34832 pLLvPLLzQQQbdfikimnlomnonmohrarpkqaxbrrrrkk_120001221112000 1287.04642214726 7
34842 pLLvPLvMQQQcdhfgjmlmmkoononhshnkeetqnrckkcr_100012112200020 1395.26103642469 17
34846 pLLvPLvQAQQcdhgkmnnlmllooonhshghmaqeirnwokv_100012112200000 1364.39426119392 19
34847 pLLvPLvQPQQbdiffmlnmolnlonohrxgnaaahbrrrbrc_120001221110000 7612.71605241545 57
34853 pLLvPLwPQAQcdhgjimmnjknlonohshgibaqmicnshwr_100012112201022 2701.99962990372 6
34856 pLLvPLzPQPQcdhgjkmmlnjolonohshgitaqhmixfewq_100012112201021 660.900770123521 22
34861 pLLvPMLLPQQbdfihjimlnnlmooohrarrpkarrvkkkck_120001221120002 544.941321767543 15
34864 pLLvPMLPPPQcdhigjijmllnonoohshvbavqqffjasqh_100012112000002 8483.69968698059 17
34870 pLLvPMPAMzQcdeghjhkkklmnoooqrqsjxkqqqxxxxxa_022210000121001 9.46258838510013e7 39
34877 pLLvPMvPMQQcdeifimkjonlomnohshwwchhhhrrawrh_122201111202021 1935.03764167061 25
34881 pLLvPMvQwQQcdeifilmkjonlnoohshwwcahhhxqrqxw_122201111202011 1521.50173890933 91
34885 pLLvPMvzQQQcdeifimjlnnmoonohshwwchhgbrvnrfn_122201111202020 3270.20656850383 22
34890 pLLvPMzQLQPcdeifihlkjnmmnoohshwwcwhhhxqqxar_122201111200112 8092.86526338900 115
34892 pLLvPMzQzPQcdeifihlkjmononohshwwcwhhhhaawrr_122201111200111 1935.03764167061 25
34898 pLLvPPvQMMQcdhgigmklklmnooohshgsvaqtxkgiqgw_100012112200001 616.914385958817 7
34903 pLLvPvAAPQQcdhgiklmlnomnonohshgwtuaabsgswjf_100012112200001 1310.70516090299 11
34906 pLLvPvLAQQQbdiflnjkmlonmnoohrxghhduaarnbnso_120001221110010 2.15779911069052e6 73
34907 pLLvPvLPQQQbdifjmokmlnolonnxnhnxauexqnvnfwr_102220101012220 1.99784338851512e10 59
34908 pLLvPvLPQQQbdifllnomlmnonmohrxghhaaaabrrrbr_120001221110000 4211.18336308846 25
34916 pLLvPvvQQQQbdifjmkomlnolonnxnhnaaiuxqnvnfwr_102220101012220 34637.9815515835 63
34917 pLLvPvvQQQQcdhgjonjllmomnmohshgxalpxaskfsws_100012112200110 1910.86122034116 17
34921 pLLvPvwQPQQcdhgjmnnmlokloonhshgtmaqiasnojwv_100012112200001 2335.32416751914 33
34926 pLLvPvzQPQQbdifkljjonnlomonhrxgqiduqhrfrvkn_120001221110000 9808.55827258108 20
34928 pLLvPwALPQQbdifhkjmlonlononhrxgrxdahbrkcoff_120001221100000 1747.64416437089 18
34929 pLLvPwAPQMPcdeghihkjlmlmnooqrqsjskaajjjjqqj_022210000112202 3.44209138978020e8 47
34930 pLLvPwAQLQPcdeghihlkjmnnmooqrqsjskaaaaahxqj_022210000112002 8.16047845384068e8 63
34932 pLLvPwLLQQQbdifhknlkmlmonoohrxgrhaaasbfjfof_120001221100000 3029.74648725871 61
34934 pLLvPwLMQPQbdifgmlnlkkommooxnhnvhaqxqnhwrie_102220101122222 35357.5908375147 77
34936 pLLvPwLPQAQbdifhkmnlknlmooohrxgrhqaaabbbxhx_120001221100002 2444.16338037553 17
34937 pLLvPwLPQMQcdhiginlkklmonoohshvbvamxvfjeseh_100012112001101 6444.52364337275 23
34942 pLLvPwvAQQQbdifgljlkkonmnooxnhnvaixqnnrrjjo_102220101122222 6016.58111241798 49
34943 pLLvPwvMQQQbdifgljlkkonmonoxnhnvaexqnnrrjso_102220101122222 39057.9224429413 65
34946 pLLvPwzAQMQbdifhjkmnmknoomohrxgrqiaqhfrptnq_120001221100001 5232.01635171820 57
34947 pLLvPwzLQQQcdeghhkjmnmnonooqrqsjkaajjjjworo_022210000112222 2.10998823202084e6 8
34950 pLLvPwzPPQQcdeghhlkmoomnmnoqrqsjkqajcvjjfos_022210000112221 3.12184869236699e6 23
34951 pLLvPwzPQAQcdeghhlkjmnmnoooqrqsjkqaajjjjqqa_022210000112220 70196.3576442607 17
34952 pLLvPwzPQQPcdeghhlkjmnmnlooqrqsjkqaajjjjjqj_022210000112220 70196.3576442607 17
34954 pLLvPwzQwQQcdeghhmlkjnolonoqrqsjkaqaaaajhxj_022210000112200 733794.070715107 71
34957 pLLvPwzzQQQcdeghhljmnoonmnoqrqsjkqajjgbjfos_022210000112221 720509.427200833 8
34971 pLLvPzwPQPQcdhgjjmmjnklonoohshgimaqpearxjml_100012112201022 5050.69600355714 169
34973 pLLvPzzQzQQbdifggiljknmonoodwqggkflmcivxamc_210102112200212 799.769590485441 33
34978 pLLvQAMzMzQbeghfffijklmnoooxxaaaknxxxxxxxhq_102211110011001 166.994011761323 2
34981 pLLvQAMzMzQbeghfhhijklmnooohhaaarwhhhhhhhxq_120011112211221 166.994011761323 2
34983 pLLvQAPLMzQbeghfffijlkmnoooxxaaaknqqaahhhqx_102211110011221 487.997950811067 3
34984 pLLvQAPLMzQbeghfffjilkmnoooxxaaavcaaaahhhah_102211110011221 487.997950811067 3
34987 pLLvQAPLwAQbeghfffijlknmonoxxaaaknqqaahhhrw_102211110011221 1399.87490537747 237
34988 pLLvQAPLwAQbeghfffjiklmnoooxxaaavchhhhaahah_102211110011001 728.890146856292 8
34989 pLLvQAPLwAQbeghfhhijlknmoooxxxaxcvaaaaaahah_011102201100112 1276.23130416270 15
34990 pLLvQAPzMzQbefhghhijklmnoooxxxaxcvqqqqqqqqa_102211112200220 487.997950811067 3
34993 pLLvQAvLAQQbefhghhlknmnnoooxxxaxcvfoaaxxakn_102211112222010 1428.05936147020 5
34994 pLLvQAvLMQQbefhghhknlmnnomohhhahbgnxkxxaxjj_120011110000222 1391.02099394737 17
34996 pLLvQAvLQMQbefhghhlknmmomooxxxaxcvfoahaahrw_102211112222011 265865.698141303 9
34999 pLLvQAvvQQQbeghfffnommnonomxxaaavcaaaahhhha_102211110000111 319.417340365646 4
35001 pLLvQLAvQQPbeghffijnmlnlnooxxaaakxxaakanaxn_211120021111021 12492.1089649472 22
35002 pLLvQLAwAAQbeghffijkmlnloooxxaaakxxhaahkhha_211120021110221 3631.49369389405 8
35003 pLLvQLAwAMQbeghffijkmlnonnoxxaaakxxhaahxbgn_211120021110221 15852.6950194378 71
35004 pLLvQLAwQzQbeghffijkmlknonoxxaaakxxhaawxhnw_211120021110211 10040.4524377465 289
35006 pLLvQLLwQPQbeghffjinmnooonmxxaaakhhaahqaqhk_211120021111000 2963.71805343250 9
35007 pLLvQLMAMzQbeghfijkijlmnooohhaaaaahqqahhhgb_011102201112211 17277.9480502498 8
35008 pLLvQLMAMzQbeghfijkijlmnooohhaaaaahxxahhhwr_120011110021122 673.998516317209 2
35009 pLLvQLMAMzQbeghfijkijlmnooohhhhaaahqxhhhhrw_120011220012211 897.998886412873 2
35010 pLLvQLMAMzQbeghfijkijlmnooohhhhaaahxqhhhhwr_120011220012211 897.998886412873 2
35014 pLLvQLMAMzQbeghfijkjilmnoooxxaaahhxhhaxxxvc_102211112201100 253.996062931100 2
35015 pLLvQLMAMzQbeghfijkjilmnoooxxaaaqqxqqaxxxvc_102211112201100 253.996062931100 2
35016 pLLvQLMAMzQbeghfijkjilmnoooxxaxxhqxqhaxxxvc_102210102201100 397.997487421324 2
35017 pLLvQLMAMzQbeghfijkjilmnoooxxaxxqhxhqaxxxvc_102210102201100 397.997487421324 2
35022 pLLvQLMLPAQbeghfijkmmnnnmoohhaaaaahwwaqxrhw_120011110022211 114721.439954728 26
35023 pLLvQLMLPPQbeghfijkllnommoohhaaaaahrrahrrwr_120011110022211 2036.38663304743 11
35026 pLLvQLMPPzQbeghfijklkkmnooohhaaaaahhwwahhqx_120011110022112 673.998516317209 2
35028 pLLvQLMPPzQbeghfijklkkmnooohhhhaaahhrwhhhxq_120011220011221 897.998886412873 2
35029 pLLvQLMPPzQbeghfijklkkmnoooxxaaahhxxvvaxxqh_102211112200110 781.998721225530 2
35030 pLLvQLMPPzQbeghfijklkkmnoooxxaxxqhxxvvxxxhq_102210102201001 1021.99902152548 2
35032 pLLvQLMPPzQbeghfijklllmnooohhaaaaahhrrahhxq_120011110022112 673.998516317209 2
35034 pLLvQLMPPzQbeghfijklllmnooohhhhaaahhwrhhhqx_120011220011221 897.998886412873 2
35035 pLLvQLMPPzQbeghfijkllmlnoooxxaaaqqxxnanxxxa_102211112200110 481.997925302273 2
35036 pLLvQLMPPzQbeghfijkllmlnoooxxaxxhqxxkanxxxa_102210102201110 673.998516317209 2
35042 pLLvQLMvPQQbeghfijknolmnonohhaaaaahaaggxxxx_120011110020011 222.995515604889 2
35044 pLLvQLMvPQQbeghfijknolmnonohhaaaaahhhggqqxx_120011110020022 838.998808103193 2
35046 pLLvQLMvPQQbeghfijknolmnoonhhhhaaahaaggxxqq_120011220010011 726.998624481579 2
35048 pLLvQLMvPQQbeghfijknolmnoonhhhhaaahhhggqqqq_120011220010022 622.998394859428 2
35050 pLLvQLMvPQQbeghfijknolmonnohhhhaaahaaggqqxx_120011220010011 726.998624481579 2
35052 pLLvQLMvPQQbeghfijknolmonnohhhhaaahhhggxxxx_120011220010022 622.998394859428 2
35054 pLLvQLMvPQQbeghfijknolmononhhaaaaahhhggxxqq_120011110020022 838.998808103193 2
35055 pLLvQLMvPQQbeghfijknooolnnmhhaaaaahaaqxrhhr_120011110022211 1018.76022523435 6
35058 pLLvQLMvQMQbeghfijkknknooonhhaaaaahgagaqaqa_011102201111100 3631.49369389405 8
35060 pLLvQLMwQzQbeghfijkhlmknonohhaaaaahnaawxhnw_011102201110211 41901.4874709333 65
35062 pLLvQLMzPAQbeghfijklmnmmooohhaaaaahhaaxqhrw_120011110022111 673.998516317209 2
35064 pLLvQLMzPAQbeghfijklmnmmooohhhhaaahhhhqxhwr_120011220011222 897.998886412873 2
35065 pLLvQLMzPAQbeghfijklmnmmoooxxaaahhxxaaxaxkn_102211112200111 781.998721225530 2
35066 pLLvQLMzPAQbeghfijklmnmmoooxxaxxqhxxaxxaxnk_102210102201100 1021.99902152548 2
35068 pLLvQLMzPAQbeghfijklmnnnooohhaaaaahhaaqxhwr_120011110022111 673.998516317209 2
35070 pLLvQLMzPAQbeghfijklmnnnooohhhhaaahhhhxqhrw_120011220011222 897.998886412873 2
35071 pLLvQLMzPAQbeghfijklnmnnoooxxaaaqqxxaaxaxkn_102211112200111 781.998721225530 2
35072 pLLvQLMzPAQbeghfijklnmnnoooxxaxxhqxxaxxaxnk_102210102201010 1021.99902152548 2
35079 pLLvQLMzPPQbeghfijklmnommoohhaaaaahhaahqxwr_120011110022111 673.998516317209 2
35081 pLLvQLMzPPQbeghfijklmnommoohhhhaaahhhhhxqrw_120011220011222 897.998886412873 2
35082 pLLvQLMzPQPbeghfijklmnkmmoohhaaaaahxaawhqhw_011102201111021 9683.57160399819 10
35083 pLLvQLMzQzQbeghfijklkkmnoooxxaaaqqxxvvaxxqh_102211112200110 781.998721225530 2
35084 pLLvQLMzQzQbeghfijklkkmnoooxxaxxhqxxvvxxxhq_102210102201001 1021.99902152548 2
35086 pLLvQLMzQzQbeghfijklkmknooohhaaaaahhrarhhxq_120011110022112 673.998516317209 2
35088 pLLvQLMzQzQbeghfijklkmknooohhhhaaahhwhrhhqx_120011220011221 897.998886412873 2
35089 pLLvQLMzQzQbeghfijkllmlnoooxxaaahhxxkakxxxa_102211112200110 481.997925302273 2
35090 pLLvQLMzQzQbeghfijkllmlnoooxxaxxqhxxnakxxxa_102210102201110 673.998516317209 2
35095 pLLvQLPvQAQbeghffkhmnlmmonoxxaaakxraaaxaxrn_211120021110021 555421.383319901 373
35096 pLLvQLPvQAQbeghffkhmnlmmonoxxaaarxnaaaxahnw_011102201112201 1.26786628509937e7 447
35097 pLLvQLPvQPQbeghffkhmnloloonxxaaakxraaaxkvcr_211120021110020 9829.76028915754 91
35100 pLLvQLQvAPQbeghfijjimmonmoohhaaaaaaaaaqqafo_011102201111000 723.998618781895 5
35101 pLLvQLQvMAQbeghfijijmmnmonohhaaaaaqqahhhhww_120011110022111 5572.20584307100 10
35102 pLLvQLQvMAQbeghfijijmmnmoooxxxaxqhqhaahahwr_011102201111022 1153.99913344822 4
35105 pLLvQLQzMzQbefhgijjiklmnooohhxaxaxxahahhhgb_120011110021122 647.498022317850 4
35106 pLLvQLQzMzQbeghfijijklmnooohhaaaaaqqhahhhrw_120011110021122 673.998516317209 2
35107 pLLvQLQzMzQbeghfijijklmnooohhhhaaaxqhhhhhwr_120011220012211 897.998886412873 2
35109 pLLvQLQzMzQbeghfijijklmnoooxxxaxqhqhxaxxxvc_011102201110011 898.782136771087 11
35113 pLLvQLvPMQQcdfhgijmkmonnonohshhgiaowrqoopnx_100012112000201 17859.5875263260 62
35116 pLLvQLwAMMQbeghfijijmnmmooohhaaaaaqqaxhhxnk_011102201111200 847.401102486575 5
35117 pLLvQLwAMMQbeghfijjimnmmonoxxaaahhhhaxqqxnn_102211112200111 777.710504696662 10
35119 pLLvQLwAPAQbeghfijklmnmnooohhaaaaaaaaaxxqss_120011110000112 565.042972187080 9
35122 pLLvQLwAPMQbeghfijklmnnnooohhaaaaaaaaaqqawr_120011110000111 222.995515604889 2
35124 pLLvQLwAPMQbeghfijklmnnnooohhaaaaaaahhxqhrw_120011110000222 726.998624481579 2
35126 pLLvQLwAPMQbeghfijklmnnonoohhhhaaaaaaaqhxwr_120011220000111 838.998808103193 2
35128 pLLvQLwAPMQbeghfijklmnnonoohhhhaaaaahhxaxrw_120011220000222 622.998394859428 2
35130 pLLvQLwAPPQbeghfijklmnnnooohhhhaaaaaaaxqhrw_120011220000111 838.998808103193 2
35132 pLLvQLwAPPQbeghfijklmnnnooohhhhaaaaahhqqawr_120011220000222 622.998394859428 2
35134 pLLvQLwAPPQbeghfijklmnnonoohhaaaaaaaaaxaxrw_120011110000111 222.995515604889 2
35136 pLLvQLwAPPQbeghfijklmnnonoohhaaaaaaahhqhxwr_120011110000222 726.998624481579 2
35137 pLLvQLwAQzQbehgfijklllmnoooxxelxddluvvaqxdu_102210102220100 871.578300508506 5
35141 pLLvQLwLQPQbeghfijnklmmnoooxxaaaqqkvcnssaaa_102211112200001 1118.14194480994 5
35142 pLLvQLwLQPQbeghfijnklmnmoooxxaaaqqkvcnjjaaa_102211112200001 1118.14194480994 5
35146 pLLvQLzMPAQbeghffklkknmlonoxxaaakxhvvaawxrn_211120021111021 17552.8612684971 195
35147 pLLvQLzMPQPbeghffklkknmlmooxxaaakxhvvaawkhw_211120021111021 6675.06272433529 87
35148 pLLvQPLMMzQbeghfihkjljmnooohhaaahwhhhrhhhrw_120011112221122 269.878988835837 27
35149 pLLvQPLMzMQbeghfihkjlmnomoohhaaahwhhhhhhwxq_120011112221112 535.433052912108 74
35152 pLLvQPMzMzQbeghfiggjklmnooohhaaahrwhhhhhhxq_120011112211221 166.994011761323 2
35154 pLLvQPMzMzQbeghfiiijklmnoooxxaaaxqhxxxxxxnk_102211110001100 166.994011761323 2
35156 pLLvQPMzMzQbehgfihgjklmnoooxxelxxfwlxqxqxud_102210100210021 139.495896048885 5
35158 pLLvQPwAPLQbeghfiiijkmlonnoxxaaaxqhqqaahhrr_102211110001122 540.948613534131 9
35159 pLLvQPwAPLQbeghfiiikjmlonooxxaaaxxaaaaahhbg_102211110001122 540.948613534131 9
35160 pLLvQPwAPMPbeghfiiijkmlmnooxxaaaxqhqqaawhhw_102211110001121 2485.80438206094 87
35164 pLLvQvLAMQQbeghfmlkmmonnonoxxaxxxaavvaahhqq_102210102222011 622.998394859428 2
35166 pLLvQvLAMQQbeghfmlkmmonnonoxxaxxxaavvxxqqqq_102210102222000 358.997214463066 2
35168 pLLvQvLAMQQbeghfmlkmmonnoonxxaaaxaavvaahhhh_102211112222011 118.991596045156 2
35170 pLLvQvLAMQQbeghfmlkmmonnoonxxaaaxaavvxxqqhh_102211112222000 622.998394859428 2
35173 pLLvQvLAMQQbeghfmlkmmononnoxxaaaxaavvaaqqqq_102211112222011 118.991596045156 2
35175 pLLvQvLAMQQbeghfmlkmmonononxxaxxxaavvxxhhhh_102210102222000 358.997214463066 2
35176 pLLvQvLAPQQbeghfmklmomnnoonhhaaahxxgagaaxxa_120011110022211 778.881048686874 4
35178 pLLvQvLAQAQbeghfmijmmnknnoohhaaahqqrrarxxhw_120011110022211 6363.05047015339 18
35179 pLLvQvLAQPQbeghfmijmmnnonoohhaaahqqggaqqqqa_011102201111122 2963.71805343250 9
35182 pLLvQvLPPQQbeghfkikmnloomnohhaaaidgvwbddwgd_120011110022022 2000.57499704938 43
35183 pLLvQvLQPAQbeghfmijknkllooohhaaahqqgagrrhwr_120011110022211 2722.88166667724 18
35184 pLLvQvMAPQPbeghfklhkmnklmoohhaaahhngaagwkhw_011102201111021 10288.5637075609 91
35185 pLLvQvMAQzQbeghfklijllmnooohhaaahhqqrrahhah_120011110022112 481.997925302273 2
35186 pLLvQvMAQzQbeghfklijllmnooohhhhahhxqwrahhah_120011220021112 673.998516317209 2
35191 pLLvQvMAQzQbeghfkljillmnoooxxaaaxxhhvvaxxqh_102211112200110 781.998721225530 2
35192 pLLvQvMAQzQbeghfkljillmnoooxxaxxxxhqvvxxxhq_102210102210001 1021.99902152548 2
35195 pLLvQvMPLQQbeghfklmknoknnoohhaaahhhgaagxqxq_120011110022211 781.998721225530 2
35197 pLLvQvMPLQQbeghfklmknoknnoohhhhahhhghhgqxqx_120011220021122 1021.99902152548 2
35198 pLLvQvMPLQQbeghfklmknoknnooxxaaaxxxnaanxaqh_102211112200011 781.998721225530 2
35201 pLLvQvMPLQQbeghfklmknoknnooxxaxxxxxkaxnxahq_102210102210110 1021.99902152548 2
35204 pLLvQvMPMAQbeghfklmkllnkooohhaaahhhgwwaghrw_120011110022211 781.998721225530 2
35206 pLLvQvMPMAQbeghfklmkllnkooohhhhahhhgrwhghwr_120011220021122 1021.99902152548 2
35207 pLLvQvMPMAQbeghfklmkllnkoooxxaaaxxxnvvanxkn_102211112200011 781.998721225530 2
35209 pLLvQvMPMAQbeghfklmkllnkoooxxaxxxxxkvvxnxnk_102210102210100 1021.99902152548 2
35212 pLLvQvMPMAQbeghfklmkmmnkooohhaaahhhgrraghwr_120011110022211 781.998721225530 2
35214 pLLvQvMPMAQbeghfklmkmmnkooohhhhahhhgwrhghrw_120011220021122 1021.99902152548 2
35215 pLLvQvMPPAQbeghfklmkmnmkoooxxaaaxxxnkaknxvc_102211112200011 673.998516317209 2
35217 pLLvQvMPPAQbeghfklmkmnmkoooxxaxxxxxknaknxvc_102210102210111 897.998886412873 2
35219 pLLvQvMPPAQbeghfklmmknkmoooxxaaaxxxnkaknxvc_102211112200011 673.998516317209 2
35221 pLLvQvMPPAQbeghfklmmknkmoooxxaxxxxxknaknxvc_102210102210111 897.998886412873 2
35233 pLLvQwMPPzQcdfeghhkklkmnoooqraqsjkaohohhhwr_022210002221122 1.69385438080121e6 8
35236 pLLvQwMzAPQcdfeghhkjmlnoonoqraqsjkasqqjssjs_022210002221100 3.23146001687803e6 17
35237 pLLvQzLAAAQbeghfiljkmmnmooohhaaahhxxhaaahrw_120011112002111 781.998721225530 2
35238 pLLvQzLAAAQbeghfiljkmmnmooohhhhahhqxhahahwr_120011222001122 1021.99902152548 2
35239 pLLvQzLAAAQbeghfiljkmmnmooohhhhahhxqhahahrw_120011222001122 1021.99902152548 2
35240 pLLvQzLAAAQbeghfilkjmllnoooxxaxxxxaaxnkxxqh_102210100220110 397.997487421324 2
35242 pLLvQzLAAAQbeghfilkjmlnloooxxaaaxxaaxnanxqh_102211110220110 253.996062931100 2
35244 pLLvQzLAAAQbeghfilkjmmmnoooxxaxxxxaaxhqxxkn_102210100220111 397.997487421324 2
35249 pLLvQzLAAAQbeghfilkjmmnmoooxxaaaxxaaxhahxkn_102211110220111 253.996062931100 2
35251 pLLvQzLAAMQbeghfilkjmjnooonhhaaahhhhhrhhwrw_120011112222111 277.453269214232 37
35252 pLLvQzLAMAQbeghfiljkmllnooohhaaahhxxhwwahah_120011112002112 481.997925302273 2
35253 pLLvQzLAMAQbeghfiljkmllnooohhhhahhqxhrwahah_120011222001112 673.998516317209 2
35254 pLLvQzLAMAQbeghfiljkmllnooohhhhahhxqhwrahah_120011222001112 673.998516317209 2
35259 pLLvQzLAMAQbeghfilkjmllnoooxxaaaxxaaxkkaxqh_102211110220110 253.996062931100 2
35261 pLLvQzLAMAQbeghfilkjmlnloooxxaxxxxaaxkxnxqh_102210100220110 397.997487421324 2
35263 pLLvQzLAMAQbeghfilkjmmmnoooxxaaaxxaaxqqaxkn_102211110220111 253.996062931100 2
35265 pLLvQzLAMAQbeghfilkjmmnmoooxxaxxxxaaxqxhxkn_102210100220111 397.997487421324 2
35266 pLLvQzLAMPQbeghfilkjmnommnohhaaahhhhhhhqxww_120011112222111 285.896712790528 10
35267 pLLvQzLAPQPbefhgijiillmnnooxxxaxxaxaormukar_102211110222112 924.051221603320 27
35268 pLLvQzLAQzQbeghfilkjmjknooohhaaahhhhhrrhhxq_120011112222112 188.783619064560 6
35270 pLLvQzLAwQQbegfhijlkmononnohhhelhmlehelehgn_120011222201101 846.674115284525 6
35272 pLLvQzLLAQQbeghfilllmnonmoohhaaahhrwrrarraa_120011112222221 318.992629844396 21
35273 pLLvQzLLAQQbeghfilmnjkomnoohhaaahhwwrragghh_120011112222001 668.008946504528 6
35274 pLLvQzLLMQQbeghfiljklolmoonhhaaahhggrarrhhr_120011112002221 1295.67579636113 6
35276 pLLvQzLLMQQbeghfilmnokmnmnohhaaahhwwhrrrggw_120011112222001 15029.6488321927 16
35280 pLLvQzLPAAQbeghfilmjkllnooohhaaahhhggwwahrw_120011112002211 781.998721225530 2
35282 pLLvQzLPAAQbeghfilmjkllnooohhhhahhhggrwhhwr_120011222001122 1021.99902152548 2
35283 pLLvQzLPAAQbeghfilmjklnloooxxaxxxxxnknakxvc_102210100220100 1021.99902152548 2
35285 pLLvQzLPAAQbeghfilmjkmmnooohhaaahhhggrrahwr_120011112002211 781.998721225530 2
35287 pLLvQzLPAAQbeghfilmjkmmnoooxxaaaxxxkkvvaxkn_102211110220011 481.997925302273 2
35288 pLLvQzLPAAQbeghfilmjkmmnoooxxaxxxxxknvvxxkn_102210100220111 673.998516317209 2
35292 pLLvQzLPMAQbeghfilmjklnlooohhaaahhhggrarhwr_120011112002211 781.998721225530 2
35294 pLLvQzLPMAQbeghfilmjklnlooohhhhahhhggwhrhrw_120011222001122 1021.99902152548 2
35295 pLLvQzLPMAQbeghfilmjkmmnoooxxaaaxxxnnvvaxkn_102211110220011 481.997925302273 2
35296 pLLvQzLPMAQbeghfilmjkmmnoooxxaxxxxxnkvvxxkn_102210100220111 673.998516317209 2
35299 pLLvQzLQMzQbeghfiljkjkmnooohhhhahhxqgghhhqx_120011222001221 1021.99902152548 2
35302 pLLvQzLQwAQbeghfiljkllmnooohhaaahhaagbaaxxa_120011112222110 577.891631020689 3
35303 pLLvQzLQwAQbeghfiljkllmnooohhaaahhxxrwxxqqa_120011112222112 374.518880980266 6
35304 pLLvQzLQwAQbeghfilkjllmnnoohhaaahhqqrwaakxn_120011112222110 696.650965513017 267
35305 pLLvQzLQwAQbeghfilkjllmnooohhaaahhqqrwaaxqh_120011112222110 577.891631020689 3
35306 pLLvQzLvQQQbeghfilojkmnmnoohhaaahhhrrrrggqq_120011112222001 1223.19924522375 26
35308 pLLvQzLvQQQbeghfilonmlnlmoohhaaahhhsbogssld_120011112222221 796.934478561228 5
35309 pLLvQzLvQQQbeghfiloomlmlonnhhaaahhharrrrarr_120011112002221 3224.30655356627 7
35313 pLLvQzLzMQQbeghfilmnlmlmooohhaaahhhhwwwwagb_120011112002211 673.998516317209 2
35315 pLLvQzLzMQQbeghfilmnlmlmooohhhhahhhhrrwwagb_120011222001111 897.998886412873 2
35317 pLLvQzLzMQQbeghfilmnmlmlooohhaaahhhhrrrragb_120011112002211 673.998516317209 2
35319 pLLvQzLzMQQbeghfilmnmlmlooohhhhahhhhwwrragb_120011222001111 897.998886412873 2
35321 pLLvQzLzMQQbeghfilmnmlmloooxxaaaxxxxvkvkakn_102211110220011 481.997925302273 2
35323 pLLvQzLzMQQbeghfilmnmlmolooxxaxxxxxxvkvxnkn_102210100220111 673.998516317209 2
35324 pLLvQzLzQPQbeghfilmnlmmloooxxaxxxxxxnvvkxnk_102210100220111 673.998516317209 2
35326 pLLvQzLzQPQbeghfilmnlmmolooxxaaaxxxxnvvannk_102211110220011 481.997925302273 2
35330 pLLvQzMAMzQbeghfijkiilmnooohhaaahhhqxhhhhwr_120011112221122 166.994011761323 2
35332 pLLvQzMAMzQbeghfijkjjlmnooohhaaahhhxqhhhhrw_120011112221122 166.994011761323 2
35334 pLLvQzMPMzQbeghfijkljjmnoooxxaaaxxxxnkxxxqh_102211110000110 166.994011761323 2
35337 pLLvQzMPMzQbeghfijklllmnooohhaaahhhhwrhhhqx_120011112222112 166.994011761323 2
35338 pLLvQzMvQAQbeghfijknlmlmooohhaaahhhhwwggawr_120011112220011 481.997925302273 2
35339 pLLvQzMvQAQbeghfijknlmlmooohhhhahhhhrwgghrw_120011222210011 673.998516317209 2
35342 pLLvQzMzwQQbeghfijklmnononohhaaahhhhhqqqqgg_120011112222100 673.998516317209 2
35343 pLLvQzMzwQQbeghfijklmnononohhaaahhhhhxxxxgg_120011112222100 673.998516317209 2
35344 pLLvQzMzwQQbeghfijklmnononohhhhahhhhhqxqxgg_120011222211100 897.998886412873 2
35345 pLLvQzMzwQQbeghfijklmnononohhhhahhhhhxqxqgg_120011222211100 897.998886412873 2
35350 pLLvQzPAMzQbefhgijkiilmnoooxxxaxxqqxaqqqqfo_102211110220022 424.011995150257 3
35351 pLLvQzPAMzQbefhgijkkjlmnoooxxhahxaaahxhxxnk_102211110221100 158.189637966320 4
35352 pLLvQzPAMzQbeghfijkjklmnooohhaaahxxxxhahhgb_120011112001122 253.996062931100 2
35353 pLLvQzPAMzQbeghfijkjklmnooohhhhahqxqxhahhgb_120011222001122 397.997487421324 2
35354 pLLvQzPAMzQbeghfijkjklmnooohhhhahxqxqhahhgb_120011222001122 397.997487421324 2
35355 pLLvQzPAMzQbeghfijkjklmnoooxxxaxxaahqxxxxnk_011102201110011 2848.84281808855 11
35360 pLLvQzPAPLQbefhgijkiilmonoohhhahhaahaaaqqfo_120011112001100 3196.19129791922 5
35366 pLLvQzPMLMQbeghfijkhlmnomooxxxaxxaanxxxxnqh_011102201110001 1321.97358782108 11
35367 pLLvQzPMLQPbeghfijkhlmnnnooxxxaxxaanxxxnkxn_011102201110001 1428.28642927636 21
35368 pLLvQzPPMzQbefhgijklkjmnoooxxhahxaaxvnhxxqh_102211110220110 778.881048686874 4
35369 pLLvQzPPMzQbeghfijkljkmnooohhaaahqqhggahhxq_120011112002112 781.998721225530 2
35371 pLLvQzPPMzQbeghfijkljkmnoooxxxaxxaaxnkxxxqh_011102201111001 760.913514649175 11
35373 pLLvQzPPwAQbefhgijklllmnooohhhahhaahbgaaqaq_120011112002110 7805.12372348319 5
35375 pLLvQzPvAQQbeghfijknnonloomhhaaahqqhaaarhhr_120011112002211 1437.67609009463 6
35377 pLLvQzPvAQQbeghfikjnnonmomohhhahhaahqhxkxnx_211120021111122 1201.80596448215 5
35378 pLLvQzPvMQQbeghfijknllommoohhaaahqqhrrarrgb_120011112002211 4204.97646216952 10
35380 pLLvQzPvQAQbeghfikjnmllmoooxxaaaxipxcwvrhfj_102211110220012 652.809606626787 5
35381 pLLvQzPzAAQbeghfijklmllnoooxxaxxxhqxxvvxxqh_102210100221110 673.998516317209 2
35382 pLLvQzPzAAQbeghfijklmllnoooxxxaxxaaxxknxxqh_011102201111001 1321.97358782108 11
35385 pLLvQzPzAQPbeghfikjlmmnmloohhhahhaahhqhxwhw_211120021111221 760.913514649175 11
35386 pLLvQzPzMAQbefhgijklmllnoooxxhahxaaxxkvhxqh_102211110220110 417.563789268569 4
35388 pLLvQzPzMAQbeghfijklmllnooohhaaahqqhhrrahah_120011112002112 481.997925302273 2
35391 pLLvQzPzQzQbefhgijklmkknoooxxxaxxqqxxfoxxxa_102211110220110 791.658540691341 3
35394 pLLvQzQzMzQbefhgijjjklmnooohhhahhqaqhhhhhbg_120011112021122 1029.41811842538 3
35395 pLLvQzvAAQQbeghfikjnnonlomoxxaaaxaaxhahnxnx_102211110220011 321.996894379985 6
35397 pLLvQzvAMQQbeghfikjnllommooxxaaaxaaxkkaknkn_102211110220011 502.688524833784 15
35399 pLLvQzvAMQQbeghfilmnoklmnnohhaaahaahhrrrqqw_120011112220011 2483.12621792484 38
35400 pLLvQzvAPQQbefhgiiimlonnoonxxxaxxxafoahaxxh_102211110222201 3406.45891185781 5
35403 pLLvQzvQAPQbeghfilmlmjnonnohhaaahaawwrahhhw_120011112220011 1022.34246241115 13
35404 pLLvQzvQwQQbeghfijkmlononnohhaaahxxggaaxaax_120011112220011 647.498022317850 4
35405 pLLvQzvQwQQbeghfikjlmnonoonxxaxxxaavvaaqqhh_102210100222200 358.997214463066 2
35407 pLLvQzvQwQQbeghfikjlmnonoonxxaxxxaavvxxhhhh_102210100222211 622.998394859428 2
35410 pLLvQzvQwQQbeghfikjlmnoonnoxxaxxxaavvaahhqq_102210100222200 358.997214463066 2
35412 pLLvQzvQwQQbeghfikjlmnoonnoxxaxxxaavvxxqqqq_102210100222211 622.998394859428 2
35413 pLLvQzvQwQQbeghfikjlmonnoonxxaaaxaavvaahhhh_102211110222211 118.991596045156 2
35425 pLLvvAAPQAQcchjkihjnknllonolnbwqnwkxelgkhnw_120011111120201 26215.7616257727 153
35428 pLLvvAAQMQPbeifjklmklmnknoohhkvrviavihuvchk_120011221112001 2734.06444315295 103
35429 pLLvvAAwQQQbejjikilnolmnmoohhrwvvkxadxllsof_120011221110000 567.586554357479 43
35430 pLLvvAAzQQQcchjkihnkonllmnolnbwqnwxealgkrnk_120011111120200 3224.81424704754 333
35435 pLLvvALMQQQbejjniilkmlmoonohhrwikkxnxxxircs_120011221110001 1692.51974411491 11
35436 pLLvvALMQQQbejkljnmlolkmnooxxwwxgaaahqgaqgw_102210101112222 1808.11734745962 29
35439 pLLvvALPQQQbejfiinojkmlonnohhcvkkaavvhhkkkk_120011221112200 723.998618781895 5
35440 pLLvvALPQQQbejfinkomjklnonohhcvkqvaxvvhvvkv_120011221112200 620.993953505853 13
35445 pLLvvALQAQQbejjlikilklonnoohhrwxknkxnxajscc_120011221110000 26496.5755370083 31
35451 pLLvvALQQQPbehhmijknlnllnoohhbgakkniiiixxxn_120011112212021 1229.46420487078 21
35461 pLLvvAMLQQQbejiikljnkonmoonhhccvjpfpcmqbjjk_120011221112201 91009.1030807498 36
35465 pLLvvAMMMQQbehhkkijnkmnmooohhrwcckftsirgnnk_120011112212220 730.621335440077 8
35471 pLLvvAMPAQQachjjljlnmnlomoojkllammgojsfqsxh_200212110101002 946.071000382503 22
35481 pLLvvAMPQPQbefkikljkmnnmooohhgbgblfwuleobnv_011102202020111 1355.02820467227 5
35484 pLLvvAMQQLQbefkikjjjimlonoohhgbgbrofrhhhhbg_011102202020022 1173.58932259719 5
35486 pLLvvAPAAQQbejjmliknkmlmooohhrwxxknqnxxxnck_120011221110002 2492.45829218059 81
35489 pLLvvAPMPQQbefhmjkimlnnloooxxrrawwbhxaaxggb_102211111002222 2439.73171976038 16
35492 pLLvvAPMQAQbejkmljnjmnlkoooxxwwxxglfehqgfnb_102210101112122 1709.21440034803 59
35494 pLLvvAPPAQQbejfkiljinonmoonhhcvvkpffdxubnnk_120011221112200 3533.47467439007 103
35496 pLLvvAPQAQPbejjmlikilklnmoohhrwxxknkxnxakxn_120011221110001 3231.18137889245 91
35505 pLLvvAQPMAQachjjiljlmnlnonojkllaxmmgoxfhahj_200212110101022 1081.82440258541 9
35513 pLLvvAQzQMQachjjiljlkmnnnoojkllaqmmbsslamaj_200212110101022 1596.76942524309 69
35523 pLLvvAwAQQQbejjiikmkonlnmoohhrwvknpndatrgvo_120011221112200 10906.0615393728 17
35526 pLLvvAwPQQQachjjmlomkonlonnjkllalgojfscfjcv_200212110101020 10867.9377259669 31
35527 pLLvvAwPQQQcchjkhokmmlmlonolncgqkxmqihuwcrn_120011122120020 2647.77877089326 35
35530 pLLvvAwQPQQbejjiiklkonmmonohhrwvknpnmapbkwf_120011221112200 1731.42749063300 31
35540 pLLvvLAAQQQbdkhhimjklmonnoodwarjsuruddrjovb_210102222211101 3977.73293924353 63
35541 pLLvvLAAQQQcdilmiknkolmnnoohsvtugiqeitiugvf_122201111021102 123113.090202098 37
35545 pLLvvLAMQQQachjikhlnomomnmojkqqxxwcckvgwgrr_200212110102222 5624.81668227199 131
35547 pLLvvLAMQQQbdkikiinokmlnonohravhkkaatpprrrr_120001221121100 755.235350288719 59
35549 pLLvvLAMQQQbekjilojlonnmlnoxxrfnxhfqatqllww_102211111002222 1743.93935281544 23
35552 pLLvvLAPQQQbekimnjjmnollonohhggaqofqihqaaog_011102202021101 2.59783293029011e6 7
35557 pLLvvLAQAQQbekhgkljnlmolnooxxrfwnufiqixqwgg_102210101112220 2206.99954689615 4
35558 pLLvvLAQAQQbelikinjjlmomonohhavvkhcftuearbs_120011221110012 3376.20943528391 9
35563 pLLvvLAQMQQbelikimijolnmnoohhavvkqkfdaxacwb_120011221110001 909.452493613302 7
35566 pLLvvLAQQPQbekmiljljnlkonooxxrqnxsxfhqfmogr_102211111002220 1774.41381022955 43
35567 pLLvvLAQQPQcdmhliknklmonnoohspgpgiqeppxugkk_122201111022201 218662.140982604 67
35568 pLLvvLAQQQPbefllimjnmnnlmoohhkxxnafuxhuaxxn_211120020201111 5065.06469652920 159
35574 pLLvvLLQQQQbeknlijjlnmmolooxxraxbbfpaxmmhkn_102211111002220 8819.18611404676 13
35575 pLLvvLLQQQQbelhnmjklonloomnhhafhqfsxaaxxaaj_120011221110000 1036.93342144407 8
35577 pLLvvLLQQQQbemnommjjlnolnolhhqaaqafoqhhahhq_211120020201111 1148.47885865455 3
35578 pLLvvLLQQQQbemnommjjlonlonlxxxaaxhfoxaahaax_211120020201111 1148.47885865455 3
35584 pLLvvLMAQQQbekhmnkjolnlmlooxxrfqpnfuqexxqov_102210101112221 1490.67194345656 58
35585 pLLvvLMAQQQbekiilnjlmomlnnoxxrggxdfpxmmadkk_102211111002200 17365.6500894258 13
35586 pLLvvLMAQQQbekimnkjnomlmoonxxrsqmnfttxxxtjs_102210101112211 1159.88240512873 17
35587 pLLvvLMAQQQbelhhmnnjloknmoohhaccaxavaxvxakk_011102202021111 1864.78150022762 11
35596 pLLvvLMPQQQbegilojkmomnnmonhhkvxafsahaepakk_120011221110020 20086.0835808332 19
35598 pLLvvLMPQQQbekllojnmomolnmnxxrqqhopxqqxxpqx_011102202021111 6754.04356615376 44
35599 pLLvvLMPQQQcchmmllklkmononolnvaxqtttppxqlgv_120011122122220 331.028651966765 25
35606 pLLvvLMQMQQbegmhnjklmloomnohhkxftfsxxxxaabb_120011221110020 1952.40359233356 61
35607 pLLvvLMQMQQbeklliijnmonmnooxxrqqrwopqxpqxvv_011102202021111 2977.85013363700 91
35610 pLLvvLMQPQQbdkhlimnjklmooondwarusuaruddrvvj_210102222211101 7454.60807954716 27
35630 pLLvvLPAQQQbekjnlijlnmmolooxxrraxbfpaxmlhnk_102211111002220 205560.646614187 10
35631 pLLvvLPAQQQbeliinmjmnkoomnohhasjqxfxxjahaso_120011112210000 862.423906817829 10
35638 pLLvvLPMQQQbemgnijmknlonloohhacakfdvhlhhagg_211120020201111 1120.67449330959 13
35667 pLLvvLQMPQQachmlmkkijlnnooojkatadxjswrkgdad_200212110100022 5012.97416640901 19
35668 pLLvvLQMPQQachmmmkkijlnnooojkatqdxjswrkgdqd_200212110100022 5012.97416640901 19
35677 pLLvvLQPPQQbdjmkjlknkloonnoxnriibaiudupivfn_102220101110102 7438.11718827659 53
35678 pLLvvLQPQAQachjlhjmklnmnmoojkaaimmnscsnnbaj_200212110102202 898.123261487458 171
35680 pLLvvLQPQAQcclmkmlmilnjknoolnaaaxqhvaxvqvkr_120011111122202 1428.59994411513 25
35689 pLLvvLQzQQQbeklklijnmnnomoohhkxnxnfuxhuhxgg_211120020201111 2549.93381233861 79
35692 pLLvvLwQQQQaclmknlkmijonnoojkttxlfjfswssvrr_200212110100002 5109.58126943744 9
35696 pLLvvLzQQQQcdmlnknoklnmmloohsppaiaqephphhug_122201111022220 2296.90792923001 13
35699 pLLvvMAAQPQbejjikimnlnolmoohhccvvkhqqdxargo_120011221110100 28773.8022746329 23
35704 pLLvvMAQLQQcdgglkijmonnoonmqckkaavvaaawwwwk_011122002211111 3922.48536191677 21
35707 pLLvvMAQPPQbejjikimilnomonohhccvvkhkqahrggw_120011221110102 1611.44016557324 107
35713 pLLvvMAwQQQcdiijilnkommonmohsfvoceheuugfjjg_122201111021002 8405.49397146127 12
35715 pLLvvMLAQQQbehhmijnonomnlomhhccakkhahaxxacv_120011112210000 969.998969071069 3
35719 pLLvvMLMQQQbejknjojnmomolmnxxwriglftladapfk_102210101112112 924.077264398135 79
35721 pLLvvMLPQQQacjhhjkomlmonmnojktammfcskcjssvo_200212110102100 16157.1132091082 75
35724 pLLvvMLPQQQbehkmkojmmlnolnoxxwrawmfahxdpqbk_102211111002200 2847.54295324169 77
35725 pLLvvMLPQQQbehkmoojnmlklnmoxxwraxmfuhxfmdrs_102211111002200 3809.75763912647 29
35726 pLLvvMLPQQQbeiijlojlommnlnohhjjfqafqhqxxaos_120011112210000 969.998969071069 3
35727 pLLvvMLPQQQbekimnljnkomonmohhccaeafekhthhvv_120011112210020 1189.57613292431 19
35732 pLLvvMLQAQQbeiilmnmjklnoloohhkkhaqafsduaacc_120011221110000 608646.744984429 27
35737 pLLvvMLQPQQbejjkimilnonlmoohhccjkikqaaaassc_120011221110000 2867.89744451508 10
35740 pLLvvMLQQMQbeglmkninjlknoooxxvxhcdbebxbdgsf_211120020201221 4066.54123488464 19
35748 pLLvvMMAAQQbeikllkmjnkmonooxxwrqqgqfxwdpcks_102211111002000 1193.84428992799 7
35750 pLLvvMMAMQQbekillijjkomnnoohhccxxkkfkthvwwv_120011112210200 1850.36494745545 5
35751 pLLvvMMAPQQbehkiijklnolmonoxxwrggwwxqaqbbrb_102211111002022 2206.99954689615 8
35754 pLLvvMMAQMQbeikllkmjlnknoooxxwrqqgqfxiwdrbo_102211111002022 24139.4702830536 13
35755 pLLvvMMLQQQbehkiinjlmnoomonxxwrggmfxdpepbgk_102211111002000 5777.99982692973 9
35761 pLLvvMMPPQQbehkllnnjnkmmoooxxwrqqxmwdwduawr_102211111002002 1222.85403484718 31
35767 pLLvvMMPQPQbehkllnnjmnolomoxxwrqqxmfhdmmldn_102211111002000 938.440285945154 83
35771 pLLvvMMQPAQbejklkjimnmlmoooxxwrabgbahaxhrbg_102210101112220 479727.836482003 7
35772 pLLvvMMQPQPcdgkiillmklmnmoohsbtjvqqmthlqchw_100012112120021 94848.0697488155 41
35774 pLLvvMMwQQQbdhkilinoklnmoonhrravdkadtplgrvv_120001221121200 806.564800710123 47
35779 pLLvvMPAAQQbciklmhjlnoknoonhbbatakguaaxbbvc_120001122121000 10498.3769367836 9
35780 pLLvvMPAAQQbefgmjljillnoonoxxrbasifwxqlawnk_102211111002202 58404.4633038800 51
35788 pLLvvMPLQQQbehhgmkonknomomnhhcccakahkhaxcvv_120011112210000 2974.63384600931 35
35790 pLLvvMPMQPQcejihjkjlnnonmootpcvwccfhpiqrwnc_011222200111012 2206.99954689615 4
35791 pLLvvMPPAQQbejklknlmknonmooxxwrhbxhardxmavn_102210101112200 1494.38317872467 9
35793 pLLvvMPPPQQbekkgmmjnnoolnomxxorcaxfhdialpgb_102211111002202 990.326539424600 21
35807 pLLvvMQLMQQbekihjhnkkomnonohhcccccakkavvnck_120011112210000 1422.88415561731 9
35810 pLLvvMQPMPQcchhlikhkklmonnolncvavqkmdxkkkkr_120011122122002 2141.43793928673 15
35812 pLLvvMQPzQQbehklilmmmkononoxxwrqnqxmdfmamwr_102211111002020 1103.06810164554 43
35815 pLLvvMQzPQQbehkljlmjnkooonnxxwrqrqxwhwaawgw_102211111002022 1035.72725016280 16
35816 pLLvvMQzQAQbehklilmjnkkloooxxwrqnqxfhwfmxlm_102211111002021 841.749842827351 89
35821 pLLvvMvQQQQbejjiliolmomnlnohhcckqkaqxaxxacc_120011221110000 969.998969071069 3
35823 pLLvvMvQQQQbekinlnolknkmomohhcciqiaqvpvxaco_120011112210020 8453.58156075008 9
35830 pLLvvMwQPQQacghljminooonmmnjknatmofsldxjskn_200212110100001 1526.74771100407 181
35833 pLLvvMzMQQQbekkjnmjioolnomnxxorrptfcuhlukbo_102211111002220 1345.06913850821 11
35834 pLLvvMzMQQQbekkmnjjioolnomnxxoripbfcuhlukbo_102211111002220 1345.06913850821 11
35835 pLLvvMzPQQQbehhgjkjolmononnhhcccfkfhexlvvof_120011112210000 7360.60048784370 31
35841 pLLvvPAAPQQbelkijjknmmoonnoxxxrgrwwxitaankb_102211111000202 103223.355774249 25
35846 pLLvvPALQQQbelkgjiomnnmmnooxxxrwrwxhhmmmmvc_102211111000000 626.227887983115 13
35847 pLLvvPALQQQbelkgjjlmlnomnooxxxrwrfdhlhdmmww_102211111000002 2137.13624152615 97
35848 pLLvvPALQQQbelkijlommmnoonnxxxrgruhhitqhhqv_102211111000222 918.145859250301 47
35849 pLLvvPAMAQQbelhikimjnomnoonhhhjvvkqfdhllwro_120011221112002 2031.69628895659 33
35851 pLLvvPAMAQQbeljikiimnmmnooohhhcvvkkaaaxqcnk_120011221112000 724.999751236133 7
35852 pLLvvPAMPQQbelgiljjmokomnnoxxxbgusfixflqokv_102211111000200 19507.5115502441 43
35853 pLLvvPAMPQQbelkijjllmmonnooxxxrgrwqhitaepbw_102211111000202 12749.9778439528 23
35855 pLLvvPAMQAQbelkighnnjkmnoooxxxrbwrqebbhixud_102210101110221 1322.39073855636 11
35856 pLLvvPAMQMQbeljikimjknlonoohhhcvvkqfsdigoff_120011221112000 3269.14062547972 19
35858 pLLvvPAMQPQbelkhgkjmnmmnoooxxxrfwnfitthtrbf_102210101110212 825.211187615704 87
35859 pLLvvPAPAQQbejlikknjlnoomonhhvavvnafthaucfn_120011221110000 4760.42714823648 59
35860 pLLvvPAPAQQbelgillnmmkonomoxxxbguuhhifmhmqw_102211111000220 381302.416701123 67
35862 pLLvvPAPAQQbelkignjknonommoxxxrbwifrxhuarbg_102210101110202 927.779223412771 5
35863 pLLvvPAPPQQbelgihnmkonmnmoohhhkvkaacahaqxcn_120011221112000 41066.0962415857 32
35868 pLLvvPAQAAQbelhikimmjknmooohhhjvvkhlfrhehxq_120011221112121 10170.5051210303 19
35869 pLLvvPAQAPQbeljikimmjknoonohhhcvvkhlfsicnsg_120011221112120 1785.96067123110 15
35871 pLLvvPAQLQQbeljikimilnnoonohhhcvvkhkiaxqwgg_120011221112100 1299.52031026948 19
35873 pLLvvPAQPMQbelgilkljmnnomooxxxbgujufipxhqff_102211111000221 14720.1659193874 57
35874 pLLvvPAQQzQbelkighikjkmnoooxxxrbwrbrbbhxqrb_102210101110210 391.318401789310 5
35875 pLLvvPAQwQQbelgiljljmoonmnoxxxbgusufhmllqgc_102211111000200 3287.59759254232 32
35877 pLLvvPAwQQQbeljikionolmmnnohhhcvvkqadiaxqwo_120011221112000 3534.80700985429 17
35879 pLLvvPLAQQQbelghnjkmnklmooohhhkftfvxevtxvfk_120011221112021 3256.77657371637 17
35882 pLLvvPLAQQQbeljmnjkimnomnoohhhraarrrhhhhhbg_211120020201111 7328.38479143752 7
35884 pLLvvPLAQQQbelkmknjmolknomoxxxragqfhilwddnr_102211111000202 1015.83406212402 7
35887 pLLvvPLMQQQbelhniojkmllmonohhhjikdfrxqxxics_120011221112001 218729.456893383 27
35890 pLLvvPLMQQQbeljhijnomlmnoonhhhcfkfedxixxqwc_120011221112000 8.17387196048705e7 13
35891 pLLvvPLMQQQbeljhmjnloklmnoohhhcfhfeiqcixxjk_120011221112000 4652.11812189097 17
35892 pLLvvPLMQQQbelklnnommjnklooxxxrupauqebeblhw_102210101110220 783.897054093402 20
35895 pLLvvPLPQQQbelkiijnommnonmoxxxrjsopqxhpxxnk_011102202021111 14981.0535646111 16
35896 pLLvvPLPQQQbelkkiojjnmmnomoxxxrbbdfgaxitvcb_102210101110222 6529.71264775455 9
35899 pLLvvPLQAQQbeljkimmjnnlnooohhhcjkihfeaiaion_120011221112002 836.583377002948 15
35900 pLLvvPLQAQQbelkmjimilloonnoxxxrakwtkaxeaxgr_011102202021111 4582.76491060443 9
35903 pLLvvPLQMQQbelkmiijnomnonmoxxxrarwophhphxnv_011102202021111 5957.42753459358 43
35905 pLLvvPLQPQQbdhjjmnnkljmomooxnnrbeeadunnnrrf_102220101110222 1201.80596448215 5
35906 pLLvvPLQPQQbejghnjlmnomoonmhhvkftftxeaxlubv_120011221110020 2381.91558938051 57
35908 pLLvvPLQPQQbelkmgjniomnonmoxxxraroprhhphxnv_011102202021111 5957.42753459358 43
35909 pLLvvPLQPQQbelkmjkllmmonnooxxxrawwqhahhduar_102211111000202 2049.71383708841 73
35912 pLLvvPLQPQQcdjilmhmlmnklooohsjvtanaphlhfbjs_122201111022200 23463.7589983620 57
35914 pLLvvPLQQMQcdjilmhmnlmnoonohsjvtanaxphlbgwj_122201111022202 1477.43445775766 11
35915 pLLvvPLQQPQbelhminljnjmnooohhhcakdifhfxxdnj_120011112212001 1935.69005343793 31
35916 pLLvvPLQQPQbelkjnmnmknmllooxxxrwiiaarppxaar_102210101110222 823.647250621828 17
35919 pLLvvPMAPQQbeljkkijnmmoonnohhhncckkhulaxwrn_120011112212220 2080.86987241391 25
35920 pLLvvPMAPQQbelkiijknommonnoxxxrggwwxhduankr_102211111000002 1693.77154024487 11
35921 pLLvvPMAQMQbelkiimjjikmonooxxxrggusfbfdxvud_102211111000021 2290.65882066872 11
35924 pLLvvPMMPQQbeljkkillmmnnooohhhncckqxultpxnk_120011112212220 2258.61034310403 29
35929 pLLvvPMPAQQbelkiiknjlmnooonxxxrggwmfldphvwk_102211111000002 4076.16718300355 73
35933 pLLvvPMPQMQacihjhjlmllnmnoojkmaammvfcvnsjaj_200212110102002 1971.92821723816 41
35939 pLLvvPMQPAQbelgihmjkknmmooohhhkvftfscaephie_120011221112201 4410.66468212476 13
35944 pLLvvPPAPQQbeljimijnookonnmhhhnnakkhaakxwrk_120011112212020 1110.42233885446 179
35945 pLLvvPPAPQQbeljimijnoommonnhhhnnakkhaaxaxwr_120011112212020 3389.90820768770 59
35946 pLLvvPPAQMQbeljimijknkkomoohhhnnakknhnnhkxq_120011112212021 3356.36644005274 43
35949 pLLvvPPAQQPbeljimijknkknnoohhhnnakknhnnwrxn_120011112212021 17524.1519526365 103
35951 pLLvvPPLQQQbelgikjnommomonnhhhvscfapqthmuvk_120011112212000 43974.4020930430 65
35962 pLLvvPPPPQQbelghknkjnokmmoohhhkkvavvhavvkck_120011221112000 770.465624867649 7
35963 pLLvvPPPPQQbelkjmnnljnkoomoxxxrraxmlwdwaanb_102211111000202 1002.11375285906 47
35966 pLLvvPPQAAQbelkigmimkknmoooxxxrwwhwarwxaxhq_102210101110201 1446.75253225619 67
35967 pLLvvPPQAAQbelkikmiimknmoooxxxrwbhbwarxaxhq_102210101110201 2261.36549823789 14
35968 pLLvvPPQMQPbelkigmimkllmnooxxxrwwhwarqhaahw_102210101110221 1250.75513131115 13
35969 pLLvvPPQPMQbeljimijllnnonmohhhnnakkqxaaxxkk_120011112212000 4528.35705755235 15
35976 pLLvvPQMQzQbelgkikijmjknooohhhrcnckfhfshhrw_120011112212211 24066.9933390632 21
35977 pLLvvPQMQzQbeljgiijkmkknooohhhnknkknhnnhhrw_120011112212211 940.259897387841 61
35978 pLLvvPQPzQQacjhjiljhnnmooonjkuqqqxmwhxsahqa_200212110100021 33886.0474357569 35
35979 pLLvvPQwMQQbelkgjjkmonnnmmoxxxrwrwwxhhaankr_102211111000022 67419.3816641290 183
35994 pLLvvQLAQAQbehhglijmkmnlooohhrwrakflsiuaudl_120011112210211 90897.0190216001 17
36004 pLLvvQQAPLQachjhjihkjmlonnojkllaaqmxmuuaawj_200212110102210 1895.84739425111 113
36023 pLLvvwAMQQQbekjlnljmmoonnmoxxofhphfaeuhquxk_102211111002220 1118.14194480994 5
36031 pLLvvwMPQQQachlmjmonnollmonjkltmmgocvsgwfjs_200212110100100 4596.73432553116 13
36041 pLLvvwQzQQQachlimjmknllonoojkltqmmbssgwljam_200212110100102 3.42084337179910e6 37
36042 pLLvvwzQQQQcdjknmnmkolmloonhskpaqaxeqtahugf_122201111021020 2246.57781551469 27
36044 pLLvvzAQQPQbelilmkljnnomomoxxxguewufhimllxg_102211111000220 14287.1971435060 71
36048 pLLvvzLQQQQcdjlnmnmolnmoklohsjtaqaxxphalhfw_122201111022020 1452.53938971304 17
36058 pLLvvzQLQQQcdiijlnlmolkmoonqcwwwtatxhaqgrnj_011122002211121 1216.29839632954 37
36067 pLLvwAPAPQPcdfjglhlimnmnloohsaxwhnhwjjrrraw_122201110222221 1349.92007009263 9
36083 pLLvwLAMPQQcdfhgjmlnlonmonohsaggehqusjgorgf_122201110211001 1114.10035331976 63
36097 pLLvwLLPQQQcdfkmmojjonnlmnohsathhhexdugvjss_122201110211200 5225.32165322855 23
36098 pLLvwLLQMQQcdfkmjmnjlnnlooohsathihqehugvnno_122201110211201 2521.11206776490 53
36103 pLLvwLMAPQQcdfhgkkjlmoonmnohsaggipexgvnongc_122201110222011 1102.15092369869 35
36104 pLLvwLMLQQQcdfhghkjmnnmonoohsaggnqhgbgrwgrg_122201110211001 1347.89890815383 12
36105 pLLvwLMLQQQcdfhghnjmnlmonoohsaggnphgbcrngng_122201110211001 11317.9217518752 39
36107 pLLvwLMMAQQcdfhgkkjklnomnoohsaggipxhxcxnnpe_122201110222001 1035.06388563506 59
36108 pLLvwLMMMQQacfhljinnmkmonoojkjatxmxxkkkmlmm_200212111000022 625.230727014777 43
36109 pLLvwLMMMQQcdfhgkknkmnoommohsaggiplhgwjjcng_122201110222002 31978.4142558401 27
36112 pLLvwLMPAQQcdfhghlknmonmmnohsaggnqqugqgrrgs_122201110211000 3770.86779798594 67
36114 pLLvwLMPPQQcdfhghlkmjnmmnoohsaggnqqgjgrrggj_122201110211002 2164.59801121016 29
36115 pLLvwLMPPQQcdfhghlkmoonmmnohsaggnqqgsjgrrgg_122201110211002 2164.59801121016 29
36116 pLLvwLMPPQQcdfhghlkoonnmmnohsaggnqqbgbgrrgb_122201110211002 863.551629024024 12
36119 pLLvwLMPQPQcdfhghlkjmnomnoohsaggnqqhgbxrgdl_122201110211000 1153.98875639348 31
36123 pLLvwLMwQQQcdfhghimjomnmonohsaggnwgjorfrofj_122201110211022 3969.09910584343 131
36129 pLLvwLPQLQQcdfjlmhmioknmnoohsaxihnhwbfrrssw_122201110222222 4791.94855612993 29
36136 pLLvwLQMMAQcdfhglkkmklmnooohsaggiiplhowjeet_122201110222020 842.998813758711 7
36142 pLLvwLQwMQQcdfhglkknlmononohsaggiipxowjkjfg_122201110222012 2206.99954689615 8
36144 pLLvwLQwQQPcdfhgjhilknmnmoohsaggenwssofofaj_122201110211220 1661.47165529337 91
36147 pLLvwLwAQQQcdfhgkjnmmoonomnhsaggpedugsjrsrr_122201110222002 397.800365252890 47
36157 pLLvwLzQMQQcdfklhnijomlnoonhsatdnawxbrvfcrg_122201110211222 11478.5079608321 25
36158 pLLvwLzQPQQcdhhjihlklonmnoohsavponhffjrfngb_122201110211202 967.665383582889 36
36169 pLLvwMQAMzQcdfghghijklmnooohsarggnwxxhhhhwr_122201110221122 397.582921207491 12
36172 pLLvwMQvPQQcdfghghikonnomonhsarggnwjqqqqjaa_122201110222211 860.625244119216 29
36198 pLLvwPwzQQQcdfkhgjollmnonnohsaxggexugrsgkks_122201110210001 20462.4610279612 23
36219 pLLvwvLQQQQcdfmhnojklommnonhsaanhhxhxgjsoro_122201110222220 1667.91973392547 47
36221 pLLvwvLQQQQcdfmkmkjjklononohsaaiapexhxggngc_122201110222220 90962.5175640115 57
36225 pLLvwvMMQQQbcekhiljmloonnnohbdtkgptugkosnoc_120001121212000 5671.08999925466 7
36227 pLLvwvMPQQQcdfkmkonjmlnomnohsaqaxhhxqxggsrr_122201110222200 3658.87537889466 23
36247 pLLvwwPQMPQcdfglhlijkmnonoohsaranawxxrqaxhw_122201110222211 9544.55213942401 39
36253 pLLvwwwQMQQcdfikjnmjmmolnoohsaktiaqeugnfgjj_122201110212021 798241.439556093 41
36263 pLLvwzMMMQQbceihkjmlmnlomooxcercxuhxvjkbonv_102221110102202 1290.14605930477 5
36271 pLLvwzQAPMQbceihlkjklnlonooxcercaxuqlvfpftp_102221110102212 1522.90491257341 11
36273 pLLvwzQwPQQbceihlkjmnmomnooxcercaxulnjnkbwo_102221110102022 7791.21387257208 9
36280 pLLvzAAAQLQbehgijjkkmlmonooxxavcofaqqxqxqvc_211120020012120 556.342329282304 7
36284 pLLvzAAQLQPbehhjgikllmmnnooxxawwwnhmdlnwrlj_102211111100022 5230.69989364354 10
36287 pLLvzALAAQQbehfjiimnkmnmooohhagbrftdhjwrrkn_011102202201011 976.172741193892 15
36291 pLLvzALAPQQbehfhkjmmonnomonxxarrenhtahwbobr_102211111122202 814.974233819800 11
36301 pLLvzALLQQQbehgilnollmknoonhhaknaaaxxhhkcck_120011111120200 487.997950811067 3
36305 pLLvzALLQQQbehhhlklnlmooonnhharwaqxhxhqrwsj_120011111120222 992.708455557607 8
36314 pLLvzALMPQQbehhhlmkmomnnnoohharwaxqqahqrwvc_120011111120220 760.119459335713 20
36322 pLLvzALMQMQbehhhlmkjmmnoloohhabgaxqkqhqxkqh_120011111120221 976.866648835050 10
36324 pLLvzALMQPQbehhjlhklmlonnooxxawwagqhqhrggrb_102211111102022 808.114491754933 23
36326 pLLvzALPAQQbehhjlnnklloomnoxxawwaxmqhhlnvso_102211111102000 1823.35947008271 24
36328 pLLvzALPMQQbehhjlnmkjoolonnxxawwaxahgabgbrg_102211111122202 706.048344437693 20
36329 pLLvzALPPQQbehhjlnmlolkoonnxxawwaxahxhhwbrg_102211111122200 487.997950811067 3
36333 pLLvzALPQAQbehhjlnmklklkoooxxawwaxaehphhqti_102211111122200 487.997950811067 3
36336 pLLvzALQLQQbehhjlmmmjonononxxawwaitagasbjbb_102211111122222 632.205735312201 33
36337 pLLvzALQLQQbehhjlmmmnonnoloxxawwaitaxamnbgb_102211111122202 668.564879780925 9
36339 pLLvzALQPAQbehhhlmkkmnmkonohharwaxxqqahhxkn_120011111120201 1352.35810784537 39
36349 pLLvzALzQQQbehgihilmknonoonxxavcnnxxxccnnnn_211120020012211 1255.36995260275 7
36353 pLLvzAMLPQQbehhhijnokmnonmoxxankgbxhxnnknkv_102211111100000 1127.80327270886 21
36354 pLLvzAMLQAQbehjfijnmlklloooxxarwgbxhhhofqpe_102211111122200 671.948062909787 3
36355 pLLvzAMLQMQbehhhijjmlnlonoohharwvcrhhrgabxx_120011111122221 3066.83650176164 7
36357 pLLvzAMLQPQbehjfijnmlkooonnxxarwgbxhhhqqawb_102211111122200 731.955034475830 3
36359 pLLvzAMPQLQbehjfijmmmlknoooxxarwgbpehhhqqof_102211111122200 838.992933683694 9
36360 pLLvzAMQMzQbehgighijklmnoooxxavcnnnnqqhhhha_211120020011221 512.239423568761 7
36362 pLLvzAMQwAQbehgighijlkmnoooxxavcnnnnxxaahah_211120020011001 29296.2061936910 13
36384 pLLvzAPMLQQbehhhiljmkomnonoxxacvcavxxrnbgwo_102211111102022 277860.387726869 9
36385 pLLvzAPMPAQbehjhiljinlmnoooxxabbwarwawwwmla_102211111122221 246.132080843453 63
36388 pLLvzAPMQzQbehhikljmljlnooohhacchavaxcxhqcn_120011111120012 487.997950811067 3
36389 pLLvzAPMQzQbehhjklhmljlnoooxxawwxaghhghxqwg_102211111102210 31877.5255553007 23
36393 pLLvzAPwAQQbehhjglhjnnonmooxxawwgaggabqbbxh_102211111122220 501.553860699432 7
36394 pLLvzAPwQPQbehhjglhjnmloonoxxawwgaggabgahgh_102211111122221 181.269043474752 13
36397 pLLvzAPzQMQbehhhglmjnkmonooxxanknaxnaxsmghd_102211111102022 20054.1950315760 7
36398 pLLvzAvAQQQbehfhjmknloonmonxxarrnhaxhhwborr_102211111122200 1259.78157714318 20
36400 pLLvzAvMQQQbehhhmonmlmkoonnxxacvaxhxhxxofof_102211111102020 1002.96417587788 3
36401 pLLvzAvMQQQbehhhmonmlmkoonnxxankhxhqhxxsjof_102211111102020 1002.96417587788 3
36405 pLLvzAvPQQQbehigmjlnomlnonohhavcqrqxqxknvov_120011111120200 1306.86970320475 5
36409 pLLvzAwLQQQbehfjgmljkllnonoxxabgwhhwhofwwkk_102211111122200 838.992933683694 9
36413 pLLvzAwMQMQbehfjgmmljklonnoxxabgwihhwhohwkj_102211111122200 3373.81978805216 33
36414 pLLvzAwMQPQbehfjgmmljklonnoxxabgwihhwhfhwkj_102211111122200 4493.34105958001 15
36415 pLLvzAwMQPQbehfjgmmljkooonnxxabgwihhwhqqawk_102211111122200 1545.09009581982 12
36416 pLLvzAwMQQPbehfjgmmljkllnooxxabgwihhwhofwxn_102211111122201 3085.59393239836 129
36418 pLLvzAwPQAQbehfjgnmljklloooxxabgwxhhwhofqti_102211111122200 671.948062909787 3
36419 pLLvzAwPQPQbehfjgnmljkooonnxxabgwxhhwhqqarg_102211111122200 731.955034475830 3
36421 pLLvzAzwQQQbehhjghjononmomnxxawwgggasbjobfb_102211111122222 649.566122031607 7
36422 pLLvzLAAMQQbehkijkllonlnnoohhaavvxxxhxacvnv_120011111100002 602.552805843064 8
36423 pLLvzLAAQPQbehkijkllmmlonoohhaavvxxxluavvjs_120011111100000 1268.56317024068 13
36424 pLLvzLAAQPQbehkijkllmmononohhaavvxxxluhcgvw_120011111100002 705.214928725026 45
36425 pLLvzLAAQPQbehkijklnmmlonoohhaavvxxhluavwcr_120011111100020 708.072741627642 26
36426 pLLvzLAMAQQbehjkjiklnlmonooxxarqwrxxhqffonj_011102202211000 1492.22488818278 34
36428 pLLvzLAMPQQbehjkjinmllmoonoxxarqwreeqqfvvob_011102202211001 2206.99954689615 4
36429 pLLvzLAPAQQbehiggjmkkmmnooohharkwrhxxggbbsr_120011111100222 975.150346007272 7
36434 pLLvzLAPQMQbehfkkklmlnlonnohharxxqqqxqxhcvw_011102202211111 2818.73470200196 16
36443 pLLvzLAwQQQbehjkjimnllnoonoxxarqwrepqqoccfw_011102202211001 2461.77924682483 46
36446 pLLvzLLAQQQbehkjinoklmmonmohhaaccxhxxmdwccw_120011111100002 649.201862890285 49
36447 pLLvzLLAQQQbehkmnkolmnmnloohhaaaaahaxxxxagg_120011111100002 413.213486216472 3
36449 pLLvzLLAQQQbehkmnlokmnmnloohhaaahqhqxqxxarr_120011111100002 413.213486216472 3
36451 pLLvzLLAQQQbehlmnlokmnmnkoohhaqaaqhqhhhhqgg_211120020011111 639.458828751216 7
36456 pLLvzLLPQQQbehkmklklmomnloohhaaaaaaaxxxxaof_120011111100000 172.052307709883 3
36457 pLLvzLLPQQQbehkmlklkmomnloohhaaaqqqqxxxxasj_120011111100000 172.052307709883 3
36459 pLLvzLLPQQQbehkmolklmnmnloohhaaahaaaxxxxagg_120011111100002 1142.42207888739 11
36462 pLLvzLLQAQQbehkmjnknklolmoohhaaavxxxxxaavcc_120011111100000 95.0812797655240 13
36463 pLLvzLLQMQQbdijlmlknomnonmohrxaqhxdpqagwswr_120001221211020 248939.430482373 29
36464 pLLvzLLQMQQbehjmliklkonmonoxxarahwxxhaxwrgr_011102202211111 2187.65196830597 9
36465 pLLvzLLQMQQbehkjinknommoonmhhaaccxxxhmdwwcc_120011111100002 742.669609505176 53
36468 pLLvzLLQPQQcdhkjlklonkjmnoohshixqxqthirfbff_100012112220110 2.97402392403680e6 69
36470 pLLvzLLQQAQbehkmnklklmnmooohhaaaaaaaaxxxhgw_120011111100002 180.376911335645 11
36472 pLLvzLLQQMQbehlmnllkkmnokoohhaqaaqaaqhhqqjj_211120020011112 1268.01974816041 3
36473 pLLvzLLQQMQbehlmnllkknmokooxxaxaaxhhxaaqxoo_211120020011112 1268.01974816041 3
36476 pLLvzLLQQPQbehkjinknklonmoohhaaccxxxxxhccck_120011111100002 405.991248750626 9
36477 pLLvzLLQQQPbehlmnlhkmnmnkoohhaqaaqrqhhhhqar_211120020011112 639.458828751216 7
36478 pLLvzLMAAQQbehjiikmnlonoomnxxagggxhxxxnkkrv_102211111122200 822.696196090411 10
36480 pLLvzLMAQMQbehjiikmnlklmoooxxagggxhxxqqrqhq_102211111122201 707.973025853181 32
36481 pLLvzLMAQPQbdilikjlmljnonoohrxpvupupuiruvht_120001221211201 146309.776006717 51
36482 pLLvzLMAQPQbdililjmkmjnoonohrxpvdptutirmmvt_120001221211201 8318.91671176139 45
36483 pLLvzLMMPQQbehjiikmlonmoonnxxagggxaxahrrrwb_102211111122222 77.8703116102742 13
36488 pLLvzLMPAQQbehilljkljomnonoxxakqqnxxkacvvkc_102211111122002 567.527695038016 5
36489 pLLvzLMPQPQbehillmkljnmonooxxakqqqxxkdxwvgr_102211111122002 8673.95676264557 19
36490 pLLvzLMzQQQbehilljojnmmnoonxxakqqnxkdlcvcck_102211111122000 864.542228251266 9
36491 pLLvzLPAAQQbehkmmmknlooolnnhhaaqaqahaqaqagg_120011111100020 418.336171334391 6
36495 pLLvzLPMPQQbcekjihnkmonmomotsaxqffhlngvngwg_201022211111120 1489.34624416266 45
36496 pLLvzLPMQMQccghimkknklnomnolnavvxqiaijgafww_120011122222201 690.022190994213 61
36499 pLLvzLPPQAQcdhjkkjnmkljmooohshtphhaqpxtfxha_100012112220001 5044.79442111066 13
36500 pLLvzLPPQQPcdejklljnmklkmooqrqldxhuaqlagjqj_022210000221220 2872.59194491558 17
36502 pLLvzLQAQPPbehijljlimkknmoohhawwqwqwxqqanxn_011102202211101 1213.25215835238 15
36503 pLLvzLQAQzQbehjkjkiimllnooohhakxnxknhxxahgb_211120020011122 6675.06272433529 87
36505 pLLvzLQLPQQacihlllmnknmmooojktatqdowsgjsdqd_200212110000022 17928.6036158169 79
36508 pLLvzLQLQPQbehjiliklmknonoohhaggagqqhabgbbb_011102202211111 1.29246591847568e9 19
36512 pLLvzLQPPAQcdhlkjjkmkjnnooohshhttaaappaohah_100012112220001 842.998813758711 7
36513 pLLvzLQvQQQcdhkigjlknonnomohshibfaeincnkkrc_100012112220200 2687.44789569394 129
36514 pLLvzLQzAQQbehililmknklmoooxxakqnqxqhqqvcjs_102211111122022 783.540440477260 7
36515 pLLvzLQzMQQbehjkjkmnlolnnoohhakxnxxhxxxggnk_211120020011111 9829.76028915754 91
36516 pLLvzLQzMQQbehjkjkmnlolnnooxxarqwqhxqhqccwr_011102202211111 10288.5637075609 91
36517 pLLvzLQzQAQbehjkjkmnmlmlooohhakxnxxhqxhxaah_211120020011112 14852.5156599179 24
36522 pLLvzLzPQQQcdejkljomknknnooqrqldhuaqlxgvcfo_022210000221212 130393.311188112 35
36526 pLLvzMALMQQbceiijjkmomnloontsasoqqdmsbjsssr_201022211110020 4980.03738590975 73
36530 pLLvzMAPPAQbceikjjkmkllnnootsasqqqqqqasjjqn_201022211100001 763.992070708352 191
36532 pLLvzMAPwQQcdejjhilmjlnnmooqcqqqckxaqvvkkhn_011122002112110 2568.89506871411 118
36533 pLLvzMAQLPQcdejjhihljlmonnoqcqqqckkxqvkhhnn_011122002112100 1244.42936084697 102
36534 pLLvzMAQLQPcdejjhihljlmmnooqcqqqckkxqvvkhxn_011122002112101 4750.06445812130 110
36542 pLLvzMLLQQQbehgilokjknlnoonxxavvhxacaanvvcv_211120020012211 8048.03589042540 9
36552 pLLvzMPPPPQbdihjjklmnmlnooohrxrahqiaqhfrtep_120001221210000 388746.439039833 63
36561 pLLvzMvAQQQbehgkjnolklmnonoxxavxcuadxddvnof_211120020012221 1848.84993320972 7
36592 pLLvzMzPQQPcdejjlmlkljnnnooqcqqqeaexaqhwnqs_011122002111210 88364.6132632101 101
36606 pLLvzPLAQAQbehkgljmnlnlnoooxxaxbagaehphaxud_102211111102221 487.997950811067 3
36607 pLLvzPLAQAQbehkhlmmnljlmooohhahcamdaxcxxhie_120011111120001 1200.61763915110 49
36609 pLLvzPLLQQQbehkglnmlmloonnohhahvaamxdxluvkc_120011111120000 2452.29433891806 51
36610 pLLvzPLLQQQbehkglojlnlmoonnhhahrahrxhxhwrsj_120011111120222 1775.97187744572 4
36613 pLLvzPLMMQQbehkglkknmonnmoohhahvattaxaluvcc_120011111120000 631.293806457284 41
36618 pLLvzPLMQAQbehkglmnjlmlmooohhahraxhrxqxhhxq_120011111120221 2738.57782604629 4
36622 pLLvzPLPAQQbehkhlmkkllnonoohhahcadiixxqdcvk_120011111120020 1222.47934677052 41
36623 pLLvzPLPAQQbehkiljkjkomnonohhahkanpnpankkkn_120011111120000 445.220033393904 49
36624 pLLvzPLPMQQbehkgljnjmonnmoohhahvavavxavkvcc_120011111120000 507.164181224820 11
36634 pLLvzPLPQAQbehkilnmkljlkoooxxaxbaxalhghlqti_102211111102200 487.997950811067 3
36640 pLLvzPLQMPQbehkglkjkjmmnooohhahvatvtvxvccof_120011111120000 426.901607143765 16
36644 pLLvzPLQQzQbehkgljmijllnoooxxaxbagabbhhxqrb_102211111102210 487.997950811067 3
36649 pLLvzPLzQQQbehkiljljnmolonoxxaxkanhkdlvnvkc_102211111102002 627.231108491199 9
36656 pLLvzPMLMQQbehkjiilmmomonnoxxaxgggahhhvvjsg_102211111102222 460.310762818688 47
36659 pLLvzPMMQzQbehkgijlmjllnooohhahrvcxhrqhhhrw_120011111122211 413.693194656093 8
36661 pLLvzPMPLQQbehkjiimlnonoomnxxaxgggxaahnvbnk_102211111102022 340.489278591284 19
36662 pLLvzPMPMMQbehkjiillmmnonooxxaxggghahhhxbxx_102211111102221 276.230171015036 11
36664 pLLvzPMPwQQbehkjiillmomnnooxxaxggghahxvvbnn_102211111102220 573.119055318742 59
36669 pLLvzPPAMPQbehkjjliimnomonohhahknaknhahwxrx_211120020011112 4983.85941901504 27
36670 pLLvzPPAPMQbehkjjlglmnmooonxxaxrwarhhhhxqxw_011102202211110 7853.85426744591 17
36671 pLLvzPPAQzQbehkjjlglimmnoooxxaxrwarhrhhxhnk_011102202211100 6037.97331611767 69
36672 pLLvzPPAQzQbehkjjliilmmnooohhahknaknxxxhxrw_211120020011122 6037.97331611767 69
36675 pLLvzPPLPQQbehkjjinnlmlmoooxxaxrwjexxxnknkb_011102202211101 4319.80496972339 20
36676 pLLvzPPLPQQbehkjjllmonolonnxxaxrwahqhqhnvnk_011102202211111 3881.87243613502 32
36679 pLLvzPPLQPQbehkiillnmmomnoohhahrwaxaaahrrgw_120011111120002 367.403861751315 7
36682 pLLvzPPMQPPcdhggijkkmllmnoohshkvfatphnvjtqj_100012112220002 2130.20249655719 35
36683 pLLvzPPMQzQbehkiijilmllnooohhahrwccxamdhqkv_120011111120012 361.689577152909 9
36684 pLLvzPPPLQQbehkjjlmlnonlnmoxxaxrwahhhhhnvww_011102202211111 16343.3191371449 77
36686 pLLvzPPPQzQbehkjjiilmlmnoooxxaxrwjshqxxxxnk_011102202211100 15229.0479726435 25
36689 pLLvzPvAQQQbehkgkmjnklmnnoohhahkpdkxexxofnr_120011111120002 1288.49005257825 195
36691 pLLvzPvPQQQbehkgmmjnolmoonnhhahkdmkxxxxkvof_120011111120000 611.470223011827 3
36692 pLLvzPvPQQQbehkhmkknjlmonoohhahcdiixcxxnfcn_120011111120002 1006.34263479483 16
36693 pLLvzPvPQQQbehkijmmnolmoonnhhahvcluxxxxcnof_120011111120000 611.470223011827 3
36694 pLLvzvAPQQQcdejknljkmokoonnhshptaxephqfnkgb_122201111220220 3032.85177283068 22
36695 pLLvzvAQQAQcdejklnljkmlkonohshptqaxephafhrw_122201111220221 5229.97356391710 45
36697 pLLvzvAQQQPcdejklnljkmlkmoohshptqaxephafrhw_122201111220221 2475.17933570554 45
36701 pLLvzvMAQQQbehllmnonkmknmoohhaxxqqhxxxxhhgg_120011111100222 773.978088869189 4
36708 pLLvzvMMQQQcdejmlljkolnnnoohshpaqxephagvkof_122201111220202 2159.80091559058 87
36710 pLLvzvMPQQQbehlljklnkokmnooxxaqqnxxhqxqxvkk_102211111122000 1058.87906475168 48
36711 pLLvzvMPQQQcdejmmljkmonnnoohshpaaxephqgvknk_122201111220200 2227.77999259738 11
36712 pLLvzvMQMQQbehllmnklkmkomooxxaqqqqxxqhqqxnk_102211111122000 10307.0245018049 8
36715 pLLvzvPMQQQcdeklnjnnmomlmooqrqdxquqqahfffjn_022210000221121 108887.184939039 23
36716 pLLvzvPQAQQcdekjnkjnnlomomoqrqdlqmuqqaffvvv_022210000221121 11111.7051621970 31
36717 pLLvzvPQMQQbdijlnlmkonmomnohrxhqhxpuqagwswr_120001221211200 41140.0511146912 27
36720 pLLvzvQLQQQcdeikljnmomlmoonqrqsdxuaahfffjnj_022210000221121 541834.806251775 61
36722 pLLvzvQPPQQcdejljknkmommnoohshpaaahphhgbvnn_122201111220200 1887.13985517297 13
36732 pLLvzzAMPQQcdeihkijomlnmonoqrqvfdfufsfjvckn_022210000221111 9.63650243108046e6 15
36733 pLLvzzAQwQQbehkgilmkmknnoooxxaxwnhmldllnwrk_102211111100002 1198.21612302075 9
36736 pLLvzzLAQQQbehkmlnmnolonlomxxaxaqqhhhhhxxvn_102211111100202 605.577004058507 4
36739 pLLvzzLAQQQbehkmnllomnmnolohhahaaaaaxxxxagg_120011111120000 146.739319111841 3
36741 pLLvzzLAQQQbehkmnlnlmomolonxxaxaaaqxxqxqxvk_011102202211111 1109.98744378211 7
36742 pLLvzzLAQQQbehkmnloljnnloomhhahaxxhqkqhhwrk_120011111122022 1005.98626585430 29
36743 pLLvzzLAQQQbehkmnlolmnmnloohhahaaahhxhxhhbg_120011111122022 541.792193943634 3
36744 pLLvzzLAQQQbehkmnlolmnmnloohhahaxxhqxqxhhwr_120011111122022 541.792193943634 3
36748 pLLvzzLMQQQbehkmnkklmnmnooohhahaxqxqxqxhqrw_120011111122022 545.099391191455 8
36749 pLLvzzLMQQQbehkmnkkomnmnlooxxaxaaxaxhxhxxof_102211111100200 648.670600707572 3
36750 pLLvzzLMQQQbehkmnkkomnmnlooxxaxahqhxhqhxxsj_102211111100200 648.670600707572 3
36751 pLLvzzLMQQQbehkmnlolmnmnolohhahahqaqxqxxqgw_120011111120000 146.739319111841 3
36761 pLLvzzLQAQQbehkmnlkklnonlmohhahaxxqxqqahhkk_120011111122020 842.998813758711 7
36763 pLLvzzLQAQQbehkmnlkklnonloohhahaxxqxqqahhvc_120011111122020 842.998813758711 7
36766 pLLvzzLQPQQbehkmllnomomolnnxxaxaepaehphahrb_102211111102222 487.997950811067 3
36769 pLLvzzLQQQPbehkmnlkkljnnloohhahaxxqxqkqhhxn_120011111122021 9624.61114104751 31
36770 pLLvzzMAQAQbehkijmlnlmmlooohhahvcxxhqqhhhxq_120011111122221 356.355780194964 5
36771 pLLvzzMMQAQbehkgmlnljmmlooohhahkxxhqkqhhhxq_120011111122221 356.355780194964 5
36779 pLLvzzPAQAQbehkimljmnlnloooxxaxnaqnhhhhxxqx_102211111100221 583.007707698884 8
36785 pLLvzzQAQMPcdhkkgjilkmlmnoohshimfakqpackqxk_100012112220010 3889.10685427086 8
36788 pLLvzzvQQQQbehknjklkomlmonohhahxwiiixatdnkn_120011111122020 1198.21612302075 9
36789 pLLvzzvQQQQbehknlkklonmnloohhahaahahxhxhhof_120011111122020 611.470223011827 3
36790 pLLvzzvQQQQbehknlkklonmnloohhahxxqxqxqxhhof_120011111122020 611.470223011827 3
36791 pLLvzzwMQQQcdeijhmklmnomnoohshvpnhphgjjggbo_122201111222022 1627.43731046479 16
36812 pLLwLAwwMQQacdhfiikmnonmomojkamrxvielwkjsbk_200211000212211 2132.86000263813 9
36813 pLLwLAwwQPQacdhfiikljmnoonojkamrxvidrkjteoh_200211000212210 390285.453665703 28
36869 pLLwLvLPQQQbeeeljkomnjmmoonhhaaaxxaxxjjsnkj_011100000221221 4983.85941901504 27
36874 pLLwLvLQQPQbeeelljklmnokmnohhaaahxxhxxqjjjs_011100000221220 37009.5925635496 42
36875 pLLwLvLQQPQbeeelljklmnommnohhaaahxxhxxqjsjs_011100000221220 7217.07515953551 34
36876 pLLwLvLQQPQbeeelljmlknommnohhaaahxahaxqrwjs_011100000221220 24340.6671819095 103
36879 pLLwLvMPQPQbeeekljknkmonnmohhaaxaxxaaxqnkjs_011100000221210 11008.2784464808 63
36885 pLLwLvMQQzQbeeeklljklkmnonohhaaxahxxhaxqqss_011100000221200 21278.8642878337 17
36896 pLLwLvPQAMQbeeeilljklmnomnohhaafahxxhxqqjss_011100000221200 8291.98575691509 35
36899 pLLwLvPQQzQbeeeilljklmjnonohhaafahxxhxjqqss_011100000221200 818919.395832186 86
36901 pLLwLvQAQLQbeeekjlljlmjonoohhaaaaahahaaqqcv_011100000221200 3547.95377412556 7
36902 pLLwLvQPQLQbeeekjljkmkjonoohhaaaaaaaaaaqqfo_011100000221100 1201.80596448215 5
36906 pLLwLvwAQQQacdfjmllknnkoonojkannqknjxlnxmoo_200211000000122 1134.65212540738 39
36916 pLLwLwPLMQQbeeehikmllnmonoohhaaofaaxjwndomx_011100000212121 891.245535095186 19
36920 pLLwLwPMPPQbeeehikkkmlnonoohhaaofahhrjrqjxh_011100000212221 771.827731272216 23
36926 pLLwLwPzMQQbeeehikljmnoomnohhaaofaaaonduvgi_011100000212111 731.955034475830 9
36936 pLLwLwzQwQQbeeehimlkjonnoonhhaaofhahaddxxdd_011100000212100 1801.13840015490 5
36961 pLLwMLPwAPQbeefeihjklmlonoohhaaaektaaarcvfn_011100001122000 1.16116051214383e6 103
36974 pLLwMvPAPAQbeefehklkmnklonohhaaakxxnaanjhnw_011100001122201 847366.579824652 293
36976 pLLwMvPAPQPbeefehklkmnklmoohhaaakxxnaanjrxn_011100001122201 205156.831564487 337
36978 pLLwMvPwPQQbeefejikonnonmmohhaaaaaaqqaqaofq_011100001122200 2858.95113151008 17
36980 pLLwMvQvAQQbeefehjinmlnmooohhaaafaaqqoqaaof_011100001122000 575.288715690939 13
36983 pLLwMvQwPAQbeefehjikmlnnooohhaaafaaxaqhfhah_011100001120001 272.068231922698 10
36987 pLLwMvzPPQQbeefehnmkolmnmnohhaaakccvavffffn_011100001122220 216156.439266324 35
36991 pLLwPAPLwAQacdffhgijlkmnooojkakglmaaaaaaxxa_200211002200220 6063.40795701936 41
36994 pLLwPAvvQQQacdffhgonmmonnomjkakglmaaaaxaaxa_200211002222110 936.718734136015 27
37010 pLLwPvMzQMQacdffjilknmmnooojkakgggalqmwkpqq_200211002212112 13878.3001148841 41
37012 pLLwPvvAQQQacdffkmnklokloonjkakgqauldqdnkcn_200211002211211 1372.07944299836 19
37013 pLLwPvvPQQQacdffmmnklmooolnjkakgaduldumwrnn_200211002211211 1679.54143399675 53
37014 pLLwPvvQQAQacdffkmmnklmkonojkakgqaduldudxnk_200211002211210 1470.68099390052 17
37016 pLLwPwvQwQQacdffhlkmjnoononjkakglammmaaaxxa_200211002112200 8674.90483582109 41
37017 pLLwPwwAPMQacdffhiklmlmonoojkakglgamgcgadkc_200211002122020 7292.69781131303 41
37019 pLLwPwzvQQQacdffhiomnonmnmojkakglngogggoksk_200211002112200 4449.81920346959 19
37026 pLLwQLwAPLQbeefgehijklmonoohhaaaaaaaaaaqqfo_011100011001100 138.199927745307 7
37028 pLLwQLwAPLQbeefgeihjklmnooohhaaaahhhhaaxxcv_011100011221100 869.356701576507 24
37030 pLLwQLwAPzQbeefgehikjmlnonoxxhaahqqaahhhhww_102211100112211 1276.23130416270 15
37031 pLLwQLwAPzQbeegfehijklmnonohhaqqaqqaaxxxxkk_011100022001100 749.739832535286 30
37032 pLLwQLwAvQQbeefgeihkjmnoonoxxxaaxaaaabbgggb_102211100112222 808.306371418387 15
37033 pLLwQLwLLQQbeefgehilnmoononhhaaaaaaoxfahxha_011100011000021 501.553860699432 7
37052 pLLwQvPPLAQbeefgejilkmnlonohhaaaagwabaanxrn_011100011110021 730.903727096784 145
37053 pLLwQvPPLQPbeefgejilkmnlmoohhaaaagwabaankhw_011100011110021 1515.49367119042 173
37059 pLLwQvvLQQQbeefgenllnonmloohhaaaaaaaqaqaaof_011100011112202 4547.47114394621 5
37065 pLLwQvvPAQQbeefgemnllmomlooxxhaahaaaaqaqawr_102211100001111 561.737226842034 3
37066 pLLwQvvPAQQbeefgemnllmomlooxxxaaxaaaaaaaagb_102211100001111 561.737226842034 3
37067 pLLwQvvPMQQbeefgemnlnmnmoooxxhaahaaaqqqqagb_102211100001111 357.174434515029 3
37068 pLLwQvvPMQQbeefgemnlnmnmoooxxxaaxaaaaaaaagb_102211100001111 357.174434515029 3
37069 pLLwQvvPMQQbeegfelnmmnonmoohhaqqaaaaqxaxqnk_011100022220000 6226.60270840115 6
37071 pLLwQvvPQPQbeefgemnllnnolmohhaaaaaaaaqqaarr_011100011112202 3247.06995283006 7
37072 pLLwQvvPQPQbeefgemnllnnoloohhaaaaaaaaqqaagb_011100011112202 3247.06995283006 7
37073 pLLwQvvPQPQbeegfelnmlmlomoohhaqqaaaaqqqaqcv_011100022220000 1454.36940984969 6
37079 pLLwQvvzQQQbeefgemllomnmloohhaaaaaaaqaqaaof_011100011112200 8944.35007153222 5
37086 pLLwQvzPwQQbeefgejlmknolmnohhaaaagaabaarnkr_011100011112002 801.598646672587 31
37092 pLLwvALQMQPacdgjmmkilmllnoojkamextjjnxwvaqj_200211000200120 869.632242376863 17
37093 pLLwvAPMAMQacdijhjklmknmonojkamefcssmjemsjj_200211000200202 1922.94249196917 99
37095 pLLwvLAAPQQacdighkmknolnomojkaxxkrabahwqqjb_200211000220211 2.82789793809484e8 47
37097 pLLwvLAMMQQacdhlkjijolmnnoojkahhnofnxgqdrvc_200211000002112 1452.39964557691 61
37111 pLLwvLMPQQPacdijjljklknmnoojkaxickrkcwtdraj_200211000220220 11409.4847061465 57
37124 pLLwvLPPQMQacdhkjminnlmonoojkahcckfdxvnqulu_200211000220020 5706.01912515157 103
37129 pLLwvLPwQQQacdikijnmnoolmnojkaxnkoegqipvram_200211000002211 7058.90257432987 87
37134 pLLwvLQPAAQacdhjljjimknmonojkahiscrfdnhuswj_200211000220212 2221.79417163985 9
37155 pLLwvLzQAQQacdjknlkinlmonmojkahnpvofqvvqxrj_200211000002212 763.989135161631 45
37165 pLLwvMLPQQPacdihjlinkllmnoojkamhckfdrrvdraj_200211000200220 987.133255688979 69
37171 pLLwvMzPQMQacdhjiinkmlnoonojkaqhskanacmaqjn_200211000022221 4025.94368328767 55
37179 pLLwvPPPPMQacdjiljjkmnloonojkaaxccvvulgacbv_200211000222221 962.908115855563 21
37180 pLLwvPPPPPQacdihljlmkmoonnojkahhfckaklqaafv_200211000220221 559.789886017929 107
37181 pLLwvPPPPPQacdjikiilnmloonojkaxxnkkkdmsxsbo_200211000000222 1628.04878527612 42
37191 pLLwvPQvPQQacdjikkinolnmonojkaxxxnkmdmujbff_200211000002222 1943.21261913415 69
37197 pLLwvPwMMQQacdkhkjijmnonmoojkalhuofnahjvojc_200211000002212 1235.64494153800 125
37200 pLLwvPzLQQQacdjihnmomokomlnjkaaxkaqhaaraarj_200211000222121 1153.98875639348 31
37208 pLLwvvAMQQQacdjlniomjnmmloojkaqrpvejcangsak_200211000222011 4003.85486407415 209
37209 pLLwvvAQMQQacdhimlnkknlmnoojkalssvqccannuaj_200211000002022 1008.72864220094 107
37212 pLLwvvAQQMQacdjimkjlknknonojkaasokkfchcxaan_200211000000021 1336.19220147188 55
37214 pLLwvvAQQQPacdjhliljkmkmnoojkaqccvcnnnrvaxk_200211000222010 6.72975480487594e6 22
37218 pLLwvvLQQQQacdokljkmkjoomnnjkaxkvnknccxqnkr_200211000222021 593.204291943039 9
37225 pLLwvvMQPQQacdjjmnijkkonnoojkaqcomvnnrtemux_200211000222022 1053.73028885264 10
37228 pLLwvvPPQQQacdlhjonojnmnlmojkassjavqovcncfq_200211000000002 15603.1463744219 15
37232 pLLwvvQAMQQacdhijmlmknnlnoojkalscsvnbmmrlaj_200211000222022 256.771533172408 12
37235 pLLwvvQMAQQacdhkjmnmmlolonojkalnnsxnjrdrdan_200211000002012 7480.25251319622 141
37247 pLLwvvQPPQQacdjijljlmmnlooojkaisckrcjnpbdjb_200211000220022 1815.12271732898 83
37256 pLLwvvQQAQPacdkkjmlkimllnoojkaqnnskvjnfoaqj_200211000000020 1413.97025889284 71
37257 pLLwvvQQLQQacdhijmljklnnnoojkalscsvkboduqaj_200211000222012 4280.51048197610 115
37258 pLLwvvQQMMQacdkijmiklknnonojkaescokwfblqahn_200211000220021 1330.35005049892 19
37261 pLLwvvQQwQQacdkklmjkinlnnoojkaqncsvvjanqqaj_200211000000012 750.298271706626 39
37263 pLLwvvQwQQQacdmijkklmolnnoojkalsckkwjmfaaxk_200211000222011 1645.83012880561 15
37264 pLLwvvQzQQQacdkhjlnkjomnmoojkaajcvucclvmvdb_200211000222022 1761.00611832904 63
37265 pLLwvvwQQQQacdgmnomkjonolnmjkaqstanccladvqs_200211000220012 13233.7310890423 23
37268 pLLwvwALQQQacdilkmjklnmomoojkamlgxvwjpmaakj_200211000220121 2974.39576200680 149
37273 pLLwvwAQAPQacdhjhkkllmononojkaqdcccnjpueckc_200211000020112 1816.19973639514 21
37274 pLLwvwAQLQQacdhjhkkjonmnomojkaqdcccnxmahhnf_200211000020122 1522.90491257341 11
37276 pLLwvwMAPQQacdhjilmjonomnnojkaqdjomsatlmuxf_200211000020221 1976.78013125273 13
37280 pLLwvwQALQQacdhjhlkkmonnomojkaqdcnccaxmhhnf_200211000020122 1471.00078326752 31
37281 pLLwvwQMLQQacdhjhlkjommnonojkaqdcncnxeihhof_200211000020222 1661.75922368940 18
37290 pLLwvzLQAQQacdjjljkilmoonnojkaacovvfnglxiej_200211000220222 1053.73028885264 10
37293 pLLwvzMAAQQacdjkmkjklnmnonojkaxxxkcknhxhavj_200211000220122 481.338010239647 11
37294 pLLwvzMMMQQacdjkhlilmnnmmoojkaxxsofnluulhfj_200211000000222 5409.60150014714 15
37307 pLLwvzQPLQQacdjkkliklnmoonojkaxxnnknsdmxsbo_200211000000222 13104.0580485763 33
37309 pLLwvzQPwQQacdjkkjjkmmnmonojkaaaccvvaxaxanj_200211000220212 1006.37985788956 23
37318 pLLwzLzQMQPacdghjlmjknlnnoojkahhnkacnavqqqj_200211000000210 318.390990053539 147
37319 pLLwzMPLPPQacdfghijklmnonoojkakmlcvmlcvxgmm_200211002222110 85.0693510277470 23
37323 pLLwzvzMQQQacdfiknlknkmnooojkakcvabbdbduurw_200211002222222 2182.63823875767 25
37325 pLLwzzLQAMQacdfikijkmlmnnoojkakanvvnaxannxr_200211002221112 508.998632868045 13
37339 pLLzALMvQQPcdefghjjlllmnmoohsahhqqoaxhxxjqs_100012100001220 1336.65759862103 35
37371 pLLzAzPzMPQcdfgeihkjmlonnooqraqqduofduosfjk_022210022111100 64352.8554748443 53
37382 pLLzLLMvQQQaceijhkojnmlononjkqltqberxqqrwrw_200212101012222 429187.750307212 13
37399 pLLzLPAzMPQaceigjhglknomonojkqlqtqwexjhbirx_200212101022020 65588.2343254392 43
37448 pLLzLzzAQPQcdchgimilknonmnohsrkviuqjflherqw_122201102120201 3780.67492959830 33
37458 pLLzMLzAPPQcdfgghikjmlonnoohshawwplfawlhfww_122201102202001 510.002116040098 49
37505 pLLzvLPMPQQcdcijklkoonlmnnohsrxpaauwjkbwfrv_122201102220012 2402.79451249300 229
37524 pLLzvLwPQQQcdcjkoknnmlmomnohsrtulixbvbssrrv_122201102110020 105947.575349343 147
37535 pLLzvMzPAQQcdcjilnlmmlknooohsrxxallxbsscpqp_122201102100200 111480.551133195 39
37536 pLLzvMzQMQPcdcjilkklmmlknoohsrxxaallxossxhr_122201102100212 2633.19905797653 9
37540 pLLzvPAPwQQcdckijjmjlomnoonhsrpxpplhxawxqpw_122201102222010 1688.42203372846 173
37553 pLLzvPPAPQPcdcgijkjkmllmnoohsrvxpadujvwvahr_122201102220212 2147.31216350142 10
37558 pLLzvPPvQQQcdcgijkoonmlnmonhsrvxpawjffwjrvc_122201102220112 4324.90977360748 195
37563 pLLzvPQzLQQcdcgikjjklomoonnhsrvxtpharabhhaw_122201102222210 1544.64418781379 16
37564 pLLzvPQzMPQcdcgikjjkmlmnooohsrvxtphawrbhhvc_122201102222200 1246.40815939203 51
37569 pLLzvPvPQQQcdcgjlnnmnkolomohsrvtlxbvovfbffw_122201102110022 2354.01398362727 203
37570 pLLzvPwAAQQcdcgkklknnolnoomhsrvpuuiwrhsvter_122201102110220 2500.68244618709 241
37572 pLLzvPwPMQQcdcgjkkmmmlnoonohsrvtuixboskmxwm_122201102110221 1909.25804506758 205
37575 pLLzvPwQMQPcdcgkklkijnlnnoohsrvpuuiqnhstehw_122201102110201 59478.7075625829 83
37576 pLLzvPwQPQPcdcgjilkiknnnmoohsrvtpthqvqqtkhw_122201102110201 2930.51630952509 38
37580 pLLzvPwzQQQcdcgkkkoommlonnnhsrvpuiwrojsvvns_122201102110222 5763.57142221134 221
37581 pLLzvPzAAQQcdcgijjknnlomnoohsrvxpduwjwxkvdu_122201102220221 2312.76850734881 69
37584 pLLzvPzAQQPcdcgijjknnmllnoohsrvxpduwjrwkvhw_122201102220221 1845.26555843984 16
37587 pLLzvQLzMQQcdcjgilknlkomnoohsrxvxllwsjtkbhh_122201102100220 2222.39463195954 53
37596 pLLzvQvwQQQcdcjgiloolnmonmnhsrxvxtwjsrkvsko_122201102100212 5658.03225642446 51
37608 pLLzvvMQMQQcdckjllkilnomonohsrupaliqbrhfint_122201102110200 430802.026608786 33
37622 pLLzvwzAQQQcdchjkmonmnonlmohsrjpalwrwsjgbbr_122201102202022 4221.92492699832 9
37623 pLLzvzAAQMQcdcgljjlnmnmlooohsrvppahwrjjwtqe_122201102222220 1520.63083049942 87
37624 pLLzvzAMQQPcdcgkjjilnmlnnoohsrvtpdqovrscjhw_122201102222211 3455.08449683389 57
37625 pLLzvzAPPQQcdckjjnjomnnomomhsrppplhwrbbsfro_122201102222202 1921.23896855911 17
37633 pLLzvzMLQQQcdcgilmjkonolnonhsrvpqlffvknffww_122201102112011 24954.0350308099 29
37634 pLLzvzPAPQQacegiliknkmomnoonsaacvccpjvtvxxk_100121220000211 1.50661159702373e14 47
37635 pLLzvzPLQQQcdcgmlijokmnlnoohsrvhqqnvnovffsk_122201102112011 4976.15861382654 59
37637 pLLzvzPPPQQcdckjlnmolnmmnoohsrppqllwbbkvbsr_122201102222002 20323.2210786325 17
37645 pLLzvzQPPPQcdckjjlmjnlomnoohsrppphlhwwawrph_122201102222020 250138.748683771 61
37652 pLLzvzzQMQQcdcgjimkkmonmnoohsrvpxlxbgmwbrdx_122201102222021 298594.432657771 71
37662 pLLzwMAvQPQcdceghijmlnlonoohsrhvpphqqrgabxx_122201122211112 1151.83104113047 21
37670 pLLzwvPQMPQcdfgjikmllnnooonhshapehlmbqaaeep_122201102220000 159065.320064384 51
37676 pLLzwzQvQPQcdfgghjkjnlomonoqraqjsuigasiqsgs_022210012212110 20645.8123506060 49
37683 pLLzzLAvQQQccdhjghkmlonnonolnccanwnrraallmm_120011110202211 1847.73222171855 49
37684 pLLzzLAwQPQcdeghjijklmnmooohsahbtaekvjacack_100012120000011 79323.4043667473 23
37697 pLLzzLvMQQQcdeghjmklmnooonnhsahbeoojkkcvwbo_100012120001000 1099.81029859200 74
37700 pLLzzLvQMQQcdeghjkmkmnolonohsahbeaookkiwpot_100012120001001 3917.57521764954 94
37714 pLLzzPwLQPQccdhijgimlnlonoolnccaankrrwgabqq_120011110222221 1077.10521874383 37
37719 pLLzzQzAPLQcdeghhgijkmlnooohsahssoaoshhxxcv_100012120112211 337.005961027618 7
37720 pLLzzQzvMQQcdeghhgilomnononhsahssoamalhsfof_100012120111120 953.092362823562 7
37721 pLLzzvAMPQQcdegjilmknlomonohsahtamakcftvljq_100012120001001 5533.81582983707 17
37723 pLLzzvAwQQQcdeghilomnomnlnohsahraqhojhfcsja_100012120001001 584.156548812279 29
37742 pLLzzvzQPQQcdegiljnknomnmoohsahaqxakohfvftt_100012120000001 61854.2334173399 33
37743 pLLzzvzQQMQcdegimlkjnlnonmohsahaaaankfkqswj_100012120001102 1044.08121763830 173
37744 pLLzzvzQQQPcdegimlkjnlnknoohsahaaaankfkjshr_100012120001102 393.803456339363 181
37749 pLLzzzAwAQQccdhighllnolmonolnccanwqbuarmgkb_120011110222110 3425.16970392839 73
37755 pLLzzzPLQPQcdegjjiimllnoonohsahaqqxsffjahoh_100012120000002 2931.15786157792 15
37758 pLLzzzPPPPQcdcghikljmnomnnohsrwwphlfjahwphw_122201102220201 3459.92862405230 77
37759 pLLzzzzPMQQcdeghiknlklmmooohsahsaqfjfjjjqum_100012120011011 1495.56003149144 55
37761 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhhhhhfo_122112211221122 15.9372539331938 1
37762 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhhhhhsj_122112211221122 15.9372539331938 1
37763 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhhhhxrg_122112211221120 27.9642400437689 1
37764 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhhhhxwb_122112211221120 27.9642400437689 1
37765 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhhhxxfo_122112211221100 39.9749843554382 1
37766 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhhhxxjs_122112211221100 39.9749843554382 1
37767 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhhhxxnk_122112211221100 37.9736659610103 1
37768 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhhhxxvc_122112211221100 37.9736659610103 1
37769 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhhqxqbr_122112211221002 45.9782505861521 1
37770 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhhqxqkc_122112211221002 59.9833287011299 1
37771 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhhqxqnv_122112211221002 59.9833287011299 1
37772 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhhqxqwg_122112211221002 45.9782505861521 1
37773 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhhqxxbw_122112211221001 49.9799919935936 1
37774 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhhqxxrg_122112211221001 49.9799919935936 1
37775 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhqqqqbg_122112211220022 85.9883705204093 1
37776 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhqqqqfo_122112211220022 51.9807621135332 1
37777 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhqqqqsj_122112211220022 51.9807621135332 1
37778 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhqqqqwr_122112211220022 85.9883705204093 1
37779 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhqqqxjo_122112211220021 77.9871773792359 1
37780 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhqqqxkc_122112211220021 75.9868398264452 1
37781 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhqqqxsf_122112211220021 77.9871773792359 1
37782 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhqqqxvn_122112211220021 75.9868398264452 1
37783 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhqqxxbg_122112211220011 89.9888875168080 1
37784 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhqqxxkn_122112211220011 57.9827534923789 1
37785 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhqqxxrw_122112211220011 89.9888875168080 1
37786 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhhqqxxvc_122112211220011 57.9827534923789 1
37787 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhxqqqhjo_122112211200221 129.992307237088 1
37788 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhxqqqhkc_122112211200221 87.9886348958455 1
37789 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhxqqqhsf_122112211200221 129.992307237088 1
37790 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhxqqqhvn_122112211200221 87.9886348958455 1
37791 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhxqqqqnc_122112211200220 91.9891291502677 1
37792 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhxqqqqrg_122112211200220 99.9899989998000 1
37793 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhxqqqqvk_122112211200220 91.9891291502677 1
37794 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhxqqqqwb_122112211200220 99.9899989998000 1
37795 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhxqqxhbg_122112211200211 121.991802727908 1
37796 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhxqqxhkn_122112211200211 113.991227395100 1
37797 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhxqqxhrw_122112211200211 121.991802727908 1
37798 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhxqqxhvc_122112211200211 113.991227395100 1
37799 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhxqqxqrb_122112211200210 63.9843711834390 1
37800 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhxqqxqwg_122112211200210 63.9843711834390 1
37801 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhxqxqhbg_122112211200122 117.991524815011 1
37802 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhxqxqhfo_122112211200122 105.990565197967 1
37803 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhxqxqhsj_122112211200122 105.990565197967 1
37804 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhxqxqhwr_122112211200122 117.991524815011 1
37805 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhxqxqxrg_122112211200120 55.9821371592664 1
37806 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhhxqxqxwb_122112211200120 55.9821371592664 1
37807 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqqhhbg_122112211002211 145.993150363579 1
37808 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqqhhkn_122112211002211 193.994845223857 1
37809 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqqhhrw_122112211002211 145.993150363579 1
37810 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqqhhvc_122112211002211 193.994845223857 1
37811 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqqhqfs_122112211002210 157.993670632526 1
37812 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqqhqjo_122112211002210 157.993670632526 1
37813 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqqhqrb_122112211002210 131.992423807586 1
37814 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqqhqwg_122112211002210 131.992423807586 1
37815 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqqqqfo_122112211002200 67.9852909359329 1
37816 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqqqqjs_122112211002200 67.9852909359329 1
37817 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqqqqnk_122112211002200 141.992957397195 1
37818 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqqqqvc_122112211002200 141.992957397195 1
37819 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqxhhfj_122112211002112 171.994185849975 1
37820 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqxhhkv_122112211002112 169.994117443503 1
37821 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqxhhnc_122112211002112 169.994117443503 1
37822 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqxhhso_122112211002112 171.994185849975 1
37823 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqxhxfs_122112211002110 95.9895822028073 1
37824 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqxhxjo_122112211002110 95.9895822028073 1
37825 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqxhxrb_122112211002110 159.993749755840 1
37826 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqxhxwg_122112211002110 159.993749755840 1
37827 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqxqhbr_122112211002102 163.993902212299 1
37828 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqxqhkc_122112211002102 101.990195135928 1
37829 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqxqhnv_122112211002102 101.990195135928 1
37830 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqxqhwg_122112211002102 163.993902212299 1
37831 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqxqxfo_122112211002100 117.991524815011 1
37832 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqxqxjs_122112211002100 117.991524815011 1
37833 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqxqxnk_122112211002100 115.991378669592 1
37834 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxqxqxvc_122112211002100 115.991378669592 1
37835 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxxxhhbg_122112211001122 141.992957397195 1
37836 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxxxhhfo_122112211001122 183.994565056855 1
37837 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxxxhhsj_122112211001122 183.994565056855 1
37838 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxxxhhwr_122112211001122 141.992957397195 1
37839 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxxxhxnc_122112211001120 147.993242934744 1
37840 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxxxhxrg_122112211001120 119.991666087883 1
37841 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxxxhxvk_122112211001120 147.993242934744 1
37842 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxxxhxwb_122112211001120 119.991666087883 1
37843 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxxxxxfo_122112211001100 127.992187023105 1
37844 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxxxxxjs_122112211001100 127.992187023105 1
37845 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxxxxxnk_122112211001100 57.9827534923789 1
37846 pLMzMzMzMzQbcdefghijklmnooohhhhhhhhxxxxxxvc_122112211001100 57.9827534923789 1
37847 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqhhhfj_122112210022112 201.995049383621 1
37848 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqhhhkv_122112210022112 231.995689575087 1
37849 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqhhhnc_122112210022112 231.995689575087 1
37850 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqhhhso_122112210022112 201.995049383621 1
37851 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqhhxfs_122112210022110 197.994949366117 1
37852 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqhhxjo_122112210022110 197.994949366117 1
37853 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqhhxrb_122112210022110 271.996323479718 1
37854 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqhhxwg_122112210022110 271.996323479718 1
37855 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqhqhbr_122112210022102 211.995282913911 1
37856 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqhqhkc_122112210022102 107.990739946772 1
37857 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqhqhnv_122112210022102 107.990739946772 1
37858 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqhqhwg_122112210022102 211.995282913911 1
37859 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqhqxfo_122112210022100 187.994680700559 1
37860 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqhqxjs_122112210022100 187.994680700559 1
37861 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqhqxnk_122112210022100 217.995412747510 1
37862 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqhqxvc_122112210022100 217.995412747510 1
37863 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqqhqfj_122112210022012 179.994444272966 1
37864 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqqhqkv_122112210022012 99.9899989998000 1
37865 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqqhqnc_122112210022012 99.9899989998000 1
37866 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqqhqso_122112210022012 179.994444272966 1
37867 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqqhxbg_122112210022011 203.995097921420 1
37868 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqqhxkn_122112210022011 213.995327000762 1
37869 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqqhxrw_122112210022011 203.995097921420 1
37870 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqqhxvc_122112210022011 213.995327000762 1
37871 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqqqqbr_122112210022002 125.992062992094 1
37872 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqqqqkc_122112210022002 135.992646661238 1
37873 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqqqqnv_122112210022002 135.992646661238 1
37874 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqqqqwg_122112210022002 125.992062992094 1
37875 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqqqxbw_122112210022001 129.992307237088 1
37876 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqqqxjf_122112210022001 199.994999874994 1
37877 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqqqxrg_122112210022001 129.992307237088 1
37878 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqqqqxso_122112210022001 199.994999874994 1
37879 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqxhhhbg_122112210021122 157.993670632526 1
37880 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqxhhhfo_122112210021122 241.995867698033 1
37881 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqxhhhsj_122112210021122 241.995867698033 1
37882 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqxhhhwr_122112210021122 157.993670632526 1
37883 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqxhhxrg_122112210021120 231.995689575087 1
37884 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqxhhxwb_122112210021120 231.995689575087 1
37885 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqxhxhbr_122112210021102 167.994047408135 1
37886 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqxhxhkc_122112210021102 177.994381845148 1
37887 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqxhxhnv_122112210021102 177.994381845148 1
37888 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqxhxhwg_122112210021102 167.994047408135 1
37889 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqxhxxfo_122112210021100 221.995495404093 1
37890 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqxhxxjs_122112210021100 221.995495404093 1
37891 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqxhxxnk_122112210021100 127.992187023105 1
37892 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqxhxxvc_122112210021100 127.992187023105 1
37893 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqxqxqkc_122112210021002 141.992957397195 1
37894 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqxqxqnv_122112210021002 141.992957397195 1
37895 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqxqxxbw_122112210021001 181.994505328619 1
37896 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxqxqxxrg_122112210021001 181.994505328619 1
37897 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxxqhhhbg_122112210012211 161.993826925266 1
37898 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxxqhhhkn_122112210012211 253.996062931100 1
37899 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxxqhhhrw_122112210012211 161.993826925266 1
37900 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxxqhhhvc_122112210012211 253.996062931100 1
37901 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxxqhhqrb_122112210012210 247.995967676372 1
37902 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxxqhhqwg_122112210012210 247.995967676372 1
37903 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxxqhqhbw_122112210012201 183.994565056855 1
37904 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxxqhqhjf_122112210012201 189.994736696303 1
37905 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxxqhqhrg_122112210012201 183.994565056855 1
37906 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxxqhqhso_122112210012201 189.994736696303 1
37907 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxxqhqqfo_122112210012200 143.993055220625 1
37908 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxxqhqqjs_122112210012200 143.993055220625 1
37909 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxxqhqqnk_122112210012200 241.995867698033 1
37910 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxxqhqqvc_122112210012200 241.995867698033 1
37911 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxxqxqqbr_122112210012002 201.995049383621 1
37912 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxxqxqqkc_122112210012002 161.993826925266 1
37913 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxxqxqqnv_122112210012002 161.993826925266 1
37914 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxxqxqqwg_122112210012002 201.995049383621 1
37915 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxxqxqxbw_122112210012001 69.9857113690718 1
37916 pLMzMzMzMzQbcdefghijklmnooohhhhhhhqxxqxqxrg_122112210012001 69.9857113690718 1
37917 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhhhhbg_122112200221122 165.993975684986 1
37918 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhhhhfo_122112200221122 307.996753212527 1
37919 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhhhhsj_122112200221122 307.996753212527 1
37920 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhhhhwr_122112200221122 165.993975684986 1
37921 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhhhxnc_122112200221120 279.996428525873 1
37922 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhhhxrg_122112200221120 311.996794838868 1
37923 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhhhxvk_122112200221120 279.996428525873 1
37924 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhhhxwb_122112200221120 311.996794838868 1
37925 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhhxxfo_122112200221100 371.997311808531 1
37926 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhhxxjs_122112200221100 371.997311808531 1
37927 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhhxxnk_122112200221100 261.996183150503 1
37928 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhhxxvc_122112200221100 261.996183150503 1
37929 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhqhqbg_122112200221022 199.994999874994 1
37930 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhqhqfo_122112200221022 177.994381845148 1
37931 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhqhqsj_122112200221022 177.994381845148 1
37932 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhqhqwr_122112200221022 199.994999874994 1
37933 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhqhxjo_122112200221021 195.994897826366 1
37934 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhqhxkc_122112200221021 287.996527735915 1
37935 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhqhxsf_122112200221021 195.994897826366 1
37936 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhqhxvn_122112200221021 287.996527735915 1
37937 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhqxqbr_122112200221002 129.992307237088 1
37938 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhqxqkc_122112200221002 243.995901570504 1
37939 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhqxqnv_122112200221002 243.995901570504 1
37940 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhqxqwg_122112200221002 129.992307237088 1
37941 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhqxxbw_122112200221001 293.996598600104 1
37942 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhqxxjf_122112200221001 271.996323479718 1
37943 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhqxxrg_122112200221001 293.996598600104 1
37944 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqhqxxso_122112200221001 271.996323479718 1
37945 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqqqqqbg_122112200220022 153.993506219681 1
37946 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqqqqqwr_122112200220022 153.993506219681 1
37947 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqqqqxjo_122112200220021 201.995049383621 1
37948 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqqqqxkc_122112200220021 147.993242934744 1
37949 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqqqqxsf_122112200220021 201.995049383621 1
37950 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqqqqxvn_122112200220021 147.993242934744 1
37951 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqqqxxbg_122112200220011 261.996183150503 1
37952 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqqqxxkn_122112200220011 217.995412747510 1
37953 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqqqxxrw_122112200220011 261.996183150503 1
37954 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqqqqxxvc_122112200220011 217.995412747510 1
37955 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhhhhjo_122112200211221 273.996350316350 1
37956 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhhhhkc_122112200211221 271.996323479718 1
37957 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhhhhsf_122112200211221 273.996350316350 1
37958 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhhhhvn_122112200211221 271.996323479718 1
37959 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhhhqnc_122112200211220 219.995454451536 1
37960 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhhhqrg_122112200211220 351.997159067980 1
37961 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhhhqvk_122112200211220 219.995454451536 1
37962 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhhhqwb_122112200211220 351.997159067980 1
37963 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhhxhbw_122112200211201 347.997126413053 1
37964 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhhxhjf_122112200211201 213.995327000762 1
37965 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhhxhrg_122112200211201 347.997126413053 1
37966 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhhxhso_122112200211201 213.995327000762 1
37967 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhhxqfo_122112200211200 343.997092998690 1
37968 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhhxqjs_122112200211200 343.997092998690 1
37969 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhhxqnk_122112200211200 341.997075998392 1
37970 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhhxqvc_122112200211200 341.997075998392 1
37971 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhxhqbg_122112200211022 243.995901570504 1
37972 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhxhqfo_122112200211022 291.996575302299 1
37973 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhxhqsj_122112200211022 291.996575302299 1
37974 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhxhqwr_122112200211022 243.995901570504 1
37975 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhxhxjo_122112200211021 109.990908339470 1
37976 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhxhxkc_122112200211021 237.995798245148 1
37977 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhxhxsf_122112200211021 109.990908339470 1
37978 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhxhxvn_122112200211021 237.995798245148 1
37979 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhxxqbr_122112200211002 253.996062931100 1
37980 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhxxqkc_122112200211002 333.997005961185 1
37981 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhxxqnv_122112200211002 333.997005961185 1
37982 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhxxqwg_122112200211002 253.996062931100 1
37983 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhxxxbw_122112200211001 201.995049383621 1
37984 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhxxxjf_122112200211001 249.995999935998 1
37985 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhxxxrg_122112200211001 201.995049383621 1
37986 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxhxxxso_122112200211001 249.995999935998 1
37987 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqhqhjo_122112200210221 223.995535625310 1
37988 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqhqhsf_122112200210221 223.995535625310 1
37989 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqhqqnc_122112200210220 239.995833260993 1
37990 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqhqqrg_122112200210220 189.994736696303 1
37991 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqhqqvk_122112200210220 239.995833260993 1
37992 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqhqqwb_122112200210220 189.994736696303 1
37993 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqhxhbg_122112200210211 231.995689575087 1
37994 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqhxhkn_122112200210211 281.996453856117 1
37995 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqhxhrw_122112200210211 231.995689575087 1
37996 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqhxhvc_122112200210211 281.996453856117 1
37997 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqhxqfs_122112200210210 323.996913550845 1
37998 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqhxqjo_122112200210210 323.996913550845 1
37999 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqhxqrb_122112200210210 249.995999935998 1
38000 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqhxqwg_122112200210210 249.995999935998 1
38001 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqxqqbg_122112200210022 221.995495404093 1
38002 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqxqqwr_122112200210022 221.995495404093 1
38003 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqxqxjo_122112200210021 147.993242934744 1
38004 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqxqxkc_122112200210021 145.993150363579 1
38005 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqxqxsf_122112200210021 147.993242934744 1
38006 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqxqxvn_122112200210021 145.993150363579 1
38007 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqxxqfj_122112200210012 259.996153789256 1
38008 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqxxqkv_122112200210012 257.996123972777 1
38009 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqxxqnc_122112200210012 257.996123972777 1
38010 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqxxqso_122112200210012 259.996153789256 1
38011 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqxxxbg_122112200210011 225.995575134604 1
38012 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqxxxkn_122112200210011 135.992646661238 1
38013 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqxxxrw_122112200210011 225.995575134604 1
38014 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqqxqxxxvc_122112200210011 135.992646661238 1
38015 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhhhhbg_122112200112211 169.994117443503 1
38016 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhhhhkn_122112200112211 321.996894379985 1
38017 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhhhhrw_122112200112211 169.994117443503 1
38018 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhhhhvc_122112200112211 321.996894379985 1
38019 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhhhqfs_122112200112210 293.996598600104 1
38020 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhhhqjo_122112200112210 293.996598600104 1
38021 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhhhqrb_122112200112210 331.996987924480 1
38022 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhhhqwg_122112200112210 331.996987924480 1
38023 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhhqqfo_122112200112200 283.996478829582 1
38024 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhhqqjs_122112200112200 283.996478829582 1
38025 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhhqqnk_122112200112200 397.997487421324 1
38026 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhhqqvc_122112200112200 397.997487421324 1
38027 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhxhqfj_122112200112012 313.996815254323 1
38028 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhxhqkv_122112200112012 209.995237987253 1
38029 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhxhqnc_122112200112012 209.995237987253 1
38030 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhxhqso_122112200112012 313.996815254323 1
38031 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhxhxbg_122112200112011 219.995454451536 1
38032 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhxhxkn_122112200112011 199.994999874994 1
38033 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhxhxrw_122112200112011 219.995454451536 1
38034 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhxhxvc_122112200112011 199.994999874994 1
38035 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhxqqbr_122112200112002 321.996894379985 1
38036 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhxqqkc_122112200112002 301.996688705415 1
38037 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhxqqnv_122112200112002 301.996688705415 1
38038 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhxqqwg_122112200112002 321.996894379985 1
38039 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhxqxbw_122112200112001 149.993333037011 1
38040 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhxqxjf_122112200112001 273.996350316350 1
38041 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhxqxrg_122112200112001 149.993333037011 1
38042 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxhxqxso_122112200112001 273.996350316350 1
38043 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxxxqqbg_122112200110022 297.996644257513 1
38044 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxxxqqfo_122112200110022 243.995901570504 1
38045 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxxxqqsj_122112200110022 243.995901570504 1
38046 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxxxqqwr_122112200110022 297.996644257513 1
38047 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxxxqxjo_122112200110021 173.994252683726 1
38048 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxxxqxkc_122112200110021 231.995689575087 1
38049 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxxxqxsf_122112200110021 173.994252683726 1
38050 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxxxqxvn_122112200110021 231.995689575087 1
38051 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxxxxxbg_122112200110011 181.994505328619 1
38052 pLMzMzMzMzQbcdefghijklmnooohhhhhhqqxxxxxxrw_122112200110011 181.994505328619 1
38053 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhhhhjo_122112002211221 317.996855314814 1
38054 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhhhhkc_122112002211221 291.996575302299 1
38055 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhhhhsf_122112002211221 317.996855314814 1
38056 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhhhhvn_122112002211221 291.996575302299 1
38057 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhhhqnc_122112002211220 295.996621583062 1
38058 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhhhqrg_122112002211220 443.997747736323 1
38059 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhhhqvk_122112002211220 295.996621583062 1
38060 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhhhqwb_122112002211220 443.997747736323 1
38061 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhhxhbw_122112002211201 391.997448962990 1
38062 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhhxhjf_122112002211201 217.995412747510 1
38063 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhhxhrg_122112002211201 391.997448962990 1
38064 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhhxhso_122112002211201 217.995412747510 1
38065 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhhxqfo_122112002211200 447.997767846021 1
38066 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhhxqjs_122112002211200 447.997767846021 1
38067 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhhxqnk_122112002211200 421.997630318447 1
38068 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhhxqvc_122112002211200 421.997630318447 1
38069 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhxhqbg_122112002211022 399.997499984375 1
38070 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhxhqfo_122112002211022 451.997787599790 1
38071 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhxhqsj_122112002211022 451.997787599790 1
38072 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhxhqwr_122112002211022 399.997499984375 1
38073 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhxhxjo_122112002211021 225.995575134604 1
38074 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhxhxkc_122112002211021 429.997674406027 1
38075 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhxhxsf_122112002211021 225.995575134604 1
38076 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhxhxvn_122112002211021 429.997674406027 1
38077 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhxxqbr_122112002211002 381.997382181013 1
38078 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhxxqkc_122112002211002 533.998127334257 1
38079 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhxxqnv_122112002211002 533.998127334257 1
38080 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhxxqwg_122112002211002 381.997382181013 1
38081 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhxxxbw_122112002211001 385.997409309037 1
38082 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhxxxjf_122112002211001 437.997716883076 1
38083 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhxxxrg_122112002211001 385.997409309037 1
38084 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhhxxxso_122112002211001 437.997716883076 1
38085 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqhqhjo_122112002210221 247.995967676372 1
38086 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqhqhsf_122112002210221 247.995967676372 1
38087 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqhqqnc_122112002210220 307.996753212527 1
38088 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqhqqrg_122112002210220 229.995652091720 1
38089 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqhqqvk_122112002210220 307.996753212527 1
38090 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqhqqwb_122112002210220 229.995652091720 1
38091 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqhxhbg_122112002210211 243.995901570504 1
38092 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqhxhkn_122112002210211 321.996894379985 1
38093 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqhxhrw_122112002210211 243.995901570504 1
38094 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqhxhvc_122112002210211 321.996894379985 1
38095 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqhxqfs_122112002210210 403.997524737310 1
38096 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqhxqjo_122112002210210 403.997524737310 1
38097 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqhxqrb_122112002210210 329.996969669143 1
38098 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqhxqwg_122112002210210 329.996969669143 1
38099 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqxqqbg_122112002210022 349.997142833819 1
38100 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqxqqwr_122112002210022 349.997142833819 1
38101 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqxqxjo_122112002210021 275.996376764030 1
38102 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqxqxkc_122112002210021 249.995999935998 1
38103 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqxqxsf_122112002210021 275.996376764030 1
38104 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqxqxvn_122112002210021 249.995999935998 1
38105 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqxxqfj_122112002210012 419.997619034121 1
38106 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqxxqkv_122112002210012 393.997461912584 1
38107 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqxxqnc_122112002210012 393.997461912584 1
38108 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqxxqso_122112002210012 419.997619034121 1
38109 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqxxxbg_122112002210011 401.997512422418 1
38110 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqxxxkn_122112002210011 267.996268604764 1
38111 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqxxxrw_122112002210011 401.997512422418 1
38112 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqhqxxxvc_122112002210011 267.996268604764 1
38113 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhqhhjo_122112002201221 267.996268604764 1
38114 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhqhhkc_122112002201221 327.996951191173 1
38115 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhqhhsf_122112002201221 267.996268604764 1
38116 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhqhhvn_122112002201221 327.996951191173 1
38117 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhqhqrg_122112002201220 249.995999935998 1
38118 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhqhqwb_122112002201220 249.995999935998 1
38119 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhqxhbw_122112002201201 369.997297277555 1
38120 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhqxhjf_122112002201201 287.996527735915 1
38121 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhqxhrg_122112002201201 369.997297277555 1
38122 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhqxhso_122112002201201 287.996527735915 1
38123 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhqxqfo_122112002201200 205.995145516670 1
38124 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhqxqjs_122112002201200 205.995145516670 1
38125 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhqxqnk_122112002201200 265.996240548370 1
38126 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhqxqvc_122112002201200 265.996240548370 1
38127 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhxhhbg_122112002201122 259.996153789256 1
38128 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhxhhfo_122112002201122 423.997641496315 1
38129 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhxhhsj_122112002201122 423.997641496315 1
38130 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhxhhwr_122112002201122 259.996153789256 1
38131 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhxhxnc_122112002201120 337.997041394221 1
38132 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhxhxrg_122112002201120 341.997075998392 1
38133 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhxhxvk_122112002201120 337.997041394221 1
38134 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhxhxwb_122112002201120 341.997075998392 1
38135 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhxxhbr_122112002201102 413.997584526970 1
38136 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhxxhkc_122112002201102 409.997560961100 1
38137 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhxxhnv_122112002201102 409.997560961100 1
38138 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhxxhwg_122112002201102 413.997584526970 1
38139 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhxxxfo_122112002201100 431.997685172781 1
38140 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhxxxjs_122112002201100 431.997685172781 1
38141 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhxxxnk_122112002201100 271.996323479718 1
38142 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqhxxxvc_122112002201100 271.996323479718 1
38143 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqqqhjo_122112002200221 245.995934892174 1
38144 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqqqhsf_122112002200221 245.995934892174 1
38145 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqqqqnc_122112002200220 151.993420767853 1
38146 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqqqqrg_122112002200220 155.993589480162 1
38147 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqqqqvk_122112002200220 151.993420767853 1
38148 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqqqqwb_122112002200220 155.993589480162 1
38149 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqqxhbg_122112002200211 289.996551683135 1
38150 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqqxhkn_122112002200211 285.996503453756 1
38151 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqqxhrw_122112002200211 289.996551683135 1
38152 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqqxhvc_122112002200211 285.996503453756 1
38153 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqqxqfs_122112002200210 237.995798245148 1
38154 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqqxqjo_122112002200210 237.995798245148 1
38155 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqxqhbg_122112002200122 285.996503453756 1
38156 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqxqhwr_122112002200122 285.996503453756 1
38157 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqxqxnc_122112002200120 277.996402831152 1
38158 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqxqxvk_122112002200120 277.996402831152 1
38159 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqxxhfj_122112002200112 295.996621583062 1
38160 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqxxhkv_122112002200112 389.997435880578 1
38161 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqxxhnc_122112002200112 389.997435880578 1
38162 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqxxhso_122112002200112 295.996621583062 1
38163 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqxxxfs_122112002200110 291.996575302299 1
38164 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqxxxjo_122112002200110 291.996575302299 1
38165 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqxxxrb_122112002200110 347.997126413053 1
38166 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqqqqxxxwg_122112002200110 347.997126413053 1
38167 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhhhhhkn_122112002112211 361.997237547980 1
38168 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhhhhhvc_122112002112211 361.997237547980 1
38169 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhhhhqrb_122112002112210 431.997685172781 1
38170 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhhhhqwg_122112002112210 431.997685172781 1
38171 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhhhqhbw_122112002112201 383.997395815672 1
38172 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhhhqhjf_122112002112201 313.996815254323 1
38173 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhhhqhrg_122112002112201 383.997395815672 1
38174 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhhhqhso_122112002112201 313.996815254323 1
38175 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhhhqqfo_122112002112200 379.997368402828 1
38176 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhhhqqjs_122112002112200 379.997368402828 1
38177 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhhhqqnk_122112002112200 501.998007960223 1
38178 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhhhqqvc_122112002112200 501.998007960223 1
38179 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhhxqqbr_122112002112002 497.997991959775 1
38180 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhhxqqkc_122112002112002 493.997975700207 1
38181 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhhxqqnv_122112002112002 493.997975700207 1
38182 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhhxqqwg_122112002112002 497.997991959775 1
38183 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhhxqxbw_122112002112001 301.996688705415 1
38184 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhhxqxrg_122112002112001 301.996688705415 1
38185 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxhqhjo_122112002110221 357.997206682116 1
38186 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxhqhsf_122112002110221 357.997206682116 1
38187 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxhqqnc_122112002110220 397.997487421324 1
38188 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxhqqrg_122112002110220 401.997512422418 1
38189 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxhqqvk_122112002110220 397.997487421324 1
38190 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxhqqwb_122112002110220 401.997512422418 1
38191 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxhxhbg_122112002110211 239.995833260993 1
38192 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxhxhkn_122112002110211 235.995762635783 1
38193 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxhxhrw_122112002110211 239.995833260993 1
38194 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxhxhvc_122112002110211 235.995762635783 1
38195 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxhxqfs_122112002110210 349.997142833819 1
38196 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxhxqjo_122112002110210 349.997142833819 1
38197 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxxqqbg_122112002110022 481.997925302273 1
38198 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxxqqfo_122112002110022 371.997311808531 1
38199 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxxqqsj_122112002110022 371.997311808531 1
38200 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxxqqwr_122112002110022 481.997925302273 1
38201 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxxqxjo_122112002110021 337.997041394221 1
38202 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxxqxkc_122112002110021 411.997572801235 1
38203 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxxqxsf_122112002110021 337.997041394221 1
38204 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxxqxvn_122112002110021 411.997572801235 1
38205 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxxxqfj_122112002110012 289.996551683135 1
38206 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxxxqkv_122112002110012 363.997252726518 1
38207 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxxxqnc_122112002110012 363.997252726518 1
38208 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxxxqso_122112002110012 289.996551683135 1
38209 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxxxxbg_122112002110011 333.997005961185 1
38210 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxhxxxxrw_122112002110011 333.997005961185 1
38211 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxqxqqhjo_122112002100221 331.996987924480 1
38212 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxqxqqhkc_122112002100221 277.996402831152 1
38213 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxqxqqhsf_122112002100221 331.996987924480 1
38214 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxqxqqhvn_122112002100221 277.996402831152 1
38215 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxqxqqqnc_122112002100220 177.994381845148 1
38216 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxqxqqqrg_122112002100220 247.995967676372 1
38217 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxqxqqqvk_122112002100220 177.994381845148 1
38218 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxqxqqqwb_122112002100220 247.995967676372 1
38219 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxqxqxhbg_122112002100211 261.996183150503 1
38220 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxqxqxhkn_122112002100211 191.994791525374 1
38221 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxqxqxhrw_122112002100211 261.996183150503 1
38222 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxqxqxhvc_122112002100211 191.994791525374 1
38223 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxqxxqhbg_122112002100122 361.997237547980 1
38224 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxqxxqhfo_122112002100122 391.997448962990 1
38225 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxqxxqhsj_122112002100122 391.997448962990 1
38226 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxqxxqhwr_122112002100122 361.997237547980 1
38227 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxqxxqxrg_122112002100120 267.996268604764 1
38228 pLMzMzMzMzQbcdefghijklmnooohhhhhxqqxqxxqxwb_122112002100120 267.996268604764 1
38229 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhhhhhfo_122112001221122 345.997109802447 1
38230 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhhhhhsj_122112001221122 345.997109802447 1
38231 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhhhhxrg_122112001221120 407.997549004884 1
38232 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhhhhxwb_122112001221120 407.997549004884 1
38233 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhhhxhbr_122112001221102 359.997222200788 1
38234 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhhhxhkc_122112001221102 297.996644257513 1
38235 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhhhxhnv_122112001221102 297.996644257513 1
38236 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhhhxhwg_122112001221102 359.997222200788 1
38237 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhhhxxfo_122112001221100 469.997872330794 1
38238 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhhhxxjs_122112001221100 469.997872330794 1
38239 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhhhxxnk_122112001221100 351.997159067980 1
38240 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhhhxxvc_122112001221100 351.997159067980 1
38241 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhhqxqbr_122112001221002 273.996350316350 1
38242 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhhqxqkc_122112001221002 453.997797346142 1
38243 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhhqxqnv_122112001221002 453.997797346142 1
38244 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhhqxqwg_122112001221002 273.996350316350 1
38245 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhhqxxbw_122112001221001 461.997835487695 1
38246 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhhqxxrg_122112001221001 461.997835487695 1
38247 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqhqhbg_122112001220122 215.995370271137 1
38248 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqhqhfo_122112001220122 207.995192196563 1
38249 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqhqhsj_122112001220122 207.995192196563 1
38250 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqhqhwr_122112001220122 215.995370271137 1
38251 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqhqxnc_122112001220120 309.996774159981 1
38252 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqhqxvk_122112001220120 309.996774159981 1
38253 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqhxhfj_122112001220112 201.995049383621 1
38254 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqhxhkv_122112001220112 325.996932486473 1
38255 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqhxhnc_122112001220112 325.996932486473 1
38256 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqhxhso_122112001220112 201.995049383621 1
38257 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqhxxfs_122112001220110 357.997206682116 1
38258 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqhxxjo_122112001220110 357.997206682116 1
38259 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqhxxrb_122112001220110 365.997267739166 1
38260 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqhxxwg_122112001220110 365.997267739166 1
38261 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqqqqbg_122112001220022 289.996551683135 1
38262 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqqqqwr_122112001220022 289.996551683135 1
38263 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqqqxjo_122112001220021 319.996874969482 1
38264 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqqqxsf_122112001220021 319.996874969482 1
38265 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqqxqfj_122112001220012 367.997282588630 1
38266 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqqxqkv_122112001220012 297.996644257513 1
38267 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqqxqnc_122112001220012 297.996644257513 1
38268 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqqxqso_122112001220012 367.997282588630 1
38269 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqqxxbg_122112001220011 429.997674406027 1
38270 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqqxxkn_122112001220011 335.997023783161 1
38271 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqqxxrw_122112001220011 429.997674406027 1
38272 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqhqqxxvc_122112001220011 335.997023783161 1
38273 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqxqqqhjo_122112001200221 279.996428525873 1
38274 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqxqqqhsf_122112001200221 279.996428525873 1
38275 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqxqqqqnc_122112001200220 237.995798245148 1
38276 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqxqqqqvk_122112001200220 237.995798245148 1
38277 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqxqqxhbg_122112001200211 309.996774159981 1
38278 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqxqqxhkn_122112001200211 339.997058798086 1
38279 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqxqqxhrw_122112001200211 309.996774159981 1
38280 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqxqqxhvc_122112001200211 339.997058798086 1
38281 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqxqqxqrb_122112001200210 235.995762635783 1
38282 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqxqqxqwg_122112001200210 235.995762635783 1
38283 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqxqxqhbg_122112001200122 217.995412747510 1
38284 pLMzMzMzMzQbcdefghijklmnooohhhhhxqxqxqxqhwr_122112001200122 217.995412747510 1
38285 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhhhhkn_122110022112211 393.997461912584 1
38286 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhhhhvc_122110022112211 393.997461912584 1
38287 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhhhqfs_122110022112210 373.997326184093 1
38288 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhhhqjo_122110022112210 373.997326184093 1
38289 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhhhqrb_122110022112210 483.997933875478 1
38290 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhhhqwg_122110022112210 483.997933875478 1
38291 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhhqqfo_122110022112200 491.997967471278 1
38292 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhhqqjs_122110022112200 491.997967471278 1
38293 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhhqqnk_122110022112200 613.998371331185 1
38294 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhhqqvc_122110022112200 613.998371331185 1
38295 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhxhqfj_122110022112012 553.998194939967 1
38296 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhxhqso_122110022112012 553.998194939967 1
38297 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhxhxbg_122110022112011 403.997524737310 1
38298 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhxhxkn_122110022112011 431.997685172781 1
38299 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhxhxrw_122110022112011 403.997524737310 1
38300 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhxhxvc_122110022112011 431.997685172781 1
38301 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhxqqbr_122110022112002 601.998338865848 1
38302 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhxqqkc_122110022112002 629.998412694413 1
38303 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhxqqnv_122110022112002 629.998412694413 1
38304 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhxqqwg_122110022112002 601.998338865848 1
38305 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhxqxbw_122110022112001 397.997487421324 1
38306 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhxqxjf_122110022112001 609.998360651332 1
38307 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhxqxrg_122110022112001 397.997487421324 1
38308 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhhxqxso_122110022112001 609.998360651332 1
38309 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhxxqqbg_122110022110022 753.998673737720 1
38310 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhxxqqfo_122110022110022 547.998175176405 1
38311 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhxxqqsj_122110022110022 547.998175176405 1
38312 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhxxqqwr_122110022110022 753.998673737720 1
38313 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhxxqxjo_122110022110021 541.998154975269 1
38314 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhxxqxkc_122110022110021 623.998397431782 1
38315 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhxxqxsf_122110022110021 541.998154975269 1
38316 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhxxqxvn_122110022110021 623.998397431782 1
38317 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhxxxxbg_122110022110011 589.998305079877 1
38318 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhhxxxxrw_122110022110011 589.998305079877 1
38319 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhqhhkn_122110022102211 389.997435880578 1
38320 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhqhhvc_122110022102211 389.997435880578 1
38321 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhqhqfs_122110022102210 251.996031683542 1
38322 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhqhqjo_122110022102210 251.996031683542 1
38323 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhqqhbw_122110022102201 429.997674406027 1
38324 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhqqhjf_122110022102201 443.997747736323 1
38325 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhqqhrg_122110022102201 429.997674406027 1
38326 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhqqhso_122110022102201 443.997747736323 1
38327 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhqqqnk_122110022102200 361.997237547980 1
38328 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhqqqvc_122110022102200 361.997237547980 1
38329 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhxhhfj_122110022102112 449.997777766804 1
38330 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhxhhso_122110022102112 449.997777766804 1
38331 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhxhxrb_122110022102110 441.997737544980 1
38332 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhxhxwg_122110022102110 441.997737544980 1
38333 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhxqhbr_122110022102102 593.998316493545 1
38334 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhxqhkc_122110022102102 441.997737544980 1
38335 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhxqhnv_122110022102102 441.997737544980 1
38336 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhxqhwg_122110022102102 593.998316493545 1
38337 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhxqxfo_122110022102100 523.998091596103 1
38338 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhxqxjs_122110022102100 523.998091596103 1
38339 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhxqxnk_122110022102100 447.997767846021 1
38340 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqhxqxvc_122110022102100 447.997767846021 1
38341 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxqqhjo_122110022100221 523.998091596103 1
38342 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxqqhkc_122110022100221 413.997584526970 1
38343 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxqqhsf_122110022100221 523.998091596103 1
38344 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxqqhvn_122110022100221 413.997584526970 1
38345 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxqqqrg_122110022100220 379.997368402828 1
38346 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxqqqwb_122110022100220 379.997368402828 1
38347 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxqxhbg_122110022100211 453.997797346142 1
38348 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxqxhkn_122110022100211 363.997252726518 1
38349 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxqxhrw_122110022100211 453.997797346142 1
38350 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxqxhvc_122110022100211 363.997252726518 1
38351 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxqxqfs_122110022100210 343.997092998690 1
38352 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxqxqjo_122110022100210 343.997092998690 1
38353 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxxqhbg_122110022100122 577.998269891015 1
38354 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxxqhfo_122110022100122 591.998310805991 1
38355 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxxqhsj_122110022100122 591.998310805991 1
38356 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxxqhwr_122110022100122 577.998269891015 1
38357 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxxqxnc_122110022100120 611.998366008709 1
38358 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxxqxrg_122110022100120 391.997448962990 1
38359 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxxqxvk_122110022100120 611.998366008709 1
38360 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxxqxwb_122110022100120 391.997448962990 1
38361 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxxxhfj_122110022100112 349.997142833819 1
38362 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxxxhkv_122110022100112 583.998287666212 1
38363 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxxxhnc_122110022100112 583.998287666212 1
38364 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxxxhso_122110022100112 349.997142833819 1
38365 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxxxxfs_122110022100110 473.997890285969 1
38366 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxxxxjo_122110022100110 473.997890285969 1
38367 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxxxxrb_122110022100110 459.997826076683 1
38368 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqhqxxxxwg_122110022100110 459.997826076683 1
38369 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqqqhhbg_122110022002211 309.996774159981 1
38370 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqqqhhkn_122110022002211 361.997237547980 1
38371 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqqqhhrw_122110022002211 309.996774159981 1
38372 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqqqhhvc_122110022002211 361.997237547980 1
38373 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqqqhqfs_122110022002210 273.996350316350 1
38374 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqqqhqjo_122110022002210 273.996350316350 1
38375 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqqqqqnk_122110022002200 197.994949366117 1
38376 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqqqqqvc_122110022002200 197.994949366117 1
38377 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqqxhhfj_122110022002112 391.997448962990 1
38378 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqqxhhkv_122110022002112 433.997695840302 1
38379 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqqxhhnc_122110022002112 433.997695840302 1
38380 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqqxhhso_122110022002112 391.997448962990 1
38381 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqqxhxfs_122110022002110 299.996666629629 1
38382 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqqxhxjo_122110022002110 299.996666629629 1
38383 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqqxhxrb_122110022002110 427.997663538647 1
38384 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqqxhxwg_122110022002110 427.997663538647 1
38385 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqqxqxnk_122110022002100 291.996575302299 1
38386 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqqxqxvc_122110022002100 291.996575302299 1
38387 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqxxhhbg_122110022001122 393.997461912584 1
38388 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqxxhhfo_122110022001122 571.998251742908 1
38389 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqxxhhsj_122110022001122 571.998251742908 1
38390 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqxxhhwr_122110022001122 393.997461912584 1
38391 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqxxhxnc_122110022001120 483.997933875478 1
38392 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqxxhxrg_122110022001120 443.997747736323 1
38393 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqxxhxvk_122110022001120 483.997933875478 1
38394 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqxxhxwb_122110022001120 443.997747736323 1
38395 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqxxxxfo_122110022001100 491.997967471278 1
38396 pLMzMzMzMzQbcdefghijklmnooohhhhxxqqqqxxxxjs_122110022001100 491.997967471278 1
38397 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhhhhfj_122110021122112 335.997023783161 1
38398 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhhhhkv_122110021122112 333.997005961185 1
38399 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhhhhnc_122110021122112 333.997005961185 1
38400 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhhhhso_122110021122112 335.997023783161 1
38401 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhhhxrb_122110021122110 487.997950811067 1
38402 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhhhxwg_122110021122110 487.997950811067 1
38403 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhhqhbr_122110021122102 491.997967471278 1
38404 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhhqhwg_122110021122102 491.997967471278 1
38405 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhhqxfo_122110021122100 545.998168492025 1
38406 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhhqxjs_122110021122100 545.998168492025 1
38407 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhhqxnk_122110021122100 543.998161758494 1
38408 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhhqxvc_122110021122100 543.998161758494 1
38409 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhqhqfj_122110021122012 457.997816583478 1
38410 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhqhqso_122110021122012 457.997816583478 1
38411 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhqhxkn_122110021122011 499.997999992000 1
38412 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhqhxvc_122110021122011 499.997999992000 1
38413 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhqqqbr_122110021122002 453.997797346142 1
38414 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhqqqkc_122110021122002 549.998181812171 1
38415 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhqqqnv_122110021122002 549.998181812171 1
38416 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhqqqwg_122110021122002 453.997797346142 1
38417 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhqqxbw_122110021122001 497.997991959775 1
38418 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhqqxjf_122110021122001 649.998461534820 1
38419 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhqqxrg_122110021122001 497.997991959775 1
38420 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhhqqxso_122110021122001 649.998461534820 1
38421 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxhqhbg_122110021120122 415.997596139955 1
38422 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxhqhfo_122110021120122 509.998039208148 1
38423 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxhqhsj_122110021120122 509.998039208148 1
38424 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxhqhwr_122110021120122 415.997596139955 1
38425 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxhqxnc_122110021120120 659.998484845006 1
38426 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxhqxrg_122110021120120 501.998007960223 1
38427 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxhqxvk_122110021120120 659.998484845006 1
38428 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxhqxwb_122110021120120 501.998007960223 1
38429 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxhxhkv_122110021120112 471.997881346422 1
38430 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxhxhnc_122110021120112 471.997881346422 1
38431 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxhxxfs_122110021120110 559.998214280020 1
38432 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxhxxjo_122110021120110 559.998214280020 1
38433 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxhxxrb_122110021120110 465.997854067371 1
38434 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxhxxwg_122110021120110 465.997854067371 1
38435 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxqqqbg_122110021120022 637.998432598030 1
38436 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxqqqwr_122110021120022 637.998432598030 1
38437 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxqqxjo_122110021120021 645.998452008674 1
38438 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxqqxkc_122110021120021 643.998447201225 1
38439 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxqqxsf_122110021120021 645.998452008674 1
38440 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxqqxvn_122110021120021 643.998447201225 1
38441 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxqxqfj_122110021120012 485.997942378120 1
38442 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxqxqkv_122110021120012 483.997933875478 1
38443 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxqxqnc_122110021120012 483.997933875478 1
38444 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxqxqso_122110021120012 485.997942378120 1
38445 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxqxxbg_122110021120011 641.998442363822 1
38446 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhhxqxxrw_122110021120011 641.998442363822 1
38447 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxhqhhkn_122110021102211 439.997727260988 1
38448 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxhqhhvc_122110021102211 439.997727260988 1
38449 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxhqhqrb_122110021102210 369.997297277555 1
38450 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxhqhqwg_122110021102210 369.997297277555 1
38451 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxhqqhbw_122110021102201 505.998023707696 1
38452 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxhqqhjf_122110021102201 469.997872330794 1
38453 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxhqqhrg_122110021102201 505.998023707696 1
38454 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxhqqhso_122110021102201 469.997872330794 1
38455 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxhqqqfo_122110021102200 347.997126413053 1
38456 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxhqqqjs_122110021102200 347.997126413053 1
38457 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxhqqqnk_122110021102200 511.998046867549 1
38458 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxhqqqvc_122110021102200 511.998046867549 1
38459 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxhxhhfj_122110021102112 339.997058798086 1
38460 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxhxhhso_122110021102112 339.997058798086 1
38461 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxhxqhbr_122110021102102 421.997630318447 1
38462 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxhxqhkc_122110021102102 351.997159067980 1
38463 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxhxqhnv_122110021102102 351.997159067980 1
38464 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxhxqhwg_122110021102102 421.997630318447 1
38465 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxxqqhjo_122110021100221 601.998338865848 1
38466 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxxqqhkc_122110021100221 423.997641496315 1
38467 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxxqqhsf_122110021100221 601.998338865848 1
38468 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxxqqhvn_122110021100221 423.997641496315 1
38469 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxxqqqnc_122110021100220 467.997863238107 1
38470 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxxqqqrg_122110021100220 519.998076915965 1
38471 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxxqqqvk_122110021100220 467.997863238107 1
38472 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxxqqqwb_122110021100220 519.998076915965 1
38473 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxxqxhbg_122110021100211 489.997959175174 1
38474 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxxqxhkn_122110021100211 437.997716883076 1
38475 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxxqxhrw_122110021100211 489.997959175174 1
38476 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxxqxhvc_122110021100211 437.997716883076 1
38477 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxxqxqfs_122110021100210 497.997991959775 1
38478 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxxqxqjo_122110021100210 497.997991959775 1
38479 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxxxqhbg_122110021100122 445.997757836262 1
38480 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxxxqhfo_122110021100122 409.997560961100 1
38481 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxxxqhsj_122110021100122 409.997560961100 1
38482 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxxxqhwr_122110021100122 445.997757836262 1
38483 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxxxxhfj_122110021100112 287.996527735915 1
38484 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxhxxxxhso_122110021100112 287.996527735915 1
38485 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhqhhhfj_122110021022112 277.996402831152 1
38486 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhqhhhkv_122110021022112 369.997297277555 1
38487 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhqhhhnc_122110021022112 369.997297277555 1
38488 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhqhhhso_122110021022112 277.996402831152 1
38489 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhqhhxfs_122110021022110 377.997354478839 1
38490 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhqhhxjo_122110021022110 377.997354478839 1
38491 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhqhhxrb_122110021022110 457.997816583478 1
38492 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhqhhxwg_122110021022110 457.997816583478 1
38493 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhqhqxnk_122110021022100 339.997058798086 1
38494 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhqhqxvc_122110021022100 339.997058798086 1
38495 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhqqhqfj_122110021022012 447.997767846021 1
38496 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhqqhqkv_122110021022012 301.996688705415 1
38497 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhqqhqnc_122110021022012 301.996688705415 1
38498 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhqqhqso_122110021022012 447.997767846021 1
38499 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhqqhxbg_122110021022011 473.997890285969 1
38500 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhqqhxkn_122110021022011 439.997727260988 1
38501 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhqqhxrw_122110021022011 473.997890285969 1
38502 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhqqhxvc_122110021022011 439.997727260988 1
38503 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhqqqqbr_122110021022002 299.996666629629 1
38504 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhqqqqwg_122110021022002 299.996666629629 1
38505 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxhhhfo_122110021021122 469.997872330794 1
38506 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxhhhsj_122110021021122 469.997872330794 1
38507 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxhhxnc_122110021021120 499.997999992000 1
38508 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxhhxrg_122110021021120 533.998127334257 1
38509 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxhhxvk_122110021021120 499.997999992000 1
38510 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxhhxwb_122110021021120 533.998127334257 1
38511 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxhxhbr_122110021021102 389.997435880578 1
38512 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxhxhkc_122110021021102 355.997190989071 1
38513 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxhxhnv_122110021021102 355.997190989071 1
38514 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxhxhwg_122110021021102 389.997435880578 1
38515 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxhxxfo_122110021021100 537.998141257519 1
38516 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxhxxjs_122110021021100 537.998141257519 1
38517 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxhxxnk_122110021021100 361.997237547980 1
38518 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxhxxvc_122110021021100 361.997237547980 1
38519 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxqhqbg_122110021021022 509.998039208148 1
38520 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxqhqfo_122110021021022 451.997787599790 1
38521 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxqhqsj_122110021021022 451.997787599790 1
38522 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxqhqwr_122110021021022 509.998039208148 1
38523 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxqhxjo_122110021021021 445.997757836262 1
38524 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxqhxkc_122110021021021 627.998407639275 1
38525 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxqhxsf_122110021021021 445.997757836262 1
38526 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxqhxvn_122110021021021 627.998407639275 1
38527 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxqxqkc_122110021021002 511.998046867549 1
38528 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxqxqnv_122110021021002 511.998046867549 1
38529 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxqxxbw_122110021021001 539.998148141797 1
38530 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxqxxjf_122110021021001 481.997925302273 1
38531 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxqxxrg_122110021021001 539.998148141797 1
38532 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqhxqxxso_122110021021001 481.997925302273 1
38533 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxqqhhbg_122110021002211 321.996894379985 1
38534 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxqqhhkn_122110021002211 419.997619034121 1
38535 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxqqhhrw_122110021002211 321.996894379985 1
38536 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxqqhhvc_122110021002211 419.997619034121 1
38537 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxqqhqfs_122110021002210 379.997368402828 1
38538 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxqqhqjo_122110021002210 379.997368402828 1
38539 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxqqhqrb_122110021002210 315.996835411346 1
38540 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxqqhqwg_122110021002210 315.996835411346 1
38541 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxqxhhfj_122110021002112 305.996731991242 1
38542 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxqxhhkv_122110021002112 303.996710490721 1
38543 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxqxhhnc_122110021002112 303.996710490721 1
38544 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxqxhhso_122110021002112 305.996731991242 1
38545 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxxqhhjo_122110021001221 465.997854067371 1
38546 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxxqhhkc_122110021001221 463.997844817576 1
38547 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxxqhhsf_122110021001221 465.997854067371 1
38548 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxxqhhvn_122110021001221 463.997844817576 1
38549 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxxqhqnc_122110021001220 307.996753212527 1
38550 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxxqhqrg_122110021001220 491.997967471278 1
38551 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxxqhqvk_122110021001220 307.996753212527 1
38552 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxxqhqwb_122110021001220 491.997967471278 1
38553 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxxqxhbw_122110021001201 487.997950811067 1
38554 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxxqxhrg_122110021001201 487.997950811067 1
38555 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxxqxqfo_122110021001200 395.997474731371 1
38556 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxxqxqjs_122110021001200 395.997474731371 1
38557 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxxqxqnk_122110021001200 393.997461912584 1
38558 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxxqxqvc_122110021001200 393.997461912584 1
38559 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxxxhhbg_122110021001122 317.996855314814 1
38560 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxxxhhwr_122110021001122 317.996855314814 1
38561 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxxxxhkc_122110021001102 369.997297277555 1
38562 pLMzMzMzMzQbcdefghijklmnooohhhhxxqxqxxxxhnv_122110021001102 369.997297277555 1
38563 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhhhhhfo_122110011221122 375.997340406720 1
38564 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhhhhhsj_122110011221122 375.997340406720 1
38565 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhhhhxrg_122110011221120 455.997807006997 1
38566 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhhhhxwb_122110011221120 455.997807006997 1
38567 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhhhxxfo_122110011221100 575.998263883656 1
38568 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhhhxxjs_122110011221100 575.998263883656 1
38569 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhhhxxnk_122110011221100 457.997816583478 1
38570 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhhhxxvc_122110011221100 457.997816583478 1
38571 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhhqhqbg_122110011221022 375.997340406720 1
38572 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhhqhqfo_122110011221022 397.997487421324 1
38573 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhhqhqsj_122110011221022 397.997487421324 1
38574 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhhqhqwr_122110011221022 375.997340406720 1
38575 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhhqhxkc_122110011221021 515.998062008225 1
38576 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhhqhxvn_122110011221021 515.998062008225 1
38577 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhhqxqkc_122110011221002 559.998214280020 1
38578 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhhqxqnv_122110011221002 559.998214280020 1
38579 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhhqxxbw_122110011221001 557.998207879549 1
38580 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhhqxxjf_122110011221001 579.998275856944 1
38581 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhhqxxrg_122110011221001 557.998207879549 1
38582 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhhqxxso_122110011221001 579.998275856944 1
38583 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhqqqqbg_122110011220022 529.998113200830 1
38584 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhqqqqwr_122110011220022 529.998113200830 1
38585 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhqqqxjo_122110011220021 565.998233210033 1
38586 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhqqqxkc_122110011220021 487.997950811067 1
38587 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhqqqxsf_122110011220021 565.998233210033 1
38588 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhqqqxvn_122110011220021 487.997950811067 1
38589 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhqqxxbg_122110011220011 685.998542270955 1
38590 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhqqxxkn_122110011220011 501.998007960223 1
38591 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhqqxxrw_122110011220011 685.998542270955 1
38592 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhhqqxxvc_122110011220011 501.998007960223 1
38593 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxhqhhkc_122110011201221 399.997499984375 1
38594 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxhqhhvn_122110011201221 399.997499984375 1
38595 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxhqhqrg_122110011201220 397.997487421324 1
38596 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxhqhqwb_122110011201220 397.997487421324 1
38597 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxhqxhbw_122110011201201 525.998098852444 1
38598 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxhqxhjf_122110011201201 387.997422663292 1
38599 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxhqxhrg_122110011201201 525.998098852444 1
38600 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxhqxhso_122110011201201 387.997422663292 1
38601 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxhqxqfo_122110011201200 401.997512422418 1
38602 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxhqxqjs_122110011201200 401.997512422418 1
38603 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxhqxqnk_122110011201200 465.997854067371 1
38604 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxhqxqvc_122110011201200 465.997854067371 1
38605 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxhxxhkc_122110011201102 385.997409309037 1
38606 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxhxxhnv_122110011201102 385.997409309037 1
38607 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxqqqhjo_122110011200221 505.998023707696 1
38608 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxqqqhsf_122110011200221 505.998023707696 1
38609 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxqqqqnc_122110011200220 415.997596139955 1
38610 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxqqqqrg_122110011200220 399.997499984375 1
38611 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxqqqqvk_122110011200220 415.997596139955 1
38612 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxqqqqwb_122110011200220 399.997499984375 1
38613 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxqqxhbg_122110011200211 501.998007960223 1
38614 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxqqxhkn_122110011200211 517.998069490875 1
38615 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxqqxhrw_122110011200211 501.998007960223 1
38616 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxqqxhvc_122110011200211 517.998069490875 1
38617 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxqqxqfs_122110011200210 537.998141257519 1
38618 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxqqxqjo_122110011200210 537.998141257519 1
38619 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxqxxhfj_122110011200112 355.997190989071 1
38620 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxhxqxxhso_122110011200112 355.997190989071 1
38621 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxxxqqhhbg_122110011002211 325.996932486473 1
38622 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxxxqqhhkn_122110011002211 477.997907940634 1
38623 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxxxqqhhrw_122110011002211 325.996932486473 1
38624 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxxxqqhhvc_122110011002211 477.997907940634 1
38625 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxxxqqhqfs_122110011002210 405.997536930870 1
38626 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxxxqqhqjo_122110011002210 405.997536930870 1
38627 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxxxqqhqrb_122110011002210 375.997340406720 1
38628 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxxxqqhqwg_122110011002210 375.997340406720 1
38629 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxxxqqqqnk_122110011002200 417.997607641810 1
38630 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxxxqqqqvc_122110011002200 417.997607641810 1
38631 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxxxqxqhkc_122110011002102 249.995999935998 1
38632 pLMzMzMzMzQbcdefghijklmnooohhhhxxxxxxqxqhnv_122110011002102 249.995999935998 1
38633 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhhhhxrb_122100221122110 519.998076915965 1
38634 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhhhhxwg_122100221122110 519.998076915965 1
38635 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhhhqxfo_122100221122100 575.998263883656 1
38636 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhhhqxjs_122100221122100 575.998263883656 1
38637 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhhhqxnk_122100221122100 589.998305079877 1
38638 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhhhqxvc_122100221122100 589.998305079877 1
38639 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhhqhqfj_122100221122012 567.998239431163 1
38640 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhhqhqso_122100221122012 567.998239431163 1
38641 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhhqhxkn_122100221122011 585.998293510389 1
38642 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhhqhxvc_122100221122011 585.998293510389 1
38643 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhhqqqbr_122100221122002 573.998257834434 1
38644 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhhqqqkc_122100221122002 675.998520706822 1
38645 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhhqqqnv_122100221122002 675.998520706822 1
38646 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhhqqqwg_122100221122002 573.998257834434 1
38647 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhhqqxbw_122100221122001 577.998269891015 1
38648 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhhqqxjf_122100221122001 771.998704661039 1
38649 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhhqqxrg_122100221122001 577.998269891015 1
38650 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhhqqxso_122100221122001 771.998704661039 1
38651 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhxhqxnc_122100221120120 701.998575495685 1
38652 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhxhqxrg_122100221120120 549.998181812171 1
38653 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhxhqxvk_122100221120120 701.998575495685 1
38654 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhxhqxwb_122100221120120 549.998181812171 1
38655 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhxhxxfs_122100221120110 605.998349830490 1
38656 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhxhxxjo_122100221120110 605.998349830490 1
38657 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhxhxxrb_122100221120110 489.997959175174 1
38658 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhxhxxwg_122100221120110 489.997959175174 1
38659 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhxqqqbg_122100221120022 789.998734175187 1
38660 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhxqqqwr_122100221120022 789.998734175187 1
38661 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhxqqxjo_122100221120021 755.998677246363 1
38662 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhxqqxkc_122100221120021 769.998701296511 1
38663 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhxqqxsf_122100221120021 755.998677246363 1
38664 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhxqqxvn_122100221120021 769.998701296511 1
38665 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhxqxqfj_122100221120012 595.998322142927 1
38666 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhxqxqkv_122100221120012 609.998360651332 1
38667 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhxqxqnc_122100221120012 609.998360651332 1
38668 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhxqxqso_122100221120012 595.998322142927 1
38669 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhxqxxbg_122100221120011 761.998687661782 1
38670 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhhxqxxrw_122100221120011 761.998687661782 1
38671 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxhqhhkn_122100221102211 681.998533721188 1
38672 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxhqhhvc_122100221102211 681.998533721188 1
38673 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxhqhqrb_122100221102210 537.998141257519 1
38674 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxhqhqwg_122100221102210 537.998141257519 1
38675 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxhqqhbw_122100221102201 777.998714650833 1
38676 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxhqqhjf_122100221102201 739.998648646181 1
38677 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxhqqhrg_122100221102201 777.998714650833 1
38678 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxhqqhso_122100221102201 739.998648646181 1
38679 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxhqqqnk_122100221102200 757.998680736490 1
38680 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxhqqqvc_122100221102200 757.998680736490 1
38681 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxhxhxrb_122100221102110 469.997872330794 1
38682 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxhxhxwg_122100221102110 469.997872330794 1
38683 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxhxqhbr_122100221102102 741.998652288657 1
38684 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxhxqhkc_122100221102102 597.998327754521 1
38685 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxhxqhnv_122100221102102 597.998327754521 1
38686 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxhxqhwg_122100221102102 741.998652288657 1
38687 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxhxqxfo_122100221102100 579.998275856944 1
38688 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxhxqxjs_122100221102100 579.998275856944 1
38689 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxqqhjo_122100221100221 931.998927037391 1
38690 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxqqhkc_122100221100221 673.998516317209 1
38691 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxqqhsf_122100221100221 931.998927037391 1
38692 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxqqhvn_122100221100221 673.998516317209 1
38693 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxqqqnc_122100221100220 677.998525070538 1
38694 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxqqqrg_122100221100220 775.998711338066 1
38695 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxqqqvk_122100221100220 677.998525070538 1
38696 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxqqqwb_122100221100220 775.998711338066 1
38697 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxqxhbg_122100221100211 769.998701296511 1
38698 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxqxhkn_122100221100211 671.998511901467 1
38699 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxqxhrw_122100221100211 769.998701296511 1
38700 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxqxhvc_122100221100211 671.998511901467 1
38701 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxqxqfs_122100221100210 735.998641301840 1
38702 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxqxqjo_122100221100210 735.998641301840 1
38703 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxxqhbg_122100221100122 765.998694514746 1
38704 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxxqhfo_122100221100122 727.998626371035 1
38705 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxxqhsj_122100221100122 727.998626371035 1
38706 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxxqhwr_122100221100122 765.998694514746 1
38707 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxxqxnc_122100221100120 663.998493972488 1
38708 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxxqxvk_122100221100120 663.998493972488 1
38709 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxxxhkv_122100221100112 739.998648646181 1
38710 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxxxhnc_122100221100112 739.998648646181 1
38711 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxxxxrb_122100221100110 519.998076915965 1
38712 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhhxxxxxwg_122100221100110 519.998076915965 1
38713 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhqhhxfs_122100221022110 415.997596139955 1
38714 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhqhhxjo_122100221022110 415.997596139955 1
38715 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhqqhqfj_122100221022012 557.998207879549 1
38716 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhqqhqso_122100221022012 557.998207879549 1
38717 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhqqhxbg_122100221022011 569.998245608635 1
38718 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhqqhxkn_122100221022011 517.998069490875 1
38719 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhqqhxrw_122100221022011 569.998245608635 1
38720 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhqqhxvc_122100221022011 517.998069490875 1
38721 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhxhhxnc_122100221021120 529.998113200830 1
38722 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhxhhxrg_122100221021120 581.998281781869 1
38723 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhxhhxvk_122100221021120 529.998113200830 1
38724 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhxhhxwb_122100221021120 581.998281781869 1
38725 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhxqhqbg_122100221021022 629.998412694413 1
38726 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhxqhqwr_122100221021022 629.998412694413 1
38727 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhxqhxjo_122100221021021 519.998076915965 1
38728 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhxqhxkc_122100221021021 749.998666664296 1
38729 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhxqhxsf_122100221021021 519.998076915965 1
38730 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhxqhxvn_122100221021021 749.998666664296 1
38731 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhxqxqkc_122100221021002 637.998432598030 1
38732 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhxqxqnv_122100221021002 637.998432598030 1
38733 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhxqxxbw_122100221021001 635.998427669069 1
38734 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqhxqxxrg_122100221021001 635.998427669069 1
38735 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxqqhhbg_122100221002211 513.998054467344 1
38736 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxqqhhkn_122100221002211 653.998470944437 1
38737 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxqqhhrw_122100221002211 513.998054467344 1
38738 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxqqhhvc_122100221002211 653.998470944437 1
38739 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxqqhqrb_122100221002210 459.997826076683 1
38740 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxqqhqwg_122100221002210 459.997826076683 1
38741 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxqxhhfj_122100221002112 527.998106053812 1
38742 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxqxhhkv_122100221002112 541.998154975269 1
38743 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxqxhhnc_122100221002112 541.998154975269 1
38744 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxqxhhso_122100221002112 527.998106053812 1
38745 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxqxhxrb_122100221002110 471.997881346422 1
38746 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxqxhxwg_122100221002110 471.997881346422 1
38747 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxxqhhjo_122100221001221 719.998611108432 1
38748 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxxqhhkc_122100221001221 733.998637599651 1
38749 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxxqhhsf_122100221001221 719.998611108432 1
38750 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxxqhhvn_122100221001221 733.998637599651 1
38751 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxxqhqrg_122100221001220 731.998633877232 1
38752 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxxqhqwb_122100221001220 731.998633877232 1
38753 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxxqxhbw_122100221001201 759.998684208248 1
38754 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxxqxhrg_122100221001201 759.998684208248 1
38755 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxxqxqnk_122100221001200 591.998310805991 1
38756 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxxqxqvc_122100221001200 591.998310805991 1
38757 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxxxhhbg_122100221001122 541.998154975269 1
38758 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxxxhhfo_122100221001122 723.998618781895 1
38759 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxxxhhsj_122100221001122 723.998618781895 1
38760 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxxxhhwr_122100221001122 541.998154975269 1
38761 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxxxhxnc_122100221001120 543.998161758494 1
38762 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxxxhxvk_122100221001120 543.998161758494 1
38763 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxxxxhkc_122100221001102 639.998437496185 1
38764 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxxxxhnv_122100221001102 639.998437496185 1
38765 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxxxxxfo_122100221001100 531.998120294110 1
38766 pLMzMzMzMzQbcdefghijklmnooohhhqxqqhqxxxxxjs_122100221001100 531.998120294110 1
38767 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxhhhhkn_122100220112211 485.997942378120 1
38768 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxhhhhvc_122100220112211 485.997942378120 1
38769 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxhhqhbw_122100220112201 585.998293510389 1
38770 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxhhqhjf_122100220112201 479.997916657624 1
38771 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxhhqhrg_122100220112201 585.998293510389 1
38772 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxhhqhso_122100220112201 479.997916657624 1
38773 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxhhqqnk_122100220112200 697.998567332303 1
38774 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxhhqqvc_122100220112200 697.998567332303 1
38775 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxhxhqfj_122100220112012 535.998134321864 1
38776 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxhxhqso_122100220112012 535.998134321864 1
38777 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxhxqqbr_122100220112002 595.998322142927 1
38778 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxhxqqkc_122100220112002 601.998338865848 1
38779 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxhxqqnv_122100220112002 601.998338865848 1
38780 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxhxqqwg_122100220112002 595.998322142927 1
38781 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxhxqxjf_122100220112001 547.998175176405 1
38782 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxhxqxso_122100220112001 547.998175176405 1
38783 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxxhqhjo_122100220110221 679.998529408584 1
38784 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxxhqhsf_122100220110221 679.998529408584 1
38785 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxxhqqrg_122100220110220 691.998554910277 1
38786 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxxhqqwb_122100220110220 691.998554910277 1
38787 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxxxqqbg_122100220110022 727.998626371035 1
38788 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxxxqqwr_122100220110022 727.998626371035 1
38789 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxxxqxkc_122100220110021 567.998239431163 1
38790 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxxxqxvn_122100220110021 567.998239431163 1
38791 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxxxxqfj_122100220110012 515.998062008225 1
38792 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxxxxqkv_122100220110012 615.998376619098 1
38793 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxxxxqnc_122100220110012 615.998376619098 1
38794 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxxxxqso_122100220110012 515.998062008225 1
38795 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxxxxxbg_122100220110011 527.998106053812 1
38796 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqhxxxxxrw_122100220110011 527.998106053812 1
38797 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqqxqhhhkn_122100220012211 481.997925302273 1
38798 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqqxqhhhvc_122100220012211 481.997925302273 1
38799 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqqxqxhqfj_122100220012012 509.998039208148 1
38800 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqqxqxhqkv_122100220012012 417.997607641810 1
38801 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqqxqxhqnc_122100220012012 417.997607641810 1
38802 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqqxqxhqso_122100220012012 509.998039208148 1
38803 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqqxxhhhjo_122100220011221 547.998175176405 1
38804 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqqxxhhhsf_122100220011221 547.998175176405 1
38805 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqqxxxhqbg_122100220011022 555.998201433031 1
38806 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqqxxxhqfo_122100220011022 589.998305079877 1
38807 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqqxxxhqsj_122100220011022 589.998305079877 1
38808 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqqxxxhqwr_122100220011022 555.998201433031 1
38809 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqqxxxxqkc_122100220011002 595.998322142927 1
38810 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqqxxxxqnv_122100220011002 595.998322142927 1
38811 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqqxxxxxjf_122100220011001 435.997706409953 1
38812 pLMzMzMzMzQbcdefghijklmnooohhhqxqqqqxxxxxso_122100220011001 435.997706409953 1
38813 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhhhhxrg_122100211221120 487.997950811067 1
38814 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhhhhxwb_122100211221120 487.997950811067 1
38815 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhhhxxnk_122100211221100 495.997983862773 1
38816 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhhhxxvc_122100211221100 495.997983862773 1
38817 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhhqxqkc_122100211221002 685.998542270955 1
38818 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhhqxqnv_122100211221002 685.998542270955 1
38819 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhhqxxbw_122100211221001 645.998452008674 1
38820 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhhqxxrg_122100211221001 645.998452008674 1
38821 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhqhxxfs_122100211220110 621.998392278803 1
38822 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhqhxxjo_122100211220110 621.998392278803 1
38823 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhqqqqbg_122100211220022 649.998461534820 1
38824 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhqqqqwr_122100211220022 649.998461534820 1
38825 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhqqqxjo_122100211220021 655.998475606214 1
38826 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhqqqxkc_122100211220021 577.998269891015 1
38827 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhqqqxsf_122100211220021 655.998475606214 1
38828 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhqqqxvn_122100211220021 577.998269891015 1
38829 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhqqxqfj_122100211220012 687.998546508557 1
38830 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhqqxqso_122100211220012 687.998546508557 1
38831 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhqqxxbg_122100211220011 805.998759303301 1
38832 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhqqxxkn_122100211220011 575.998263883656 1
38833 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhqqxxrw_122100211220011 805.998759303301 1
38834 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhhqqxxvc_122100211220011 575.998263883656 1
38835 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhxqqqhjo_122100211200221 775.998711338066 1
38836 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhxqqqhsf_122100211200221 775.998711338066 1
38837 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhxqqxhbg_122100211200211 781.998721225530 1
38838 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhxqqxhkn_122100211200211 787.998730962423 1
38839 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhxqqxhrw_122100211200211 781.998721225530 1
38840 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhxqqxhvc_122100211200211 787.998730962423 1
38841 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhxqxqhbg_122100211200122 657.998480239651 1
38842 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhxqxqhfo_122100211200122 539.998148141797 1
38843 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhxqxqhsj_122100211200122 539.998148141797 1
38844 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhhxqxqhwr_122100211200122 657.998480239651 1
38845 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhxhqqqqkc_122100211022002 501.998007960223 1
38846 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhxhqqqqnv_122100211022002 501.998007960223 1
38847 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhxhqqqxjf_122100211022001 627.998407639275 1
38848 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhxhqqqxso_122100211022001 627.998407639275 1
38849 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhxxqqqqnk_122100211002200 607.998355258709 1
38850 pLMzMzMzMzQbcdefghijklmnooohhhqxqxhxxqqqqvc_122100211002200 607.998355258709 1
38851 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhhhhqqnk_122100122112200 649.998461534820 1
38852 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhhhhqqvc_122100122112200 649.998461534820 1
38853 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhhhxqqbr_122100122112002 697.998567332303 1
38854 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhhhxqqkc_122100122112002 745.998659515018 1
38855 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhhhxqqnv_122100122112002 745.998659515018 1
38856 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhhhxqqwg_122100122112002 697.998567332303 1
38857 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhhxhqqrg_122100122110220 633.998422709010 1
38858 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhhxhqqwb_122100122110220 633.998422709010 1
38859 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhhxxqqbg_122100122110022 889.998876403076 1
38860 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhhxxqqfo_122100122110022 631.998417717558 1
38861 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhhxxqqsj_122100122110022 631.998417717558 1
38862 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhhxxqqwr_122100122110022 889.998876403076 1
38863 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhhxxqxkc_122100122110021 759.998684208248 1
38864 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhhxxqxvn_122100122110021 759.998684208248 1
38865 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhhxxxqfj_122100122110012 645.998452008674 1
38866 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhhxxxqkv_122100122110012 727.998626371035 1
38867 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhhxxxqnc_122100122110012 727.998626371035 1
38868 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhhxxxqso_122100122110012 645.998452008674 1
38869 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhhxxxxbg_122100122110011 725.998622586918 1
38870 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhhxxxxrw_122100122110011 725.998622586918 1
38871 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhqxqqhjo_122100122100221 879.998863634896 1
38872 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhqxqqhsf_122100122100221 879.998863634896 1
38873 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhqxqxhbg_122100122100211 749.998666664296 1
38874 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhqxqxhkn_122100122100211 619.998387092578 1
38875 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhqxqxhrw_122100122100211 749.998666664296 1
38876 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhqxqxhvc_122100122100211 619.998387092578 1
38877 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhqxxqhbg_122100122100122 881.998866211694 1
38878 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhqxxqhfo_122100122100122 883.998868776833 1
38879 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhqxxqhsj_122100122100122 883.998868776833 1
38880 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhhqxxqhwr_122100122100122 881.998866211694 1
38881 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqhqxhqfj_122100122012012 623.998397431782 1
38882 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqhqxhqso_122100122012012 623.998397431782 1
38883 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqhxxhqbg_122100122011022 689.998550721594 1
38884 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqhxxhqfo_122100122011022 691.998554910277 1
38885 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqhxxhqsj_122100122011022 691.998554910277 1
38886 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqhxxhqwr_122100122011022 689.998550721594 1
38887 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqhxxhxkc_122100122011021 719.998611108432 1
38888 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqhxxhxvn_122100122011021 719.998611108432 1
38889 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqhxxxqkc_122100122011002 723.998618781895 1
38890 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqhxxxqnv_122100122011002 723.998618781895 1
38891 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqqqqhhkn_122100122002211 613.998371331185 1
38892 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqqqqhhvc_122100122002211 613.998371331185 1
38893 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqqqxhhfj_122100122002112 603.998344366323 1
38894 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqqqxhhso_122100122002112 603.998344366323 1
38895 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqqxqhhjo_122100122001221 667.998502990657 1
38896 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqqxqhhkc_122100122001221 717.998607239638 1
38897 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqqxqhhsf_122100122001221 667.998502990657 1
38898 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqqxqhhvn_122100122001221 717.998607239638 1
38899 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqqxqxhbw_122100122001201 719.998611108432 1
38900 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqqxqxhrg_122100122001201 719.998611108432 1
38901 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqqxxhhbg_122100122001122 609.998360651332 1
38902 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqqxxhhfo_122100122001122 863.998842591042 1
38903 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqqxxhhsj_122100122001122 863.998842591042 1
38904 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqqxxhhwr_122100122001122 609.998360651332 1
38905 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqqxxhxnc_122100122001120 707.998587567804 1
38906 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqqxxhxvk_122100122001120 707.998587567804 1
38907 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqqxxxhkc_122100122001102 739.998648646181 1
38908 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqqxxxhnv_122100122001102 739.998648646181 1
38909 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqqxxxxfo_122100122001100 711.998595502847 1
38910 pLMzMzMzMzQbcdefghijklmnooohhhqxxqhqqxxxxjs_122100122001100 711.998595502847 1
38911 pLMzMzMzMzQbcdefghijklmnooohhhqxxqxqqqhhhfj_122100120022112 411.997572801235 1
38912 pLMzMzMzMzQbcdefghijklmnooohhhqxxqxqqqhhhso_122100120022112 411.997572801235 1
38913 pLMzMzMzMzQbcdefghijklmnooohhhqxxqxqqqqhxkn_122100120022011 507.998031488435 1
38914 pLMzMzMzMzQbcdefghijklmnooohhhqxxqxqqqqhxvc_122100120022011 507.998031488435 1
38915 pLMzMzMzMzQbcdefghijklmnooohhhqxxqxqqxhhhfo_122100120021122 663.998493972488 1
38916 pLMzMzMzMzQbcdefghijklmnooohhhqxxqxqqxhhhsj_122100120021122 663.998493972488 1
38917 pLMzMzMzMzQbcdefghijklmnooohhhqxxqxqqxhhxrg_122100120021120 683.998538008571 1
38918 pLMzMzMzMzQbcdefghijklmnooohhhqxxqxqqxhhxwb_122100120021120 683.998538008571 1
38919 pLMzMzMzMzQbcdefghijklmnooohhhqxxqxqqxhxxfo_122100120021100 703.998579542588 1
38920 pLMzMzMzMzQbcdefghijklmnooohhhqxxqxqqxhxxjs_122100120021100 703.998579542588 1
38921 pLMzMzMzMzQbcdefghijklmnooohhhqxxqxqqxqxxbw_122100120021001 617.998381872786 1
38922 pLMzMzMzMzQbcdefghijklmnooohhhqxxqxqqxqxxrg_122100120021001 617.998381872786 1
38923 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhhhqqqqbg_122002211220022 745.998659515018 1
38924 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhhhqqqqwr_122002211220022 745.998659515018 1
38925 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhhhqqxxbg_122002211220011 885.998871330391 1
38926 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhhhqqxxrw_122002211220011 885.998871330391 1
38927 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhhxqqxhbg_122002211200211 861.998839905631 1
38928 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhhxqqxhkn_122002211200211 849.998823527783 1
38929 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhhxqqxhrw_122002211200211 861.998839905631 1
38930 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhhxqqxhvc_122002211200211 849.998823527783 1
38931 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhxxqqhhkn_122002211002211 1041.99904030622 1
38932 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhxxqqhhvc_122002211002211 1041.99904030622 1
38933 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhxxqqhqfs_122002211002210 865.998845264049 1
38934 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhxxqqhqjo_122002211002210 865.998845264049 1
38935 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhxxqqqqnk_122002211002200 829.998795178974 1
38936 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhxxqqqqvc_122002211002200 829.998795178974 1
38937 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhxxqxhhfj_122002211002112 855.998831774107 1
38938 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhxxqxhhkv_122002211002112 809.998765430217 1
38939 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhxxqxhhnc_122002211002112 809.998765430217 1
38940 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhxxqxhhso_122002211002112 855.998831774107 1
38941 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhxxqxqhbr_122002211002102 831.998798075187 1
38942 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhxxqxqhwg_122002211002102 831.998798075187 1
38943 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhxxxxhhfo_122002211001122 811.998768471039 1
38944 pLMzMzMzMzQbcdefghijklmnooohhqqqqhhxxxxhhsj_122002211001122 811.998768471039 1
38945 pLMzMzMzMzQbcdefghijklmnooohhqqqxhhxhqxhqfj_122002112012012 1015.99901574708 1
38946 pLMzMzMzMzQbcdefghijklmnooohhqqqxhhxhqxhqso_122002112012012 1015.99901574708 1
38947 pLMzMzMzMzQbcdefghijklmnooohhqqqxhhxhqxqqbr_122002112012002 835.998803826040 1
38948 pLMzMzMzMzQbcdefghijklmnooohhqqqxhhxhqxqqwg_122002112012002 835.998803826040 1
38949 pLMzMzMzMzQbcdefghijklmnooohhqqqxhhxhxxhqbg_122002112011022 837.998806680878 1
38950 pLMzMzMzMzQbcdefghijklmnooohhqqqxhhxhxxhqfo_122002112011022 779.998717946611 1
38951 pLMzMzMzMzQbcdefghijklmnooohhqqqxhhxhxxhqsj_122002112011022 779.998717946611 1
38952 pLMzMzMzMzQbcdefghijklmnooohhqqqxhhxhxxhqwr_122002112011022 837.998806680878 1
38953 pLMzMzMzMzQbcdefghijklmnooohhqqqxhhxqqqhhkn_122002112002211 1009.99900990002 1
38954 pLMzMzMzMzQbcdefghijklmnooohhqqqxhhxqqqhhvc_122002112002211 1009.99900990002 1
38955 pLMzMzMzMzQbcdefghijklmnooohhqqqxhhxqqxhhfj_122002112002112 1011.99901185674 1
38956 pLMzMzMzMzQbcdefghijklmnooohhqqqxhhxqqxhhso_122002112002112 1011.99901185674 1
38957 pLMzMzMzMzQbcdefghijklmnooohhqqqxhhxqxqhhjo_122002112001221 819.998780485991 1
38958 pLMzMzMzMzQbcdefghijklmnooohhqqqxhhxqxqhhkc_122002112001221 817.998777504285 1
38959 pLMzMzMzMzQbcdefghijklmnooohhqqqxhhxqxqhhsf_122002112001221 819.998780485991 1
38960 pLMzMzMzMzQbcdefghijklmnooohhqqqxhhxqxqhhvn_122002112001221 817.998777504285 1
38961 pLMzMzMzMzQbcdefghijklmnooohhqqqxhhxqxxhhfo_122002112001122 999.998999999000 1
38962 pLMzMzMzMzQbcdefghijklmnooohhqqqxhhxqxxhhsj_122002112001122 999.998999999000 1
38963 pLMzMzMzMzQbcdefghijklmnooohhqqqxhxxqxhhhfo_122002110021122 783.998724487721 1
38964 pLMzMzMzMzQbcdefghijklmnooohhqqqxhxxqxhhhsj_122002110021122 783.998724487721 1
38965 pLMzMzMzMzQbcdefghijklmnooohhqqxxhhhhxxqqbg_122001122110022 985.998985800174 1
38966 pLMzMzMzMzQbcdefghijklmnooohhqqxxhhhhxxqqwr_122001122110022 985.998985800174 1
38967 pLMzMzMzMzQbcdefghijklmnooohhqqxxhhhqxqqhjo_122001122100221 979.998979590774 1
38968 pLMzMzMzMzQbcdefghijklmnooohhqqxxhhhqxqqhsf_122001122100221 979.998979590774 1
38969 pLMzMzMzMzQbcdefghijklmnooohhqqxxhhhqxxqhfo_122001122100122 967.998966941046 1
38970 pLMzMzMzMzQbcdefghijklmnooohhqqxxhhhqxxqhsj_122001122100122 967.998966941046 1
38971 pLMzMzMzMzQbcdefghijklmnooohhqqxxhhqqqqhhkn_122001122002211 969.998969071069 1
38972 pLMzMzMzMzQbcdefghijklmnooohhqqxxhhqqqqhhvc_122001122002211 969.998969071069 1
38973 pLMzMzMzMzQbcdefghijklmnooohhqqxxhhqqqxhhfj_122001122002112 959.998958332203 1
38974 pLMzMzMzMzQbcdefghijklmnooohhqqxxhhqqqxhhso_122001122002112 959.998958332203 1
38975 pLMzMzMzMzQbcdefghijklmnooohhqqxxhhqqxxhhfo_122001122001122 1219.99918032732 1
38976 pLMzMzMzMzQbcdefghijklmnooohhqqxxhhqqxxhhsj_122001122001122 1219.99918032732 1
38977 pLMzMzMzMzQbcdefghijklmnooohhqqxxhhqqxxxxfo_122001122001100 963.998962654485 1
38978 pLMzMzMzMzQbcdefghijklmnooohhqqxxhhqqxxxxjs_122001122001100 963.998962654485 1
38979 pLMzMzMzMzQbcdefghijklmnooohhqqxxhxqqxhhhfo_122001120021122 947.998945146506 1
38980 pLMzMzMzMzQbcdefghijklmnooohhqqxxhxqqxhhhsj_122001120021122 947.998945146506 1
38981 pLMzMzMzMzQbcdefghijklmnooohhqqxxxxqqhhhhfo_122001100221122 723.998618781895 1
38982 pLMzMzMzMzQbcdefghijklmnooohhqqxxxxqqhhhhsj_122001100221122 723.998618781895 1
38993 pLPLvwQLPAQbdceihjkmnllnoooxccxaxxxaaaaaaqq_102211122001112 752.605009415149 7
38999 pLPLwAvvQQQbdcefghnommononmhbbhhaaaaaaqaqaa_120011001111220 1486.09635579251 5
39001 pLPLwAvvQQQbdcfeghnommnonomxccxxaaaaaahhhha_011122110000111 369.630169556065 12
39006 pLPLwLvAQMQbdcefijlmnkmonoohbbhhofaaaardkxm_120011000021211 1063.66283981746 7
39011 pLPLwvLPQAQbdceflmmklmlnonohbbhhxahxxhaxqjs_120011000022120 5510.62303134588 25
39012 pLPLwvLzQQQbdceflmklolnkoonhbbhhxaxxaaxjnkj_120011000022121 2230.87689223544 27
39013 pLPLwvvMQQQbdceflknllmooomnxccxxaahxxhaknjj_102211222201000 5055.46924656223 11
39014 pLPLwwLPwQQbdcefhkmljnoonnoxccxxaaaaaaqaaqa_102211222010122 733.025420015023 7
39015 pLPLwwvwQQQbdcefgionklmnonohbbhhakccnvvffff_120011000112222 104591.590417600 27
39019 pLPvLAwMzQQbcdgfhjilknomnooxnngnbxxvcxhxknc_102211110000111 1179.53423848422 37
39021 pLPvLvMQLQQbcdflkmjinononomxnnwxxaxxaahhhhr_102211110000211 105169.822872063 41
39022 pLPvLzLMPQQbcdghkjlmmknonoohrrvchhrrrwwxwxa_120011112222221 1353.67033478036 39
39023 pLPvvAMAMPQbcdfjkhlikmnoonoxnnnaxnaxjmhlsck_102211110202212 107777.768916661 16
39024 pLPvvAMAPPQbcdfjkhlinlmonooxnnnaxnaxmghloss_102211110202222 777.753393691839 20
39027 pLPvvAwQLQQbcdfjklmiolnmonoxnnnaxahxmgdcdlo_102211110202022 5219.42314432089 43
39029 pLPvvAzPMQQbdcgjlkinlnnmoooxcccaxxxrngrrtxd_102211110200221 2354.94637660048 19
39036 pLPvvLAMAQQbcdkiikkilmnonoohrrxxqqhhocvaohh_120011112020002 1417.27994334990 11
39039 pLPvvLzQAQQbcdkiknkmmolnnoohrrxqqahqrefcvex_120011112020201 1861.57885061015 53
39040 pLPvvLzQAQQbcdkmknkimlolnooxnnhxqaxxsomfghd_102211110202022 1776.28167844751 51
39041 pLPvvLzQMQQbcdkiknkmmlonnoohrrxqqahqwoecvex_120011112020201 4210.42481152294 45
39043 pLPvvMzAAQQbdcghlmijknmonooxcccvxaxgomgpphg_102211110220211 3400.28478880499 7
39047 pLPvvPAPwQQbdcjkiilminononohbbaaahaahaaqqqq_211100001111100 1661.38378572518 6
39050 pLPvvPAPwQQbdcjkiilmionnoonxccaaaxaaxhhxxqq_011122221111100 947.660995707646 12
39051 pLPvvPPPwQQbcdjkljjmionononxnnahxhhhxaxqqhq_102211110200011 420.011972689592 5
39052 pLPvvPPzMQQbcdjkljjimmnoonoxnnahxhhxnnvtpkx_102211110200001 2314.56179087427 57
39055 pLPvvPzzQQQbcdjklmilnmmnoooxnnahxaxknbgnvkk_102211110200200 16687.7689476924 37
39058 pLPvvQzAwQQbdcgjhklilmlnoooxcccavxaxnxkvvcv_102211110202211 723.998618781895 5
39059 pLPvvvPQAQQbcdilmjknnolmmoohrrqxhxhqrefsjex_120011112020221 3865.34187620092 23
39061 pLPvvwMAPQQbcdflhjikmonononxnnnxnhxojuaepxl_102211110220211 1313.48128855187 9
39062 pLPvvwMAPQQbcdflhjikmooonnnxnnnxnhxojuhepql_102211110220211 1313.48128855187 9
39063 pLPvvwQAPAQbcdflkhjimnnmoooxnnnxhnhxuuuuqjj_102211110220112 1319.18193082842 4
39065 pLPvvzPQMMQbdcjijljkmnnnooohbbahxhxhhqqaqaq_120011112022211 420.011972689592 5
39066 pLPvvzPQwQQbcdjmjljkinononoxnnaxhxhxxaahhhh_102211110200011 535.284495123065 3
39068 pLPvvzPQwQQbdcjmjljkinoononxccaxhxhxxaaaaaa_102211110200011 535.284495123065 3
39069 pLPvvzzQAQQbcdjmknlimonllooxnnaxqaqxsmgnkhd_102211110200022 1712.90598084932 17
39092 pLvALLMwQMQadfhjkilmnmlooonjaqhxahhqahbqpfj_200211100002122 918.106714643745 203
39093 pLvALLMwQQPadfhjkijmnmllmoojaqhxahhqahsjxqj_200211100000120 731.124829327461 55
39094 pLvALLMwQQPadfhjkilmnmlmloojaqhxahhqahbqbqj_200211100002120 583.313749634241 193
39096 pLvALLvMQQQadfgfjlnomlolnonjaakkcvxabbdbdud_200211100222222 592.200774207941 47
39105 pLvALvMMQAQadfgkljlnmknmononaxjaxfkxokasxxn_100122200000021 1592.57265457634 25
39107 pLvALvQAQPPadfgkjljijmmmnoonaxjaxxfsjahqxxk_100122200000110 3465.76440792011 159
39108 pLvALvQwPQQadfhkjilnmomomonjaqhaqhqahxqxhaj_200211100000121 395.000012867300 11
39112 pLvALwLMAQQadfggkmjlnlmlooojaqkgnggvabwvqkc_200211100200221 1.30353636446130e7 85
39117 pLvALzLAQQPadfhjimklnmlmloojaqhhhhnvajgrvqj_200211100200220 7998.04451327972 32
39119 pLvALzLwQQQadfhjimnoklmnnmojaqhhhhqargrqqbj_200211100200212 792.446012405466 9
39120 pLvALzMPLQQadfghkijlmkononojaakmxlcvmkalcjv_200211100202221 5871.96712677690 121
39129 pLvAvAAMMQPadfigkhimkmlmnoojaaubqdsavxkxaqj_200211100000220 1289.24898056131 11
39136 pLvAvAQMLQPadfgikjhilmnnmoojaqglhxmjaxxccar_200211100002112 3205.19801051561 17
39150 pLvAvLMLQQQadfkljmlmlonoonnjaqqaxvjvohgulbr_200211100000222 1363.49545249321 13
39160 pLvAvLMzQQQadfhijnlonlmnmmojaqhxxrragworfwj_200211100022222 2552.12326821795 11
39168 pLvAvLPMQMQadfjkmlklknlnnoojaqaxqxckcakhxqj_200211100022022 590.525523004055 17
39169 pLvAvLPMQPQadfjlminmlknlnoojaqaqqlxjkkibxqj_200211100022012 1144.61739584299 135
39170 pLvAvLPQPMQadfjlmklklknnnoojaqaqqqcckkaxhqj_200211100022022 441.143482897559 7
39172 pLvAvLPQQPPadfjlmijkmlklnoojaqaqqlscjkkbqqj_200211100022020 786.885385309826 63
39183 pLvAvLQzAQQadfhikjmlnomloonjaqhxaxrraxrrlmj_200211100022221 3.12184869236699e6 23
39184 pLvAvLQzQQPadfhikjmlnmlmloojaqhxaxrragwrrqj_200211100022220 7085.82731079674 25
39186 pLvAvLwQQMQadffknkmkljmnooojaakaccovvfnglxl_200211100022022 1345.36876428780 55
39194 pLvAvMPAMPQadfgjhlikkmonoonjaqwalqfkkhtqojj_200211100020221 1602.59404916427 115
39195 pLvAvMPAMQPadfgjhlikkmmmnoojaqwalqfkkhmxqqj_200211100020220 792.716401173909 14
39197 pLvAvMPPAPQadfgjhlkmmkoononjaqwalqkldkuqqjj_200211100020222 813.349459244230 13
39200 pLvAvMvMQQQadffkiljlnknmonojaqvaccvccjkvavn_200211100002021 1292.00379212594 46
39204 pLvAvMzQMAQadfgjlmlklkmnooojaqwadckkjkjhpfs_200211100020021 10990.8472644839 83
39205 pLvAvPALPQQcfejghimllomnonoumuobrfaxhbrwfjj_022111100002121 1916.85861607066 19
39209 pLvAvPMLAQQcfejghjkllmmnoooumuobrseqarjbbov_022111100002121 63235.0403623656 98
39215 pLvAvPPLQPQcfejgijlknnmmoooumuobfsiexajoaip_022111100000112 2797.29872008734 37
39220 pLvAvPQvPQQcfejghijoolmnnonumuobrfsxbrwgbjs_022111100001211 2000.36497425105 179
39230 pLvAvQvAAQQadfghjlknjlmnnoojaqwmagkxjrnaeaj_200211100002012 1877.65224144953 97
39233 pLvAvQvQAQPadfghjlklmjlmnoojaqwmagkvjjrnaqj_200211100002020 2050.07815589587 205
39236 pLvAvQzAPAQcdchgjklimmnmnoohrrjsaqaqetqqtsw_122200002222001 4199.34334401470 417
39241 pLvAvvAQQAQadflknmilkjknnoojaqaulsojojnjcqj_200211100000002 986.070991443212 89
39242 pLvAvvAQQPQadflhkiknjmmmnoojaqallfojjccvnaj_200211100000002 2485.44188368527 111
39243 pLvAvvAQQPQadflkijinkmmmnoojaqaulsosoccvnaj_200211100000002 1759.89464296740 13
39244 pLvAvvAQQQPadflkmijmnlnknoonaxaxxjfkoksfsxn_100122200000001 1962.42250331647 115
39253 pLvAvvMQQQPadfljmnimklnknoonaxaxxsskjkjojxn_100122200000001 2358.21282326858 103
39257 pLvAvvPQQQPadfkjljnlmjlmnoojaqxxxvkkcvkvkqj_200211100022002 1166.75112339470 8
39273 pLvAvvwQQQQadflmmkonljoonnmjaqaqnnskvjnjfov_200211100000000 3175.43725796487 33
39274 pLvAvvzQQQQadfklonlmjloomnnjaqxxckkcvkjsvks_200211100022000 2292.13189895252 20
39276 pLvAvwAMAQQadfikhlinnkoomnojaqhahqsqxjqxshx_200211100000012 1101.06050535180 52
39280 pLvAvwMAPQQadfjkjilmnolononjaqqaxlvvtdnuxma_200211100000212 1.46305461360786e7 19
39281 pLvAvwMMPQQadfjkjimlnolononjaqqaxlccudnuumm_200211100000222 9.03345375729891e7 85
39282 pLvAvwMPQAQadfgklmljnkmnononaxsaxskjxkjqxhn_100122200000021 1408.30763301952 137
39283 pLvAvwMPQPQadfgklimnjlnmnoojaqnaqnsqjcqnqaj_200211100000012 1529.54781574118 21
39285 pLvAvwMzQQQadfgklmjnomnolonnaxsaxsjxajqhkqh_100122200000021 4325.37507353514 35
39286 pLvAvwQAQPPadfgkjlijjmmmnoonaxsaxxjfjahqxxk_100122200000110 1876.63808061715 11
39291 pLvAvzwMQQQcfejhjolmnknmomoumuorwtumamgknbj_022111100002021 1335.21253946207 67
39295 pLvAwAzMQMPcfefhiijlmklmnoohxaxffsahfoooqqj_022200011212202 1456.63816164969 35
39301 pLvAwLMvQQQadfdjikmmonnomonjaqjaxqahqqxxqxx_200211100000122 1049.52030363741 18
39304 pLvAwLQvMQQcfefgjijkmlonnooumuibmkipjjmccmt_022111102022211 1471.51687317367 6
39311 pLvAwvLAQQQcfefklmnnkkomomoumuitumpmpggkjbf_022111102022022 1666.89240962915 59
39313 pLvAwvPAMQQcfefkilkjlnomnooumuihjuxebwvbwjc_022111102022021 11791.4312894041 70
39315 pLvAwwAzPQQadfghjiloonommnnjaqkhaxkptxxaxhb_200211100002111 1328.13572535721 35
39317 pLvAwzAMzQQcfefhjhkklmonnooumuisxfudvcxjbee_022111102020111 495.367189524609 22
39318 pLvAwzPAMAQcfefhhikjklnmnooumuisfjuebbajlok_022111102020110 1430.43202268521 129
39319 pLvAwzPAMQPcfefhhikjklnmnooumuisfjuebbajdok_022111102020110 1695.94518858549 129
39320 pLvAwzPLMQQcdceihjnmoomnnmohrrhahqxxxxqqaaq_122200022222110 109418.736043086 46
39330 pLvAzzMALQQadfhgkijlmkononojaaxbxxccmkxmgkb_200211100202110 8820.17131457831 49
39331 pLvLAAPzPPQbfgfghkijmlnonoohtxtgjicpowtxphs_120000111122201 1153.99913344822 4
39332 pLvLAAPzwQQcgfhiggkjmlonnooqdttwggupwvudpis_210122210002122 556.474324247853 12
39333 pLvLAAvMMQQaeefgijljmnonmoonxvvvhhcnooxcctt_100122120002111 23724.9701967206 185
39337 pLvLALALMQQbehfkjjlmjomnonohuhuhaaiphooogvc_120000121210212 1137.44471008897 101
39338 pLvLALALMQQbfhekijjmomnnmoohdhdhgaminfnowvw_120000121210210 1942.58032974028 5
39346 pLvLALAPwQQbehfkjjmlmonmonohuhuhaalipgookkb_120000121210222 1188.72909246542 27
39352 pLvLALAzAQQbehfkijmjnlmonoohuhuhgaltmgoesme_120000121210211 39909.7550383273 16
39355 pLvLALAzQAQbehfkjjmlnjnmooohuhuhaalxihcoqta_120000121210212 1292.10386874276 4
39357 pLvLALAzQPQbehfkjjmlnjomnoohuhuhaalxihhromi_120000121210212 1394.85896834419 4
39366 pLvLALMMwQQbefeijjljknomonohiiigahaiigtctvi_120000111220000 226.748653392890 12
39367 pLvLALMPPMQbehfkiilmlmnnooohuhuhgcttgggfmml_120000121212202 29410.3344834102 15
39368 pLvLALMPPMQbfhekiimllmnnooohdhdhgciigggflll_120000121212202 4682.00256419231 5
39369 pLvLALMPwQQaeefjjkklmoomnnonxvvxluqijieohev_100122120000111 3880.09276650399 43
39370 pLvLALMvQQQbehfkiinlmnlmooohuhuhgcmggcoojjb_120000121212211 2551.01860602567 69
39372 pLvLALMvQQQbfhekiinlmnmlooohdhdhgcmggcffssb_120000121212211 12195.9923273295 7
39385 pLvLALvPQQQbdhgkonlkmomlmnohwhhhaawfjwwvjrr_211122000101011 3636.44191610244 131
39386 pLvLALvQAQQaeggjmklmlokonnonxgbaxxxffqnhssa_100122120001101 4413.38083321988 7
39387 pLvLALvQAQQbefeikijmlmnnooohiiigtvixgvwgaea_120000111222021 942.695843772136 49
39395 pLvLALwLQQQaeefjjjmolloonnnnxvvxlxcsnonkjrg_100122120000200 1884.52908017992 169
39396 pLvLALwLQQQbefeijjkomnomnonhiiigaiixgrrkfcn_120000111220200 562.929337143167 17
39397 pLvLALwMAQQaeefjjmjmnonnolonxvvxlixcsenkakx_100122120000201 4171.95348530992 281
39398 pLvLALwMPQQbefeijljnmomnonohiiigaaixgcwrvck_120000111220200 659.900977236481 17
39400 pLvLALwPQMQbdhgjimnklklonooxnxxxxaannnnxnhq_011100222211110 1349.05486960010 34
39401 pLvLALwPQPQbdhgkjnmlnlokmoohwhhaaaajjvqjshx_211122000100112 1593.57644131986 67
39403 pLvLALwQAAQaeefjjmkjmknnononxvvxliqxcjeaxxn_100122120000211 3242.93455952437 349
39406 pLvLALwQwQQaeefjjmkjinolnoonxvvxliqxnidkqlo_100122120000212 428699.027953525 85
39407 pLvLALwQwQQbefeijkijlmnoonohiiigatvixwetqhw_120000111220211 1208.88310101409 24
39409 pLvLALwwQQQbefeijklomolmnnohiiigatxpgsvwnrb_120000111220222 6834.20833368995 55
39411 pLvLALwzQQQbefeijmkononlmonhiiigaxipnsrgknn_120000111220202 9204.84444626697 18
39415 pLvLAMALzQQbehfgjiilknmoonohuhughgcmflbiixf_120000121101121 789.197903661012 11
39417 pLvLAMLLAQQbefegijklkmonnoohiiiggtxxvnecbaa_120000111200221 4314.37353719423 47
39418 pLvLAMLPzQQbefegikljknmoonohiiiggadirvctekl_120000111200200 5820.91764770785 31
39425 pLvLAMLzPQQbefegiklnmonomonhiiiggadcbgvvcvn_120000111200200 490.358515641271 16
39430 pLvLAMPvMQQbefegihkmlmnonoohiiiggcacrvvesip_120000111200001 5820.91764770785 31
39431 pLvLAMPzLQQbefegihkjnlnonoohiiiggcaitcttiml_120000111200000 116.692560402693 19
39432 pLvLAMPzPPQbefegihkjmnnoonohiiiggcaigttieix_120000111200001 210.180824666312 9
39434 pLvLAMvPPQQbfefgiijnmmnoonohpppggnprofkmlkp_120000111200000 661.515682473623 18
39439 pLvLAMwAPMQbfhegjiljmlnoonohdhdghgixfccaaca_120000121100001 87854.2700713879 9
39440 pLvLAMwAPPQbdhgfjilknmloonohwhhrhhaaaarhgwb_211122000011222 1192.55260878742 62
39451 pLvLAMwLPQQbehfgjilmnoonmnohuhughgawwofsoso_120000121100110 1062.84066815035 5
39468 pLvLAvAPQPQcfghjijinklmonoolliedwanxffravii_120000111222000 997.024122008943 9
39470 pLvLAvLAQQQcegfnjmkjloomnonhthhhaehlewkwgsg_201021102110021 2141.80914874144 28
39474 pLvLAvLPQQQcegfnmikjollononhthhhewhhgssggwg_201021102110021 1854.52126509186 51
39481 pLvLAvMMQMQbefejlmjkjlnoonohiiiaqaiixhbaiki_120000111222000 805.520803351183 9
39482 pLvLAvMzQQQbhfgkjmljlnmoonodxexuadaedrkwgoc_210102210122002 2649.16082824236 41
39483 pLvLAvMzQQQbhfgljmkjlnmoonodxexmadhedrkwgoc_210102210122002 1463.54785878969 13
39485 pLvLAvPAMQQbhfgkjjknlommnoodxexpauqldbccgrs_210102210122121 4965.14549275207 37
39486 pLvLAvPAMQQcegflmjmklnoomnohthhaaaehewgrwsg_201021102110010 1093.30508299906 87
39488 pLvLAvPMAQQbehgkjjlnjomnmnohmheiapumxjcvovr_120000121212212 1049.67709291472 31
39489 pLvLAvPPMQQbehfjkkllmonlonoxaxxuuudllkvjvkr_011100222222211 2569.22095456016 41
39490 pLvLAvPQLQQbehfhikilknomonoxaxxbwuwloahfhho_011100222222200 1.93136967630167e8 29
39493 pLvLAvQLQQPcfghjilimnklmmoolliedwinxrffrrhw_120000111222021 2.66890364454525e7 41
39494 pLvLAvQwQPQbefejkjkkmnomnoohiiiathtiqqqwwii_120000111222220 1550.96306776761 57
39497 pLvLAvvQQQQbefenoijmmkonnomhiiiaxwthgrwggbb_120000111222202 868.861972794073 28
39499 pLvLAvvQQQQcfghnomlkjonmmnohialatihqhfjvcjf_201022202101000 736.144190979146 3
39501 pLvLAvwAQQQbefejmnjoloonmmnhiiiaaxtxhwbwggb_120000111222022 2585.73846549789 24
39502 pLvLAvwMQQQbefejmijlknmmooohiiiaawthrwggwsj_120000111222022 785.594024472552 15
39505 pLvLAvwPQQQbefejnijlknmonoohiiiaxwthrwggbof_120000111222020 1140.63420259529 11
39509 pLvLAvwQQAQcfghkmnklkjnmooohialaatihqhfjxet_201022202101000 667.554596653904 3
39510 pLvLAvwQQMQbefejmnijlknonoohiiiaaxwthrwabit_120000111222020 813.349459244230 13
39514 pLvLAvzMQQQaeggkmojnkokmnonnxgbapinvkfnsnkv_100122120000000 3937.57761320513 15
39516 pLvLAvzPQQQbehfmnoonjmllmonhhhapaxqqejsssrb_211122000000011 108552.995841434 27
39519 pLvLAwAALQQcfheiihkkmnnmoooqdtdwjgeqftpnads_210102012202101 20661.2042286236 20
39522 pLvLAwLAMQQaeggijlknomnmmnonxgbhqaqwqbgrwwk_100122120001111 6705.91464566482 11
39525 pLvLAwLLQQQcfheilmnjmomnoonqdtdwplldkbwwoob_210102012200110 5737.52454078015 21
39531 pLvLAwLQwQQcfheilikmjmnonooqdtdwpwqldwtulmk_210102012200100 799261.325947807 71
39534 pLvLAwMLPQQcggehijnokmnnmoohtaqgoqdojkkkvwk_201022202011221 2204.05284814464 65
39535 pLvLAwMLQPQcggehijnjklomnoohtaqgoqdpjbakott_201022202011222 2887.94073184530 33
39536 pLvLAwMMLQQcggehijlmkmnnooohtaqgoqtdjvrremi_201022202011211 1016.46579799381 21
39542 pLvLAwPwQPQcfheihjkjmlonnooqdtdwghedbfajsqh_210102012200002 1488.49217458095 42
39544 pLvLAwQvQPQaeefgkhilmlnoononxvvvacasukqdjoo_100122120000212 2286.93709843534 9
39545 pLvLAwvAQQQcfheiijonmonmmnoqdtdwwetffjwwwwj_210102012200110 20877.4287766081 38
39547 pLvLAwvPQQQcfheijmlmnomonnoqdtdwelhafswwbbb_210102012200111 4906.43342947163 22
39552 pLvLAwwMPQQbehfiglnoknlmonohhhawwahwjgbwkck_211122000001111 678.647223823306 25
39556 pLvLAwwPPQQcfheiinllmolnmooqdtdwjulkffwwbcr_210102012201111 30986.9093355034 67
39558 pLvLAwwzQQQcfheiinjonomlmonqdtdwjudbvjwwvgv_210102012201110 11748.4066598723 33
39559 pLvLAwzMAQQcfeghlkkjknomonollmpgeumpifpbmnl_120000111112002 812.121082807508 49
39560 pLvLAwzPMQQaeefghmjlkolnononxvvvcvknnacnxnx_100122120000002 1429.25097195426 17
39568 pLvLLALAMQQbghihkkjlmonnonoxqhnvaeoxqxnvvvk_102222011100020 2354.31440041640 83
39569 pLvLLALLQQQbdgijmlilnkononohngvvmdwmhmvcvrg_011100222222111 97913.7372237237 21
39571 pLvLLALPAQQceejhhjnkmoomnmoqiqnfbshpaknjrfw_210102010211211 75997.5169645720 33
39573 pLvLLALPQMQbghihkjmllkmonooxqhnvaouxallqbxq_102222011100012 680.717502150617 19
39574 pLvLLAMAzQQbghihikkjlnmoonoxqhnvvaeoqnvnror_102222011100220 2354.31440041640 83
39575 pLvLLAMPLQQbghihikjlloomnnoxqhnvvaoulgwbkvb_102222011100122 819.573634855171 65
39576 pLvLLAMPMPQbghihikjlmnomnooxqhnvvaoupxxbfmt_102222011100101 871.307393678946 45
39578 pLvLLAMzAQQbghihikjnlomnonoxqhnvvaoaqcfvnof_102222011100120 8206.01480054045 25
39579 pLvLLAMzMQQbghihikjmomomnnoxqhnvvaopxwfbrbk_102222011100120 710.961905040640 115
39580 pLvLLAMzPQQbghihikjlnomomnoxqhnvvaouhnbvbog_102222011100122 122.396332133173 18
39581 pLvLLAPALQQbghihhkljnmnonooxqhnvnaeoxcccvjs_102222011100000 1118.21800895718 125
39582 pLvLLAPAPPQbghihhkljmnnonooxqhnvnaeoxxcxvxa_102222011100001 915.222950911239 55
39584 pLvLLAPAzQQbghihhkljknmonooxqhnvnaeoacvccvv_102222011100000 1010.09235228269 123
39586 pLvLLAPQvQQbghihhkljlnmoonoxqhnvnaeoxvccccv_102222011100000 1010.94074563895 32
39587 pLvLLAPQvQQcfgijjkklkomnnoollqrogpuelqforrg_120000111111222 907.116035671052 23
39592 pLvLLAPzQAQceejhlhjklknnonoqiqnfebspeqbwxck_210102010211110 28313.1425829984 49
39594 pLvLLAQzzQQbghihijkjmlnonooxqhnvvnaohfoefmm_102222011101221 1052.38077155460 46
39597 pLvLLAvPQQQbeggjmllnknlmooodipgndpxpeihoook_210102210201000 1153.99913344822 4
39598 pLvLLAvQAQQbghihkjlnmmonomoxqhnveolmmuobcsr_102222011100110 2895.39408423362 91
39600 pLvLLAvQQPQbghihljnlmkononoxqhnveoixmavbcbo_102222011100110 1557.62109890187 70
39603 pLvLLAwPQMQceejhimjnlkmoonoqiqnfkeshaqndmvh_210102010212212 4367.62844966655 14
39609 pLvLLAzzQQQcfghijmlnlnmonoollqgbgidqdhswrrc_120000111121200 510.682748569793 11
39610 pLvLLAzzQQQcfghijmnlkolmonollqgrgiququcwwwk_120000111121200 6429.81997195539 69
39615 pLvLLLAMAQQbfeghliklkmononohtirrpklllegjcwv_120000112211220 3158.79962720488 31
39619 pLvLLLAPAQQbegikjimnlmononoxixvxngeeuxkngrj_102222011010222 2428.61776604179 25
39622 pLvLLLAPQMQbeglkjnjmnmlomooxixaxniwdmiakggc_102222011010112 1389.95563714902 83
39623 pLvLLLAzQQQcfelkhmmkonnkomoqdqmmwpmqidhdrfs_210102010211210 2165.19020894107 33
39624 pLvLLLLAQQQcegjiklijnlmonoohttsvdhwfpbskcff_201021102211001 1678.24813238148 125
39625 pLvLLLLAQQQcegjimlkojnmomnohttsvxheefpfnswn_201021102211002 1495.43772739212 131
39628 pLvLLLLMQQQbeginmkkjolkmnooxpxviixajhipbbcc_102222011001002 969.998969071069 3
39629 pLvLLLLMQQQceekhljnonnkmmooqiqubesumapikfoo_210102010220020 1370.59842295037 49
39630 pLvLLLLMQQQcegjiknijnlmmooohttsvdewfpbssgfw_201021102211001 1742.47727955226 119
39631 pLvLLLLPQQQceflmkjimnolnonohtelpawwiaxusrrb_201021102211200 11869.7582742842 26
39632 pLvLLLLPQQQcfeklmjloknnkmooqdquaajuhqhudjbv_210102010211011 729.764179692961 15
39636 pLvLLLLPQQQcgehjoilnnmnmomoqpqfktodqhhococo_210102010222111 13673.4196193733 7
39641 pLvLLLMAMQQbhggigklmnomnmnoxmxbvbuxlqqfvfgj_102222011000022 1518.72179583271 133
39642 pLvLLLMAPQQcegjkiklojmlnnoohttslvdhmfpbkwwv_201021102211011 1511.27000971034 61
39643 pLvLLLMAQAQceglgikjnmmlnooohttlvvawxtxuwqda_201021102211010 1519.75322488255 52
39645 pLvLLLMLQQQcfeklljinomkonnoqdquuajghmudrvvb_210102010211110 376846.661616020 65
39646 pLvLLLMMPQQceglgilkjolmnnoohttlvvhefausnrvw_201021102211020 1269.92061272972 119
39647 pLvLLLMMPQQceglgilkmnolmnoohttlvvhetelusnfj_201021102211021 2230.35739206258 73
39649 pLvLLLMPPQQcfekllnjnkmmkoooqdquuaujhqhudbbj_210102010211110 908.476416315661 63
39652 pLvLLLMPQPQcfelklnlmmkonkooqdqmmalttqqmhdkk_210102010211111 435.311235604076 19
39655 pLvLLLMzQQQbhggiglmjomnnmooxmxbvbxlsqfrbfgb_102222011000022 1507.53926735161 24
39657 pLvLLLPAPQQcefjijlknnmomonohtesvsiaahewswkj_201021102211211 1522.90491257341 11
39658 pLvLLLPAPQQcfekjlimmknkonooqdqubanaiqtdjjcc_210102010211000 963.237912864057 48
39660 pLvLLLPMMQQcfegimimklmlnnoollijvxcqumlcrrow_120000112211201 313016.537054384 39
39662 pLvLLLPPMQQceflikkjimlononohtelvdawweuwscrv_201021102211220 714.493861915477 10
39670 pLvLLLQMPPQceglgkilkjnmoonohttlvdvhefanrccf_201021102211200 1015.76032392841 107
39675 pLvLLLQPzQQcgehljjminmlooonqpqfmbktsxkoccbn_210102010222111 48337.9029157271 37
39676 pLvLLLQwPQQceglgkilknomomnohttlvdvhhmlmbkvc_201021102211111 1373.19524691843 113
39677 pLvLLLQzPQQcefjkijkmnoomonnhtesivsapmmwswks_201021102211211 952.512816932932 23
39678 pLvLLLQzPQQcfekljlmlonnkmooqdquubauhmmtdcjc_210102010211100 5980.52529015236 43
39679 pLvLLLvQQQQceflkojimnmlonnohteldewwiaeussrv_201021102211200 7055.87012597828 83
39681 pLvLLLwPQQQcfeklojmlomnkonnqdquuujtheaedcff_210102010211221 7253.67693694639 29
39682 pLvLLLwQMQQceekkllnjlmokonoqiqupeqesdauinfn_210102010220221 1514.67335037720 183
39683 pLvLLLzPQQQbfejinioonllommnhtivcakqitmcsssg_120000112211202 2939.08488545228 38
39686 pLvLLLzQPQQcefjilkilnmomnoohtesviagdpewsfjo_201021102211201 21838.0455184169 21
39688 pLvLLLzQQQPbfejklnijlkmmmoohpikttakkdddooxn_120000112211201 5644.62050187981 93
39690 pLvLLMLAPQQbhggkgijnomlnonohqagxgooaaccrrrr_120000121112200 587.476682315923 7
39691 pLvLLMLMAQQbeghimljjnokonnoxpxvviiojhvwnccn_102222011010022 10238.7447679437 61
39693 pLvLLMLwQQQbeghimlonjolomnnxpxvviihhsxbcbcc_102222011010022 2609.55026554516 79
39696 pLvLLMPAzQQcehfhihklkonmnootilbbvrxiunssbrg_011220220111202 5712.84949276844 58
39699 pLvLLMPwAQQcehfhihklmmonmootilbbvrxdtvnskjr_011220220111222 10821.2321638889 21
39700 pLvLLMPwMQQcehfhihklmnmnoootilbbvrxexkksjwr_011220220111222 3688.45702443474 113
39704 pLvLLMQvAQQcegfkgikjnlmonoohttslvvhfakvwwwf_201021102211100 358.197662358847 21
39705 pLvLLMwLQQQbeghigmkjollnonoxpxvvreisxobgfff_102222011010122 1676.69629880043 241
39707 pLvLLMwQLQQcghijjlkmlomnnoohtmjjsaqtaxjwwfr_201022201100120 3014.27778915873 19
39709 pLvLLMwzQQQbeghigjknmllnoooxpxvvroiqqobgncb_102222011010122 1267.90694369803 25
39711 pLvLLPAAzQQbeghikjjilmnoonoxixvvxnjgxjgetbt_102222011012220 3184.41103511731 89
39714 pLvLLPALPQQbeghikjimlolnnooxixvvxnbhxjjgjjo_102222011012222 248756.409543021 75
39715 pLvLLPAMPPQbeghikjjilnomnooxixvvxnjbxjeggee_102222011012220 110848.891501062 83
39716 pLvLLPAPzQQbeghikjmilnomonoxixvvxnibtjocvor_102222011011122 7581.27164692142 101
39722 pLvLLPLPQPQbejjiiknmlnmloooxlqgvblammhssggs_102222111001121 2463.05329391361 37
39723 pLvLLPLwQQQcefjjikkomlnmnoohtersjdemaegnjbn_201021102212012 10260.3099264080 71
39725 pLvLLPMMzQQcegjjgijklmonnoohttrsvvwetndfceh_201021102210212 863.539043942380 33
39726 pLvLLPPALQQbejjijilkmnononoxlqgvgbulhvvkkrr_102222111000200 855.837844191409 23
39727 pLvLLPPPQPPbehjijlkmkmlnmooxldgvgdlaxadwvqs_102222111000220 19367.3244111202 21
39731 pLvLLPvQMQQcefijknjkmmlomoohtewsmikeaaksbfw_201021102212001 3324.34928715055 79
39735 pLvLLPwAQPQbeghikjinmlnomooxixvvxjgaxijukqt_102222011011220 16338.2419557226 42
39738 pLvLLPwPAQQbghhkijlnkomnonoxqhvhvoupexgbfwf_102222011110010 871.467964540181 21
39741 pLvLLPzAMQQbghhkhljknomnonoxqhvhneoexxgvvcc_102222011110000 1233.03472454690 26
39750 pLvLLQvAQPQbghihjkjklnmoonoxqhnvveoxmhbiinm_102222011101121 1070.22674382681 14
39752 pLvLLQwzPQQcghifjjkloommnnohtmjsjstaxfjswbr_201022201110020 3014.27778915873 19
39753 pLvLLQzPPPQbejhjijhmknnomooxlqvgvggalvbugul_102222111002222 1057.57716571720 33
39755 pLvLLvAPQQQcfgkjkmllokloonnllqdgalpuqiuhjfr_120000111121120 1025.44057346403 37
39757 pLvLLvAQPQQcfgkjnknlmomolonllqdgpaiqiqqafbw_120000111122222 1505.13468420484 115
39760 pLvLLvLQQQQcegikmjijmlnnooohttvdewwfhbssscc_201021102211000 799.281480585284 83
39763 pLvLLvMAQQQbhgimmnljklononoxmxvaeexjlumfnfn_102222011000002 510.682748569793 11
39766 pLvLLvMQPQQbhgigmklljoonnnoxmxvbatxusqjjkbk_102222011010102 1872.01938296385 125
39768 pLvLLvPMQQQcefikmjinnmloomohtevddwwiehbbbsj_201021102211021 3067.92372506659 89
39771 pLvLLvPQMQQbfeinkmikonmonmohticiptktaetgojg_120000112211220 8430.24539610764 17
39772 pLvLLvPQMQQcfeijmklnkolmonollivkttuqdamkfow_120000112211120 1944.15344117076 139
39773 pLvLLvPQPQQcegkinmjlkomonmohttdvxewhhmhwsss_201021102211001 1356.51253000033 45
39775 pLvLLvPQPQQcfejlinmnkokmnooqdqbanauiqmdbjvv_210102010211002 871.334925120779 33
39776 pLvLLvPQQMQcfeikjinjmmlnooollivtvcicddvjaxe_120000112211120 3786.54793052498 21
39777 pLvLLvQAPQQcegklikmojonlmnohttllvdemfmmbswv_201021102211011 703.738950882651 20
39784 pLvLLvQPMQQcfgkjmkmlnolnoonllqdgpalpqhuhonj_120000111121102 2154.90462875779 19
39785 pLvLLvQPPQQceeimhnjjkmoononqiqgtbusbecjwwgg_210102010220111 4166.52204182839 62
39786 pLvLLvQPPQQcfgljmkmonkonlonllqhgpalpqiphjsj_120000111121102 1188.33727603712 15
39787 pLvLLvQPQMQaegiliimkmnlnonojqbdaauqqknjsqcj_200211211000002 1778.43865480013 19
39788 pLvLLvQPQPQaegiliimkmnloonojqbdaauqqknsxhca_200211211000002 930949.867330292 67
39790 pLvLLvQQLQQbegkhkmijnolnonohiadraekkaafnnrr_120000112222100 2701.99962990372 6
39796 pLvLLwLMQQQbeghnmjlolklmnooxpxviioxhaiebbcc_102222011010002 969.998969071069 3
39798 pLvLLwLMQQQbfgglmjolnmnlonoxtxwelghulueovon_102222011000010 2914.96060962767 8
39808 pLvLLwPAPQQbhggigijmlnomonohqagrgooxcrsjsrn_120000121111202 5834.74675354107 93
39809 pLvLLwPMMQQceejlhkjnmlmonooqiqntbesitqfgjgr_210102010201001 1643.73707904872 29
39810 pLvLLwPMPQQcfgijlllmnonomnollqrgpulixhhoksf_120000111111122 1049.87857450212 45
39811 pLvLLwPQQPPaegjkmkiljmlnmoojqbhaexuqxssxvqj_200211211000020 4187.94483811392 89
39812 pLvLLwQAPAQbhgglkgijmnmnooohqagaagooaarrhxx_120000121122001 731.387578661879 61
39818 pLvLLwwPQQQceejkknjokmlnmooqiqnqqeshdaqnkvv_210102010201221 4694.11054818822 24
39821 pLvLLwzMQQQcfejhliknnonmmooqdqbgeghaeefrfoo_210102010210020 3456.01006318114 11
39825 pLvLLzAMPQQcfgikjmmlkonnmoollqrdgpiiihhgwwg_120000111122222 1294.92394849328 47
39826 pLvLLzAPAQQbeghkjlimnmononoxixvxnlbeexkngrj_102222011010222 6069.84980301699 43
39827 pLvLLzAPQAQbghhikjinlknlnooxqhvvxogiddbwrhr_102222011111112 2039.33411334743 28
39835 pLvLLzPPPQQcfgkjlklonkonnomllqlgpalpqiphjfn_120000111121102 1188.33727603712 15
39836 pLvLLzPPQMQaegiiklmknmknooonxkttlhhxrrcrepx_100122122200020 1589.80447881425 43
39838 pLvLLzPPQPQbghhkljmmnmknoooxqhvxxolxiadbrbf_102222011111010 2929.80123682749 25
39840 pLvLLzPQLQQbegjhmlijknononohianreekkunnrrrr_120000112221100 2737.36875139983 69
39845 pLvLLzwAQQQbghhinjolmklmnooxqhvveoaiqdbjbvn_102222011111002 6759.15897297156 23
39846 pLvLLzwQMQQcfehklinnolklmoollibxucheidmckkn_120000112221020 2058.35332701191 171
39847 pLvLLzwQQPQcfehklinnmmklonollibxucheaimcwks_120000112221020 2411.68737111581 271
39848 pLvLLzzQPQQcfgijnmnlkloomnollqrgpeiiiqabfwf_120000111122122 1179.20479486114 89
39849 pLvLMLALMQQbehgkijnlomomonnhuhahrahengwocff_120000122212210 953.684584872230 33
39850 pLvLMvAPMQQaegiijknmkomonnonxgimpetioanerbh_100122122000021 1893.99579770440 30
39853 pLvLMvAzQQQbdhigknommonkmonxnxkkaaxxnvnkkkc_011100222212111 1757.64789294723 29
39857 pLvLMvQwPQQbghilkjjjmnononohihuaaaatikkkkoo_120000122222011 368.621393318933 5
39862 pLvLMzwPPQQaegihinjmlonnomonxgijmtxnoerbpsh_100122122001021 2019.05966888730 11
39863 pLvLPALLQQPcfhehfjlklkmmnooqdtqsrtaawwjjfxk_210102010022210 20305.8540954797 23
39864 pLvLPALwQQPcfhehfjilkmnmnooqdtqsrtswwcvcvan_210102010022110 27527.0549456769 31
39866 pLvLPAvLQQQcfhehflklkmnnmooqdtqsraawwbjjkfn_210102010022121 1296.99964906274 9
39867 pLvLPAvLQQQcfhehflklkmnnoooqdtqsraawwbjjnkf_210102010022121 1296.99964906274 9
39868 pLvLPAvPAQQcfhehfmlklmoonnoqdtqsrhaawbxqjsd_210102010022121 2021.08419705722 4
39869 pLvLPAvPAQQcfhehfmnklmolonoqdtqsrhxawbmfmsd_210102010022121 2191.40537341201 11
39870 pLvLPAvPQPQcfhehfmlklknnoooqdtqsrhaawwjjhal_210102010022122 2428.31420969634 4
39871 pLvLPAvwQQQcfhehfilkmnonomoqdtqsrswwbcvcvkn_210102010022111 3397.66364732524 39
39873 pLvLPAvzQQQcfhehfmkokmnnoonqdtqsrhawwbjjofs_210102010022122 2552.12326821795 11
39878 pLvLPLMzPQQcfhejkkjjnmmonooqdtquuapqdvvnsnf_210102010111121 265.584866372077 11
39879 pLvLPQLLLQQcefhfghikonnomonhthmssrrnxxxxkaa_201021101000022 3435.46449764550 9
39882 pLvLPvLAQQQcfhekilmjnolonnoqdtqanuiqcsrswwn_210102010110012 187.279669656190 43
39883 pLvLPvLAQQQcfhekjlnmmmolonoqdtqaxuqmlrsrswo_210102010110012 560.809879855589 21
39884 pLvLPvMLQQQcefgijmomkllnnoohthtkddeabssgfsv_201021101110211 1529.80342808964 117
39885 pLvLPvMMAQQcefgilkjkmnlonoohthtkxheianslspe_201021101110222 922.928831407553 109
39886 pLvLPvMMPQQcefgilkjmlnlonoohthtkxheafnsorgw_201021101110222 1719.63278702487 18
39888 pLvLPvMQzQQcfheikjlmjnoonnoqdtqgaxuiqnaugnx_210102010110110 234.428472422527 47
39889 pLvLPvQLAQQcefgihjlnkomononhthtksdhmbaglfhv_201021101110112 1165.52291295149 53
39890 pLvLPvQPMPQcefgihjimknmnooohthtksdjebafllhb_201021101110122 1042.22885029272 97
39894 pLvLPzzAQPQcfgehlikmnkoomnollpibecixrcmhbst_120000112212000 2154.81129002300 22
39897 pLvLPzzPMQQcfgehikmnkllonoollpibvipicskhwit_120000112212220 873.112232008830 39
39898 pLvLPzzPQPQcfgehikmnnklmooollpibvipirckfllq_120000112212221 1529.45345503880 48
39899 pLvLPzzQPPQcfgehlikjknomonollpibecitckpbmvu_120000112212002 2025.75550285597 86
39900 pLvLPzzQzQQcfgehiikmkomonnollpibvcipcmfhhho_120000112212200 964.845014435531 74
39901 pLvLPzzzQQQcfgehlknmnkolmoollpibeiixrckkbsc_120000112212020 1460.55019586104 45
39908 pLvLQvPAMMQbegfhhlijmlnoonohhqaqvetfaohajfj_211122000000222 24454.4983710063 28
39910 pLvLQvvMQQQbegfhmlknlmnomooxaqxqhssvsnnckkg_011100222222111 397408.581767739 57
39913 pLvLQwPLPPQcffhegijklmnoonoqdttqvauvvauivrw_210102011012020 197.186000127951 47
39917 pLvLvAAAMQQcgkjhjmjlnlnoonoqdwgfghbddedxbon_210122210200121 1622.89826773236 17
39919 pLvLvAAAPQQbegjjkhmjnlomnoohignngcafhiqrrkj_120000112212000 614.912382618431 5
39921 pLvLvAALQQQbhgjijljnonmmonohqggggmoxxxahggr_120000121112200 288.697676515950 51
39924 pLvLvAAPMQQbegjjklinjmnmooohignngtkdfxxvvfs_120000112212000 1319.70864544867 12
39925 pLvLvAAPMQQbegjjkminlomnmoohignngakdmlxxrcb_120000112212001 724.206145690667 19
39926 pLvLvAAPMQQbfghjkmilnlmnooohtgjvgakxemxxwso_120000112211001 9298.81389546579 10
39927 pLvLvAAPMQQbfkhijimnlonmmooxdcvvbwqqimhxvnj_102222111001222 496428.879097479 37
39928 pLvLvAAPPQQbfghjkminmlomonohtgjvgakitmuarfs_120000112211001 638.498004790317 21
39929 pLvLvAAPQMQbegjjkminnjlmooohignngakdhfirgvv_120000112212000 26137.1571888685 41
39930 pLvLvAAQLQQbfghjkimillononohtgjvgsakmdlwjsw_120000112211011 526.998102459961 4
39931 pLvLvAAQLQQbhjkiljkionnomnoeiffvucckemmcbjw_011202220001001 1663.86808497936 14
39933 pLvLvAAQzQQbhjkihjkmlnnomooeiffvbccqtmmfwnn_011202220001102 725.108303739857 21
39934 pLvLvAAwQQQcfhjijjmnmolonmollgoogweiaxplvcv_120000111111220 1668.13948512856 13
39935 pLvLvALPQQQbehjlholomknmlnoxlvgugaxhmfhimbo_102222111000112 2.11771345780942e6 73
39936 pLvLvALPQQQbhgkkmjnnmmollooeikfwhwedxaeqxvw_011202220001101 1187.72636814418 6
39941 pLvLvAMMAQQbfgkilmmijklnonolqgjvaqlnvvujjnn_022110002022211 3658.25165778782 5
39943 pLvLvAMMQQPbfgkilmmijmklnoolqgjvaqlnvdvujxk_022110002022210 12024.4473389165 239
39946 pLvLvAMQLQQbegjjlhlmmolnonohignntctteqiddno_120000112212200 1752.18972837256 61
39947 pLvLvAMQLQQbfghjmjkilnononohtgjvijckmddwwnn_120000112211200 917.664801937710 65
39952 pLvLvAPLQQQbhgjmkljmnomnoonhqggxgmolxxlxxgg_120000121112100 1867.48419917122 7
39958 pLvLvAPQPPQbfghkkmkijnnmooohtgjgcickfawjwvf_120000112211200 1063.86995082365 67
39959 pLvLvAPwQQQbegjkmhllomoonnnhigngucqxhqhaabb_120000112211100 3640.53173320847 37
39964 pLvLvAQPzQQbegjjkllinolmonohignngttktqixjck_120000112212020 1232.29373687251 53
39967 pLvLvAvQQQQbhgjmiojnlnmnomohqggdcdomimlehjr_120000121112112 1381.76896624030 48
39968 pLvLvAwAQQQbegjjhnkjmlmnooohignncakfeiarrrc_120000112212200 3050.86361069779 7
39971 pLvLvAwAQQQcfhiilljnnmnoomollggbpujaalhulvr_120000112211200 1355.85976243412 10
39973 pLvLvAwMQQQbhjkijinllnmomooeiffvckxxtlparws_011202220001001 2147.31216350142 5
39976 pLvLvAwPQQQbehjkhmlnlnmonooxlvgngixaaxhqxvc_102222111000122 13348.4526356262 35
39978 pLvLvAwPQQQbfkhiinollomonmnxdcvvwqqiihdhxbw_102222111001022 2179.89106902277 31
39980 pLvLvAwQAQQcgkjhnmkilomnnooqdwgfhhsspmlhrwc_210122210200111 13832.7565773847 83
39981 pLvLvAwQMQQcgkjhnmkilmonnooqdwgfhhssemmhrwc_210122210200111 4881.98392442156 89
39982 pLvLvAwQQMQcegfknijlmmlnonohtoofirrhaahqfnw_201021102220001 5387.68003658335 49
39984 pLvLvAzAQQQbegjhkilmnmolnoohignrvkuutdxersn_120000112211102 7.98436438282685e7 71
39985 pLvLvAzMQQQbfgjkiijlmlomnoohtgwgskkxtdajgof_120000112211200 20662.5553531855 10
39986 pLvLvAzPQQQbegjknioljmnoomnhigngakdufqxxwcj_120000112211100 2710.95513338552 65
39988 pLvLvAzPQQQbfghkniojomlnmonhtgjgakhfhtdajfg_120000112211200 2063.26983902212 9
39989 pLvLvAzPQQQcfhgjikmklonnonollgggvvtghhlgggj_120000111112102 44399.7243988904 29
39991 pLvLvAzQPQQbegjhkikjnlomonohignrvkwftercrrf_120000112211100 23752.7808582934 89
39992 pLvLvAzQPQQbfghkinilomonomnhtgjgsakmltuacjg_120000112211201 968.035917892593 36
39997 pLvLvLLQQQQbeikimilnonmonmoxlvrgqgxmeiliioo_102222111000011 3235.52041702432 71
39998 pLvLvLLQQQQbeikioijnlmnnmooxlvrgdgwmmlqhoos_102222111000011 2880.00052705768 33
40002 pLvLvLMPQQQbeikknojkoolmmnnxlvnrdawwahmloos_102222111000012 1662.88016447238 67
40003 pLvLvLMQAQQbeiljnikimmnoomohirdninckxiamnfc_120000112212220 1486.34525713228 27
40006 pLvLvLMQQPQbeiljnikimlonmoohirdninckxemhfnc_120000112212220 2212.72015077317 43
40007 pLvLvLPMQQQbeijkiionlmnnmooxlvvrggamulaxovn_102222111000010 3419.02058006536 81
40010 pLvLvLPPQQQaekmnjiolnmmloonnxhamathxccccjno_100122122200000 344.141242929507 85
40011 pLvLvLPPQQQbfgjkommnlnlomloxuorraxaxeapdeqv_102222111001002 1182.71884699606 17
40012 pLvLvLPQAQQaelhinjmnkkomomonxawalaxxkkakanp_100122122200011 3614.02312530303 61
40013 pLvLvLPQAQQbeimknjnllnommooxlvaruruxalqllqn_102222111000002 969.998969071069 3
40016 pLvLvLQLQQQcejlmijikonolnnohtsllvwgwppdhsfn_201021102221102 3089.26553674909 13
40019 pLvLvLQPPQQcejlmkmnijkolnoohtsllflewffxhsbw_201021102221101 9159.84168734594 23
40022 pLvLvLQPQMQcgljmiklijnnmooohthsasfarraaqwof_201022201121000 969.998969071069 3
40023 pLvLvLQwQQQcejmlijninklmooohtsmmvsubpsqqggo_201021102221121 6047.62428747804 67
40024 pLvLvLzQQQQbeimilijklmnonooxlvaglgwwmluxkrn_102222111000002 2139.17450049198 61
40033 pLvLvMAPPQQaeghhknljommlnoonxvjgtdvgavfjcqd_100122122200021 2645.82396327645 115
40034 pLvLvMAPQAQcgkihljkinmlnoooqdwwfabssahhapeh_210122210201112 1693.77154024487 11
40036 pLvLvMAQQPPaejhilklmjkmmnoojqhkdaaxuxbbbxqj_200211211010120 3352.79216365975 21
40037 pLvLvMAzQQQcefjkijknommnmoohtssfvwwpmpesfks_201021102221021 804.113568810296 17
40038 pLvLvMLPQQQbehgkniomnmolmonxlvnribhmeiulikb_102222111000110 5328.23488687397 81
40039 pLvLvMLQAQQbehgkinimkloonnoxlvnrnibmflagbbn_102222111000112 8110.80386034997 91
40042 pLvLvMMzQQQcfkfglmnomkolonnqdwgghupeafidirb_210102012221100 51544.5464957023 17
40044 pLvLvMPMPQQbehilkmmomnonlonxlvvaruuhldxulxk_102222111000002 989.200465838730 35
40045 pLvLvMPMQMQbehilkmmnnmkloooxlvvaruululflagb_102222111000002 1160.56607926486 59
40047 pLvLvMPwQQQbegikmhnonmlonomhigrgucqhqdiaavc_120000112212100 4927.29260938141 71
40048 pLvLvMQAAPQbegglhkikjmonnoohigrarvkwfabnfkk_120000112212002 1120.97047835918 15
40049 pLvLvMQALQQcfhijkilhmomonnohdgsskvhjuuujsgg_201021102220101 526.998102459961 4
40051 pLvLvMQAzQQcfhiljljlknomnoollgohguwmbdalocc_120000111111000 1366.81025799508 15
40055 pLvLvMQPLQQbehghlkimnmononoxlvnnarbhmuqmwcb_102222111000002 1178.41011762817 37
40057 pLvLvMQvQQQbhglijkjmnlmnooohqgxgggoxxmxxgoo_120000121111001 944.188657229637 11
40058 pLvLvMQwPQQbegglhkinmlnoonohigrarvkatiddcvk_120000112212200 809.492752251012 17
40065 pLvLvMzQAQQcfikjjniknlommoollrrgwxrnmaecocv_120000111112102 1264.98309327944 10
40070 pLvLvPAPAQQaejkijlmnlmlonoonxihiimthxbcpnae_100122122200201 922.152410299884 13
40074 pLvLvPLMQQQcejhikkilnmlnonoqinfvvssqhhqkvvk_210102012221111 7897.70209950719 69
40075 pLvLvPLQAQQbejgkinlmlknomooxlgnrnixmufhmsoj_102222111000110 7209.82668790881 85
40077 pLvLvPLQQMQbejilnikimlmnooohinrainckpudhbfg_120000112212122 10696.0753237044 38
40078 pLvLvPLQQPQbejilnikimlnomoohinrainckpuamfrc_120000112212120 4085.82045677881 75
40083 pLvLvPPAPQQcfjfimllnomnonloqdbrvmaueeqtetqc_210102012221000 3153.31976468372 7
40084 pLvLvPPMPQQbejilkiimnlmoonoxlgvprggmdielvsk_102222111000100 850.358808152290 65
40085 pLvLvPPPAQQbejilkjnlmnlomooxlgvprraxmhiuhfg_102222111000122 1110.87882656740 83
40089 pLvLvPPPQPQbejilkjnlmnlmoooxlgvprraxmaiqufg_102222111000122 1095.15591264081 43
40092 pLvLvPQLQMQaeikjilnmlnlomoonxthttlihxrcenpa_100122122200021 594.158034743013 7
40093 pLvLvPQPAAQbejiklkjmlknlonoxlgvnprraxwhihrw_102222111000221 2891.12769593656 271
40095 pLvLvPzPQQQbejijlolkonlmnonxlgvglaxraaulxvb_102222111000022 1290.03262766020 29
40098 pLvLvPzPQQQcfjfilnimonmnlooqdbrvutfedlelqcb_210102012221021 944.188657229637 11
40099 pLvLvPzQAQQbejijililkmnonooxlgvgglgxwuxwnbs_102222111000022 1976.78013125273 13
40100 pLvLvPzQAQQcfjfimlnimnmnlooqdbrvtutfelelqbj_210102012221020 1527.05194603520 29
40105 pLvLvQLAMQQcekjhihkmmlnnoooqiwnfvbwmhhibbrs_210102012221100 1361.75517743665 27
40108 pLvLvQLPQMQcfhijijkmnnlmooollgrrvvneiimkgbv_120000112211220 35429.9183125104 53
40110 pLvLvQMLPQQbfkhjikmomnnlonoxukvkvrahhduuncb_102222111000202 4412.93076855718 23
40111 pLvLvQMPzQQbgjhkikjlmnomonoxqnvnvnouphabnsg_102222011110122 924.496728372335 29
40115 pLvLvQPPPMQcfhjijilknlmoonollgwwgnunqlebnbc_120000111111200 831.895681403856 35
40117 pLvLvQPwQMQbegjiklhmnlnomoohignrgucqhqhxbvv_120000112211000 3284.14694266308 21
40118 pLvLvQQLzQQcfhgigjjkmlmnooollgoojgwbdloccof_120000111110000 2038.08350751737 15
40119 pLvLvQQMvQQbegjgjhkilnmonoohignrnrvktmkwfkc_120000112212002 795.592439321761 69
40120 pLvLvQQPvQQaefhjhiklimonnoonxojijxxtredxfgg_100122122202001 3.08191681389390e6 173
40124 pLvLvQwzQQQbehjikhnmlonmmooxlvgvngaaedqxkno_102222111001222 223901.118032838 59
40127 pLvLvQzLQQQbhgkkhjlolnnmnooeikfnbwiaaexxkgn_011202220001111 1193.84428992799 7
40131 pLvLvQzPMQQcfhigjmnllnolmoollgbrgpxddhaehwv_120000111111200 820.767651293394 23
40136 pLvLvvMQQQQcfnonmlikkjmnlooqddeaxujjbbuuqrr_210102012221110 2199.31588055463 37
40140 pLvLvvPQQQQaemkijonlonlmonmjqahhqqqqsssjffs_200211211010000 74466.0721041705 35
40141 pLvLvvQMQQQaejhikonikmonmonnalbxqmqrgcrojvo_100122122200002 437453.971805632 22
40143 pLvLvvQPQQQcfgmilkojnkmlonolljtvanhjljatwcf_120000112212112 6263.96430596613 27
40150 pLvLvwAQQPQaejhlmlkjnklonoojqhnaexuxggfajda_200211211010012 1232.19448782650 9
40152 pLvLvwMQAQQbhgmkkinjmolnloohqghgccqodlpdksr_120000121111110 68813.5947098162 30
40153 pLvLvwMQPQQbeglmhmnjnolmnoohigatcttfeaiiamn_120000112212220 2802.31221490997 33
40155 pLvLvwPAQQQbehlmnhjokmllmooxlvauugwhwmllmrb_102222111000002 4875.68616205019 17
40156 pLvLvwPAQQQbhglkikjnonlmonohqgagvvoiuiitcfc_120000121112221 195.536380063354 31
40157 pLvLvwPAQQQbhglkknjlonlmonohqgagciotmtttmok_120000121112221 146.759972096484 17
40158 pLvLvwPMQQQcfhjknikmkolnonollgggevvxghqcrcr_120000111112212 44399.7243988904 29
40164 pLvLvwPQQMQaejliklmnjnmmnoojqhaaaxhhxfssfxj_200211211010002 1153.99913344822 4
40165 pLvLvwPQQMQaejlkilnmjnmnmoojqhahhxqqxssffxj_200211211010002 1580.09103022472 9
40167 pLvLvwQAAQQbhgmlkkijmolnnoohqghhgccodlpmksg_120000121111110 3104.16360214379 9
40170 pLvLvwQPMQQbhgglkkjmlmoonnohqgragjoiiixargv_120000121112200 167.655089684450 15
40171 pLvLvwQPMQQbhgjlkiljmomonnohqgragcdoiaixrrc_120000121112200 202.101026523865 35
40174 pLvLvwQQQPPaejhlimlkjkmmnoojqhnaaexuxgssxqj_200211211010020 2687.39556559985 97
40175 pLvLvwQzQQQbhgmlkijknmlnooohqghhgcovxppxkko_120000121111101 17698.8626191536 23
40179 pLvLvzAQPQQaejijklnlnolmononxiiiqmtxgvccnck_100122122200020 746.947016480780 31
40181 pLvLvzLQQQQbejlnmkolkmononmhinauectikdeqees_120000112212112 13128.5482031293 33
40184 pLvLvzMMQQQbejjlhikojlnmonohinnakkwifthrwjb_120000112212222 6013.50166235822 9
40185 pLvLvzMMQQQbejjlnmikojlnmoohinnaitkwifthrwb_120000112212222 1683.99703369215 7
40193 pLvLwAvQMQQaeeghkllnokmmnoonxvvjqqvgifnfkiq_100122122011020 1274.41074592214 13
40194 pLvLwLAAPQQcgghhliknoknmoonqdacfabduaqwbggg_210122212201111 95087.5379756014 37
40198 pLvLwLALQQQcgghhlolnmlkomnoqdacfaphdmhqkrgo_210122212201112 1196.59919166154 29
40199 pLvLwLALQQQcgghhlolnnlmnmooqdacfaphdahhrork_210122212201112 1272.30744459627 9
40201 pLvLwLAMMQQcgghhlimllknonooqdacfabhhhqkfogc_210122212201120 723.998618781895 5
40207 pLvLwLAQPMQaegkhjijlmnmnononxgartaixnhnxxik_100122122000011 2563.36197324475 67
40208 pLvLwLAQQPPaegjhlimklkkmnoonxghsaahxccsoaxk_100122122000010 2105.67770343070 199
40209 pLvLwLAQzQQcgghhlikjnomonnoqdacfabdbawrgggk_210122212201111 1623.66894097382 37
40210 pLvLwLAwQQQaegkhjilnnlmoononxgartacfgjnksok_100122122000010 33732.1106913744 49
40212 pLvLwLAzQQQcgghklmolnnlmmooqdacxaaphdahtjko_210122212201012 8059.23637917812 9
40216 pLvLwLMMQMQcgghhjijmlmnnoooqdacfgbbhhwkjeed_210122212201122 315296.378836476 26
40222 pLvLwLPAPQQcgghlkijnmkmnoooqdacahbjuxqsvbrs_210122212201021 34696.4524079342 32
40225 pLvLwLPLQQQaehgljkoknjmnononxkkaxxkcbnocjkj_100122122000020 677.396172603850 109
40227 pLvLwLPPQPQaehgljmkmklonnnonxkkaxxxncnxkckn_100122122000021 1555.83366029400 71
40228 pLvLwLQAAPQcggikjhlikmnoonohtarxokqwqdoueca_201022202210212 5274.07816661788 27
40229 pLvLwLQLMQQcgghhljnlmlmnoooqdacfagphahrkjbk_210122212201120 1348.66445803563 26
40230 pLvLwLQLPQQbdhkjlimonjomlnoxnxaaaraxhjvckwg_011100222221111 13536.9456106345 161
40233 pLvLwLQwPQQcgghhlkinokmononqdacfaibuaqbbbvs_210122212201211 816.941798369098 45
40239 pLvLwLzMQQQcgghlimjlloomnnoqdacabubhhtjjjff_210122212201000 141948.170708310 29
40240 pLvLwLzQPQQcggijlinmokmnnoohtaroqwthdhrrjwv_201022202210112 2701.99962990372 6
40241 pLvLwLzQQMQaegjlimnmlkkmnoonxghaaphiccsfoak_100122122000001 1801.42218665118 185
40242 pLvLwLzQQMQcggkljknmnlmlooohtahafatthqhqwss_201022202210110 3264.74606180502 69
40247 pLvLwMQwLQQcggfhjkijnmnmoooqdascsabjbbjscbw_210122212212110 1.54754373441551e6 49
40249 pLvLwMwMAQQaegfiklknnmkmooonxgoiattwbnknalq_100122122000202 3601.77886839589 18
40250 pLvLwMwMAQQcggfhjjnlmmlonooqdascsjphdbcbfwc_210122212211120 938522.837109050 19
40253 pLvLwMzLQQQcgghiklnklkmnooohtagoataqxqxjvkb_201022202201102 1153.99913344822 4
40255 pLvLwMzPMQQaeeghljlnkmmonoonxvvgmtvnnrnesxi_100122122001200 1999.00100125050 5
40256 pLvLwMzQMQPaegijkklmilmnmoojqghdaxquxfbxfqj_200211210100120 3065.66266626309 9
40257 pLvLwMzzQQQcgghikmnkoknmnoohtagoataqdqebjkk_201022202201102 21876.2844727865 27
40258 pLvLwPLLQQQaegkhjmmkllonononagxjqakvkffvgkn_100122122001121 1432.57546965415 27
40260 pLvLwPvAQQQcggihmjomnklnonoqdagchjplhqjjnfj_210122212200102 7305.52101040278 41
40262 pLvLwPzAAQQcggjijjiklnmoonohtaorofwehnbxxke_201022202211122 8434.29369782276 69
40263 pLvLwPzQzQQcggihiijlknmoonoqdagcgbjuqffxxjq_210122212200002 2469.37299680101 67
40264 pLvLwPzzQQQaegijinlnoolmomnnxgihiligfvfnccr_100122122000020 1640.92014642996 11
40265 pLvLwQzALQQaeeghhkjklmonnoonxvvjgmtvrpxxbwg_100122122012101 1999.00100125050 5
40269 pLvLwvAMQQQcgghlimnlmlkoonoqdafabdhhqhqbrro_210122212201012 2206.99954689615 8
40270 pLvLwvAMQQQcgghlimnlnlkmoooqdafabdhhmhqfcco_210122212201012 2053.76663411297 53
40271 pLvLwvAPQQQaegihomnlnnomlomnaglbmqwcforojvo_100122122000002 11318.1396397246 13
40281 pLvLwvQMQQPaeghljiklkmnmnoonxgsaxaxccnnfsak_100122122000001 791.970427056898 57
40283 pLvLwvQQLQQcggkjmlimknlnooohtaxoxqweqdpcjrn_201022202210121 942703.227915558 65
40284 pLvLwvwQQQQcgghikmonmlkonnoqdafbddhhqhqrcvr_210122212201011 6626.82297243976 67
40290 pLvLwzzQMQQcggiiijmlkmnnoooqdaggbjudqjjjfjs_210122212200000 33602.6370503120 31
40293 pLvLzAvMQQQcfehfmnjlkmlnooolligopakaehoonrn_120000111112220 9347.88076087248 9
40296 pLvLzMLzQQQbehhkjljokommnnoxpqvdrivhdhbfrro_102222011110012 541.124500721841 29
40298 pLvLzMMPQPPbegghiklkmmkmnoohmqgvrdpummtvrhw_120000121112121 6708.85491828993 209
40299 pLvLzMMvQQQbehhkgjnknolomnoxpqvdrrhdhxbcooo_102222011110120 1143.03478305920 37
40302 pLvLzMvAQQQbegghlinnokmonmohmqgvukxxhpoobog_120000121112202 1092.31128491789 34
40304 pLvLzMzQLQQcehfkhmjjnloonmouaabasqvvabjjjjv_022111000022211 1180.20731544932 73
40305 pLvLzPLPAQQbefihkkillmnonooxaxkkllwuuxvvgrr_011100222222111 624.987993444985 43
40307 pLvLzPvAQQQbefihlnmnnkomlooxaxkkmaxxxdxnskb_011100222222111 432.276408222537 21
40321 pLvMLLvQQMQbfefhilljmnnmoooxiptvjhqpvvooill_102222110012002 1761.26998327818 127
40323 pLvMLvPPMQQbfefilmkjonlmonoxiptwhhdmkksccbb_102222110010202 1849.76882484407 8
40325 pLvPAAvAQPPccgfehfjlmkmmnoohraaaqswiqpfoaqj_122200122200120 4017.59379318033 25
40327 pLvPALLzAQQccgfejlikjnmoonohraaaqbjgjaaqrrg_122200122222111 455927.513947622 209
40330 pLvPAPLvMQQccgfeihilomnonnohrahhaarqhxhggbb_122200122221100 2957.43054271356 24
40331 pLvPAPLvPQQccgfeihikonomnnohrahhaarjahwkgbw_122200122221101 95369.0658765535 39
40333 pLvPAPvLAQQccgfeihmklononmoqjaqqaaqwxqhokjf_022211022220001 1363.87394392107 47
40334 pLvPAPwAPLQccgfeihgjkmlonnoqjaqqaajxxaahhww_022211022002211 1249.08133031300 387
40335 pLvPAPwAPMPccgfeihgjkmlmnooqjaqqaajxxaarhhr_022211022002212 3520.27036168323 165
40336 pLvPAPwAPMPccgfeihgkjmlmnoohrahhaawxxaajqqj_122200122112202 26627.9174697539 495
40337 pLvPAPzPwAQccgfeihjkljnmnooqjaqqaaqxxjaawhw_022211022200221 3316.19450926603 255
40339 pLvPAvwwQQQafeggkkmnonmlmnojaagjqommauuoqqn_200211210001001 2.18595000963918e7 53
40340 pLvPAzALQMPccgfefjiklmlmnooqjaaawqwqldgwhxn_022211022211101 7334.95102354532 133
40360 pLvPLvAMQAQccgijhlmknkmnnooqjawarxxqaggwrxs_022211011222220 939.592080211698 119
40362 pLvPLvPPQMQccgihjlmknmlnooohrasjtaaauccoxxp_122200100112220 17284.0819851420 44
40363 pLvPLvQPLQQccgilkjmjolomnnoqjagptqeiqrwjsjr_022211011222222 51088.8298827324 25
40364 pLvPLvQPMPQccgijhglkmnnnoooqjawarjhhaqtehlm_022211011222201 1427.35331864888 75
40367 pLvPLvwAQQQccgijnjokmnmlnooqjawahtlhxfbbjbv_022211011222220 187589.276266069 19
40369 pLvPLzAMLQQafeghkjimlkonnoonaakequbavjuabvv_100122122002112 2744.68456835393 137
40372 pLvPLzMPAQPccgiihlljkmmnmooqjawrnuqqqjsqbqj_022211011220202 4319.80496972339 20
40379 pLvPMvwQPQPccgfhijkmlmlnmooqjaqwaqqjbrjqrqj_022211012222202 5765.31987692246 239
40381 pLvPMzvLQQQccgfhhjmkmnlonoohrahsvcvoonseveh_122200101222210 1610.98018818629 115
40385 pLvPPzzwPQQccgeehkinklmonooqjaawchhpggphrcv_022211012020112 33467.6300313172 167
40386 pLvPvAAAPQPccgihihlklkmmnoohrasssjhhwosrahr_122200100222212 1496.09208874175 179
40389 pLvPvAMzMQQccgihijlmnmlnnoohrasssxhxsffjjxw_122200100222221 2688.97285279223 143
40390 pLvPvAvAQQQccghilmmjoknomnoqjawrummqwgjsvrs_022211011220022 2.15808998529386e6 119
40391 pLvPvAwMPQQccgihimkmnkononohrasssqhrgossbrg_122200100222222 1987.14354884533 10
40392 pLvPvAwPPQQccgihilkonkonmnohrassshhwrosfjsr_122200100222222 10832.2349086176 53
40393 pLvPvAzQQMPccghilklmljmknooqjawrxxlxlqbgxqj_022211011220202 3013.41950047049 45
40399 pLvPvLAMQMQccglkjmkllknmnoohraaaahhhhhawraw_122200100222221 680.624278501054 33
40400 pLvPvLAMQQPccglkjlnmmkjnnooqjaaaaxxxxqqnnxs_022211011222200 1220.93111786975 179
40401 pLvPvLAPAQQafeklhjmnmmnlooojqqaaaggksgssxha_200211210100102 6029.25310638741 15
40402 pLvPvLAPQAQafeklhjmnmlmnnoojqqaaaggksjgssqj_200211210100102 1457.15997531432 173
40403 pLvPvLAQAMQafeklhijmjmnnononxxaaaaknknqhxak_100122122000011 1866.04336625892 36
40404 pLvPvLAQLQQafeklhijmmolonnojqqaaaqgggxsxxhr_200211210100122 3037.43321598631 9
40405 pLvPvLAQQMPafeklhijmjmlmnoonxxaaaaknknknxxk_100122122000010 2952.86493916533 27
40406 pLvPvLAQQMPccglkjljkmmkjnooqjaaaaxqqxxqqxqj_022211011222202 1109.98744378211 7
40407 pLvPvLAwQQQafeklhinommoolnnnxxaaaaaajsqanxq_100122122000011 1618.45305807641 17
40408 pLvPvLAwQQQafeklhionmnmlnoojqqaaaqhxvacsaqa_200211210100122 2126.88058269598 11
40409 pLvPvLMAAQQafekljimmnnoolnonxxaaxagbahqanxa_100122122000211 1871.58193869566 29
40411 pLvPvLPQAPQafejhmiklklnnnoonaahahavcvcxxhhk_100122122000021 1153.99913344822 4
40415 pLvPvLQwAQQafeklhjimnonlmoonxxaaaxaaaxanxkn_100122122000111 3140.11929144454 13
40416 pLvPvLQwQAQafeklhjimnmnnmoonxxaaaxaaahqaxxk_100122122000111 1211.47332817979 7
40417 pLvPvLQwQAQafeklhjinmnmlooojqqaaaaqhxaasqfo_200211210100222 2217.61287745973 31
40421 pLvPvvAQQMQccgklmjknjklonooqjaahxqqxxqxhfah_022211011222221 2178.78748312390 11
40422 pLvPvvQPMQQafehmjjmnlmlnooojaadpabojoonfxax_200211210100002 1177.63147251170 11
40425 pLvPwLALPQQafegjkilnnkoomnonxxgaaxbqanqhabg_100122120002111 9982.45228794002 23
40427 pLvPwLAQLQPccgfjkijklnnmnoohrahaqxxxxqaxqhr_122200102222102 368.065897449851 11
40431 pLvPwLMzAQQccgfjjljlkomnnoohrahaxqqrrargrhh_122200102222220 4374.12412357596 13
40436 pLvPwLQLAQPafegjkihlmmlnmoonxxgaaxahqaxxbxk_100122120001110 1663.72632125295 39
40437 pLvPwLQLwQQafegjkihlmnomnnonxxgaaxahqxxbvck_100122120001111 1874.59957943442 51
40438 pLvPwLvAQQQccgfjklonolnmnmohrahahhwrjoososr_122200102222222 1734.17950898175 53
40444 pLvPwLwPAQQafegjklmnmokononnxxgaanbtnqnhiaa_100122120000211 3747.13463590704 71
40453 pLvPwvLQMQQafeghinmkknoonmojaagxgwfgjgaxokx_200211201000011 6124.76519436203 17
40461 pLvPwvwPQQQccgfljikonmmlonohrahxqqkcjjfvnwo_122200102112221 249997.110256899 18
40464 pLvPwwvAQQQccgfhnkmlnmlmonohrahkuhwfvfvrhfw_122200102122221 1333.49800565784 185
40467 pLvPwwwPPQQccgfhjkkmlmoonnohrahkphrofkxhjjd_122200102122211 14862.6055224669 29
40470 pLvPwzwMPQQccgfhjknmmklonooqjaqraqwrjsjhrxq_022211012222221 172423.107404148 85
40471 pLvPwzwQAQPccgfhjkilmmlnmooqjaqraqqbrjjqwqj_022211012222202 5671.11211865395 269
40474 pLvQLMvQLPQadfeghikljmonnoojaaahhqaqapdabcc_200211000121220 1153.99913344822 4
40478 pLvQLzwQLPQadfeeihkljmonnoojaaakqnaqapdabcc_200211000121220 29283.3967024349 20
40481 pLvQvPvAMQQadfeijlkjomnmnoojaqqaaqqsqjjjjjs_200211000011222 2017.25108576807 7
40483 pLvQvPvQwQQadfeijlkmjnonoonjaqqaaqqasofofss_200211000011222 3586.95542964550 23
40484 pLvQvPvwQQQadfeijljmonolnonjaqqaaqsxhnjcngj_200211000011212 1232.67957537995 11
40485 pLvQvPwAAPQadfeijhkljmnonoonaxxaajxanxqhxaf_100122000021100 3608.12800874981 10
40486 pLvQvPwLAQQadfeijhnjlnmomoonaxxaajqnhnsunxu_100122000021210 1454.73833832005 51
40487 pLvQvPwMPQPadfeijhkmlnlmmoonaxxaajxqhxnngxk_100122000021110 12156.5242887425 55
40488 pLvQvPwwPQQadfeijhknolmmnnonaxxaajxxxnngnkk_100122000021111 1089.03099429060 25
40489 pLvQvzAzAQQadefihklmnlmoononahhxfjaaaxxtnsn_100122000001221 2.25582725913843e8 67
40492 pLvvAAAAwQQbgighkiljmnononohxagjhjicqooggww_120000111112222 1408.59167586652 34
40494 pLvvAAALAQQbhighhjlknlomnooxxannknaxxgwbbww_011100220211111 1947.06096474341 73
40495 pLvvAAALAQQcgfjhhinkkmnomoohahsrrwapmggjgjj_122200111022221 1005.28319797733 36
40496 pLvvAAALMQQbhighhjlkmnlonooxxannknaxxbbwgrr_011100220211111 5951.13194210530 61
40497 pLvvAAALQPQcgfjhhinklkmoonohahsrrwapuubhhga_122200111022221 1928.99696968455 15
40498 pLvvAAAMMPQbhighhjjlknmoonoxxannknraxwbaawx_011100220211112 6171.61500334143 59
40499 pLvvAAAPMPQcgfjhhillkmnonoohahsrrwaapujaohm_122200111022211 706.310022235180 73
40500 pLvvAAAPwQQbhighhjjlkmonnooxxannknwaxbawrhq_011100220211112 1362.93647033851 71
40501 pLvvAAAPwQQcgfjhhimmkolnonohahsrrwhhpjgjjoc_122200111022211 1835.74422525568 61
40504 pLvvAAAwPQQbhigikilnllomnoohhhgrhwimahrfssb_120000122112011 1501.37509899926 21
40505 pLvvAAAzQMQbgigikhmnknlmooohxagfhfaqdhhgmdm_120000111112022 424679.777819743 29
40507 pLvvAALLQQQcgfhemnojjmononmhhhgjhhhgjgrrrrg_201021100200222 1098.04288315928 5
40512 pLvvAALwQQQcgfhilmnjlkononohhhgraaagqagrrww_201021100200011 961.339022741838 17
40513 pLvvAAMAwQQbgighkjjjmlononohxagjhgccqnhjtwp_120000111111220 1633.75977590422 19
40514 pLvvAAMMLQQcgffjjlkllomnnooqaqbrrqdaatfjkkv_022211000122111 580805.942490133 12
40515 pLvvAAMvQQQcgehjjkmojnoonmnhaqgooxthgkkkvwn_201022200211122 3691.44244663556 73
40517 pLvvAAMwQPQcgehjjkinjlomnoohaqgooxkhgbakott_201022200211222 5555.09829860647 18
40518 pLvvAAMzPQQcgehjjklnjnoomonhaqgooxthgvnnrvc_201022200211122 2000.19193813222 77
40519 pLvvAAPLAQQcgfheklmnjonmnmohhhgjaahhgqrrrrj_201021100200220 1082.93919823566 181
40520 pLvvAAPLPQQbhijiigmonnmomonhhawggwahhrrgbww_211122002000111 582.687120888079 6
40524 pLvvAAPvQQQbhighhjomnnommonhhhgnnghxxgjcnor_120000122122001 815.580532420290 4
40525 pLvvAAQLPAQbhigikijmnnlnmoohhawghgwahxwgrhr_211122002001112 1697.75930072902 17
40527 pLvvAAQLwQQbgiihghklmnoonnoxhanvnnaaannwwrr_102222111102200 753.631182918448 73
40528 pLvvAAQvMQQbgigikhjnmolmnoohxagfhfgqarrogog_120000111110020 424679.777819743 29
40529 pLvvAAQvPQQbhigikijlmnonoonhhhgghbgxxggooff_120000122110011 969.998969071069 3
40530 pLvvAAQvPQQbhigikijlmonnonohhhgrhwgxxrrooss_120000122110011 969.998969071069 3
40531 pLvvAAQvPQQbhigikijmlnononohhhgrhwgaawwosos_120000122110011 1061.15663901771 7
40533 pLvvAAQzLQQbhijikiglomnmnoohhawghgwqqggojfj_211122002002112 792.446012405466 9
40536 pLvvAAvAQQQcgfhjnnnojlmlomohhhgohxqhgikkvbr_201021100202222 966.211157243368 31
40537 pLvvAAvMQQQbhighnmjolnmlnoohhhgkihvqlhcjrsw_120000122121120 2238.55777672926 53
40538 pLvvAAvMQQQcgfhjnlokjlmnmoohhhgohmaigirwbkv_201021100202221 1818.15874713758 83
40539 pLvvAAvMQQQcgfhjnmnmjllomoohhhgohqqxgiwbkss_201021100202222 1653.01465185643 107
40547 pLvvAAwPPQQcgfijhjmlnnolnoohahwkrrapuvfvfof_122200111012222 2997.89971551095 22
40548 pLvvAAwPQMQbhigikjknlmmnooohhhgrhvqilahbeta_120000122111202 3532.28628493245 89
40549 pLvvAAwPQMQcgfjhhmmlkknnooohahsrraappmuflal_122200111022221 1330.22584883396 22
40553 pLvvAAzMMQQbhighhkjnmmloonohhhgkktvqhffcnvc_120000122122200 1794.65421560188 21
40555 pLvvAAzMQMQcgfhikmjnjlmmooohhhgrxhwagqwgqqx_201021100200212 1153.99913344822 4
40559 pLvvAAzzQQQcfehilmnoknmomonliignepaeiuhgjgb_120000112122200 842.998813758711 7
40561 pLvvALAAAQQcefgilkjmjnoomnohuhvruarqggwsvcw_201021100210210 2110.49058341103 74
40567 pLvvALAMMQQbhihhljknommnnoohharwakuleujrvgj_211122002001021 835.104801438856 40
40568 pLvvALAMQMQcegihjlmmlnmnonopqdvjfaimxudwhrw_102211101020021 2094.59837132816 171
40574 pLvvALAwQQQbhihhlkllnomonnohhhrwhaqxxhhgrgb_120000122121202 5885.46717320759 4
40575 pLvvALAzQQQbhihhlkllmonnoonhhhrwhpqxehhggbb_120000122121222 1058.46006501162 5
40576 pLvvALAzQQQbhihhlmllkonnoonhhhrwhiqxthhggbb_120000122121222 1058.46006501162 5
40577 pLvvALLAQQQcefgmkjmnjlolonohuhvaarddghgrwvj_201021100210001 76503.1447362777 29
40579 pLvvALLAQQQcgfgjknklmlmnooohhhsfampuuqlsfkj_201021100210221 1396.81838111260 61
40580 pLvvALLMQQQbhgjkkimolnmmnoohheraafmeueescrj_120000122122110 6763.05609972042 47
40583 pLvvALLMQQQcefgmklolknlkonohuhvaatatatqhjvj_201021100210001 970.695548354976 24
40585 pLvvALLPQQQcefgmmlmlonlkonohuhvaetetatqhgsj_201021100210001 948.099796870124 99
40587 pLvvALLPQQQcefhkklnoknlomnohuhjdatmmatqtcbb_201021100210200 3171.75894372721 22
40588 pLvvALLQMQQcefgmkmlmjnonoonhuhvaaetegqmscro_201021100210001 1447.25777805073 79
40589 pLvvALLQMQQcefgmknjlkloononhuhvaatwdaiukowv_201021100210002 2653.34975885740 42
40590 pLvvALLQMQQcefhkjklmkmoonnohuhjdjathamtvonw_201021100210202 3408.35167991215 23
40591 pLvvALLQMQQceglknjklnmmonooumhadlvuquqmdvbn_022111001022000 24654.5108647968 13
40595 pLvvALMQPPQcegljkmjknmomnooumhagdlvueuuvowb_022111001022020 3735.40183809835 9
40596 pLvvALMwQQQbhiiikklmnokonnohhhwraaxxxhhossf_120000122121102 1217.62344464558 3
40597 pLvvALMwQQQbhiiikkmlnokonnohhhbgaaaaxhhooof_120000122121102 1217.62344464558 3
40598 pLvvALPAPQQcgfgkjkmnmlmonoohhhsifahhuqlvgbj_201021100210222 1237.13253010057 65
40600 pLvvALPLQQQcefglhkmjonnloonhuhvufpmgllgjjsf_201021100210011 1781.16910794776 7
40601 pLvvALPMAQQcefglhklmjomnnnohuhvufadmgqfnjsj_201021100210010 51042.1760133944 89
40602 pLvvALPMPQQcefglhkljnkmnooohuhvufadgllfjckn_201021100210012 1895.09512955052 103
40606 pLvvALPwQQQbhgjljkkonjmonnohheragamlesrsnkk_120000122122201 1057.73633990329 33
40607 pLvvALQPPMQcefhilkkljmnoonohuhjjudatgtmlefa_201021100210210 1346.23827746590 27
40611 pLvvALQvQQQbgijghjnommnomnoxhannnnxxhnkknvv_102222111100200 1440.01973516086 31
40615 pLvvALQzPQQbgijghjlkmnloonoxhannnnxhhonovkc_102222111100200 1436.11220928260 65
40616 pLvvALwMQQQbghigknkmmolnmootmmwsadqpemtjngs_201021002210021 10759.0979125627 35
40617 pLvvALwPQQQcefhinllnmlkomoohuhjjettetqhssvv_201021100210000 692.161109361673 43
40618 pLvvALwPQQQcgfflmkmoklnoonnhahoaaiaqeduugrg_122200111022220 9375.66142942981 11
40619 pLvvALwPQQQcgfflnknokmloomnhahoahihqeulugrb_122200111022220 3050.98038499850 53
40620 pLvvALwQPQQcefhiknljmonmomohuhjjdetgqmssrob_201021100210001 2752.30535976433 65
40622 pLvvALzAQQQcefglkmmoknokonnhuhvuaeeaadmhrvb_201021100210021 1215.54945540633 109
40624 pLvvAMAvQQQbgigjikkmllononohxagrraxxahrgnfn_120000111122002 756.094319310539 83
40625 pLvvAMAvQQQcgeihikomklnonnoqahsfshaxhxsosso_210122211210000 1523.21233141917 5
40626 pLvvAMAvQQQcgeihikonklnonmoqahsfshaxhxsosso_210122211210000 1523.21233141917 5
40628 pLvvAMLAPQQcgeihkhjmlnoononqahsfasjaaoossjj_210122211211122 2755.91082541962 29
40631 pLvvAMLMQMQcgehjkmjnljloonohaqgfqawatgvaxop_201022200200011 493.143125699213 42
40633 pLvvAMLQLQQcgehhkmjmonllonohaqgrqawdauvcgrn_201022200200021 594.669507834206 40
40634 pLvvAMLQLQQcgeihkhjlnommonoqahsfasjpmnkngns_210122211211121 2802.37262142400 15
40636 pLvvAMLwQQQcgehjkmmljnloonohaqgfqaitgevwwco_201022200200022 540.405132824439 77
40637 pLvvAMLzQQQbgigjhlnkmlmonoohxagrrpxieecsrkn_120000111121102 5845.99014252631 12
40638 pLvvAMMALQQcgehhkkljmnomnoohaqgraqawuugrrnn_201022200200221 521.608532315685 5
40640 pLvvAMMLAQQbhijhhgmlnollnoohhawrwwlhhncvfjj_211122002011222 1306.81876230879 77
40641 pLvvAMMLQPQcgeihikmmlnonomoqahsfsaddmtrbggo_210122211211100 641.443654111614 5
40642 pLvvAMMvQQQcgeihikomklnnonoqahsfsaaahhffsff_210122211211100 24.8377612912037 7
40643 pLvvAMMvQQQcgeihikomkolnonnqahsfsaaahtgfswg_210122211211100 159.889963702220 10
40644 pLvvAMMwPQQcgehjkklnjmomonohaqgfaqahgekccoj_201022200200222 377.996737468628 35
40646 pLvvAMMzAQQcgeihikmnmnoomnoqahsfsalaatnkgsb_210122211211101 98.4417479021275 35
40647 pLvvAMMzQPQcgeihikmnmklmoooqahsfsalaahggbrg_210122211211101 171.415942333747 19
40649 pLvvAMPLAQQcgeihkkmnlkonoonqahsfhaiqihqjoos_210122211211120 13948.9556967098 11
40650 pLvvAMPLMQQcgeihkklnmklnnooqahsfhapqahajsjr_210122211211122 1549.89719727014 29
40651 pLvvAMQvPQQbhijhhkglmnononohhawrwawxxggnnvv_211122002012211 590.525523004055 17
40652 pLvvAMQvPQQbhijhhkgmlonnonohhawrwawhhbbvnvn_211122002012211 441.143482897559 7
40653 pLvvAMvAQQQcgehhljnkmnnomoohaqgrpwtiihsbobr_201022200200012 1461.77728036898 17
40655 pLvvAMvPQQQbgigjokkomnlmnmohxagraqxxuaecjcg_120000111121120 1565.55586276801 25
40656 pLvvAMvPQQQbgigjonkoknlmnmohxagratixiaecjcj_120000111121120 466.736389478376 69
40657 pLvvAMvPQQQcgehhjmnkonnlmoohaqgrwdtihhscoos_201022200200011 1562.80107143192 59
40659 pLvvAMwLQQQbgiijgmlnnonmlooxhannnmmahanssnn_102222111101122 699.090659470500 57
40660 pLvvAMwPPQQcgeikjkmmnomlnooqahsmbllmmixgfvv_210122211210002 1166.92054069052 22
40662 pLvvAMzLQQQcgeihkjmnklonmooqahsfhjmmhaswwss_210122211211000 598.174468505291 67
40664 pLvvAMzPAQQcgfhjknmnkoolmnohhhgfmeietahcggr_201021100202001 1359.61688203760 31
40665 pLvvAMzPQAQbgigjknklnlmmooohxagraattxtahqqt_120000111122200 77.9139464769955 29
40666 pLvvAMzPQMQbgigjklmknkmnooohxagrattixiavwgk_120000111122202 711.730356937073 77
40668 pLvvAMzQPMQbgigjkllmlnmonoohxagratttiaabngk_120000111122202 407.004435908759 38
40670 pLvvAMzQwQQbgigjkllmkmnoonohxagratttiahssbb_120000111122222 534.198631898885 20
40671 pLvvAPAAAPQbhiihhiklkmonnoohhhrrwwaithhggha_120000122122221 931.561391076883 15
40672 pLvvAPAALQQbhiihhijklonmonohhagrwgkdjgrgsso_211122002000222 744.423524499277 25
40674 pLvvAPAvQQQbhiihhinommonnomhhagrwgxxhgrrggb_211122002000122 1219.20639422687 8
40675 pLvvAPAvQQQbhiihhinommonnomhhhggbbxhhggwbbb_120000122122202 969.998969071069 3
40676 pLvvAPAvQQQbhiihhinommonnomhhhrrwwxhhggrgbb_120000122122202 969.998969071069 3
40691 pLvvAPQwLQQbhiihhijkmlononohhagrwgrprrcvcvn_211122002002211 1719.25288815848 15
40694 pLvvAPQzLQQbhiihhijklmononohhhrrwwgpggnknkn_120000122122200 1332.29519601974 63
40696 pLvvAPwzQQQcgfjfjlmoknnmnoohahsosahheugowwr_122200111022200 33349.1212252806 31
40697 pLvvAQLwQMQcgfhjjklmnjnnooohhhgofaahhgrraqx_201021100200221 1098.04288315928 5
40698 pLvvAQLwQQPcgfhjjklmnjmlmoohhhgrvaaaagnnkhw_100012211100021 3182.66176220889 127
40701 pLvvAQQvzQQbhigihhijlnomnoohhhgrrwwgjvxcjhq_120000122100002 1247.48313383105 11
40702 pLvvAvAAQQQbgigkljlknmkoonoxhanxlbalmmmvfwj_102222111110110 1151.12147069546 43
40703 pLvvAvAMQQQbghgkmnlkjolmonotmmsdhdeqwmtbgos_201021002210121 3442.08366046587 19
40704 pLvvAvAPQQQbhgmkmnknjomlonohhehdldmpvpdpgos_120000122121122 1181.64555301425 30
40706 pLvvAvAQPQQaefllmimkooknonnnvvxlufqxajonjfo_100122122000000 3816.99003022173 31
40707 pLvvAvLQQQQbhikjmkmnlonkonohhahkiiieahtpcww_211122002001001 9899.89002327554 55
40708 pLvvAvLQQQQbhimklolnmmnkoonxxaauumudaxldlsj_011100220222122 2612.47617267684 57
40709 pLvvAvLQQQQcgfhikoolmnlmnmohhhrwaqxihipgosb_201021100210122 1477.92052538835 28
40713 pLvvAvPAQQQbhghjkmomjklnonohhekgallhstjjkjk_120000122121121 1789.37008246789 53
40714 pLvvAvPAQQQbhghkmnojmnlmloohhekaptlvuipjjkk_120000122121121 3398.92953500392 79
40716 pLvvAvPMQQQbhgljklnkojmnonohheagaddpesioror_120000122122220 397.739686090906 17
40718 pLvvAvPQMQQceflnhkmlklmoonohuhupfamdaiiukbj_201021100210222 2661.87139330056 15
40721 pLvvAvQPMQQcefilmkmlnnknooohuhjutahlddlmwjj_201021100210221 1662.20338591943 113
40724 pLvvAvwQQQQbhimjnonllnlkmoohhahkqeqqahxpfjj_211122002001010 1153.99913344822 4
40727 pLvvAwAMQMQaefikkllmnjnoononvvjxluqilxwieoh_100122122000011 4847.34619299596 22
40729 pLvvAwAQPMQaefikklilnnmooonnvvjxlufqacniehn_100122122000001 7541.60136526324 30
40730 pLvvAwLMQQQcgfhmnmonjlkoomnhhhgaaeatgqqjfso_201021100200001 736.144190979146 3
40732 pLvvAwLPQQQcgfikjomonlnlomnhahwtrhihpehvjvo_122200111011222 4601.92107289115 38
40733 pLvvAwLQQAQcgfhnmnlmljlkooohaagxxudumgqaqdd_022211000102221 1153.99913344822 4
40735 pLvvAwMAMQQcgeijkhlmnmmoonoqahsbasqmhxgokkk_210122211210002 2824.88965825452 14
40736 pLvvAwMMPQQcgehjkilnlmolnoohaqgoqrtmxxsjvro_201022200201121 1646.10270177059 65
40738 pLvvAwPLQQQbhijkglmkomnonmohhawawiealtlvcso_211122002010022 14803.1037809729 35
40739 pLvvAwPMMQQbhigkjlkmolnononhhhgagttehixfgjr_120000122122201 5777.99982692973 9
40740 pLvvAwQLPQQbhiglkjlkknomnoohhhghhgqqxamfvss_120000122111001 1530.87264112529 15
40742 pLvvAwwQMQQbfihhjmkjmlnonooxaawgklxwpbrrbww_211122002210011 4.00398368955385e7 99
40753 pLvvAzwAQQQbghjgknlomonlnmotmmjsalhuhdpwjog_201021002211021 6332.89979765777 33
40755 pLvvAzzAQQQaefgmkllkojonnnonvvvaxqqxannvnnn_100122122000020 11431.4056748769 15
40757 pLvvLAAAMQQbgghjgjjkonnomonxxnnnkrwfxakvbck_011100220201121 3240.14188929042 27
40759 pLvvLAAAPQQbgghjgjjknonmonoxxnnnkrwkaaknkkk_011100220201122 1378.12704763156 33
40760 pLvvLAAAPQQbgghjgjjlmnononoxxnnnkrwxaaakkkk_011100220201122 1378.12704763156 33
40761 pLvvLAAAPQQbgghjgjjlmnononoxxnvvkgbeeaakkkk_102222010101111 1472.83904108044 13
40762 pLvvLAAAPQQbgghjgjjmlnononoxxnvvkgbiiaakkkk_102222010101111 1472.83904108044 13
40766 pLvvLAALQQQbgihjkomollnmnmoxxjvvfmqaxhdaxbg_022200101012222 8665.74621805263 11
40768 pLvvLAAMPQQbgghjghkjonnomonxxnnnkrfrhxnkbck_011100220201121 3240.14188929042 27
40769 pLvvLAAMPQQcghikhjmnlkmonoohtgwswvlehfprjjf_201021100220001 5293.99354772178 34
40776 pLvvLAAQLQQbgghjgjjmolnononxxnvvkgbhhqankvk_102222010101112 6705.91464566482 11
40778 pLvvLAAwQQQbggjhgjklnnoomnoxxnkkkjfxxeakbrk_011100220201102 2563.36197324475 67
40781 pLvvLALAQQQcehiknjmmonlmlooqqbbbpnddaithqoo_210102011020100 878.852528724624 41
40782 pLvvLALMQQQbgjhllmnokmmolnoxxnvaullasdxemuw_102222010100002 1067.95783058809 39
40783 pLvvLALMQQQcehijhkjnomlnonohaggvcrjtmahojoo_201022200110001 3533.73099642115 8
40790 pLvvLALQMQQbggigmjnnlolonmohagogtkximemiijr_120000111221222 10526.2035705765 15
40796 pLvvLAMAAQQcehikjiljknmoonoqqsjgkjesfefrrfr_210102011020001 727.726604986172 71
40797 pLvvLAMAAQQcehikjlhjmnlonoohaggcvafnxmhbjkc_201021100220211 3024.39512197593 19
40800 pLvvLAMMAQQcehikmiljknloonoqqsjgejqsfqpgrbn_210102011020011 10073.5528539219 32
40802 pLvvLAMMPQQcehikjmnlmolonnohaggcvpdlxmhmtkj_201021100220221 3153.31976468372 7
40803 pLvvLAMPAQQbgihjlkmjjnloonoxxgvvajubjxlbcnw_102222010100022 2031.78499074183 93
40804 pLvvLAMPAQQbgihjlmmjjnolonoxxgvvaeubjthlbbn_102222010100012 2031.78499074183 93
40805 pLvvLAMPAQQbgkhjlmmjloknnnoxxwvvaeubdqjifbj_102222010100012 45718.4410658248 161
40810 pLvvLAMPPQQbgihjlkmonomnlnoxxgvvajulqhlxlrn_102222010100022 7.53700664356143e6 34
40812 pLvvLAMPPQQceihhmjnkommlonohhwrrecawhehhjjf_122200111102222 1778.43865480013 19
40816 pLvvLAMzQQQbggilgjkolnmomnohagohgkfqmaqtnjn_120000111221102 2079.08913246305 85
40818 pLvvLAPAMQQcehijmklmknlonooqqbbgtnedfittosv_210102011020100 911.961165464207 71
40821 pLvvLAPMQMQbgjhklimknlmonooxxnvraflsauxmrvb_102222010100020 2677.06878504310 75
40824 pLvvLAPPQMQcefgjmlmjknlonnopdvvvxtpgwedqkvj_102212201100022 3315.93576219572 7
40826 pLvvLAPQzQQcgfihjmmlmkonnoohtsrrvaeeefamnbw_201021100221010 2641.45427524586 33
40831 pLvvLAQMMMQbgjhjhlikmnmoonoxxnvvnafsahhfjff_102222010100221 983.531444281801 41
40839 pLvvLAvQQQQbgihmnnjonkmolmoxxgvehebhpwaelcb_102222010100011 1558.19918619649 103
40840 pLvvLAvQQQQcehiilnjmolmnonoqqsjjeaslqimedfn_210102011020101 842.876402357405 15
40847 pLvvLAwAQQQcehikijjkmomonnoqqsjgjnsfieofwwb_210102011020010 37793.5170094754 59
40848 pLvvLAwMQQQcehikimjknlmnoooqqsjgjasfqiewwbv_210102011020011 1181.54275696262 19
40849 pLvvLAwMQQQceihhijknomlonnohhwrrggwxxhhbwwb_122200111102200 1580.09103022472 9
40850 pLvvLAwMQQQceihhijkonlmnonohhwrrggwaaxxwwbb_122200111102200 1153.99913344822 4
40854 pLvvLAwPQQQbgihjknjjmolonnoxxgvvjibjpxlrbbk_102222010100112 2246.55487331533 91
40857 pLvvLAwQQMQbfgillmnjkmnoloohhgohutpbfuehqvf_011100220002201 7715.85787587243 14
40858 pLvvLAwQQMQcijhkljnmnlnomoohhvbsajadqqaahjs_100012211220000 48939.5801727135 23
40859 pLvvLAzMQQQbighhljnkokmnmoohlgkktkpfmviffgv_120000122112220 768.558845375199 67
40862 pLvvLAzQPQQbigiglknnmlonmooluggcdvladildxgf_022110000202122 5424.46457881458 14
40866 pLvvLLAMQQQcelimmonjkjmnoonqqusuaulgfghhxcc_210102011021111 2180.66408765511 63
40868 pLvvLLAPQQQcehmklnjmkjonmooqqfmbulgpfghhoov_210102011022211 3585.11007076676 45
40871 pLvvLLAQAQQcehmkijljlnonmooqqfmbjnhsxqqdowb_210102011022210 1765.27847180220 47
40872 pLvvLLAQMQQbgijllnjmnkmolooxxnvxetgxtjumpvj_102222010101010 2311.05017842838 13
40874 pLvvLLAQPQQcemgllmkkomoonnnhalvddhwwahxqaas_201021100221101 6147.66616055488 5
40876 pLvvLLAQQPQcehklinmjmkolmnoqqfgmjxxshfxmfnn_210102011022211 14744.3196537340 115
40877 pLvvLLAQQQPagihjjmjlnmlmnoojbrkdaiuqqqscjqj_200211211100202 2434.36133782342 145
40878 pLvvLLLQQQQcehgiljlkjmononoqqfnjhsxfkmackkb_210102011022211 3041.18709050332 45
40879 pLvvLLLQQQQcehgmlmnkmjlonooqqfnaludfukqhhgg_210102011021111 1896.73964232710 113
40882 pLvvLLLQQQQcehjijljlkmononoqqfkjnhsxfmackkb_210102011022211 3254.51287544310 29
40883 pLvvLLLQQQQcehjmjlmnkmlonooqqfkanludfuqhhgg_210102011021111 4371.71393180617 37
40885 pLvvLLMAQQQcehkhmjokmmlnnooqqfgsanqfthqagvk_210102011021112 22940.8902454745 89
40886 pLvvLLMAQQQcehkjijjoklmnonoqqfgkjnsqfmfkskk_210102011022212 2419.15700902304 31
40887 pLvvLLMAQQQcehkjmllokjlnonoqqfgkaxiqfjqacwk_210102011021112 191896.507175693 83
40889 pLvvLLMMQQQcehkgijokjlmnonoqqfgnjsqfkmfkskk_210102011022212 2328.87601808102 57
40890 pLvvLLMMQQQcehkjilonmlnmlooharcvvaqdhexeugb_201022200111101 3612.19264911607 42
40892 pLvvLLMMQQQcehkjmmonkllnoonqqfgkaiplfdqhxrc_210102011021111 1824.44849113578 27
40895 pLvvLLMPQQQcehkilmlnkolnonoqqfgrxiilfmqhlcf_210102011021112 1236.40176976483 20
40896 pLvvLLMPQQQceiljikljmonnonoqqjavfslfmaitfbf_022211000012221 2558.06381676979 14
40897 pLvvLLMPQQQcekjjolnonolmnmmhasvvhaqxqxamlug_201022200111111 2829.00856626316 7
40900 pLvvLLMQMQQbihjmhjklklononohlrgikvbpfiubrck_120000122112120 4489.51643302837 13
40901 pLvvLLMQMQQcemkjlmlkknmoonohalcvdiawwuhxqsj_201021100221121 1625.12390359984 34
40902 pLvvLLMQPQQcgkjmnhlmononlompebnianahehtaqqr_102212201102202 4037.12848290548 45
40903 pLvvLLMQQMQcehjjhnlnklmomnopdrvvraadwexqgkj_102212201102202 26666.3452543363 14
40904 pLvvLLMQQPQbhgljlnljjkomnoohdbmbaiukkfdicnw_120000122112211 117754.001991333 11
40907 pLvvLLPMQQQcehljimjmnoolnmoqqfmkjxshlqdmlfn_210102011022211 7688.96437508001 85
40909 pLvvLLPQAQQcehjihmljnnlomooqqfkrrlewlmmmfjc_210102011022211 2000.38106043730 9
40910 pLvvLLPQMQQcehmihlkjonlonnoqqfxrrxjwipuanno_210102011021110 2518.33770402775 31
40915 pLvvLLQLQQQceilkjklomoonmnnqqjarvslqmqqaqff_022211000012212 936.211910418677 25
40916 pLvvLLQMAQQcehmkhkjnklonmooqqfmbgngeflhjoof_210102011022212 1905.14846540852 51
40917 pLvvLLQMPQQcehmkhkjkjnnmoooqqfmbgngfghvobbo_210102011022210 922.382774855081 9
40918 pLvvLLQMQPQcgkkhijnmmnlonoohtrsjjvettehlsbr_201021100221001 1068.99561082979 18
40922 pLvvLLQwQQQcelimkmlnojmnnooqqusubappaghixar_210102011021110 2206.99954689615 8
40923 pLvvLLQzQQQcehjijnnnomlmoomharvrvhxxamuuugg_201022200111111 2007.27038584240 7
40928 pLvvLMALQQQceghkjnokmlmnnooqqvfgkxqfxhalfob_210102011021222 4963.65086183981 6
40929 pLvvLMALQQQcghkilnmnklolmoolqgrnaitpfqqxibw_120000112112220 684.252245196229 59
40934 pLvvLMAPQPQbighjkmnmllnonootxggvslalihhlqss_201021002220211 871.576629864868 6
40937 pLvvLMAzQQQcejhkiinlomnonmohajrcrrihuadurjr_201022200111001 1083.99062644491 29
40945 pLvvLMLMQQQceghihjklnnmmoooqqvfrrwfhthhngbf_210102011021110 5894.20367619709 57
40947 pLvvLMLPQQQceghilojklnnmonoqqvfrixwfhthhfbv_210102011021112 1.10799085554951e11 73
40952 pLvvLMMLQQQbighjlnolkonmomnhlgrgihqdfaaaucn_120000122111200 1398.33592519737 21
40956 pLvvLMPLQQQagikjknmolonmlonnkjiiitqtxtgkccc_100122122220022 464.659321548699 13
40958 pLvvLMPPAQQcefkjkklmnlmonoohassvsweudhtqssf_201021100221021 3616.77066824016 47
40959 pLvvLMPQLQQceghjklmllonnoonqqvfkbaduuimtaff_210102011021100 2524.99960396033 5
40960 pLvvLMPQwQQceghjihkjmnnmoooqqvfkrrjwlmnnbgg_210102011021110 2423.75558743782 9
40961 pLvvLMQLQMQbighjlkmnllnnoootxggvhvaaihmmaoj_201021002220110 578.215721887866 5
40963 pLvvLMQvQQQceghkjijknmnmoooqqvfgkrwfdlsfsrb_210102011021222 2379.03577797865 22
40971 pLvvLMwQPQQbighjkjmnllonmooduggwobuhhmthcsn_210102211022100 147773.805312575 13
40972 pLvvLMzAQQQceghjhkmnlnmomooqqvfkrjlxhaminfr_210102011021122 11322.5103305618 7
40973 pLvvLMzAQQQcghlhjmknmokolnohtgqrvawpeefesjr_201021100220002 4.25954616076331e8 99
40977 pLvvLMzQMQQcehhkljjlnomomnoqqsfbansmdimawns_210102011021110 1511.51470141822 95
40980 pLvvLMzQQPQbighjnmnmlkkoonohlgrriipedfvarsc_120000122111220 1014.94358554750 19
40981 pLvvLMzQQPQceghklnjmkjnmoooqqvfbalgdfghwgwn_210102011021111 3585.11007076676 45
40995 pLvvLPMAPQQbghgjglikmonononxxvbvbujjlhanwvb_102222010100012 526.998102459961 4
40996 pLvvLPMAPQQbghgjgmiklonononxxvgvgmjjdhangvr_102222010100012 526.998102459961 4
40999 pLvvLPMQLQQbghgjglkjmonononxxvbvbusjlhakgcr_102222010100012 526.998102459961 4
41000 pLvvLPMQLQQbghgjgmkjlonononxxvgvgmsjdhakwcb_102222010100012 526.998102459961 4
41011 pLvvLQLAPQQcgfkjjllnolmonnohtsfbvaeaaetmmrr_201021100220011 2132.23869699997 63
41014 pLvvLQLMPQQcehikjkmmonolnonhaggsvseeaplabrb_201021100220021 2701.99962990372 6
41015 pLvvLQMLMQQcehikjjlmnkloonohaggsvvqxpvlfsgv_201022200111112 4082.35560635953 10
41017 pLvvLQMMLQQcgjfkkihlnonmonohxjsjswghpitvckk_201022200111122 1837.83419326904 17
41018 pLvvLQPMQPPagkhijijjlmlmnoojbhkkdkauqhkcaqj_200211211100020 1088.12993991074 35
41020 pLvvLQvPQQQcghkknnmnkoomlomtegwbamuafapqqno_011200020012211 1232.33723043342 14
41021 pLvvLQwPQPQcejghkmnlknmomooqqckfgpplfpamnno_210102011021222 347707.549280063 29
41022 pLvvLQwzQQQcegjhkmlkoomnmnoqqvnfgilfamalkkr_210102011021220 25398.8313394388 25
41023 pLvvLQzLQQQcejghgnklkmonmooqqckfnqfikamjnfb_210102011021222 1187.72636814418 6
41024 pLvvLQzPMQQcejghglnkkmonmooqqckfnpqfkaujnjg_210102011021222 1187.72636814418 6
41026 pLvvLQzwQQQcegjhjknklmonmooqqvnfknqfiamjkjb_210102011021222 1187.72636814418 6
41028 pLvvLvMQQQQcgknjllomomlmknohtslvdattttaqfqs_201021100221010 1278.06561659082 21
41031 pLvvLvPQQQQcejjmlnomonmllonqqgkaxqdudququhq_210102011021101 1230.32245465804 22
41032 pLvvLvQAQQQcgkhijlmmomknnoohtsjjvdttaqfqbbb_201021100221011 847.192980028136 15
41034 pLvvLvQQQPQcgnhijllmmlkonoohtljjvdattafauor_201021100221010 549.927657385122 37
41037 pLvvLwMAQQQcghlnjlnkmlokonohtghhvhxwiiefewb_201021100220022 985.191190143730 83
41038 pLvvLwMMQQQbijglmnjmlkoomnohlrriptkudfxhicb_120000122111122 1661.38378572518 6
41040 pLvvMAALMQQbhgghhgklnolmonoxxxnnkkxaakbkfff_011100220011222 1554.27995957770 45
41041 pLvvMAALQPQbhgghhgklknmoonoxaxnvvkeeqakahvh_102222010011110 975.052348382632 19
41042 pLvvMAAvQQQbhgghhgomnmonomnxaxnvvkhaaknkvkk_102222010011112 1208.17825019406 3
41043 pLvvMAAvQQQbhgghhgomnmonomnxaxvvvchaavnvvvv_102222010011112 1208.17825019406 3
41044 pLvvMAAvQQQbhgghhgomnmonomnxxxnnkkxaakvkckk_011100220011221 1211.47332817979 7
41048 pLvvMAMvQQQbhggikgnmnomomnohhagrhgahxhrrwwg_120000122211000 849.319609523616 13
41051 pLvvMAQLAPQbhgghhgkjlmnonooxxxnnkkakaaqhqhn_011100220012200 5413.43489312735 20
41052 pLvvMAQLLQQbhgghhgiknonmoonxaxnvvkkikkfsfoo_102222010012211 2533.39045279561 17
41056 pLvvMAQvPQQbhggjkigonmlonnohaawgagwaabbggbb_211122002201100 1153.99913344822 4
41061 pLvvMLMMPQQbhghhkklmlnonoonhharwaadqxiagwwf_120000122221121 1402.63129224274 19
41064 pLvvMMQvPQQbhggikgjonlmonnoxaxvvacvhhvvbggb_102222010000022 572.615129878392 3
41065 pLvvMMQvPQQbhggjkginomlnonoxaxnkakkxxccrrbb_102222010000022 556.342329282304 7
41066 pLvvMMQvPQQbhggjkgionlmonnoxaxnkakkhhvvbrrb_102222010000022 572.615129878392 3
41068 pLvvMvAAQQQbhglkmklkjonnoonxaxaxiiaisuhqvfw_102222010010110 1140.85976025662 25
41078 pLvvMwMAQAQbhgglgkmlmknlooohhaghglumuuxuqti_120000122211100 667.554596653904 3
41080 pLvvMwQLQAQbhgglkginmjmnooohhagaagjahjrwhxq_120000122222001 1083.95551954492 5
41081 pLvvMwQLQAQbhgglkgjjnmmnooohhagaagsjahrwhxq_120000122222001 1083.95551954492 5
41083 pLvvMwQPPPQbhgglkgjmkmonnoohhagaagsquhrjosf_120000122222010 2151.21604832576 17
41088 pLvvQALLAQQcfeghijmnkonlmooliiqgnehefagrvtt_120000112222000 547.113705625426 9
41090 pLvvQALLAQQcgfehilmnlmmoloohaaagghaagwwagxq_201022200001112 321.996894379985 2
41092 pLvvQALLAQQcgfehilmnlmmoloohaaagghhhgrwhgqx_201022200001221 897.998886412873 2
41094 pLvvQALLAQQcgfehilmnlmomloohhhagghaagwhrgxq_201021100002112 897.998886412873 2
41096 pLvvQALLAQQcgfehilmnlnnoloohaaagghaagrragqx_201022200001112 321.996894379985 2
41098 pLvvQALLAQQcgfehilmnlnnoloohaaagghhhgwrhgxq_201022200001221 897.998886412873 2
41100 pLvvQALLAQQcgfehilmnlnonloohhhagghhhgwawgxq_201021100002221 897.998886412873 2
41102 pLvvQALLQPQcgfehilmnlmmoloohhhagghaagrwhgqx_201021100002112 897.998886412873 2
41104 pLvvQALLQPQcgfehilmnlmomloohaaagghaagrargqx_201022200001112 321.996894379985 2
41106 pLvvQALLQPQcgfehilmnlnnoloohhhagghhhgrragqx_201021100002221 897.998886412873 2
41107 pLvvQALMLQQcgfehikjllnmonooqaaassqqxkfjacha_210122211000002 1494.50270150125 49
41108 pLvvQAMLwQQcgfehijklmnononohaaagghhaaaaqqqq_201022200111100 222.995515604889 2
41109 pLvvQAMLwQQcgfehijklmnononohaaagghhaaaaxxxx_201022200111100 222.995515604889 2
41110 pLvvQAMLwQQcgfehijklmnononohaaagghhhhaaqxqx_201022200112200 838.998808103193 2
41111 pLvvQAMLwQQcgfehijklmnononohaaagghhhhaaxqxq_201022200112200 838.998808103193 2
41112 pLvvQAMLwQQcgfehijklmnononohhhagghhaaaaqxqx_201021100221100 622.998394859428 2
41113 pLvvQAMLwQQcgfehijklmnononohhhagghhaaaaxqxq_201021100221100 622.998394859428 2
41114 pLvvQAMLwQQcgfehijklmnononohhhagghhhhaaqqqq_201021100222200 726.998624481579 2
41115 pLvvQAMLwQQcgfehijklmnononohhhagghhhhaaxxxx_201021100222200 726.998624481579 2
41124 pLvvQAPLAAQcgfehijklmmnmnoohaaaggaaaawawqbr_201022200001122 5005.22986867935 19
41126 pLvvQAPLwQQcgfehijklmonnonohaaaggaaaaaaeeee_201022200001122 56.3836092742903 15
41127 pLvvQAPLwQQcgfehikjlmnoononqaaajjhhaahhqhhq_210122211000022 1002.76544244939 6
41128 pLvvQAPzLQQcgfehiihlonmnonoqaaajjjjaaaaqqss_210122211000222 1590.57350273973 9
41129 pLvvQAPzMAQcgfehiihllnlmnooqaaajjjjafafawhw_210122211000221 489.710764806503 105
41130 pLvvQAQLwAQbhigghhgjlknmnooxaaakvvkakkaarhr_102222111000112 789.223740533745 39
41131 pLvvQAQvLQQbhigghhgjmnmnoooxaaakvvkahhhhavv_102222111000111 12276.4738612208 14
41133 pLvvQAvLQQQcgfehinolnmlnmoohaaaggaagjjsobvn_201022200001111 578.215721887866 5
41134 pLvvQAvMMQQcgfehijjnmloonnoqaaajjqqajjaajja_210122211000002 2616.08116871418 7
41135 pLvvQAvPMQQcgfehilnlnmmnoooqaaajjhahfjjfaaa_210122211000002 12958.3152691910 10
41137 pLvvQAvQwQQcgfehijmlkonnoonqaaassqhxahaaqxa_210122211000021 630.256269251997 3
41138 pLvvQAvQwQQcgfeihjlmkonnoonqaaaooqqaahaaaha_210122211000021 630.256269251997 3
41145 pLvvQLvAQQQbhigijnolkolnmonhaaasahhqjojoofo_120000111212222 2140.77997234115 24
41146 pLvvQLvAQQQcgfekjlmnkmloonohaaadaipphbwwrbr_201022200110111 1045.25127054857 97
41147 pLvvQLvPQQQbhigikmjlolnomnohaaasptiqgrosoob_120000111212222 927.965543083246 47
41148 pLvvQLzAPQQcfgeklklmjmononoqtuqitetupvbrbon_210102011221120 2184.45717938299 55
41150 pLvvQvLQQMQbhiglllkmnjkonooxaaaahqxaqhsqshx_102222111000001 1280.01906432920 5
41151 pLvvQvLQQMQbhiglllkmnjmnoooxaaaahqxaqhofqhx_102222111000001 1280.01906432920 5
41152 pLvvQvPAQPQcgfelmjkjnkoonnohaaaaaaephhqmnnm_201022200110020 368.621393318933 5
41153 pLvvQvPwQQQcgfekjlnlonoonmmqaaaaaqaqajjjjsj_210122211110000 400.782824312381 17
41160 pLvvvAAAQQQchlkljiokmlonmnohgosovgmrigllqss_201022200112010 1413.85502168511 11
41163 pLvvvAAAQQQclhikmjkolonmnmoqwsjndcsqjqudqqb_022211000011202 2374.37390700633 89
41164 pLvvvAAMQQQcehhkijklmnolnoohsrrjggwweamswwv_122200111100200 1318.85693191136 79
41165 pLvvvAAMQQQchlkgjnjnmlmnooohgosvveweigqpppn_201021100222002 5582.44257553643 27
41166 pLvvvAAPQQQbghihlomklknonnohgrrrvaifkfetafr_120000111221220 4984.11144674938 22
41169 pLvvvAAPQQQchgigjlokolomnnnlggngvvpfhgxxafg_120000112111222 2169.95026600290 13
41172 pLvvvAAQPQQbgkjkjlmloknononhggggvvinafuhhwr_120000122111220 3038.30382954698 21
41173 pLvvvAAQPQQchlkljhmomloknnohgosovrqaigevlwk_201022200112011 505.297685504922 47
41176 pLvvvAAQQMQbglikmnmnjkjoomolgjkkaqdlncnxaus_022110000202221 1315.36178179658 173
41177 pLvvvALQQQQbghlnonoojmknlmmxnvndmllmbebabii_102222010111100 7279.28001575723 32
41178 pLvvvALQQQQbghmnookmkjolnmnxvvauuusafclwmlm_102222111100000 1578.37834550496 9
41179 pLvvvALQQQQbihmmjonooknllmnxnvaugullufxwfim_102222111100000 2233.84135356564 45
41180 pLvvvALQQQQbjhmnomokmkonllnxnvauuluslflxwfm_102222111100000 523.166956360832 34
41181 pLvvvALQQQQbjlklmhnimlnoomoxnnoruwlrurxmuus_102222010111001 1444.72077591954 40
41182 pLvvvALQQQQchjnkhmljknooomntgsdrklnnflmpaas_011200020011222 1193.84428992799 7
41183 pLvvvALQQQQchlmjnkkokmlomnohgoxvavwiwigtexs_201021100222000 34681.8609049817 57
41188 pLvvvAMMQQQchlkijhnjloommnohgoswvfingepaaoc_201021100222000 25567.7480798730 23
41189 pLvvvAMPQQQbihjmjnjnnklomooxnvvaguglufflmxr_102222111100002 3306.60508942374 29
41191 pLvvvAMPQQQchlkijionlnoommnhgoswjwtigtaiaao_201021100222000 2503.34604032217 23
41192 pLvvvAMQAQQcehhjimjklnolnoohsrrvgegwwhmsfbb_122200111100220 1282.19989625537 73
41193 pLvvvAMQAQQchjhkjmhlnomlnooqsvfbvasjlumrxso_210122211020112 22556.8462995986 26
41195 pLvvvAMQPQQchkjhjklnmlnmooopgwngvccdxrddijr_102212201100001 12617.8719809718 9
41197 pLvvvAPAQQQchllmjhkjmlnonoohgooqvcrjighuhwb_201022200112001 2.58276512791031e6 21
41200 pLvvvAPMQQQchlgijkjnlmonoonhgovwvwwlgqphpnj_201021100222002 24970.7608285072 17
41201 pLvvvAPMQQQchlgmjkjkmlnoonohgovxvwwwighppvk_201021100222002 23955.1063032167 25
41202 pLvvvAPMQQQchllmjmoknmlnkoohgooqvqdrtiguvho_201022200112000 749636.387190020 19
41203 pLvvvAPMQQQcilhkjnlooknmnmohwkrjveraawethhf_122200111100122 5731.97891519032 10
41208 pLvvvAPQMQQbjlkmlmhnoklnnooxnnnaruwlifrxauc_102222010111000 1426.78347617638 44
41212 pLvvvAQLQQQbghjklnolknonmmoxnvvnnxqffaxqiin_102222010111122 4413.38083321988 7
41213 pLvvvAQLQQQbghjlknojknmmonoxnvvvvxqjfaipqxn_102222010111122 1282.19338032421 19
41217 pLvvvAQMAQQchgigmjjklononnoujoboqckfkqhaujo_022111001202211 1145.40394008351 31
41218 pLvvvAQMQMQclhkhkmijlknonooqwswsrdffjjaiffc_022211000011211 1318.85693191136 79
41220 pLvvvAQPPQQchjilkmknomnoomnpgcvbbabiexlmidd_102211101100001 655.565623870709 38
41221 pLvvvAQPPQQclkmiglmjkjnoonoqwkiswwefffattff_210102011222210 20482.4942730913 71
41224 pLvvvAQzQQQbghihllmkoknnmoohgrrrgvifqfqttro_120000111221200 4974.75494383155 49
41228 pLvvvLAQQQQcihmnimjlkonnoomqjfqajajjfhahaaq_210102011222111 553.883084940187 5
41231 pLvvvLMQQQQckkljihmlonmknoohjsrvggawtievpjc_201022200112100 1333.22353591993 105
41233 pLvvvLPQQQQbinlmljlnokokmnohragacncttftfeuo_120000111221222 1129.46316513888 11
41236 pLvvvLQMQQQbgjkglnllknmnoooxbvnbrxnffduuhrb_102222010111002 3162.41442901087 17
41237 pLvvvLQMQQQckhnijimolnkmomohjrarvraiglvuqlf_201022200112100 509.314569204049 41
41238 pLvvvLQPQQQcgkhikmnjlnoonmohssjjsatwgqaaals_201021100222100 2206.99954689615 8
41241 pLvvvPQLQQQajhlihkonmknnmoonejhjjahpxbbbjnf_100122122220020 800.501402579199 23
41243 pLvvvQQALQQbgkhjilllkomnnoohrgrrgrknoihucrr_211122002020110 1282.19989625537 73
41244 pLvvwAAAPQQcgjkjkhilmnonoonqarrwrffmmppsfss_022211000112211 1090.88687705702 45
41245 pLvvwAALQQQcghkjkjnjlkomonohagooowxwigjnsgg_201022200220011 671.676870582250 13
41246 pLvvwAAMPQQcgkjhjllmjonmmooqaggfgadlfaahbbr_210122211221110 160.447555321712 37
41247 pLvvwAAMQAQcgkjhjllnmjnnoooqaggfgaddlfdagnk_210122211221111 193.994845223857 4
41248 pLvvwAAMQMQcgkjhjllnmjnomooqaggfgaddlfdqbjo_210122211221110 116.288292271564 33
41249 pLvvwALQQQPagjihnjlnjmmnloongeswlaxxpxnfkxn_100122122200011 3070.84714071609 34
41251 pLvvwAMPPQQcgkjhlnnlmommoonqaggfhqxdlamlhxf_210122211221100 962.901906664688 13
41252 pLvvwAPAPQQcgjiikhiknomononqasssjffsetsfjjf_210122211220000 1199.24522686827 87
41253 pLvvwAPMAQQcgkjjmlmlnjnnoooqagggqaqddfdaesn_210122211221010 83.3086699725714 14
41256 pLvvwAPPQMQcgjiiknmlnnkoomoqasssjqqaaasafso_210122211220001 723.998618781895 5
41257 pLvvwAPQzQQcgjiilhimklonnooqasssxffqsqafjof_210122211220001 4848.52213706246 11
41259 pLvvwAQvQQQcgkhjhjkjolmnonoqawswsrjjaqbroro_022211000112222 1512.80619386204 67
41260 pLvvwAQvQQQcgkjkjimjmlononohasjjjwarapdgngc_122200111002220 2394.50175456691 67
41261 pLvvwAvQQQQcgkjlhmklnkonmooqaggasqjdljqljow_210122211221010 405.991248750626 9
41262 pLvvwAzAQQQcgjiihilkonlmnooqasssffasehtsfoo_210122211220000 1918.23362996979 12
41263 pLvvwAzQMQQcgkjjlhmkjkonnooqagggasqjfjrwonj_210122211221000 543.753079119872 41
41264 pLvvwLAPQQQcghhmookjonmmlnnqaffaqaffahhhhcv_210122211221110 290.244618300744 3
41265 pLvvwLAPQQQcgihmokojonmmlnnqajfaqshfhhhhhnk_210122211221110 290.244618300744 3
41268 pLvvwLAQQMQcglhmnhkmjklonooqaqfahsjdfjpasgg_210122211220111 122.991869381244 5
41269 pLvvwLAQQMQcglkmhnljjmkonoohahfaraawwtgawof_201022200221000 96.4473688161598 27
41270 pLvvwLAQQPQcgjlmmijnknloonoharxaqrwqwqqahrg_201022200221011 960.005328879475 20
41272 pLvvwLMAQQQcgjhkmllknlonoonqajfglxhflhtltsc_210122211220110 544.198286678501 73
41273 pLvvwLPPQQQcggmhloojkmnmnonhawagahhrgxaaawg_201022200221001 401.795444114183 9
41275 pLvvwLQAAQQcgkjmigmjnoolmonhajsawwtrammhfbr_122200111002220 2197.16566845970 87
41278 pLvvwLQMPQQahjghjknlnmkomoonkiksixtxtcnjojv_100122122200020 601.285554863886 65
41282 pLvvwLQwQQQcglhmkiljlnonoonqaqfagshfhhtatsg_210122211220110 321.996894379985 6
41283 pLvvwLzQQQQcgimihnkonlolmonqajajjqshhahaafs_210122211221100 219.614208364807 14
41284 pLvvwLzQQQQcgjmmojokomnlnlnharaqawiwittqths_201022200221000 636.744262783474 23
41285 pLvvwMAwQQQcghihlijnmnmloooqassfasfhaaaasfs_210122211221110 38.5511404747819 7
41286 pLvvwMMwQQQcghihkijnonoommnqassfgsfhtatscvg_210122211221110 124.308691978617 15
41292 pLvvwvMQQQQahgnkmlnjonlmkoonkkaxmxxtxxncnff_100122122200000 431.439265367622 61
41293 pLvvwvMQQQQcghlhinmjlomnlooqafiffadfphutqcw_210122211220101 3153.31976468372 7
41294 pLvvwvMQQQQcghlihmnjlomnlooqafejjmhfthutqcw_210122211220101 3153.31976468372 7
41295 pLvvwvQQQQPahgmnkjlnlmnlmoonkkqaxaxxhhxncxn_100122122200001 1246.77385617939 9
41304 pLvwALAALQQaddhgjkilnmnmmoonanjsaqqauqqmusn_100122220000221 2143.72276238673 333
41314 pLvwLLAMMQQadhjklimnjonomnonajhqahqakxjassh_100122220000002 318.023284024577 17
41315 pLvwLLAPMQQadhkhlinmoknnmoonajajaiaoqcnkjhi_100122220000101 6947.90748095029 13
41318 pLvwLLAwQQQadhkhlkjomomomnnnajajaqfffoffssw_100122220000110 3865.17472688136 7
41319 pLvwLLLAQQQadhknlimnokmlloonajaxxiujknfknro_100122220000110 282349.256518089 47
41324 pLvwLLMPMQQbefklijlnmoknoonhahxxknaahaqcnkc_200022111100000 10645.1417589701 19
41325 pLvwLLPMAQQadhkglimmnnloloonajawxiurjoklnqa_100122220000102 4119.22501902781 53
41326 pLvwLLPPAQQadhkglimmnmnoloonajawxhursfshnqi_100122220000111 4091.07629522434 55
41327 pLvwLLQPMPQadhkhllimlnmnooonajajaeiakqnhxhn_100122220000011 1618.61923408082 67
41332 pLvwLPAwAQQadhgkhglknlmoononajjajjakqnhhncn_100122220000111 498.350177222699 9
41338 pLvwLvMAQQQadhknmjjkmjoomnonajilqxxfokkjjbs_100122220000010 2292.98446378424 28
41353 pLvwMPMzAPQbegfggjilkmnonoohehprwafawwqaqqf_211122022110122 4118.69088966221 15
41357 pLvwMPwAAPQbegfgghjlkmononohehprwwxawwhhahg_120000222100122 69910.5116981907 11
41381 pLvwvAPMMQQadghhmljmmolnonojakkkqqkkcavjxkx_200211110000002 2847.31773979000 19
41382 pLvwvAwAQQQadhiilknmonknmoojawmhqqakvjjjvrr_200211110000002 2824.68439885101 73
41390 pLvzAPvLQQQccfejikjolmnonnohrhhaaarrrvvsrvr_122200112202002 11912.7670267526 51
41392 pLvzAPvQwQQccfejimlkjnoononhrhhaaaharahqqha_122200112202011 4675.89309164744 17
41394 pLvzAPwLAQQccfejihjnkmomnoohrhhaavrrrrtcrth_122200112220020 4050.46873914538 137
41395 pLvzAPwPPQPccfejihklmnlmmooqjqqaavajjqsjwqj_022211002212202 3142.08680739374 25
41398 pLvzLAMzQQPcchjijjkmlnlnnoohrwssswehhmfbbhw_122200110022201 4444.58952665391 191
41399 pLvzLLQMLQQcchikljhmnonomonhrwsaqwwaqasjwjg_122200110022022 3154.53111119491 23
41407 pLvzMLMLMQQccfighjkmmnlonoohrhsggmqejfftrlt_122200110112020 3121.47205978624 19
41408 pLvzMLPvQQQccfhjihlnonlomonhrhwawwhbswosbwc_122200110222002 59599.9503389700 61
41411 pLvzMvPzQQQccfimjnlkokoonmnhrasetaiauvoogsb_122200110112202 55544.6039398452 181
41415 pLvzPMAMvQQcceifihjklmnoonoqjqwgwvlqphmdfof_022211001221000 81253.9360977496 61
41416 pLvzPMLALQQcceghgkilknomnooqjqoooafarhqrxxf_022211001222200 2206.99954689615 8
41418 pLvzPMvQLQQcceghgijknonmoonqjqooofxxxxxjxxx_022211001222200 2502.08975943125 21
41420 pLvzPMvwQQQcceghgiklonmnmooqjqooofjjrwfojjj_022211001222222 2855.46837083890 23
41424 pLvzPwQLLQQcceghhjilmnoononqjqoowlwpvppuutt_022211001201000 16968.3869518050 11
41430 pLvzwLLPQQQccfkjolnjmllonnohrhaxhahxhxbggbb_122200110222200 5042.40622109492 21
41442 pLvzwwAPQPQccfijhnkkllomonohrhkavathhrmrlra_122200110212201 46206.6567473030 157
41449 pLwLvALwQQQacgfillmklonnoonnnjsaajjssxxhhqq_100222200000011 729.514178419339 51
41451 pLwLvQPLPMQacgfijhkmlmlonnonnjsaqqamqqmssnn_100222200002211 152952.773218383 105
41452 pLwLvQPLPPQacgfijhkmlmlonnonnjsaqqamqqussnn_100222200002211 6976.95512234512 21
41457 pvLAAAvvQQQecfefhgmnomnomnoccacxacaqqxxxxhh_011110002222000 4551.69122164924 28
41459 pvLAAAvvQQQecfefhgmonnmonomccacxacaaahhxhxh_011110002222000 237960.317244684 14
41467 pvLAAMwvMQQecfgfgihkonnomonccaxllkkwhhaawhh_011110022111100 924.449148775770 147
41468 pvLAAMwvMQQecfgfgihmlonnoonccaxllkkrwhhaahh_011110022111100 1190.07660974371 19
41469 pvLAAMwvPQQecfgfgihkonnmoonccaxllkknahakqqh_011110022111102 11878.2712742254 7
41471 pvLAAPwzzQQdcfefgihklmonnoonoanlsooakeuabvv_022110000121220 606.742732352338 11
41472 pvLAAvALAQQecfgfijlmlnlonooccaxlnnqixkvjfsb_011110022221001 2362.88466083511 25
41473 pvLAAvLAPQQecfgfkijonlmnonoccaxllrraasscccc_011110022222211 406695.244215063 29
41474 pvLAAvLLQQQcdfeglmnolonmonmffafqqxahjsofoof_022220011112222 20569.5075344084 19
41476 pvLAAvLLQQQcdfeglonlonmnommffafqqaaqosjsojf_022220011112222 543773.107573454 19
41477 pvLAAvLMPQQecfgfjimololmnnoccaxlwrlalkjskkw_011110022222211 497.487365662016 14
41479 pvLAAvMvQQQcdfeghlmnmonmoonffafqrihososoorw_022220011112222 23497.7336473828 81
41481 pvLAAvPQLPQecfegkjlikmnonooccacudlpbmsaqlas_011110020222110 619.316081804887 29
41482 pvLAAvPvQQQecfgfikmmlnnoonoccaxlvlialakffko_011110022222001 1421.57558636712 27
41483 pvLAAvPvQQQecfgfilmmknnoonoccaxlvuiauakffko_011110022222001 1287.12362670570 33
41484 pvLAAvPwAQQecfgfijinlmnmoooccaxlvwralnfoamd_011110022222111 1153.99913344822 4
41486 pvLAAvvAQQQecfgfikllomomnnoccaxlrullhlksckw_011110022222211 2206.99954689615 8
41487 pvLAAvvMQQQcdfeglnlonomnommffafqxhxhssjoojf_022220011112222 19744.9156812562 24
41489 pvLAAvvPQQQcdfegmmonlonolnmffafqxxaajsssjsf_022220011112222 2962.38387775613 7
41490 pvLAAvvPQQQcdfegmnolnmonlomffafqxhaqsfoojof_022220011112222 1173.39551966810 19
41492 pvLAAvwLQQQcdfegimlmonmononffafqwhpssoooorw_022220011112222 5777.99982692973 9
41493 pvLAAvwLQQQcdfegiolonmnommnffafqwaposssosww_022220011112222 408945.623715803 71
41497 pvLAAvzLQQQecfgfiknmlomlnooccaxlvdillanjwwf_011110022222100 2465.74616681425 61
41498 pvLAAvzMAQQecfgfiikmlmnnoooccaxlvrdllnnokwb_011110022222110 1386.44354541067 49
41504 pvLAAwPzPPQecfeghjklkmnonooccachadesnphxovf_011110002212000 3842.02685035957 17
41505 pvLAAwvPMQQecfgfgjlnlmolnooccaxlltxavkacfpp_011110022221001 23098.5326815087 23
41513 pvLAAzMvMQQcedfghjkjmnmonoobwbhqndxuggodopp_102021110002112 2674.67618591425 21
41517 pvLALAPLwQQcdfgihjkmlnoonnoffaqaaaaaaaaiiii_022220011112200 1859.17742994496 9
41524 pvLALLAvQQQcdfgkjiommnonmonffaqssoahqqqxsso_022220011111222 643763.110981690 33
41530 pvLALLAzPQQcdfhgjklmlnomnooffalfrjuhuqqxogb_022220011111222 283687.246337406 79
41532 pvLALLLAMQQecfgilmjklonmnooccaxjdecfamuxfco_100001122110200 6408.25300495081 65
41533 pvLALLLAQPQecfgilljmnmmnoooccaxjddcxxqqmhcc_011110000222121 217626.608510805 75
41534 pvLALLLLQQQcdfhgijnknlomoonffalfswhbqphvrso_022220011112120 768179.722764556 21
41535 pvLALLLLQQQcdfhginkloknmoonffalfsawiagqvrso_022220011112120 11165.6246699586 89
41540 pvLALLLLQQQecfgilkklolmnnooccaxjdnfqmahlnno_100001122110200 1.37480801666051e7 73
41542 pvLALLLMAQQcdfhiljljnlmoonoffaloaoufqeeibjs_022220011001121 14161.9870227231 17
41543 pvLALLLMAQQecfgillimnkolnooccaxjddsxmgamkrc_011110000222121 15214.6657938020 85
41547 pvLALLLPAQQcdfhgimnklkomonoffalfsdawqgavror_022220011112122 2221.74693267650 79
41548 pvLALLLPPQQcdfhgimnonllnomoffalfsdaahqqhavs_022220011002122 18165.7023130046 23
41549 pvLALLLQMPQecfgillkjmnnmoooccaxjddkkxulxcrn_011110000222121 473243.545703082 79
41551 pvLALLLwQQQcdfhjhjnknmomnooffalnroabuquvfjw_022220011001220 1554.89102067639 23
41552 pvLALLLwQQQecfgillmjkoonmnoccaxjddxnbmmmnkf_011110000222122 1472.80739581524 89
41553 pvLALLMLPQQcdfgkjhnmonommonffaqssoahxqqxoos_022220011111222 1142.42207888739 11
41555 pvLALLMLQPQcdfhkjimnmlolnooffalsswtthqaqjww_022220011112222 6573.98099022292 37
41560 pvLALLPLAQQcdfhglkjnkmnmoooffalfaobubmmbjjb_022220011002201 2521.58214881958 19
41563 pvLALLPLMQQcdfhglkljomnonnoffalfaohjammakkb_022220011002202 1501.06336075489 49
41565 pvLALLPLQAQcdfhglknmknlmoooffalfaoaqbmmlrwr_200002222120101 650.471711632599 9
41566 pvLALLPLQAQcdfhglknmknlmoooffalfaoqablmmrrw_022220011002202 424.351493705331 31
41570 pvLALLPMMPQcdfhglkjljmnoonoffalfaojhjlarwww_022220011002022 825.967549292199 26
41571 pvLALLPMwQQcdfiglijkmonnoonffadfawrraaawwww_022220011112222 1.64037511625980e6 65
41573 pvLALLPMzQQcdfhglkjjkmononoffalfaojbbmogbno_022220011002021 812.590178540694 79
41574 pvLALLPPwQQcdfhglhjkmnonoonffalfarwrhhawwwr_022220011112222 995.455014424972 71
41575 pvLALLPPwQQcdfhglhjmkononnoffalfarwawaarrrr_022220011112222 847.740372658040 65
41576 pvLALLPPwQQcdfiglijkmnononoffadfawwrhahrwww_022220011112222 2199.68258281642 71
41578 pvLALLPvQQQecfgihinmomonomnccaxjvvddldldjoo_011110000222222 3.82992571961861e8 37
41579 pvLALLPvQQQecfgihionmnommonccaxjvvumdmlmfso_011110000222222 4953.12032004068 43
41581 pvLALLPwMQQcdfhglkjmolmonnoffalfaojuammagvb_022220011002022 841.791704193856 71
41582 pvLALLQLLQQcdfhgjjhlomnmnooffalfrrraaaarrww_022220011112002 538.600451525579 9
41586 pvLALLQvPQQcdfhgjjhmnlonoonffalfrrrmqtagrvn_022220011112020 6818.88280396222 15
41587 pvLALLQvPQQcdfhgjjhnlmomonoffalfrrrhhaarrrw_022220011112020 431.670240558078 22
41591 pvLALLvAQQQcdfhgikmkmlnnoooffalfggifxuicbso_022220011002112 13944.8178092451 12
41592 pvLALLvAQQQcdfijjmnmkonoomnffadnoppibuqljkn_022220011001112 1920.30805845623 47
41597 pvLALLvMQQQcdfhjjkmononmmonffalnogiaiuqqnfn_022220011001112 21066.6986998480 20
41598 pvLALLvMQQQcdfhjjknmoomnomnffalnogpihuhhjkn_022220011001112 2536.17276167170 25
41599 pvLALLvMQQQcdfigimkkmlnnoooffadfbibfxuicboo_022220011002112 43347.4747328814 95
41604 pvLALLvPQQQcdfhgmnmonlonlomffalfddiimtqtpiv_022220011112112 866.670389547711 22
41605 pvLALLvPQQQcdfignlokklommnoffadfphhbfmupvvs_022220011002112 8044.90023316691 91
41608 pvLALLvQAQQcedfjnmikllnmooobwbqwaanxhhbbfrr_102021111022222 19745.1802025464 10
41612 pvLALLvQQPQecfginkjmjkmnoooccaxjakkxnbnckrg_011110000222111 2701.99962990372 6
41615 pvLALLwLQQQcdfhgknolnolmlonffalfwtumeaetmbs_022220011111120 795.632669318451 26
41618 pvLALLwLQQQecfgjkknkomlnoonccaxvvnanahhnnnn_100001122112200 59555.3922419923 14
41620 pvLALLwMQMQcdfgjkmllnmnonooffaqffiiiaiaaaff_022220011111122 26703.1946328754 23
41626 pvLALLwzQQQecfgjkjnkolmononccaxvvcanqhxnccc_100001122112200 3914.02534370615 36
41627 pvLALLwzQQQecfgjkjnojmlononccaxvvcaacxxkckc_011110000221112 831.475094818567 19
41628 pvLALLwzQQQecfgkjjnokmlononccaxkkcaxnhxkcnc_011110000221112 1781.55634003623 11
41629 pvLALLzLQQQcdfhglmjnknlomooffalfaxwhbqphfck_022220011112220 6537.64864334436 73
41633 pvLALLzMAQQcdfhgljjnknmomooffalfajbubmqkfkb_022220011002201 244.237434221937 49
41635 pvLALLzMMQQcdfigljkjnlomonoffadfarrwxpafkwc_022220011112220 2157.24051496215 79
41636 pvLALLzMPQQcdfigliklonmnmooffadfabrihqhxfvn_022220011112220 39815.0968449266 19
41643 pvLALLzQPMQecfgikmjlknloonoccaxjricqcllcnog_100001122110210 1.27556759321827e6 29
41646 pvLALLzzQQQcdfhglmnkmnlmoooffalfaiabquuaukk_022220011002220 3398.30137929177 5
41649 pvLALMLvQQQcdfghhhnmoonmmnoffaqxjoqaajfjjoj_022220011111020 3037.43321598631 9
41650 pvLALMMLLQQcdfghhihknoomnnoffaqxjjopjjgrgbb_022220011112200 3108.56107938339 95
41657 pvLALMPzLQQcdfghhjhkmlonnooffaqxjjopjjbggbr_022220011110022 2.54537098157353e6 87
41664 pvLALMvMPQQecfghimlkolnmnooccaxmjaxmlxockks_011110000221122 3360.84895290449 69
41673 pvLALPLLMQQdcfghjimkkonomnonoaulkculqkjckkv_022110002012121 963.189930225129 10
41674 pvLALPLLMQQdcfghjimknolomnonoaulkculxffgkks_022110002012122 1114.07095918225 43
41675 pvLALPLMAPQcedfhjjklmjononobwbqbwrxxabqxahg_102021111020011 1448.00240804649 7
41676 pvLALPPLLQQdcfgihkjmnolmnoossamasajaajsjjjc_200002222100000 1488.03462315931 29
41677 pvLALPPLzQQdcfgihkjmlnoononssamasajahjonjoj_200002222100000 13794.4398184941 27
41683 pvLALPzLQMQcdfhigknmlnmloooffalafaalullfaiq_200002222100102 4369.95186573357 13
41684 pvLALPzvQQQcdfgijkonnmomonmffaqxohahqxjjoss_022220011111222 848.450973529326 27
41686 pvLALvAMMQQcdfhjkljlkomnonoffalkkerubmqfoog_022220011001122 455699.110213551 27
41692 pvLALvLAQQQcdfhjlnojkmlnonoffalsetafbxeafvf_200002222120000 19808.6180283044 11
41693 pvLALvLAQQQcdfhklmjoknmomnoffaloeebubmhmcck_022220011001120 1885.97727728547 95
41694 pvLALvLAQQQcdfhkmjjlknomonoffalotjbtbmmvwvk_022220011001120 1471.51687317367 6
41696 pvLALvLAQQQecfgmmjnjollononccaxddcxnhddmxon_011110000222212 55781.4523381542 33
41698 pvLALvLMQQQcdfiiljkomlmnnooffadwewrhipiqcjb_022220011111122 1571.51363266410 47
41699 pvLALvLMQQQcdfiimjkonlnlonoffadwtwrhxpxifvj_022220011111122 6725.99985132322 5
41701 pvLALvLMQQQecfgmlilmomnlonoccaxdhohqmahxlxn_100001122110020 3.54353160022798e10 85
41702 pvLALvLMQQQecfgmmlnolonknmoccaxddqxhxmqgqmf_011110000222212 27331.4377900016 15
41706 pvLALvLQMQQcdfhhjmlkolnonnoffalroetsmqdajvk_022220011001122 2641.59576241478 10
41709 pvLALvLQQPQecfgmmkjnjlolonoccaxddkkxnxhmknr_011110000222211 3122.51708982769 38
41714 pvLALvMPAQQcdfhjljnlkomonnoffalkhjttsaqafss_022220011001122 1375.27180479346 34
41717 pvLALvPLQQQcdfhjhjkonmlononffalrrwrhiipfjjj_022220011111122 3629.84478841690 109
41718 pvLALvPLQQQcdfhjhjoknmlonnoffalrrwawiiiffff_022220011111122 1602.43919538616 83
41719 pvLALvPLQQQcdfhkhjnomlmnonoffalwrwhhppipffj_022220011111122 2660.62315972172 91
41721 pvLALvPLQQQcdfijinkonlmlonoffadrwhrhipiiffj_022220011111122 6034.68100209503 91
41722 pvLALvPLQQQcdfikijkomlnononffadwwwrhippfjjj_022220011111122 5887.36794786101 109
41723 pvLALvPMMQQcdfhkijknmlononoffalksogaqqlfjfj_022220011001122 193513.136016111 9
41724 pvLALvPMPQQcdfhkijknlmononoffalksoghhhdfjjf_022220011001122 4550.28795855454 103
41725 pvLALvPMPQQcdfhmkjkjnlononoffalhnogjhqlffjf_022220011001122 1514.33184024481 93
41726 pvLALvPMPQQcdfikljjnkmononoffadkhojhbqdffjf_022220011001122 1183.76404136578 31
41727 pvLALvPPQPQcdfhmljnjnklmoooffalhhjtbhbxxkkj_022220011001121 988.157489158242 21
41728 pvLALvPQLQQecfgkmljmmnolonoccaqwdlcxuhqeqvk_011110000222211 3294.83624628607 9
41729 pvLALvPQwQQecfghijklmnonoonccaxvvcchhaakcck_011110000222211 210597.813154582 20
41731 pvLALvPQwQQecfghijkmlnoononccaxvvccxxaancnc_100001122110002 1553.28772899055 9
41732 pvLALvPQwQQecfghijlmknoononccaxvvcqxnahkccc_011110000222211 2781.17961439910 40
41733 pvLALvPQwQQecfghikjlmnoononccaxvvkkhhhhkkcc_011110000222211 9810.51214687192 52
41735 pvLALvPQwQQecfghimkjlonnonoccaxvvqcnxahkccc_011110000222211 954.045788157355 8
41736 pvLALvPQwQQecfghimljkonononccaxvvqqnnaakkkk_011110000222211 650.589952207976 14
41737 pvLALvPQwQQecfgihjmklnoononccaxnncqnxaxnckc_100001122110002 2753.04552692011 13
41738 pvLALvPwQQQcdfhjklmnkomononffalooemablpmfjf_022220011001120 984.657871020436 27
41739 pvLALvPwQQQcdfihkjnklmoononffadsnohbhhlffjj_022220011001122 2947.80225888057 103
41741 pvLALvPzQQQcdfikijkomlnonnoffadwwrrapppffff_022220011111122 447097.106174166 83
41745 pvLALvQvQQQecfgihimnonomnomccaxsvvmmumumfsf_011110000222222 72729.0589142845 37
41746 pvLALvQvQQQecfgihinmomnoonmccaxsvvddudmljof_011110000222222 6758.57108066136 43
41748 pvLALvQzAQQcdfhjkljlknomonoffalkkhjtslafggw_022220011001202 3506.59416557349 21
41750 pvLALvvQQQQcdfgjonnkomlmlonffaqrpiirippipnn_022220011111111 658.305352853386 30
41751 pvLALvvQQQQcdfhlmljlkonnonoffaleembtbqqqqvv_022220011001122 553.148439009835 49
41752 pvLALvvQQQQcdfhlmomlkonlonnffaleeimtbqaiaav_022220011001122 877.788131262718 49
41756 pvLALvvQQQQecfgojinlnknmmooccaxacsxxqgqmokk_011110000222211 9447.36843289544 21
41758 pvLALvzAQQQcdfhkljmjkomnonoffalfejmjbltsjsg_022220011001120 784.686659671058 29
41759 pvLALvzAQQQcdfhkllmjkonmonoffalfeimjblmtjsg_022220011001120 1124.39584662906 11
41761 pvLALvzAQQQdcfgmlnojkknmnoossamaphafbflafff_200002222120010 1.13313348167858e6 27
41762 pvLALvzMQQQcdfhkllmjknomonoffalfemmjbqmtfsw_022220011001122 14127.2849811962 17
41763 pvLALvzMQQQcdfhkllmonmnknooffaljemmaldugtff_022220011111112 2206.99954689615 8
41764 pvLALvzMQQQcdfhklmljknomonoffalfeuufbqdtffg_022220011001122 10448.7023701816 15
41765 pvLALvzMQQQcdfhklmlonmnknooffaljeuualdugtff_022220011111112 2206.99954689615 8
41766 pvLALvzMQQQcdfhklnnoknmlmooffalfeieabqtitff_022220011001122 587.476682315923 7
41769 pvLALvzQMQQcdfhkljlmknomnooffalfejmmbqutsfr_022220011001122 13039.2635684713 43
41771 pvLALvzQPQQcdfhkminlmnoolmoffaljtgutduqqivo_022220011111112 3442.43624496639 15
41781 pvLALwLzQQQecfghlijkmonmonoccaxmdsndxkknfcg_011110000222111 77983.5157258854 35
41783 pvLALwMLMQQcdfghjknmomnonomffaqxohahxxjjoso_022220011111222 332.514160832408 9
41797 pvLALzMPAPQdcfghiiljkmonnoonoaulgchwxqxhxxo_022110002012100 189091.243445586 49
41799 pvLALzPAMPQdcfgiljkjmknoonossamaaspfaxfaafa_200002222100002 6850.42217486396 29
41801 pvLALzPwAQQcdfhiljknmmononoffalaaseaulvfofr_200002222100100 770.968805231100 22
41803 pvLALzPwMQQdcfghlkjmnlonoonnoaulqqcuiqrwgnn_022110002011200 1799.12446754848 171
41804 pvLALzvMQQQcedfhmnklmnlonoobwbqbaqxhuuhjnwc_102021111002220 2888.11896371996 59
41806 pvLALzvPQQQcdfhiloknmnomomnffalxettqqhxjfvv_022220011111222 1107.72939219374 8
41808 pvLALzvQMQQdcffijmlkkonnmookcaxavaqhxanccvc_200002112200220 401.795444114183 9
41810 pvLALzzAQAQcdfhilkmnmlnkoooffalaaehadllxaea_200002222100102 7125.71116247226 11
41820 pvLALzzwQQQcdfhilkommlnnoonffalaaeampmljffg_200002222100110 641.352961690094 11
41822 pvLALzzzQQQcdfhijlkmlknoonoffalxretqdpfsgrg_022220011111220 1882.80322696705 71
41842 pvLAvAAPzQQecfijgkijnlomonoccaqqcannacavxcx_011110002211110 180.376911335645 11
41846 pvLAvALLQQQcdfhijmmolknononffaxxohhaxxfjfjf_022220011011222 879.180104626540 19
41853 pvLAvAQvPQQecfijgkhonmlononccaqqcavaannnnnn_011110002212211 305.790675738713 7
41857 pvLAvLLPQQQecfiloknlknkomnofrtrfhfhffhfhurr_201102222211111 138637.581744243 43
41859 pvLAvLMPMQQecfijhklmomononnccannvccxaxxhxhc_011110002222111 5061.08143932029 17
41861 pvLAvLMPPQQecfijhklnnomomonccannvccqqahqhqc_011110002222111 2061.76931162278 20
41865 pvLAvLPLQQQcdfgmjjjnonmonmoffafaosshhqxqxxx_022220011011222 1523.21233141917 10
41867 pvLAvLPLQQQcdfgmjjjonmonnomffafaossaaqqxxqq_022220011011222 18187.2157422292 17
41871 pvLAvLPMAQQcdfgmljmmknkonooffafaofhhjhnaxab_022220011000222 644239.387959379 33
41874 pvLAvLPMPQQcdfgmljmnlokomnoffafaofhabunumxr_022220011000220 194740.365615752 23
41876 pvLAvLPMQPQcdfghijnjllmonooffafssfafffqasos_022220011000222 395.000012867300 11
41880 pvLAvLPPQPQcdfhkljnmnlmomooffajoofhmhbxapqf_022220011000122 222761.505373979 11
41881 pvLAvLPwQQQcdfgmljknllomnooffafaofcqbsxmlfs_200002222112010 4052.96863030939 51
41882 pvLAvLPwQQQcdfgmljokllnomnoffafaofafbsummrw_200002222112010 108286.138668011 23
41886 pvLAvLQPLQQecfkljimknnonmooccavvkkacmmalxag_011110000022121 4403.48070982473 25
41889 pvLAvLwPQQQcdfhijoojllnmnnoffajjfhhfffqqqff_022220011000222 805.704387235351 22
41894 pvLAvLzAQQQcdfgmjkokjllnonoffafafjajfffqjfj_022220011000222 248.559280150504 22
41896 pvLAvLzAQQQcdfgmjloljlonmnoffafafsasffhqqfs_022220011000222 2769.22085724976 11
41897 pvLAvLzMQQQcdfghjkolonnmmnoffafsfbabhhiqqis_022220011000212 12654.2813871951 23
41899 pvLAvLzPQQQcdfhljomkloknmnoffajffhmjbanqtsr_022220011000122 154024.155002324 19
41900 pvLAvLzPQQQcdfhljonmlnonmomffajffhepbquqtqt_022220011000122 1405.97173906043 33
41901 pvLAvLzPQQQcdfhljonolnmnmomffajffhehbqxqtqt_022220011000122 932.529102314314 47
41902 pvLAvLzQPQQcdfgmjkmklnonnooffafafjhjbqtqauk_022220011000220 697.788484945491 22
41904 pvLAvMPLAQQcdfhgljnmjnmloooffaxfaoahfqxqsss_022220011012221 482.228104480068 17
41912 pvLAvPPwAQQcdfigljjnmlmnoooffaxfaofahqqqsfs_022220011012221 524.333179212014 17
41914 pvLAvPvAQQQcdfigjkonlmlmnooffaafffaqhhhhfoo_200002222110000 403.258023485533 11
41919 pvLAvPzAMQQcdfigljknmomononffaafaffaxhxhooo_200002222110000 1542.36458271101 11
41921 pvLAvPzAPQQcdfigljkmononomnffaafaffqxxxxofo_200002222110000 892.700410221713 22
41928 pvLAvzPQAPQecfjlihkmmknnoooccaaanncqqcavvvc_100001122110000 442.992027292161 22
41929 pvLAvzzPQQQcdfimnommlolnonlffaaaqqqqququuuq_200002222110011 5766.75144243745 11
41932 pvLAwLQLwQQecfghikjmlnoonnofrtarrffaaaassss_201102222111100 2628.20408451081 41
41935 pvLLAALMwQQdgeggijlkmononnokqnxhaaahhhaaaha_200002122101022 1683.99703369215 7
41947 pvLLAAvwQQQdgeggfilkmnoonnokqnxhhrgwgggssss_011112222110000 107076.629222253 27
41951 pvLLALAMzQQefghhkijmnolmnoogddmagfgmaqasrkv_210010021221000 129703.017102920 9
41960 pvLLALLQLQQcdgfjjjiknonomnonkaacncvvqqccnvv_120201111110022 2188.84808667901 14
41961 pvLLALLQLQQeedgijkmlnlomonocwvxwgadpitswjjf_011112222200100 2667.72453766286 61
41963 pvLLALLwQQQcdgfjjjloknmnmoonkaacncmawxmsnss_120201111110000 2314.35098656209 29
41966 pvLLALMLPQQcdgfgjlnlknmomoonkaanjduasixunsn_120201112210021 109482.616423178 13
41970 pvLLALMwMQQcdgfhkjljnmonoonnkaagbnefapdgvkr_100001112212200 1824.30145349869 27
41972 pvLLALMwPQQcdgfjijklomnnmoowraawrgbahqqwwbb_102021111112002 997.024122008943 9
41974 pvLLALPPPMQeedgihjkmnlmonoocwvxwrgedttghjeh_011112222200101 3442.48967743439 24
41978 pvLLALvAQQQcdgfjinlmonlnmoowraawgaxahhxhhrg_102021111112222 536.093675686720 11
41981 pvLLALvMQQQeedgikjlkokmnnoocwvxwawhhhhbwbrb_011112222200110 3241.29128991539 22
41982 pvLLALvQPQQcdgfjknimmoolmnowraawbabahhhqrrb_102021111112222 909.476607867451 22
41986 pvLLALwQPPQcdgfjilmklnnooonwraawrhagahaabbg_102021111112222 1022.64321927618 11
41988 pvLLALzAPQQeedgjhilmknomnoocwvxrrbpmhbgfbkw_011112222200111 2986.36943151569 9
41997 pvLLAMLvQQQcgeggjilmonomnmojajaasjaaqkcnnnk_122220100011111 468.047173218799 37
41998 pvLLAMLvQQQegdggjilmonomnmosajaasjaaqkcnnnk_122220100011111 535.066635254795 21
41999 pvLLAMMvPQQcdgfghjkmonoonmnnkaaigbeudnvkvvb_100001112122110 844.619325633849 14
42002 pvLLAMvMQMQcgegghkmjlnnomoonqkxhgqhbhqoecea_200002122201102 2817.10232951586 8
42003 pvLLAMvPMQQdgdhhhnmlknnoomoslguigqtqqpnfonv_201102101200201 1608.17566219903 8
42004 pvLLAMvPQMQdgegghkmjlnnomookqnxhghhbhhjenix_200002122201102 2729.36106157665 7
42011 pvLLAPvPAQQcdgfhjmkmlnonnoowraahwaqhahwwbgg_102021111122222 5211.56480441824 22
42016 pvLLAvLAQQQeedgjknonllmmnoocwvxgadaxqatfwwo_011112222201011 10109.6041008844 13
42019 pvLLAvLMQQQcdgflikmnmolnmoowraaxgwxaapmhavw_102021111002220 1525.27111199181 17
42021 pvLLAvLPQQQcfhgimnjoonlnmmofxqdfpxfpdmflxqp_201102120112010 1225.47339572907 45
42022 pvLLAvLQQAQeegehmlnlknkmooocvecbeiqxqxqqaha_011112202211112 1.16272130459517e6 59
42027 pvLLAvMzQQQeedgjjmkmllnoonocwvxggdqxqagkwrw_011112222211101 1012.03142050987 15
42029 pvLLAvPLQQQeedghjonklmnmnoocwvxrgadhatgfwwo_011112222201011 3051.60275685268 43
42032 pvLLAvPMQAQeegekhmmlnknlooocvechbeqxuquqhai_011112202211122 1.58269145825186e10 71
42033 pvLLAvPPMQQeedghjknmolnoomncwvxrgixhpxgkrwg_011112222201010 3.56816630678915e9 31
42034 pvLLAvPPPQQcfhgjjmlnknnomoofxqdbvprmgepdqmr_201102120222002 3365.11335568846 12
42042 pvLLAvvQQQQeedgknllmkolknoocwvxadxxhhmahbwb_011112222201011 1944.29801702564 61
42060 pvLLAvwQQPQcdfgjlkinmlnmooovvqqnakkaaxhhnnn_011112202021112 1042.79255379827 16
42064 pvLLAvzMQQQeedgmkllnkolknoocwvxeaxxmhhahfob_011112222201010 1159.38820862750 23
42070 pvLLAwMPLQQegdggikjmnonnmoocqvxhwawhajjjfsj_011112222200000 6921.28126327853 9
42071 pvLLAwMPPMQcgegghkjlmnnmooojajaanakaaaswlmh_122220100021120 109482.616423178 13
42073 pvLLAwPLQMQcghefijnklmmnooobxugdgwuldmgjpae_211110002212122 1145.22247541263 14
42074 pvLLAwPLQPQcghefijnklmmonoobxugdgwuldmbpsae_211110002212122 955.870302645086 79
42081 pvLLAzLPAQQcdgfhkilmnknomoonkaaahnxauegsnoc_120201112200020 2141.61572432616 27
42083 pvLLAzLPQAQeefehkmlknlnmooocvicghiqxlxlqahi_011112202211122 318515.141998598 71
42085 pvLLAzLQwQQcdgfhkjilmnonmoonkaaahnnxancsnfn_120201112200000 1007.19995082052 29
42088 pvLLAzPLPQQcdgfhijkkomonmnonkaaannxxagjnggn_120201111100220 1379.75168611180 67
42091 pvLLAzvPQQQcdgfhijomnomnmnonkaaanfeiignnnng_120201112200002 818.882904105621 27
42092 pvLLAzvQQAQeefehlmmknlnkooocvicgeiqxqxqqaha_011112202211112 1.16770502965916e6 59
42109 pvLLLAvPQQQefghiolknmnolmonghaheumfdullqqkn_122221100010000 21222.5816400405 61
42110 pvLLLAvQPQQcdhijlikonmmnmoovvmtqljauxqgngos_011112202211112 994.588806480444 109
42111 pvLLLAwMAQQcdgifjkljnlomonovvhthwaqgmgknwvn_011112202211111 3928.05975258264 16
42112 pvLLLAwMAQQegfhjjiknlmnomoocqttmncwdtatffgg_011112220020101 4523.18662463068 15
42118 pvLLLLAAQPQcdfgihljmnknmooowrqrcbkkdinamqkw_102021111111020 2708.02804803791 8
42119 pvLLLLALQQQegfhhjmjnknoonmoreeagfikebtamiac_120200112111220 5711.99581263419 23
42120 pvLLLLAMAQQcdhkliinmjmonnoowrawwccaactuhhug_102021111111220 9.30525401255570e6 33
42121 pvLLLLAMMQQcdhkljjnmjmonnoowrawwvvaavtuhhur_102021111111220 2.67897154129022e6 34
42122 pvLLLLAMPQQcdhglijmnkomnnoowrarwcvaawxhhhhb_102021111111222 111926.580502149 23
42123 pvLLLLAMPQQcdhglkjmnmknomoowrarwkvaatwqpitg_102021111111222 2524.99960396033 5
42124 pvLLLLAMPQQcdhkljjiojmnnmoowrawwvvkqvhhhhvv_102021111111220 29369.0599950914 61
42125 pvLLLLAPAQQcdhglknmjkomnomowrarwkdackatmxtc_102021111111200 2.32142174358032e6 61
42128 pvLLLLAPMQQegfhhikmnnlomnooreeagrbiehwudier_120200112001222 4084.54456896074 97
42129 pvLLLLAPMQQegfjlimjnnkmoomoreeerrxbxeflpdac_120200112001220 947.893448056941 5
42130 pvLLLLAPQPQegfhhikmnknoonmoreeagrbieohaxiar_120200112001222 4084.54456896074 97
42133 pvLLLLAwQQQcdhglkjokmknmonowrarwkvqktwliqcc_102021111111200 1518.59898303438 33
42134 pvLLLLAwQQQcdhkliijjomnnmoowrawwcckchhhhhcc_102021111111220 194581.436453859 55
42137 pvLLLLAzQQQegfhlijknnmmoomoreearrwkehhhqxaw_120200112111222 3083.83208416703 12
42138 pvLLLLLAQQQcdhhnmkjokklmnoovvmgelwbukkratov_011112202202102 1248.49281980670 113
42139 pvLLLLLAQQQcghfilmonomknmnonqaacnaldllkmmmu_200002121111111 27587.2383667817 22
42140 pvLLLLLAQQQddgkhnkoknomlnmorwasjxsajqpubqqj_201102222022001 382174.707193163 13
42142 pvLLLLLMQQQcdhhmlnkmomoklnovvxgantvxqxqvvuf_011112202200101 1.72193980269970e6 43
42143 pvLLLLLMQQQcghfilnonomkmomnnqaacnadddlkumuu_200002121111111 1337.31814519799 23
42144 pvLLLLLPQQQcdhhkmnkmolomlnovvxgnhtvxxkxqvdf_011112202200101 2139.90454612305 33
42151 pvLLLLLQAQQcdhgknmllnnolomowrarsatwbaaabdmb_102021111100200 1664.13138917028 37
42152 pvLLLLLQMQQefgjlkmjkjnomnoogppivgasfkqtqmfw_210010021122122 3670.02435576510 69
42153 pvLLLLLQMQQegfjlkjmkjnomnoogeeivgohfkqtamfw_210010021122122 23168.7810172250 11
42156 pvLLLLMAAQQefgjhlkklnmnomoogppigvgojhquhmkk_210010021122200 163047.514953012 34
42157 pvLLLLMAAQQegghjikjnlmomonogmmxwkgwabemmang_210010022222201 6963.48156008647 31
42159 pvLLLLMAPQQcdgghmklmmnoonnowwarwhrrqqxxxhhx_201102202222100 2282.35990101175 17
42162 pvLLLLMLQQQdghjhgjlokmnomnonaelgnjfhnxalqwo_022110011020112 41197.5665418013 27
42166 pvLLLLMPQPQegfhhikmnkmlonooreeagcbueoqwmink_120200112001121 16302.7387355955 113
42167 pvLLLLMQwQQcdgghmkljllnoonowwarwhrrjjommwrv_201102202222111 5757.43180875256 31
42169 pvLLLLMwQQQcfhhhklkmomnoonnvihhgvwfpaxiqqpw_011222200000102 25180.1114700904 23
42171 pvLLLLMwQQQefgjhlklmonmnoongppigvgnpluxaahc_210010021122200 15390.7678500978 19
42172 pvLLLLMwQQQefhjikmlknkonmoorqetrcagkqjeqhwg_102021111211002 1931.25564808172 33
42177 pvLLLLPAAQQcdhlkhkmljonononnkickwkmkkaxpxcc_120201111121002 1131.39263031960 49
42179 pvLLLLPAPQQcdjgililokmnomnowrqrcgcbqwexxqrc_102021111111200 2637.36383274832 75
42182 pvLLLLPLQQQcdhhkllnmomononmvvmgrgcqxqxqqiia_011112202202111 6324.50977352227 69
42183 pvLLLLPMQAQcdfghmlnmknklooowrqrbagqarhrbabw_102021111100002 699.191931098454 11
42185 pvLLLLPQPPQeeekjlmlinmnnooofssfjqqasaxhhhsj_201102222220010 902.128978842168 9
42187 pvLLLLPwQQQcdfkhmkomnmnolnowrqwbagqahahqbqq_102021111111000 1516.32098275183 19
42189 pvLLLLPwQQQcdhgjkjonklmonnowrarvsvqqrbmllrr_102021111100200 1624.08299154203 11
42192 pvLLLLQAPPQddggjihklnmnomoorwaorsoorphxahrj_201102222022100 976.327442543289 25
42194 pvLLLLQLMQQegfhhjlmjkonmnooreeagfnakbhaqxfn_120200112111000 3751.81894465287 29
42201 pvLLLLQvQQQeffjllhnjomonlonghhigvjuktlexrgn_122221100001021 891.879189903925 97
42204 pvLLLLQwQPQcdhglikinklomnoowrarwcbcqwvxhcgg_102021111111002 7667.52257898847 67
42205 pvLLLLQzMQQegfhhilkjmonmonoreeagrnbgtupqeov_120200112001002 2258.58308407890 14
42209 pvLLLLvQQQQcdhhlmnomkokmlnovvxgnhtqxkxkqvuj_011112202200101 15141.3139317365 57
42213 pvLLLLwMQQQegijinmonlkmonmocqxdcaqqxkceiihh_011112220002111 701.680834698320 36
42214 pvLLLLwPQQQegfhhklmolmoonnnreeagbkuewqmddaf_120200112001122 1777.17403502722 73
42216 pvLLLLwQAQQefgjkhkmmlolnnooghairrsllbhsmagb_122221100001002 14283.2192585988 26
42219 pvLLLLwQPQQegghjkjmlnnmomoogmmxwgwibmdeamir_210010022222220 23357.0631717267 59
42223 pvLLLLzMQQQcdfghlnlokmlnoonwrqrbomotbxbuhcf_102021111100002 2208.42895712238 71
42228 pvLLLLzQAQQcdhhkijnkmlomnoovvmgrrrivxrtahwr_011112202202111 6839.54777494403 33
42230 pvLLLLzQPQQeeekillnomlmoonnfoofoaaaaaqqhhqo_201102222220001 470129.709582552 9
42233 pvLLLLzQQMQeeekjllimnlkoonofssfjaaspphsaoos_201102222220001 41501.9800688687 29
42235 pvLLLMALAQQcdgihjkljnonomonvvhtgwjqgmxdwnwv_011112202221111 2524.99960396033 5
42236 pvLLLMLAPQQcdhghjmilknoonnonktigbaktbamvwvv_100001111112000 16422.1613804212 11
42237 pvLLLMLLQQQcdhihlmlklonononvvxtgatxgxqqiiff_011112202201011 3.03745828233878e7 17
42239 pvLLLMLMAQQddjhhjkilmnlonoorwedwrrbeqxqrgvn_201102222020112 245647.133386147 53
42243 pvLLLMLzQQQcdhihmilkmnlonoovvmtgejxwppamsvk_011112202221002 1800.23459699812 95
42252 pvLLLMPzQPQcdhghkjimnkomnoonktigvbkxqbwcvvc_100001111112002 165566.455672761 7
42256 pvLLLMvMQQQcdgjimiknollmonowramcqcrhqhmhwfj_122221111100222 1.21793758918640e6 19
42257 pvLLLMvPQQQcdhihlmlknolonnovvxtghtxgxxqeijf_011112202201011 8864.20904674461 37
42258 pvLLLMvPQQQcdhjhlmnlonklonovvxpghtqxxxbeijf_011112202201011 15126.9999338930 10
42259 pvLLLMvPQQQefghjollmnmknoonghahiummmdusxxkn_122221100010000 107671.724031393 11
42261 pvLLLMvQPQQcdhihlinonklmonovvmtgljiaxratvjb_011112202221011 1363.63415632969 23
42268 pvLLLMzLQQQcdgjhkmjlkoonmnovvhpgjqbxwddbbnv_011112202221111 4664.65179196119 37
42269 pvLLLMzMMQQcdfhgllkjmnonoonnkpebaxkkaxixbog_120201111112202 1.41197230758409e6 49
42274 pvLLLPAvQQQeeegijkonnmmoonmfooosfjahqxxxoss_022220011111222 4592.99223426544 14
42275 pvLLLPAvQQQeeegjkiomonmnmonfooojjoahxqxxsso_022220011111222 6.53169907336945e6 37
42278 pvLLLPMLMQQeeegkhjnmnoomnomfooofsjahxxxxoso_022220011111222 934.622040927663 7
42279 pvLLLPMLPQQeeegjkhnmomonmonfooojjoahxqqxoos_022220011111222 303383.376505180 37
42280 pvLLLPPzPQQcdhjijlkknmonoonvvmqwwawvqpqkskf_011112202201012 2490.04352116759 83
42284 pvLLLPzPPQQcdighijnkmlomnoovvpxgccqnxitrrbg_100001111122222 7.48071179004838e6 20
42285 pvLLLPzPPQQegfkhilnnolnmomoreeearaxellmalsn_120200112002220 12407.6835743840 73
42286 pvLLLPzPPQQegfkhimnnkmolmooreeearxxeomthrvc_120200112002220 8842.33289840269 31
42291 pvLLLQLvQQQcdhijhlonmkonmonvvmtqgeumxqonfvb_011112202210112 981.904843495656 18
42292 pvLLLQLzQPQcdhijhlinlkmonoovvmtqgejupqguklp_011112202210020 903.490149634370 7
42293 pvLLLQPzMPQeefhjijkllmnonoocvxumbsatemrxrxu_120201111022021 3428.63472276303 13
42294 pvLLLQvAQPQcdhijhkinmkomnoovvmtqgljuxqubvxi_011112202210120 874.967108541236 23
42295 pvLLLQvLQQQcdgjfiljnomnonmovvhphwqbqdbkngnv_011112202211111 8530.35342231849 53
42300 pvLLLvAMQQQeffhlilknnmolmoogllgvwswulgajrer_210010022222220 1840.95548257428 16
42302 pvLLLvAMQQQefihiilmomnnmoonrdmgrcvvhrhhrhaa_120200112111122 923.681959022500 43
42303 pvLLLvAMQQQegiijnkonlklmooncqxcnavqxkcckhhh_011112220002211 2271.00021248393 16
42306 pvLLLvAPQQQeffllmkjjnolononghhgvgooohubuhhh_122221100001120 15821.1685627239 7
42309 pvLLLvAQAQQefgkmhjkklonmnoogharkrjjjbhlbapb_122221100001102 1485.27865322518 55
42311 pvLLLvAQPQQeggiknmlokolmmnofxxjfqssasafssqo_201102222221101 1153.99913344822 4
42318 pvLLLvLQQQQefgnoikllnokmmmoghaqqoswwmufrrbc_122221100001100 828960.178482151 99
42321 pvLLLvMMQQQcdhkmhomlnmnkloovvxnhbpxkxqxvvmo_011112202200110 12059.7191565614 99
42323 pvLLLvMMQQQegiikknojlkmnooncqxcnnqqkkcchhha_011112220002211 759.082965781328 35
42327 pvLLLvMQMQQefghnhjlmloomlnoftxgqcnsffaassqo_201102202221101 344737.550418676 73
42328 pvLLLvMQPQQcdhkknmmnlolonlovvxnnaaaqkqkqqvv_011112202200111 4367.61270780572 38
42331 pvLLLvMQQPQeggjmlkijnmonnoofxxjkvgggefpelqu_201102222221100 29140.4157163291 33
42332 pvLLLvPAQQQcdfhnmklknknomoowrqbaxgggxwxxqhr_102021111111202 1185.82068918215 12
42334 pvLLLvPAQQQcdfhnmkonknklomowrqbaxwqararbelc_102021111100200 930.112695084144 21
42338 pvLLLvPMQQQcdfhnmllnknolomowrqbaxwbarahbpmv_102021111100200 3374.02101276900 19
42339 pvLLLvPMQQQcdhlmhomnkmknloovvxnhbpxxkqkqvlj_011112202200110 23490.8605894956 57
42343 pvLLLvPQPQQcdhlnlmmknonoklovvxnanaavxqxqvvv_011112202200111 65574.4975105424 10
42345 pvLLLvPQPQQeffljknmoknmoonmgllvvgawaolgqqqb_210010022222210 31220.0540712857 7
42347 pvLLLvQAMQQcdfihjkmlononmnonkqgvbnakhxxhqxv_120201111111000 2.24150451751894e6 21
42349 pvLLLvQLQQQddgjgmmmonlknonorwarwhqqqqggqqxx_201102222022111 1610.91368845220 7
42351 pvLLLvQMPQQddjhkjlmoknomnmorwefkrraafqimxqb_201102222012011 67411.2016495079 25
42352 pvLLLvQMQAQddghgmknklmnlooorwafwhsajopibxso_201102222022110 2534.02648076811 13
42353 pvLLLvQMQPQeffhljilknmomonogllgvvwswegarxef_210010022222200 813.838303364042 17
42360 pvLLLvQzQQQegglgmmomnnloolnfxxjojfafahfhhfh_201102222221111 1869.77604482396 24
42365 pvLLLvzQQQQcdggmonklomonmlnvvirapavkpqpqxsq_011112202200110 2076.45566427407 31
42368 pvLLLwLAQQQcdhiknmkmolnmloovvmtgahcxmqxqhbb_011112202221111 3813.99219175479 37
42369 pvLLLwLAQQQcdhjmnlmjmkolnoovvmpaaaibxwdhhbb_011112202221111 18767.9544327467 18
42371 pvLLLwLMQQQcdhjlholmnlkmnoovvxphbpxxxqbeijo_011112202201110 22711.7656612481 37
42372 pvLLLwLMQQQcdhjmhonmlmknloovvxpabpqxqxbeeoo_011112202201110 164618.729582451 17
42373 pvLLLwLMQQQeefhlinkmlknoooncvxuqcavqxcutgrr_120201111022200 14760.5500993973 11
42380 pvLLLwMwQQQcdhijlmljonmnloovvmtwhaegmqahagg_011112202221111 2524.99960396033 5
42381 pvLLLwMwQQQefgihmhloklnmnooftxhgqcfafsiqiov_201102202211021 1543.85414551727 77
42390 pvLLLwvQQQQegifijnomklnonmofxiewbxeufsmamuw_201102222211110 2663.43018759122 27
42391 pvLLLwwMQQQegihinjnkommoomncqxtcarxkiihhhah_011112220022111 2269.76399909970 35
42393 pvLLLwwQPQQefghgnmmlolnmlooghahndllwxgmqbpr_122221100011002 3.14232621298167e6 51
42395 pvLLLwzMQQQcdhijjlnmlkonoonvvmtwwaixmwhabbb_011112202221111 1078.18877742177 31
42396 pvLLLwzMQQQcdhikkonmomlkonnvvmtggaixmxqrggg_011112202221111 989.513829214689 63
42397 pvLLLwzMQQQcdhjkkonlmklononvvmpggaixxwqdbbb_011112202221111 42119.7285592071 34
42406 pvLLLzLPQQQefhkjkmnolkmlnoogqpavgqlafcegmcf_102021111210200 8600.27718088126 11
42417 pvLLLzPPMQQcdigijmjlomlonnovvpxcrhchqietwrg_100001111122222 3.57455151654073e11 87
42421 pvLLLzvQQQQeeegmonnlolommlnfoooppiipieteett_022220011111111 3419.57977869388 65
42422 pvLLLzwPQQQegfjjkonmojlmonncqtmnvqxdeckthhf_011112220002011 9090.49341179181 32
42426 pvLLMAvPPQQdgefihjmollmonnowawhahxasssffsso_022221010221121 2910.27673540252 13
42427 pvLLMAvPPQQegdfihjmollmonnorarhahxasssffsso_022221010221121 2910.27673540252 13
42429 pvLLMLvMQQQegffhmkmonkolmnoreueaxwmlxbairrj_120200110012222 9191.07773976901 13
42430 pvLLMLwAPQQegffhkijonmlnoonreuearwwaaaagggg_120200111112222 988.899128340972 47
42431 pvLLMLwMQMQegffikkljmnlonooreueerrmfliirkrn_120200110010002 2166.39231440805 6
42432 pvLLMLwzQQQegffikmjmnoonmonreueerhflmmxxvcc_120200110010022 1954.04738772370 11
42433 pvLLMPLwMQQegffjhikknoomnonreueeajalasgrrwb_120200110022222 9349.68663617671 71
42434 pvLLMPvLQQQegffjhonmlonmlonreueeaalmaagrsrw_120200110022222 91447.1461979404 79
42446 pvLLMvMLQQQcdhijijnkllomnoobwqlbfnibettfooo_120200110212122 2286.93709843534 9
42448 pvLLMvMLQQQegffhlmokkomnnonreuegnlmggmlxxxn_120200111111000 3558.52792072759 31
42450 pvLLMvMQzQQefgfhjimknolmnoogdddggsdsaqbuqgj_210010022222100 318.432250867773 15
42453 pvLLMvvQQQQegffiljommoonlnnreuewcwmqqmqhchb_120200111111200 19144.9794474074 37
42458 pvLLMvwMQQQegffhlomnnolnmomreuegcullldbqhxh_120200110011000 331.028651966765 25
42477 pvLLPLPLAQQefefkjhnjmolnmooghghgbragqqabrrr_122221100110220 969.415852342772 32
42481 pvLLPLQLwQQefefkijhmlonononghghgrbraaqqgggg_122221100112200 622.923688743161 14
42485 pvLLPLzLQQQefefkjjjnolmononghghgbrrqqxxrrbb_122221100110022 4.35951231191618e7 36
42491 pvLLPMwPwQQddegfgjmlknoonnorwwaawhahhahhaxx_201102222100122 987.695073733606 7
42503 pvLLPwMLPQQegighiklnomolmnofxaxajkedqauxfjj_201102222110010 63086.6643961230 37
42504 pvLLPwvMQQQegighnjlmmnolmoofxaxaqsxhxqpdxgs_201102222110001 6901.96322305130 6
42506 pvLLPwwwQQQegighijnlnomloonfxaxajvuldlqxfsg_201102222110011 6752.80791428726 33
42507 pvLLPwwwQQQegighkmkjonlnoonfaaaanqffuuuffff_201102222110011 12723.5107097942 5
42509 pvLLPwzPPQQegighhlmlonlnonofxaxafahxqaxaqoj_201102222110000 1713.64747229239 10
42510 pvLLPwzQwQQegighglmkjnoonnofxaxaoxxffaaoooo_201102222111100 805.704387235351 22
42512 pvLLPwzQwQQegighhmlkjnononofaaaafqaffaannnn_201102222110000 13918.3132267474 7
42515 pvLLPzvPQQQefgegmnmoklmnonogpesulmummuhggvv_210010021212111 788.021021297729 11
42516 pvLLQAvvQQQdgeghgfnommononmkqnxhhhaaaaaqaqa_011112221111020 1801.13840015490 5
42520 pvLLvAALQQQeghihkjnolnolmnoraeqgwfhhreaoqsf_022221000101211 172193.798992105 71
42524 pvLLvALQAQQefgknimjkmlnomoogahmqwarrugxlqaw_102021100220201 5322.31821410822 5
42525 pvLLvALQMQQegfgkmnkljnmlooofxeavaacbbhhraww_201102222202001 1829.56265582576 77
42526 pvLLvALQPQQcdijmnllmononlmovvtaaaaaamxxxeex_100001111122200 129703.017102920 9
42530 pvLLvAMPMQQefikhjmknlononmofthdgjqvufmihdmb_201102202221001 2.20147045372523e8 25
42532 pvLLvAMzQQQcdigkjlnjomnmmoovvtxnraqwaxtxknv_100001111122020 225418.377575926 30
42536 pvLLvAPPPQQcdigijljomlomnnovvtxcracqheeiwww_100001111122222 4839.26209122938 41
42538 pvLLvAQPLQQefigkjhlmmoonnonftharwcwiqhahhar_201102202222111 3813.99219175479 37
42544 pvLLvAzQMQQcdigijmjlolomnnovvtxcwhchqepiwrb_100001111122222 2.14529521151532e8 87
42545 pvLLvLAAQQQcgkhkimklnlmnooonqagocnfkdkklmub_200002121121111 3721.97594029543 19
42548 pvLLvLAMQQQcdhjlinklmkmoonovvgwrrhcvkbbxiik_011112202200011 2382.87061862457 77
42549 pvLLvLAMQQQcdlkjjnimmjononowrwrvvhknvvhaaah_102021111111122 15524.6287711558 67
42550 pvLLvLAMQQQegkhinjlljmlonooraprrdfjjfooalxf_022221011000021 3685.06706194244 9
42551 pvLLvLAPQQQegihgnkkmomnoonmkatgktoffqkqaamg_022110011022011 1520.08126541183 6
42553 pvLLvLAQMQQefhmkilmnklmoonordarfcwrmkostmmj_120200112010100 41197.5665418013 27
42554 pvLLvLAQPQQcdgkijnlmlloononwrrrcvhgggwxaaah_102021111111122 4656.13528106574 24
42560 pvLLvLLQQQQefjiohkljmonmmnogqibabngkbiekgtr_102021111221120 1589.57872148449 27
42562 pvLLvLLQQQQefjmnlkjllmomonoglivegssffbqsldc_210010022112211 1330.40075446958 85
42563 pvLLvLLQQQQegjiklnjlloonmnogmikogasffmipoqm_210010022112212 5603.91253022540 37
42564 pvLLvLMAQQQdgfhlkmmonmkononslagvsnbixjslapq_201102102222202 2649.63145962524 38
42571 pvLLvLMMQQQefjhmkinojllonongpigvwviekoomeam_210010021112221 170360.530914161 16
42572 pvLLvLMMQQQegjhikkolnlnmoongmigkoklfmjioaqm_210010022112221 10757.9810589450 17
42580 pvLLvLMQPQQegjhikljomnomnongmigkognabqmoeam_210010022112220 9625.35259123221 63
42585 pvLLvLMQQPQeflkjimnijlnmoooghtnwsclfsvhbaib_122221100010102 2.40698673889421e7 22
42588 pvLLvLPMQQQcdhllikmlokomnnovvgrnrjfvqnubqek_011112202200011 1212.86331263429 9
42591 pvLLvLPPQQQcdhllmmolnonkmonvvgrnwcpvxixbblp_011112202200010 2886.88080446194 39
42593 pvLLvLPPQQQdgfklnmoomlnklonjatjvafiefsejkap_022111011002002 1686.69956447691 44
42594 pvLLvLPPQQQefjkmlnjllmomnooglisvgasffbuspec_210010022112212 1785.37674591398 37
42596 pvLLvLPQMQQefjkhkimnlloonongliswswrhrjmumhx_210010022112211 28351.3886409406 75
42598 pvLLvLQAAQQcdjhilikmnmonnoovvgvgvgrcarxxxtx_011112202220211 15597.8236310650 11
42600 pvLLvLQAPQQcdkgijkkonlmonnowrwwcvggaawwhhhh_102021111111122 49961.5736861691 45
42605 pvLLvLQAPQQefjhimkljmnnoonogpigwvwgkfhhxqqp_210010021112200 1905.13597105467 55
42606 pvLLvLQAPQQegjhjiklonnommongmigrkogatqmojah_210010022112200 831.569613777121 9
42609 pvLLvLQLQQQcdgikkmlmoloknnovvcvccccvhchcqxk_120201111122102 2476.36131812753 8
42617 pvLLvLQQwQQcfkhjlkmiknononoviagvvvvjjaaqqqq_011222200000022 648.503939995386 43
42619 pvLLvLQzQQQdgjkmgklloknonnonalnknnkkanxxaea_022110011022012 1337.78562832966 13
42627 pvLLvMAzQQQdgijhkklnmonomnosldxgfssexddmder_201102102221021 821.847361356037 23
42628 pvLLvMLAQQQcdihikmlnonlnomovvtgrwmfqlhbimej_011112202200102 1160.59002273320 85
42630 pvLLvMLMQQQcdjhmnokjmlonmnovvpgaxpwbxwqqahq_011112202222100 1290.77077526705 15
42634 pvLLvMLQPQQcdihmkllmnmolnoovvtgawwcxqxdbixg_011112202200101 6438.87600229158 14
42636 pvLLvMMAMQQcdgghmlkmmonononwrhrrabbaaaahqxa_102021111111000 2282.35990101175 17
42638 pvLLvMMLQQQcdgghmnmomlklnoowrhrrapatavnkhaj_102021111111022 5757.43180875256 31
42641 pvLLvMMPPQQcdihkhjlnolonmnovvtgbnrcuaruuefb_011112202222011 1204.75402403369 46
42642 pvLLvMMQPPQcgjkjliljmnmonoonqqasjcnsqpapuvs_200002121121012 4385.15294269645 67
42646 pvLLvMMwQQQeehijjmnlnlolmookvucrwalfhkxvhrn_120201111012202 2327.92256347942 38
42647 pvLLvMPAPQQcdfghmklmomnononnkxnkavvhhhhqqhh_120201111111200 1610.91368845220 7
42651 pvLLvMPPPQQcdihiimkknlmnooovvtgormjnqbqpdck_011112202200102 1171.40122858444 13
42653 pvLLvMPPPQQefijklimnmoknmooglqisvwapllcxqqc_210010022112121 11627.6920936396 20
42654 pvLLvMPPQPQcdihlhjkmnmomnoovvtgrnrsxuxaphar_011112202200111 2644.02530638992 83
42655 pvLLvMPQLQQcdjgikjmiolmonnowrmngvblchbulunn_122221111110000 5595.65082097021 55
42657 pvLLvMPwQQQcdihiijlolmnomnovvtgoroflbqemegv_011112202200102 803.482868101806 11
42658 pvLLvMPzQQQcdihlmhonmklonnovvtgvevqxhoblhlf_100001111121202 2701.99962990372 6
42659 pvLLvMQLPQQcdihglikmolomnnovvtggrrsxxbtpmcn_011112202200120 1060.14874146653 44
42661 pvLLvMQvQQQcdjhgjiklmonnoonvvpggsrwwxddddcc_011112202222122 3006.13052445391 71
42671 pvLLvMzAQQQegfjilmlnomomnongmlikrusmqtdtmla_210010022112211 20608.4759758956 73
42676 pvLLvMzPQQQcdjhjmnlnmlomonovvpgshecqxwxhaaa_011112202222111 3267.85981421655 69
42678 pvLLvMzQAQQegfjimkjmnonoomngmlikussimmmuhma_210010022112211 18540.1135672965 10
42679 pvLLvMzQPQQcdjlkhjknmlmnooovvpbbbfcqxwxadcc_011112202222112 24677.4054057751 31
42681 pvLLvPAPAQQcdghlknmlnkomomovvxgvspavxvaxipb_100001111122220 16147.1853260141 11
42682 pvLLvPAPPQQdghjhkkilkomnnooslixgfsnfshuanbo_201102102221021 2028.89146890703 40
42685 pvLLvPAPQAQcdglkiljknmnmooovvxnncncnhhxxakk_100001111122220 18767.9544327467 18
42687 pvLLvPLMQQQefjkhnmjlojonnmocamagaaccechhhhg_011112220022111 484.552390203302 9
42690 pvLLvPLQPQQcdihknllmnonlmoovvqnvavnxhahntlw_120201111122022 969.998969071069 3
42697 pvLLvPwQAQQegkjinmljnlmlooocqqdcahjrxrebucn_011112220022112 1114.00058193113 46
42698 pvLLvPwQPQQcdjlkmhllomnmnoovvannavnvqxxxilb_100001111122002 487.997950811067 3
42699 pvLLvPzAQQQefgjkklnnlomnomoghaikbjxxsqdueug_122221100010022 4.06622306224312e6 31
42701 pvLLvPzPQQQcdglknomlmomknonvvxnsqpavqphoxtp_100001111122222 3351.72599302899 39
42704 pvLLvQLAPQQefhkjkjlnjomnonogpapibbamkmtggvv_210010021111211 4642.90610447930 37
42706 pvLLvQLAQPQegigjhmlmnnlmooogxqaiomauquxuerv_210012222110102 5599.33962592329 109
42713 pvLLvQQLwQQcfjikhjjmlononnoviaaagvviiaakkkk_011222200001122 252.984200798168 41
42714 pvLLvQQLwQQdffihgjkmlnoonnonqqaanvvaaaakkkk_102021111222200 146.739319111841 3
42715 pvLLvQvMQQQegfkjlmlnomnonlogmlpiuuimxmulutn_210010022112211 30100.3485922899 83
42716 pvLLvQvMQQQeghgjmnmnlonomlogxaaimxuhhduduur_210012222111111 1873.43841993348 47
42721 pvLLvQwAQMQcgijkhijlmnloononqhhagcvqdlaorcr_200002121120110 3210.78723811203 23
42725 pvLLvvMQQQQcdjihmonlnkmnloovvwrbweevqbbpsqh_011112202200011 2804.51108726972 83
42728 pvLLvvPQQQQegihmkknnjmolomorarwvcjggfouolcx_022221011000012 1867.40367242671 35
42729 pvLLvvQMQQQefhkjimnlknmomoordgfgcvvkkrghghx_120200112111112 919.245199862926 47
42730 pvLLvvQQPQQefknmhlkjnlmomooftrjvcrrgfgflklt_201102202222112 21786.6473443316 41
42731 pvLLvvQQQMQcglkmimjinmlnooonqjojcnssfkngtqt_200002121121120 2701.99962990372 6
42732 pvLLvvQQQPQcglkmimjinmlonoonqjojcnssfkktbqt_200002121121120 1508.54180638817 71
42734 pvLLvvQQQPQefhnnklkjmnmooomftgkcrrvnsffahas_201102202222111 3.00886556848541e7 73
42736 pvLLvwAMQQQeghijnmnomkolmnocqecvafxewnpnnxx_011112220002211 4443.33943262918 53
42738 pvLLvwAPQQQefikjhkoomlmnnonfthrwnriqffshxmx_201102202221101 3461.97298758101 95
42742 pvLLvwLQQQQegfoknjllmknmnoofxeqvasssfnhsphh_201102222201100 3282.06649463702 33
42743 pvLLvwMMQQQefihlkkjomlmnonofthgvsvneffshlhk_201102202221100 7172.30127491139 115
42744 pvLLvwMMQQQefihmjkjlmlononofthgcrvnsfflhmmw_201102202221101 14435.2505918899 21
42745 pvLLvwMMQQQefihmkkjlmlonnoofthgcsvnsffthhdn_201102202221100 5149.32346006297 21
42746 pvLLvwMPQQQefihlikjmlmonnoofthgvwvnffsdhuur_201102202221101 4983.12495314618 20
42747 pvLLvwMPQQQefihnhkomolmlonnfthgqnvqfqfssxhh_201102202221101 2.03257545187102e8 83
42750 pvLLvwMQPQQefihnkikmnlmlooofthgqrwvfpfssiib_201102202221102 1260.06944705464 9
42756 pvLLvwQLQQQefihjmknlmnoolnofthgscvusfhtefhd_201102202221100 2985.34062814092 10
42759 pvLLvwQMMQQefihmmjknmollonofthgkcrvifafshmr_201102202221111 7.41312534501166e7 77
42760 pvLLvwQPMQQefihllkknmolmonofthgnvwvefafshuw_201102202221111 4397.83295047358 83
42761 pvLLvwwQQQQeehgmmnolmolnnlokvukhaeefaqkqavh_120201111012022 1153.99913344822 4
42768 pvLLvzAQMQQegihkikjlomnomnoraqgwkcjjprdiwxj_022221000101121 1365.34358353248 36
42779 pvLLvzPQMQQegigkinjlmonoomnraqsskaffbtqhtbx_022221000000121 3033.56558937067 17
42784 pvLLvzzQQQQegillknojjlmnonoraqgjcalfssrqdxx_022221000101122 1459.93874361766 57
42803 pvLLwPLLQQQceeihjnmnkomlnoovncsjjpqqjqtqjgs_200002121221001 1448.00240804649 7
42814 pvLLwPzPAQQefdijkjmnlkonmooftglrvraqmkqgkfg_201102202211110 1581.17899132831 43
42821 pvLLwvQQPMQcdfkkjlmlmnlnooovvqnnwwacqdbxacc_011112202000111 1371.07887196006 47
42825 pvLLwwAPQPQegdijkljknmomnoorarakrarnaaarrrr_022221010110110 1337.78562832966 13
42826 pvLLwwLPQQQegdinlomnomolnmlcqvqaxqxqqxqxaaa_011112222221111 238.507552775432 5
42827 pvLLwwLPQQQegdinlomonmnlomlcqvqaxqxhhxhhxaq_011112222221111 238.507552775432 5
42834 pvLLzAALMQQeghijkiklnmonmooraxxawrbqaahffss_022221011012112 174533.694591538 47
42835 pvLLzAwLQQQdgighhnmnlkmloooreaadgqxdubqqogs_201102202020001 1777.54150170806 9
42836 pvLLzAzMPQQeghijijknomlnoonraxxarvbiuqqfwwf_022221011012212 174533.694591538 47
42837 pvLLzLALQQQegihkimjlkonnonoradhfrxjroaxxxsf_022221011000211 4198.00038690812 75
42840 pvLLzLzPQQQegihijmnlknmloooradhrcqqrodlcasf_022221011000221 5764.45359277279 17
42841 pvLLzMzPPQQeghfhinmlmoolmnogmllxklmtmuhmavr_210010022122111 1749.08662171639 37
42849 pvLLzvQzQQQeggmgllolnmononmkahkkvfafabmmmmb_022110011000222 340.044389857799 3
42850 pvLLzvwQQQQefijhkjkmlonnonoftarcrrvffhxmama_201102202221110 17789.0442102831 39
42851 pvLLzwLMQQQegifnjkjlkmnomoofxaeqvscffpqpdgs_201102222011001 193513.136016111 9
42853 pvLLzwPLQQQeghflkmjmknooonnrallrvaburamuaib_022221011001012 29481.0394235709 73
42855 pvLLzwvQQQQeghfjnkkljmoonnofxhevxssfnhxxugw_201102222011110 4181.46954550882 15
42856 pvLLzwwMQQQegifhjmlkmoononnfxaewvxffaidadar_201102222011101 6241.44979479568 79
42858 pvLLzzzAQQQeghikkmlokomlnnoratqgjdsusqdoqbb_022221000011222 156058.728035657 65
42859 pvLMwLAMwQQededijhklmnoononrforrarhhaaxaxqq_022221111000011 584.156548812279 29
42860 pvLMwLQLwQQededhjiklmnononorforwawaaaaahhhh_022221111000011 475.610051450647 13
42861 pvLMwLQLwQQededijhklmnononorforraraaaaahhhh_022221111000011 475.610051450647 13
42862 pvLMwvAAMQQededjlkllnonomnorforaqhaqannnvnk_022221111002000 2758.62011560029 19
42863 pvLMwvAAQMQededjlmllknnomoocwwvaaahhaakiwth_011112222010101 1109.83700433651 65
42864 pvLMwvAMQMQededjlmjnkjmonoorforaqhhqhhcuoau_022221111002021 1011.76709308277 25
42865 pvLPLLAvQQQegffhkkmnnomonomghhhagvlllqmtvwc_122221110010002 2538.88464758450 61
42866 pvLPLLAvQQQegffhkknmmnoonmoghhhagvmmmmatvvg_122221110010002 941.757673634142 59
42867 pvLPLLMLPQQegffhkknmmnoonmoghhhagclmmmqtvcg_122221110010002 30595.0941465411 61
42868 pvLPLLMvQQQegffhkkmnnmooomnghhhagcllllaigcc_122221110010002 22209.3160538482 59
42871 pvLPLLwAPQQegffhkijnolmnonoghhhagwwqqxxggww_122221110010022 1736.47009528511 16
42874 pvLPLLwAPQQegffhkmionklnoonghhhagxgaqragggw_122221110010022 431.723126179564 15
42875 pvLPLLwQLQQegffhkjlkonmononghhhaggxraqagggw_122221110010022 959.381263175292 5
42877 pvLPLLwQLQQegffhkmlkonknonoghhhagxxraarwwww_122221110010022 449.330610407776 7
42878 pvLPLvLQAQQefghnmlknknolmoocqqxaakkhcqdbhin_011112200022112 3130.12003119252 83
42879 pvLPLwwQwQQegfhfijklmononnocaaxpwvvppaawwww_011112200221111 6123.20783553903 5
42882 pvLPvMzPPQQegffikijomnlomnogmplivknapemrsrk_210010011122200 1307.54569101435 23
42884 pvLPvQMvPQQdfgghjikmlonnoonsalaiaspxikskkco_200002212202000 266.765383054166 33
42885 pvLPvvAQPQQegfjijlmlonomlnofitrwjsffahassaf_201102222221101 1.79114625091522e7 39
42886 pvLPvvMPQQQefgjkkimlomonnmocaijvnoncifilawk_100001122211102 1.69560881474679e8 67
42888 pvLPvwMLQQQegfhjilnlkomnmoofithrjfhsshmxmrj_201102222211101 10328.0917218665 67
42889 pvLPvwwMQQQegfhjmloklkonnonfithrufafsshxxrr_201102222211101 3.68344715507616e6 42
42890 pvLPvzPLQQQdgfhjminoknmoomnwhhakhvxekxxhhqx_211110020000111 947.215302766747 15
42891 pvLPwAPLwQQefgdhikjmlononnocqqvqqaaaaaaxxxx_011112222111122 146.739319111841 3
42896 pvLvAALAAQQchigfmjlnklolnoobuaadasxajdqdgss_122221111000221 979.840734584575 23
42898 pvLvAAMzMQQchigfjlknkmoononbuaadraraklmbbgb_122221111002222 308.482422641606 19
42899 pvLvAAMzMQQchigfjlknmkonoonbuaadraradnugggg_122221111002222 512.272444801022 21
42904 pvLvAAzPMQQedgijinjmonmomonsjhhaolclmvvovov_100001212122001 1941.84270931063 9
42906 pvLvALAPAQQegikhijmjlnoonnocexqgkstgvxhxajs_011112200222011 1708.74184741764 35
42908 pvLvALLQQPQceijminjlnkomomojjajtgtjjqbetqhj_122220101010222 8529.59237419085 29
42910 pvLvALPwQQQchfhlkjoknlomnonbuqlbvopcanhqdgc_211110000022111 1436.17267781880 37
42912 pvLvALvQQQQceijlmjlmnkoomnojjajoijjahbuxtmg_122220101010220 4088.14100047446 11
42913 pvLvALzMQQQceiljilmokonomnnjjassgsqmbddatug_122220101010200 26921.9717074529 27
42914 pvLvALzPQQQegikijmojlnonnmocexqksahgvxxqahn_011112200222111 2210.64893342011 28
42927 pvLvAMwQwQQcegihjimklnoonnonkxxgonefuaaggjj_200002121221011 124258.268660889 41
42929 pvLvAMwzQQQceigkhjmnkolnmoojjaasnjaakqqffoo_122220101001221 1664.13138917028 37
42940 pvLvAQLwQMQchigfjlknmkmnooobuaadqalamuuglxl_122221111002022 436.319247835810 5
42944 pvLvAvPAQQQcfhmkjlnnlmomnoonpervsnxxwwtbxax_102021211110022 941.742720486862 67
42957 pvLvAwQLPQQchiglkjmnmomnoonbuaabbjthhuhahha_122221111000222 23168.7810172250 11
42958 pvLvAwvQQQQceignlnmnomolomlbgqqaaaaaahqhqhh_211110000001111 282.003596620872 5
42960 pvLvAwvQQQQedgimlnoomolnlmncvxxqaahxhhqqqaq_011112222220101 1486.19043190637 14
42961 pvLvAwvQQQQedginmolonlomnmlcvxxaqxqxxqxqaaa_011112222221111 266.657661618916 20
42963 pvLvAwwPQQQcigfhojmkmlnononvptpgpsifdrmmdmj_011222200111000 315.238247691215 47
42964 pvLvAwwQMQQeghihjmkllonmnoocetqgcprbrqmxlkk_102021201111000 2132.86000263813 9
42969 pvLvAzLQPQQcheilnmlomonlmonbugmxaxahxumluuu_211110000221112 54077.9413362823 71
42970 pvLvAzLQPQQcheimnllolomnnombugmaaaahaulldud_211110000221112 655.066920707909 73
42973 pvLvAzMPQPQchifjkjlkmnononobuadrvwrgahiaqfo_122221111010222 4630.88276881175 67
42976 pvLvAzPLQQQegiikjmnomloolnncexlwrahppwiirhn_011112200222110 2351.93024057349 9
42985 pvLvLLAQAQQdiklijhklmlnoonojaxooffjoofqxaqo_201102122222200 1561.89980690536 9
42990 pvLvLLLQQQQehkjminnoklkmonogdijvraamkokclhu_210010021112211 3392.68429428923 29
42992 pvLvLLMMQQQcfhljikomnlnlmoonaavvncqcqjijjir_100001111222222 39069.8251843277 11
42993 pvLvLLMPQQQehkmjjlmnknlkooogdirjjgrmkpnkldv_210010021112211 4086.90489213362 38
42994 pvLvLLMQQPQejkhjijlknmomonogaigjjjgcmsxopmj_210010021112212 1743.36476344015 5
42996 pvLvLLPMQQQeihjhmiomklonnonrahrwvopfrriqqid_022221010100021 3425.06508568421 29
42997 pvLvLLQAPQQeijimhkhonkmonmogaabgbwbhxgrlprc_122221111100102 487.997950811067 3
43004 pvLvLLQQMPQeihkljijlknmonoogaxwwwwwgwqbaiic_210010022222200 2072.11503933284 35
43024 pvLvLPAQwQQeikhklhmjknoonnogahxwwwawwxxhhgg_210010022222111 842.998813758711 7
43027 pvLvLPLPQQQcfjhlmomnkmonlonjxxxvphxhcthxkha_122220101011222 1229.18009551287 7
43028 pvLvLPLPQQQehkijjlmlnmkonooclmunnravpacixgg_011112200002111 21258.0463335502 18
43029 pvLvLPLQQMQcffkklmnjnmlkooobmdirnaxbxxnbibb_211110000220110 3309.53635820619 39
43032 pvLvLPPAMQQeihkjililnomnmoorattrgbgjuplpusg_122221101000001 20201.9894153081 7
43038 pvLvLQvPQQQcfkfjmnonloonlmmbmadhxaxaxaudxaw_211110000221111 5044.79442111066 13
43039 pvLvLQvQMQQcfkfjllmnklmnooobmadhaaxxcaddmss_211110000221112 81938.3463665667 13
43042 pvLvLQzAPQQcfkfjkllnolnomnobmadhvaaaaauulss_211110000221211 3773.21160145136 5
43043 pvLvLQzzQQQcfkfjklnolnnommobmadhvaxaxaudljf_211110000221211 5044.79442111066 13
43044 pvLvLvAQQQQeihlmiokonlnkmmofawfvsubxvbfbfvt_201102222222111 8173.58641888934 69
43045 pvLvLvAQQQQeikhokikmnmnoonmfajfqrwjsssfiiss_201102222222110 1092.19512301578 67
43047 pvLvLvMQQQQeiknmlinololnkmofagsvbbsebebfbfl_201102222222110 980.346357704220 7
43049 pvLvLvPQQQQeiljjlookmnmmonnfafsjoaassffshss_201102222222110 4577.13274250182 16
43050 pvLvLvQAQQQcimiklnmjnnolloofusscvvsfvvmwrdx_022110011002022 25848.7240224441 19
43052 pvLvLvQAQQQeiglkjhmnmmoonnofaofsjosffsxhssq_201102222222110 1922.12436071174 7
43053 pvLvLvQAQQQeihglkjnnmnoommofaworrwffffahffh_201102222222111 373.061206114012 39
43055 pvLvLvQQMQQegkjlhikmlmnnoooragrfgcjgbgbrmhh_122221101000112 7968.14630141768 7
43058 pvLvLvQQMQQeihjkiklnmomoonngagrbbbgosasqqfb_210010022222220 14348.8675247215 13
43059 pvLvLvQQMQQeiljnjhinmoonmmorarrrfforfqarooq_022221010111012 6245.59149220586 9
43063 pvLvLwAQPQQchkhkkmlnljomonovaagvvvvifvajaln_011222200001102 2.02102763016127e6 17
43064 pvLvLwAQQPQeijkjhnjlmnlmooogaqwgwawrwabgqqg_210010022222211 4577.13274250182 16
43065 pvLvLwLQQQQegfjhnikolnlmoonfpejgackpsdfsmmu_201102200221111 3282.06649463702 33
43067 pvLvLwLQQQQejijojnlmnnklmoocxpvavawwaawccaa_011112222002211 720031.984997200 29
43068 pvLvLwMQAQQeihhknljmnkmlooochhgwawcgqswcxxv_011112200002211 15876.4078584097 9
43069 pvLvLwPAQQQcffhinkjlmomlonowaqbwxcrfkekkhqr_102021110221122 302.375537594265 47
43070 pvLvLwPAQQQeigkhnjmoloklmnogahjomnoqflsvsag_022221000000122 174113.164457878 19
43074 pvLvLwPMQQQeihkmljnonomklnoraajrvfaiqejcodi_022221000000121 2492.92852185038 19
43075 pvLvLwPQPQQeihkijinllomomnogahrgrghwwqghbqg_122221101001102 2641.59576241478 10
43076 pvLvLwQQwQQcffghikjmlnonoonwaqrbwccffaammmm_102021110221100 340.044389857799 3
43077 pvLvLwzQQQQejimonmnkllmlonowmpwpxcabbnofmqq_120200112201122 869.550955581871 21
43080 pvLvLzPQMQQcfflmnnljknommoobmdkkaanbcapncml_211110000220012 2518.07438206052 29
43083 pvLvLzQAPQQehjimhkionkmonmowqabwbwrhxgbmpbv_120200111100102 969.998969071069 3
43090 pvLvPAwQLQQejihjhlmhknononogaaahgaagghhwwww_210010022221100 2769.22085724976 11
43092 pvLvPAzQLQQejihjkkmlnoknonogaaahbbaaqqgggww_210010022221111 878.538668060742 40
43098 pvLvPwwQPQQejihhmnhkoklmnoogaaagaagsasbuuww_210010022222110 318.432250867773 15
43100 pvLvvLPQQQQeigklmonlkmlnonokdknnoafovcofakq_022110010100002 3865.98554334625 13
43104 pvLvvMzQQQQehkjmlnnonlmkmoogaiwvwaauukfkfii_210010021111212 842.998813758711 7
43109 pvvLAAPLMQQfhighlkmnoknmnooddqxagghhqjhmhqb_210012222222100 5935.56298495361 69
43115 pvvLAAzLQQQgfhiijonmknmoonmmmattvaamwmxqqqx_102021220200211 13293.7240802716 7
43116 pvvLAAzwQQQgfhiijjnmomnoonmmmattvoamaxmmmmx_102021220200200 8921.08170693397 7
43123 pvvLALLPQQQhgggiollmmnonomnqaaaragrwbxhxhbh_011112022002211 886.274597147370 18
43124 pvvLALLQMQQfggglljkknonmoonhaaavvrrwhehcepq_211112222000010 6626.19151166504 67
43126 pvvLALLQPQQfgggmmjkjnlnonoohaaaccrrwhvhpqep_211112222000010 1485.64359086454 67
43133 pvvLALPQzQQhggglkmjkkononnoqaaarwrrrghhhxxh_011112022220011 3426.71339799171 15
43135 pvvLALPzQQQfgggkjjoknmlnoonaaaaggghghcnaiia_011112022220011 18094.6627869366 11
43140 pvvLALvQQQQghhgjjlnlomlononuelevjvxcxwremim_011222022010111 869.550955581871 21
43158 pvvLAPALPQQghfjikilmonnonmohhqaqagdthaqxssv_200002112221000 2830.10011930368 17
43159 pvvLAPAPMPQhggjgikmllnnoonoqaaqaxrahxhaarrw_011112022221111 207.252555556937 22
43160 pvvLAPAvQQQhggjgkjjmlnoononqaaaaawwaxpprrff_011112022001011 551.342232932813 3
43162 pvvLAPAvQQQhggjgkjjmlonnoonqaaaaarraxiiggff_011112022001011 551.342232932813 3
43163 pvvLAPAwMQQfggkgijklnmonmoottaeearrihhuwfrc_120201111112220 436.319247835810 5
43166 pvvLAPLzQQQhggjginolmnlnomoqaaqaraqwxxwxxhb_011112022222111 249.692519138420 22
43169 pvvLAPMvQQQhggkgjjlmkonnonoxaahahkaxvxhvvkn_211110200221211 880.043837393071 29
43170 pvvLAPMzPQQghfjikilomnnmonohhqaqablehaqxssc_200002112221000 1225.59688299694 17
43174 pvvLAPzMPQQfhgihjmmklnnloooqxaxxwxawrxxwhbr_102021111111002 940.300967125089 6
43179 pvvLAvAPQQQfhhgkilmnonmmonoltqpbwvntilccphl_120200011112212 3903.78605048644 5
43181 pvvLAvAQPQQfgihjmlkonmonlontputrkkkeefpqndu_201102110221110 1218.36894336485 38
43182 pvvLAvLQQQQhfgmilkmonnlmonoqianwwbwawbnstba_011112022002020 1675.11327416826 42
43185 pvvLAvwQQQQfghjkjlmnmlnonootpiubgvvawwtihuu_201102110002211 1471.51687317367 6
43191 pvvLAzPMMQQfhihmlimnolnnlooddqaggjjhqjudsqq_210012222222210 17985.6744512391 77
43192 pvvLAzPMMQQfhihmlmknnnlooloddqaggsshudjaqsa_210012222222210 1636.46430978770 69
43193 pvvLAzPMPQQgfgikjllnomlnonoeeaxggrwqhknqqhq_120201111111100 3966.94932197656 77
43195 pvvLLAAPMQQhjgkgiinmloommnoamqqqggqqfhuxhxf_022110001100112 874.900082752949 11
43197 pvvLLALAQQQhijkmilmknolmonoallmwscnsqefnxls_022110001100221 1910.77356389510 31
43205 pvvLLALPQQQghihiknololmmonnmdaagoaagpfnnpaa_210012222112211 902.136653126978 5
43207 pvvLLALPQQQhhihljlmnooklnnoaaqawrwwxqqwrhxx_022221101111122 991.911986754366 11
43209 pvvLLALPQQQhhihlolnmomklonnaaeajajafdkooahl_022221100010022 32298.4444552464 35
43213 pvvLLALQAQQhhihmlkmlnonlonoaahassjsjaaqjxhh_122220010000022 462.050003619746 22
43214 pvvLLAMPMQQfgjikllimnnomoonaaetakjgalxmqqmr_011222022011020 13127.0668270270 9
43219 pvvLLAPwQQQhhjhmkjlolnlnoonaahasfjjtftfeexx_122220011110022 5250.88116298856 7
43220 pvvLLAvQQQQfhihkniololmmonnudaaoawawefnnehh_210012222112211 487.997950811067 3
43222 pvvLLAvQQQQhhihijikmlononnoaadabgkwwwdduuuu_122221111100000 4440.13824934851 21
43223 pvvLLAvQQQQhhihijilmkonononaadabgkgwgududdd_122221111100000 2031.37505706551 77
43226 pvvLLAwQMQQfgjikmlinmolnonoaaetatjgaaxftttg_011222022011111 5923.81478367424 9
43227 pvvLLAzAQQQhfigmjiloknmlnoouttlwccotclocqlf_102021220021101 2191.17974890994 22
43228 pvvLLAzMQQQghihiknomomllonnddaagsaxbtskktqq_200002222112201 969.998969071069 3
43230 pvvLLLAAQQQghikljnmiloknonoddddordvrolsdeaa_022111101102200 1438.23498989042 18
43238 pvvLLLLQQQQffjklomnkmnllkooddaobuvvrwwbbbaa_211110202222221 859.671530563486 9
43240 pvvLLLLQQQQghjkllmnoomnkomnhaarffkkhavvrawb_120201111100110 5869.37593781485 47
43241 pvvLLLMMQQQhigllknmkonlnmooldaigodvoemjdgap_210012222112010 1153.99913344822 4
43242 pvvLLLMQPQQgihlmkklnonlnmoodlhagoogmidgdbqh_022111101100001 1153.99913344822 4
43243 pvvLLLPAQQQhhfijkjmollmnnoommdgksbnxffwwbit_210010202222000 264.584260528533 43
43246 pvvLLLPQMQQghhiljmnikomnmooddhgsjjgcvtjfnqq_022111100002001 1668.13948512856 13
43250 pvvLLLQAPQQfihllkkmnnomnloouuhawoowluewurqh_022111101100001 1153.99913344822 4
43259 pvvLLMPQLQQfihjlmkjmnmonoontqharrojgxcxahha_120200011111122 843.592844577750 36
43261 pvvLLMzQPQQghggijlmkoknnoonddtmgjvvnhjdtxxt_022111100002201 871.576629864868 6
43262 pvvLLPAPMQQhhhgflknmonmomnoaaatpofepatilqqu_022220001100112 842.998813758711 7
43263 pvvLLPAPPQQhhhijinmoloonmmnaaaqqgqaxwahxaah_200002222222011 1697.96594291548 29
43267 pvvLLPwMQQQhhhfgmkollmonmnoaaaxxhrxrrxqhhag_022221101111222 455.658296849491 11
43273 pvvLLPzQMQQffhjmmiinklonnoohhaxooojhsshaahh_122221110000022 886.936135248361 40
43277 pvvLLwPMQQQghginjlmmklknoooddtgjjvjknwjkeqd_022111100002022 1193.84428992799 7
43278 pvvLLzLQQQQffhkoiiklnmknmoohhaoaojjjffsjjaa_122221110000112 366.733129897195 8
43279 pvvLLzLQQQQffhlojjllnmkmnoohhafafssjjjsffaa_122221110000002 1453.85445769843 8
43281 pvvLPvAPQQQhgjiimlolkmononnqahagsfafbfqhxii_100001111112220 1005.34669871163 18
43282 pvvLPvAPQQQhhjiimnklkmnoonoemmagrajnbfuhiii_120200011201122 640.431805277676 15
43283 pvvLvPzQQQQfmjkmniojiklnnooqqavcnnhnnnnkkqx_102021221122110 229.373281109152 10
43286 qLALLAAMzMzkbcbefhghijklmnopphhwshwwchhhhhhhhw_2112201121212121 5953.02797673129 65
43312 qLALLLLMQPzkcbbeghkjljlmnnoppqqjnardxkwcddndxk_0220012120000210 2817.83794563860 46
43317 qLALLLLPLQAkcbbeghkklnmlnnoppqqjnardkkikfpiaqs_0220012120000120 832.232895879550 135
43318 qLALLLLPMPAkcbbegikjlmnlonnppqqjnahxxrrhnaqxqs_0220012120000120 2.17146541577631e9 225
43319 qLALLLLPwAQkcbbegiijlkloonoppqqjnahtxwkvaxqvcj_0220012120000122 34312.7721940171 217
43335 qLALLLMAAMzkcbbegijiikklmnoppqqjnahhxqhchqqqqj_0220012120020202 1137.19583892942 87
43347 qLALLLMQzMzkcbbeghjikjklmnoppqqjnakhqhvchqqqqj_0220012100020202 1061.56536973529 309
43350 qLALLLMzQMzkcbbeghiikkllmnoppqqjnarpqkskjaqqqs_0220012120002020 388.080017674011 107
43362 qLALLLPPPMzkcbbeghkijlklmnoppqqjnakqqvkjsaqqqs_0220012100002020 540.142842487799 199
43371 qLALLLPwAQzkbcbefhijkmlnnnopphhwshvpphhhxwbhhw_2112201122211121 3079.82283072441 127
43372 qLALLLPwLAQkbcbefhijknmompopphhwshvpphqqrgabxx_2112201122211112 2053.61246948864 25
43375 qLALLLPwPAPkbcbefhijklnmnpopphhwshvpphxqqrxxrg_2112201122211120 3648.22766822498 37
43380 qLALLLPwPwQkbcbefhijklnmppoophhwshvpphxqqittig_2112201122211122 4437.16497182022 41
43407 qLALLLvAQLQkcbbeghjklkmnpooppqqjnavxnokvqdmjog_0220012100000222 29457.8634726259 201
43427 qLALLLvPAMQkcbbeghkjllononnppqqjnavnsoftspskck_0220012100000011 2477.51152447006 241
43430 qLALLLvPLQQkcbbeghklonmmmooppqqjnarkkikbrcpiaj_0220012120002012 1861.57842919042 167
43432 qLALLLvPPMQkcbbeghklnonpmoppoqqjnarkkjikxcpudi_0220012120002011 7772.09252266941 191
43436 qLALLLvPQzQkcbbegijmnklmmpoppqqjnahxrrkknndmgj_0220012120000022 7201.04205110570 113
43441 qLALLLvQzPQkcbbeghjklnpmoppooqqjnarxkkxxceudkg_0220012120002111 5839.89738842936 143
43449 qLALLLvzMQQkcbbeghjlknpmoonppqqjnavvojohfqqkhf_0220012100000022 5679.26545470128 187
43453 qLALLLvzQPQkcbbeghklloppnpnnoqqjnavnofqtqspskj_0220012100000021 4543.02715870575 123
43457 qLALLLwALAQkcbbegijlkmompnppoqqjnahhhhthihfosj_0220012120020021 1353.57143294143 185
43458 qLALLLwALMQkcbbegijlkmopnnppoqqjnahhhhthuxfrrj_0220012120020021 1177.40715374771 85
43459 qLALLLwALQAkcbbegijlkmomnnnppqqjnahhhhthipifqs_0220012120020020 2135.75432409606 489
43460 qLALLLwAMMAkcbbegijlkmknoooppqqjnahhhhhchhwrqs_0220012120021210 688.878735446712 39
43461 qLALLLwAMMPkcbbegijlkmknopnppqqjnahhhhhchhhjxq_0220012120021212 500.143764591382 23
43462 qLALLLwAMQzkcbbegijlklmnmmoppqqjnahhhhsthixqqj_0220012120020202 2709.94479080684 126
43463 qLALLLwAMQzkcbbegijlkmknmmoppqqjnahhhhhchqxqqj_0220012120021202 979.478317691508 11
43470 qLALLLwAwAQkcbbegijlkmnopopnpqqjnahhhhhhxhvkjk_0220012120021211 1486.37906577354 131
43473 qLALLLwLAMQkcbbegijllnmoopnppqqjnahhvkjfpaakxk_0220012120000012 3264.41082292615 245
43474 qLALLLwLPAQkcbbeghinkmlmpoppoqqjnarpqskcjqafoj_0220012120020020 866.642089252371 295
43475 qLALLLwLPPQkcbbegijmnmmolnpppqqjnahhsjrcdrkmwv_0220012120022002 6075.99277279514 93
43477 qLALLLwLPQAkcbbeghinkmlmnnoppqqjnarpqskcjqaaqs_0220012120020020 771.839679233648 79
43478 qLALLLwLQAMkcbbeghinmkmlmopppqqjnarpqjskcjqqqa_0220012120020002 3858.27607179685 113
43489 qLALLLwPMQzkcbbegijkmmlnlmoppqqjnahhhkvkhncqqj_0220012120000202 2070.23003472844 449
43492 qLALLLwPPPMkcbbegijlmlmmnooppqqjnahhesvrcdpvdn_0220012120022021 1504.09132155863 315
43493 qLALLLwPPQzkcbbeghillkmlmnoppqqjnarpfoskcjaqqj_0220012120020202 630.602440480832 17
43495 qLALLLwQMMzkcbbegijlkllkmnoppqqjnahhhhrwchqqqs_0220012120022020 1160.20935030176 71
43496 qLALLLwQPMzkcbbegijikllmlnoppqqjnahhphwkhnqqqs_0220012120002020 1938.36729575591 415
43498 qLALLLwvAQQkcbbegijonmplponnpqqjnahhhjfqnaaskv_0220012120000011 3812.72149153958 283
43513 qLALLLwzAAQkcbbegijlnmmopmoppqqjnahhehkvqurvkk_0220012120022111 3302.44875893625 247
43516 qLALLLwzLQQkcbbegijknplnmooopqqjnahhhthnpclmfj_0220012120000002 1408.27947828723 387
43517 qLALLLwzMQAkcbbegijkmnolnmnppqqjnahhhwthnpcpqs_0220012120000020 1095.45578679356 345
43518 qLALLLwzMQAkcbbegijknlolmnnppqqjnahhhhkhnctpqs_0220012120000120 1500.14990639808 411
43519 qLALLLwzMQPkcbbegijknlolmpppoqqjnahhhhkhncqvkj_0220012120000122 984.808616843378 301
43520 qLALLLwzPAQkcbbegijlmnmnpmoppqqjnahhektvpurfos_0220012120022001 2402.88284872802 73
43522 qLALLLwzPPQkcbbeghjjmlopmnoppqqjnavhvjfqakhfoo_0220012100000222 1067.57502843391 24
43526 qLALLLwzQMMkcbbegijlnmkmompppqqjnahhehkkvurhxq_0220012120022112 851.346965916763 111
43529 qLALLLwzwQQkcbbegijknolpmpnpoqqjnahhhhhnqcqqvj_0220012120000121 940.230807801366 147
43532 qLALLLzAMPAkcbbeghijkkmmnnoppqqjnavqxnkqhqncqs_0220012100002120 1338.01263593624 177
43536 qLALLLzPLMQkcbbeghijlmonmppopqqjnavqvoohqkajfj_0220012100000222 86402.0766915921 79
43541 qLALLLzzAAQkcbbeghikmmnmnooppqqjnavqnjsqkhqncj_0220012100000212 2427.87520114868 193
43545 qLALLLzzPPQkcbbeghikolmnpooppqqjnavqnqvkmmhxjr_0220012100000222 42186.3309614834 133
43546 qLALLLzzQPAkcbbeghikmmlmnooppqqjnavqnjsvkmmjaw_0220012100000221 2613.00566361259 109
43547 qLALLLzzzQQkcbbeghikonmpnpoopqqjnavqnqqkphqhxn_0220012100000221 91302.2491586291 177
43548 qLALLMMPzMzkcbbeghhijjklmnoppqqjnawrhhchqqqqqs_0220012100202020 902.864962185317 103
43549 qLALLMMzMzMkbcbfhgigjklmnopppxxnqqaqkqqqqqqqsj_0110021200220022 851.626284204052 101
43550 qLALLMPMzMzkbcbfhgijiiklmnoppxxnqqaqxxhxxxxxxk_0110021200101010 5425.21455932922 83
43551 qLALLMzMMzMkbcbfhgijkljmnopppxxnqqaqxqqkqqqqhx_0110021200022002 1285.22065022713 103
43552 qLALLMzMPMzkbcbfhgijklmllnoppxxnqqaqxqqxhxxxxk_0110021200021010 10293.7496969711 193
43553 qLALLMzMzMMkbcbfhgijklmnompppxxnqqaqxqqxqqnqjs_0110021200021200 3196.79481094473 7
43554 qLALLMzMzMPkbcbfhgijklmnopoopxxnqqaqxqqxqqxxhk_0110021200021200 6175.02788782780 86
43555 qLALLMzMzQzkbcbfhgijklmnnnoppxxnqqaqxqqxqsjxxn_0110021200021201 9119.43453210226 377
43556 qLALLMzQzMzkbcbfhgijkkklmnoppxxnqqaqxqjsxxxxxn_0110021200010101 8757.30028113599 371
43558 qLALLPLLPwQkcbbeghhjkmnlopoppqqjnanbubeaeaqpeo_0220012120001222 1.27296220247498e7 109
43559 qLALLPLPMMzkcbbeghhjkklmmnoppqqjnanbukbdmndxxn_0220012120002101 842.805598002552 31
43564 qLALLPMzMzMkcbbeghhijklmnopppqqjnanbpdqxqxqxbw_0220012120012001 359.403763624973 21
43569 qLALLPPLwAMkcbbeghhijklmnopppqqjnanbeueeqqqqfo_0220012120112200 1059.80617349380 43
43591 qLALLPvvAQQkcbbeghhnmnommpnopqqjnanbtetiixlqjk_0220012120020101 1286.77389047000 85
43594 qLALLPvzAQAkcbbeghhklmnmmonppqqjnanbkkeiixljxk_0220012120020010 1284.01392844641 25
43596 qLALLQzMzMzkbcbfhghhijklmnoppxxnqqajsxxxxxxxxn_0110021201010101 2294.21110169159 269
43607 qLALLvLLAQQkcbbegilnmkplonoppqqjnamncfkxokcjmh_0220012100000202 1127.04470816561 163
43609 qLALLvLLAQQkcbbegkjkmlmopnpopqqjnaavvkjkohfqkh_0220012100000002 1362.84025656693 187
43610 qLALLvLLMQQkcbbegilmmonnlonppqqjnaqncskfonsnaj_0220012100000002 1842.32206968323 79
43626 qLALLvLLQPQkcbbeglnommpomnpopqqjnaqckcfmkccxkl_0220012120200002 1068.55187789089 31
43632 qLALLvLMAAQkcbbeglinnnmmpomppqqjnaqikbjkcqxcvk_0220012120200020 5140.73955548268 86
43633 qLALLvLMAMQkcbbeglinnmopoopnpqqjnaqikbfmuixase_0220012120200021 2517.56016885729 78
43634 qLALLvLMAMQkcbbegmkjknlnpppooqqjnadmvvkjsamuaj_0220012100000022 1729.58543086556 63
43636 qLALLvLMAQAkcbbegkljknmlmnoppqqjnaddvvksofjaqs_0220012100000020 1931.71019921636 109
43637 qLALLvLMAQAkcbbegmkjknlmnmoppqqjnadmvvkjosoaqs_0220012100000020 881.653940659182 35
43650 qLALLvLMLQQkcbbegmiklnlonooppqqjnadqgjkvasqhaj_0220012120200012 881.014764321147 235
43652 qLALLvLMMQAkcbbegiklmmnmlnoppqqjnaqqncskcnsaqs_0220012100000020 729.415434776069 37
43653 qLALLvLMMQAkcbbegmikmlnlmnoppqqjnadqgkjkvksaqs_0220012120200020 401.997621365907 181
43654 qLALLvLMPPQkcbbeglinnkmlmpoopqqjnaqikjvcccaijk_0220012120200001 1.24991990252775e7 146
43673 qLALLvLMwQQkcbbegiklmnlmpppooqqjnaxxkkkvvhhaaj_0220012120200022 672.959831699749 35
43681 qLALLvLMzQQkcbbeglinmponpponoqqjnaqikfmewixesd_0220012120200002 1356.18739631342 34
43682 qLALLvLMzQQkcbbeglinnmmpppmooqqjnaqikjkctpxcij_0220012120200002 3346.17356933327 53
43692 qLALLvLPAQMkcbbegkmijmlmonoppqqjnaphrnfvrtsqcj_0220012120200012 2321.15468567556 183
43696 qLALLvLPPMQkcbbegkklmmonppnpoqqjnalhnofqctqchj_0220012100000221 1130.50627690434 33
43702 qLALLvLPQPPkcbbegkkljmmnonoppqqjnalhnsofctchck_0220012100000211 977.595045475748 91
43713 qLALLvLQMAPkcbbegikjlmnnnopopqqjnaxxxnnhahaajk_0220012100000121 8296.92953140854 249
43715 qLALLvLQQLMkcbbegikjijlmnopppqqjnaxxxrkvvaaxxa_0220012120200220 10105.1470348890 53
43730 qLALLvLQzQMkcbbeglijknmlmopppqqjnaqixrtcccahpt_0220012120200012 7.96594188508357e8 69
43737 qLALLvLwAQQkcbbeglinommplmoppqqjnaqibekclccthc_0220012120200012 1099.49154123210 23
43740 qLALLvLwMQQkcbbegmimlnloonoppqqjnadqkjkvlmspaj_0220012120200012 786.617851380798 27
43741 qLALLvLwPQQkcbbegikmpnponompoqqjnaxxfpkaaoesit_0220012100000011 1732.81781901426 45
43749 qLALLvLwQAQkcbbegmimnlnlpnoppqqjnadqkjjkvqspwg_0220012120200010 12827.1855073214 217
43758 qLALLvLzQPQkcbbegkmojmlmpnppoqqjnaphhnfvrtspqw_0220012120200011 2367.76116422842 33
43759 qLALLvLzQQPkcbbegkjmjnlmonpppqqjnapxkwvvrdnlnw_0220012120200002 22506.4146518904 183
43763 qLALLvMAAQzkcbbefjlkijmnnnopphhrwhaxxhrhqaqhhr_1221100011112012 71709.4985808562 15
43772 qLALLvMLLQQkcbbegjkjnlpmponopqqjnahavjklfmqkhf_0220012100000022 1387.10822238408 245
43773 qLALLvMLMAQkcbbegjkjknomopnppqqjnahavvjafpakxk_0220012100000012 1070.93451607216 221
43788 qLALLvPALAQkbcbefijlkmnopppoohhwshpphahahxwbrn_2112201122021111 9539.36343881029 221
43839 qLALLvPQLQzkcbbegilkjlnnnmoppqqjnaxxxxnhahxqqj_0220012100002102 40365.2729195732 29
43845 qLALLvPQvQMkcbbegilkjlonmmpppqqjnaxxxxnhhxjhha_0220012100002112 8821.13564621044 57
43846 qLALLvPQvQPkcbbegilkjlonmpoopqqjnaxxxxnhhxqbgj_0220012100002110 15791.0468058956 101
43850 qLALLvPvAQQkcbbegkjonolppmnopqqjnaixtblvdqsfta_0220012120200002 6130.78634852313 141
43860 qLALLvPwwQQkcbbegliknmllpoppoqqjnaxxxxkvcaavcj_0220012120200122 998.839979484143 13
43862 qLALLvPwzQQkcbbeglikomllpnoppqqjnaxxxekvcxirvc_0220012120200112 1415.89052700808 161
43871 qLALLvvAMQQkcbbegknlnmkmomoppqqjnamesvskoeodkj_0220012100000212 6594.24580901254 187
43877 qLALLvvLQQQkcbbegijkplmnonoppqqjnarnkkvnknkccc_0220012120200220 427.171642890280 63
43885 qLALLvvMQMQkcbbegkijkmomopnopqqjnaarnkkknkarkj_0220012120200202 1408.31994062900 149
43887 qLALLvvMQPQkcbbegjijklonppnopqqjnahrnkvofexnjh_0220012120200001 1101.80987576101 153
43902 qLALLvvPMQQkcbbegmlomkklpnpopqqjnahncfskoqnaca_0220012100000001 758.595054266131 46
43912 qLALLvvPQMQkcbbegnlmjknmppoopqqjnaekkvvwnxacrh_0220012120200221 35955.7084014834 87
43913 qLALLvvPQPQkcbbegmolnmplnopnpqqjnahcvkfmvkcxnl_0220012120200002 6245.18310790441 177
43914 qLALLvvPQQPkcbbegjmojnnoomnppqqjnaxrrwbwfonwaj_0220012120200222 11974.4443421023 57
43915 qLALLvvQAMQkcbbeginnmmopoonppqqjnaqebkfmuixrae_0220012120200221 1366.90531748551 41
43927 qLALLvvQMAQkcbbegkjmkoonmnpopqqjnaaxrrpewnwaqj_0220012120200202 4.12344241351679e8 125
43934 qLALLvvQQMAkcbbegkjmkjnnmnoppqqjnaaxrrwbwnwaqs_0220012120200220 18414.1202925923 101
43940 qLALLvvwQQQkcbbegklpmoolmonppqqjnaavqfskvcocqa_0220012120200200 1139.19579591954 37
43941 qLALLvvwQQQkcbbegknmmpolmonppqqjnaabcfekvcovap_0220012120200201 423.413216003901 29
43944 qLALLvvzQQQkcbbegnloopmlnmppoqqjnaevgkekvobppr_0220012120200221 1680.27364475191 57
43947 qLALLvwPAPQkcbbegjljkmpomnppoqqjnahhvvkqhncqaj_0220012100000022 1313.03696012506 31
43948 qLALLvwPAQAkcbbegjljkmnnomnppqqjnahhvvkfohncqs_0220012100000020 1491.00624656982 51
43950 qLALLvwPMPQkcbbegjmjknonoppnpqqjnahevvkavqqlrv_0220012100002211 4705.54132261494 13
43951 qLALLvwPPAQkcbbegimknlloppnopqqjnapebkskaaurhb_0220012120202211 957.823301399530 105
43952 qLALLvwPQPAkcbbegimknnlmlonppqqjnapebgksobarxk_0220012120202210 12311.4251275079 123
43954 qLALLvwPQPPkcbbegjmjklnonpnppqqjnahevvkkqvurck_0220012100002221 1661.03735421012 271
43955 qLALLvwPQzQkcbbegjmjknmnnopppqqjnahevvrvrcipkf_0220012100002212 1876.75243211838 231
43957 qLALLvwPwQQkcbbegjljknopmonopqqjnahhvvkahnqcqj_0220012100000012 398.088058242389 163
43958 qLALLvwQAQzkcbbegjkljkmmnmoppqqjnahqhvvkkhnqqj_0220012100000202 832.813415300004 71
43960 qLALLvwQQLAkcbbegjimjlmloooppqqjnahdevfvstmkqs_0220012100002210 1176.85049169677 177
43966 qLALLvzAQQzkcbbegklmnjkmlmoppqqjnailehnkwvkhhw_0220012120202121 547.862068138339 237
43972 qLALLvzMQAAkcbbegklijknlnnoppqqjnailrnkkvokhhr_0220012120202012 1365.69386998687 39
43978 qLALLvzQPPAkcbbegikmlmkonmnppqqjnaxmenvsaxwjxk_0220012100002210 1672.93371078908 343
43979 qLALLvzQPPMkcbbegikmlmkonmpopqqjnaxmenvsaxwqkj_0220012100002210 1660.23946839991 459
43980 qLALLvzQPQzkcbbegikmlmkknmoppqqjnaxmenvskxwqqj_0220012100002202 1800.32376465493 91
43984 qLALLvzwQQPkcbbegklojknlnnpopqqjnailhnkkvokhww_0220012120202011 8099.26679160553 57
44034 qLALLzMAMzMkcbbeghikjjlmnopppqqjnanpdabaxxxxxa_0220012122011001 563.771888837988 245
44035 qLALLzMLLMQkcbbeghikmllpnnoppqqjnanpdqbcdbwbjf_0220012122020112 900.809629873447 161
44036 qLALLzMLLPQkcbbeghikmlpopnnopqqjnanpdqbxaabwbb_0220012122020111 864.081313201544 317
44037 qLALLzMLLQPkcbbeghikmllooppopqqjnanpdqbceaqebp_0220012122020112 537.646157069574 233
44038 qLALLzMLMMMkcbbeghikmmllonpppqqjnanpdqpbcdoxet_0220012122020120 966.024122333598 335
44039 qLALLzMLMzQkcbbeghikmmloonpppqqjnanpdqpbxaovcb_0220012122020111 1190.94147438341 55
44040 qLALLzMLwMQkcbbeghikmmlponoppqqjnanpdqpcdaobcc_0220012122020112 290.724585456324 51
44041 qLALLzMMLMPkcbbeghikjlnnonpppqqjnanpdaqaxqbxwb_0220012122001120 894.010749587575 329
44042 qLALLzMMvMQkcbbeghikjloppnpooqqjnanpdaqxqebpvc_0220012122001112 1081.99481207861 371
44043 qLALLzMzMPMkcbbeghikjmlonnpppqqjnanpdbacdabamd_0220012122021122 376.085853415689 179
44044 qLALLzMzQzMkcbbeghikjmllnopppqqjnanpdbabcdxhfj_0220012122021201 701.645168375919 17
44067 qLALLzvQAQzkcbbegijmljmlmnoppqqjnapaerrwnwaqqj_0220012122002202 1223.43835827969 17
44068 qLALLzvQPAPkcbbeghjklknmnopppqqjnanakkvavaxnnb_0220012122002111 716.901039568818 101
44071 qLALLzvvQQQkcbbeghnknmpopnoopqqjnangvggtttciaq_0220012122002211 230.483060179745 41
44085 qLALPLAMzMzkcbbefgihijklmnoppqqjnqahxvqqqqqqqj_0220012002020202 538.266046730566 119
44087 qLALPLMMzMzkcbbegfihijklmnopphhrwhhaarhhhhhhhr_1221100112121212 169190.071437299 140
44088 qLALPLMzMzMkcbbegfihjklmnoppphhrwhhaahhhhhhhqx_1221100112211221 1578.01910734363 98
44089 qLALPLwAAMzkcbbegfihkjlkmnopphhrwhhaahhhrhhhhw_1221100112212121 4592.91387096210 22
44095 qLALPLwAPLMkcbbegfihkjlmnopophhrwhhaaqqaaxxxnn_1221100112211001 204348.540169769 651
44103 qLALPMzMzMzkbcbfffghijklmnoppxxnqhxaxxxxxxxxxk_0110021010101010 595.585283491600 91
44137 qLALPvMQzMzkbcbegfjjijklmnopphhwsahhwfrhhhhhhr_2112201222121212 234.526049285646 167
44155 qLALPvvQMMPkbcbegfkmjlknopoophhwsahohshjaqhqar_2112201222211122 1284.31975239533 171
44163 qLALPvwLQPMkbcbegfjlklloonpophhwsaaqaaqaqmcqmj_2112201222110022 18101.3475874970 339
44164 qLALPvwLQPPkbcbegfjlkllonnppphhwsaaqaaqaqvsqfo_2112201222110021 2115.92300908681 383
44166 qLALPvwLQzQkcbbefgjkmlnonpppoqqjnaaxaaxaqbudas_0220012000221201 4767.35687021818 33
44167 qLALPvwPPMPkcbbefgjmlnknlpoppqqjnqaqqqiecjxhvc_0220012000122120 1586.87351604654 13
44168 qLALPvwPQMzkbcbegfjmlkllknopphhwsaaqaaaqawqqqj_2112201222110202 13628.7479989193 68
44169 qLALPvwPQPzkbcbegfjmlkllnmopphhwsaaqaaaqahjhhr_2112201222110212 12253.2077709781 151
44172 qLALPvwPQzPkbcbegfjmlkllnoppphhwsaaqaaaqaqwgsr_2112201222110222 1808.48696628020 347
44178 qLALPvzLMQMkcbbefgkjmnloonpopqqjnaafoaaaxssxok_0220012000021220 924.496728372335 29
44313 qLALPzwPLzQkcbbefghillmlpopopqqjnqahqqcachrmom_0220012001120221 87336.0082417175 25
44341 qLALvLALLQQkbcbekhjmppmonponohhwsxvxtwjsrkvsko_2112201102100212 10791.6174007429 73
44343 qLALvLALMMQkbcbekhjmnoopmonpphhwsxvxtuwjxovrpa_2112201102100220 13252.4430977372 81
44346 qLALvLALwQQkbcbekhjmnomnmonpphhwsxvxtujscovraw_2112201102100221 3548.96250671852 118
44381 qLALvLAzMPQkbcbekhjmlomlpnopphhwsxvxllwsjtkbhh_2112201102100220 4058.43671242934 32
44420 qLALvLMLMPQkbcbeihjljnlnopopphhwsnvpuqjsbtudin_2112201102120200 2.34463261675950e8 69
44442 qLALvLQLPQzkbcbeihkjlnnlnmopphhwsnvtptwrsvkhhr_2112201102102212 6075.70665307629 17
44443 qLALvLQLQMzkbcbeihkjljklmnopphhwsnvtptqnskhhhw_2112201102102121 12245.0878908364 74
44444 qLALvLQLQzMkcbbehjkilllmnopppqqjnrpebupfbqqqxh_0220012122020220 257175.634882734 62
44454 qLALvLQvMQMkbcbeihkjjlononpophhwsnvtpqsljtohlw_2112201102102101 10186.9793077163 28
44459 qLALvLvMMQQkbcbeiklnponopomnphhwsjpalwrwsjgbbr_2112201102202022 342363.907813584 49
44469 qLALvLwAQAAkcbbejklmlnmlmnoppqqjnhhuuahannkaqs_0220012122011020 5740.23752152146 108
44470 qLALvLwAQPMkcbbejklmlnmonnpppqqjnhhuuahahjkanc_0220012122011012 5396.31392874737 43
44471 qLALvLwAQzQkcbbejklmlnmonooppqqjnhhuuahahkeeaj_0220012122011012 4354.92320359249 397
44485 qLALvLwwQQPkcbbejkllonlmonpppqqjnhhuahpnnjjeqq_0220012122011001 518216.969352263 165
44488 qLALvLwzQAQkcbbejknlomlmonnppqqjnhhhahannknnaj_0220012122011202 4840.10529364481 105
44490 qLALvLwzQPQkcbbejknlompoopnnpqqjnhhhahahjkenne_0220012122011201 18420.1825021073 68
44499 qLALvMMQzMzkbcbehiijjkjlmnopphhwswjwpphhhhhhhw_2112201102212121 35918.1647844341 451
44532 qLALvvAALQQkbcbehjklpponmonpohhwsvxpawjffwjrvc_2112201102220112 8076.90145390151 55
44549 qLALvvAMMMQkbcbehjkkloompnopphhwsvxpduwjwxkvdu_2112201102220221 4236.73942657050 31
44550 qLALvvAMMMQkbcbehjkknoopnmpnphhwsvxpduwjdfwxra_2112201102220221 3105.07853565124 277
44552 qLALvvAMMQAkbcbehjkkloonmmopphhwsvxpduwjrwkvhw_2112201102220221 3557.64217282006 53
44554 qLALvvAMMQPkbcbehjkkloonmpopphhwsvxpduwjrwivha_2112201102220221 7694.19020258149 59
44561 qLALvvAMwQQkbcbehjkklonmmonpphhwsvxpdujrwkvraw_2112201102220221 3004.39584682403 15
44562 qLALvvAMwQQkbcbehjkklonmnnopphhwsvxpdujrwbkvaw_2112201102220221 2260.62857588564 91
44586 qLALvvAQwQAkbcbehjklklnmmnopphhwsvxpadujvwvahr_2112201102220212 4207.87561701325 119
44591 qLALvvAvQQQkbcbehkmoonolpmpnphhwsvtlxbvovfbffw_2112201102110022 4095.97313470165 287
44594 qLALvvAwAQQkbcbeljkknpomonpnphhwspxpduwbvbfvrg_2112201102220202 346329.585515338 69
44595 qLALvvAwMQQkbcbehkmmpnnlonmpphhwsvtalwrjvfvorj_2112201102110222 3110.23346566473 33
44596 qLALvvAwPQQkbcbehkmponnlonmpphhwsvtapjrjvcvosk_2112201102110211 13516.0258289062 15
44607 qLALvvLAAQQkcbbeinmjlpollooppqqjnbuaeaqjskskep_0220012120000102 3137.03071839011 45
44612 qLALvvLAQAQkcbbelnljmlnnmooppqqjneuqeqewbjksaj_0220012120000102 2395.61950342922 19
44613 qLALvvLAQPQkcbbelnljmlpomooppqqjneuqeqeqjjksep_0220012120000102 5997.59638272610 71
44614 qLALvvLAQQAkcbbeinmjlnnolloppqqjnbuaeawbjsksak_0220012120000101 15600.1679532748 345
44618 qLALvvLLQQQkcbbeiknmnlkomppopqqjnbxqxcrwbvbvnr_0220012122020122 42008.3169321991 21
44634 qLALvvLPAQQkcbbeimonlpklnmoopqqjnbleaihnksvknw_0220012122020121 2666.04585524937 159
44638 qLALvvLPPQQkcbbeimoljklpmoppoqqjnbleirnksvkvcn_0220012122020121 4517.31395586481 207
44640 qLALvvLPQMQkcbbeijkjjmopmoppoqqjnblxeqcbqnkpen_0220012120000122 1.60987320386965e8 305
44641 qLALvvLPQMQkcbbeijkjlnmonppopqqjnblxeabckjtqsa_0220012120000121 23335.1659194284 44
44643 qLALvvLPQPQkbcbelkmmljmopnpophhwsupaliqbrhfint_2112201102110200 1.15857346458932e6 37
44654 qLALvvLQMPQkcbbeinkljnlpoonppqqjnbuhheofijsfqp_0220012120000101 561141.687981682 87
44655 qLALvvLQMPQkcbbelnlkjlpmoooppqqjneuqxeeqccskep_0220012120000102 15212.2115937816 47
44664 qLALvvLQzQQkbcbekknmknllomppphhwsipqhqrrjrkgrj_2112201102220222 99366.3721767670 57
44666 qLALvvLwQQQkcbbelnjmonnpmopopqqjneuexpwbjfnnns_0220012120000100 133760.741846777 21
44668 qLALvvLzQQQkcbbeijjjpponnmopoqqjnbleqjsbbwnkvn_0220012120000120 562634.073361202 265
44669 qLALvvLzQQQkcbbeijjlnpmponpooqqjnbleabjjkkjsks_0220012120000120 6301.98373957012 67
44670 qLALvvLzQQQkcbbeimnljklnmppopqqjnblairnksvosrk_0220012122020120 16758.6985704081 57
44672 qLALvvMAAAQkbcbelkkmnkompnopphhwsppphlhwwawrph_2112201102222020 1.57093008252875e7 85
44678 qLALvvMAMMQkbcbehkkmkmlpnooophhwsvipqqrrargrjj_2112201102222220 2140.96953991424 273
44679 qLALvvMAMPQkbcbehlkkloonmpopphhwsvtphawjrslrhm_2112201102222221 3350.08960268029 103
44686 qLALvvMLMQQkbcbehlnlppoonpmmohhwsvuuiwrojsvfrw_2112201102112022 1.46463422552823e6 137
44692 qLALvvMMAMQkbcbehmkkmnlppmopohhwsvppahxghawxqw_2112201102222210 2005.09950963756 37
44694 qLALvvMMAQMkbcbehljknjonmopophhwsvuihuqhjflhpw_2112201102112201 9713.37890612598 82
44696 qLALvvMMPMQkbcbelkklnjmooppophhwsppppuqokkehop_2112201102222210 17811.8989094744 41
44700 qLALvvMMQMPkbcbehmkkmnnlomppphhwsvppahxbghwqvc_2112201102222200 2279.72812474176 60
44703 qLALvvMMwQQkbcbelkklmpnpoonophhwsppppuwrjnnbjw_2112201102222212 3381.55394862329 235
44704 qLALvvMMzQQkbcbelkklnpmpoopnohhwsppppuwwjkkrgo_2112201102222212 5874.16342685483 63
44723 qLALvvMQAPAkbcbelkkmllkmnnopphhwsppphphhwjrahr_2112201102222212 848.987832874446 119
44728 qLALvvMQLAQkbcbehlkkkoonnmppphhwsvtphdwrvcreah_2112201102222120 2946.22823537254 265
44729 qLALvvMQMMAkbcbehkklmknlonnpphhwsvppaahwrarjqj_2112201102222202 9078.38487137816 129
44739 qLALvvMQvQQkbcbehlkkkpnmnonpphhwsvtphdhvscfjxq_2112201102222121 49255.4271332002 233
44742 qLALvvMQzQPkbcbehlkkkjnonpoophhwsvtphdqvxchtxw_2112201102222101 57134.5404635659 265
44743 qLALvvMwAQQkbcbelkkokpnoopnpnhhwsppplhwrbbsfro_2112201102222202 4912.74797907692 21
44744 qLALvvMzPQQkbcbehjmnklpopmopohhwsvpqlffvknffww_2112201102112011 6.24309650811182e13 33
44750 qLALvvQAQPzkcbbekjljljmlmnoppqqjnheeqqehekaqqj_0220012120000202 3741.83232448582 11
44770 qLALvvQPQPzkcbbekljklklmmnopphhrwaaahhhhawahhr_1221100001111212 25956.9466534411 8
44771 qLALvvQPQzMkcbbekljklklmnoppphhrwaaahhhhahhhxq_1221100001111221 293930.978703911 50
44775 qLALvvQwQLQkbcbeljkknkmpnoppohhwspxpplhxawxqpw_2112201102222010 3965.47104100338 233
44780 qLALvvvAQQQkcbbenmjlonopllppoqqjnuaeaaffjskskb_0220012120000110 1215.22898168692 141
44787 qLALvvwAPQQkcbbejmjonpopopmnnqqjnpuphanjbksccb_0220012122021101 4834.88570372226 313
44847 qLALvwwAAAQkbcbehijlmknopnoophhwswwphlfjahwphw_2112201102220201 10230.5391386551 319
44848 qLALvwwQQMzkbcbehijlkmkmmnopphhwswwphhlfwwhhhw_2112201102220121 40555.9989666231 449
44859 qLALvzAMwMQkcbbeihklmjononnpphhrwknaxaxdxxdmnr_1221100001111002 19283.5807301331 183
44861 qLALvzAMwPQkcbbeihklmjpnonnpphhrwknaxaxhxxdmkc_1221100001111002 17346.4292976210 57
44863 qLALvzMLPQAkbcbejhkmoomlolnpphhwslvutpfrfgrkhw_2112201102120211 38289.4917408266 279
44864 qLALvzMPPQzkbcbejhkmmnnmlnopphhwslvultpfrfghhr_2112201102120112 3509.79460224055 79
44866 qLALvzvPMQQkbcbejklmpkomnopophhwsliadpjrfvvjvs_2112201102102001 1833.29170343603 159
44896 qLALzvQwPAMkcbbegkkjkmnnnoppphhrwhaqxxhaqhhhxq_1221100011112021 74914.9324046883 98
44897 qLALzvQwPQzkcbbegkkjklnnnmopphhrwhaqxxwaqhahhr_1221100011112012 31612.6518721504 17
44993 qLAMLLMzLwQkbcbdeghijknnponopxxnxxjxahxxoaaosw_0110100210022101 1585.08207653291 169
45013 qLAMLLPMzMzkbcbdeghijjklmnoppxxnxxjxnngxxxxxxn_0110100211010101 14612.1540714377 397
45017 qLAMLLvMALQkbcbdeghljmkopnoppxxnxxjxubxuhqqvnn_0110100211000111 6414.68464739854 41
45021 qLAMLLvMAPPkbcbdeghljmknopnppxxnxxjxubxuxxhkkc_0110100211000111 1576.74864918638 83
45036 qLAMLLwPMMzkbcbdeghilkllmnoppxxnxxjxaxfnkxxxxk_0110100210001010 238.798551195992 175
45038 qLAMLLwQzMzkbcbdeghijkklmnoppxxnxxjxaqhfxxxxxn_0110100210010101 768.041968460679 15
45042 qLAMLLwvQzQkbcbdeghilkmnpopopxxnxxjaavscaqavkn_0110100210000111 990.786598781018 25
45044 qLAMLLwzLQAkbcbdeghilnmommnppxxnxxjaaqaaaqanqj_0110100210001120 2654.45954521226 53
45045 qLAMLLwzLQMkbcbdeghilnmommpopxxnxxjaaqaaaqaxjk_0110100210001120 870.076386384600 111
45048 qLAMLMzMzMzkbcbdegghijklmnopphhwhhjsahhhhhhhhw_2112122121212121 152.121848014199 119
45054 qLAMLvAMMMzkbcbdegijjkllmnoppxxnxxjarwhhohxxxk_0110100212001010 1140.65083822779 111
45055 qLAMLvAvAAQkbcbdegijnkmoopnppxxnxxjaoxqslhqoqo_0110100212000021 1562.55602405471 201
45058 qLAMLvAvMPQkbcbdegijmnomnmoppxxnxxjarpnsrfbkan_0110100212010001 725.858073570193 241
45063 qLAMLvAvQwQkbcbdegijnklmpnoppxxnxxjaoxqfslodsr_0110100212000022 5289.16416958503 197
45065 qLAMLvAvwQQkbcbdegijnmlnppoopxxnxxjaoxvscqansh_0110100212000001 721.205811782745 31
45066 qLAMLvAvzQQkbcbdegijmmlnpooppxxnxxjaohvscqjvqh_0110100212000001 766.967868749912 211
45069 qLAMLvAzMPAkbcbdegijllmnmnoppxxnxxjardxnsfkaxk_0110100212010010 393.044685005308 33
45080 qLAMLvLAQMzkbcbdegkjljlmlnoppxxnxxjnsunxxuxxxn_0110100212100101 49634.6460909173 483
45094 qLAMLvLvMQQkbcbdeglkopmnnmoppxxnxxjdbtumajwfjs_0110100212111201 1131.19049638106 75
45096 qLAMLvLvQQAkbcbdegkjnmolmnnppxxnxxjnnexxufnnxn_0110100212100201 18521.4911252429 377
45100 qLAMLvMAvQAkbcbdegijjkmomnoppxxnxxjajbusqbtsaw_0110100212101221 730.025927731389 293
45101 qLAMLvMAvQMkbcbdegijjknmmopppxxnxxjajbuuwbxxxa_0110100212101221 1.46070244343354e6 119
45103 qLAMLvMAwAPkbcbdegijjklmnopppxxnxxjajbueuuxxvc_0110100212102211 1295.54096008395 59
45104 qLAMLvMLAAMkbcbdegijkmlnmopppxxnxxjajdpaxouxud_0110100212110021 499.817696316302 241
45105 qLAMLvMLAMPkbcbdegijkmlnnpoppxxnxxjajdpaxdqcfo_0110100212110022 697.061704570191 299
45107 qLAMLvMLMPMkbcbdegijkmlonnpppxxnxxjajdpbabopnv_0110100212110121 384.866075465514 25
45108 qLAMLvMLMPPkbcbdegijkmlonppopxxnxxjajdpbabqaab_0110100212110122 323.571844029166 179
45109 qLAMLvMMMzMkbcbdegijjklmnopppxxnxxjajbdpxqxqrb_0110100212100210 374.721357139957 29
45111 qLAMLvMvAQMkbcbdegiknlmooonppxxnxxjadqlworosan_0110100212110001 1682.24918262933 311
45112 qLAMLvMvLQQkbcbdegikmplmnopopxxnxxjadhgwoojsso_0110100212110000 6849.58661480338 155
45114 qLAMLvMvMPQkbcbdegiklmmmnpoppxxnxxjaddhswfpkel_0110100212110000 1469.54080842520 105
45117 qLAMLvMvPPQkbcbdegikomlmnnpppxxnxxjadhhwoooumd_0110100212110010 970.273215540537 53
45118 qLAMLvMvPQPkbcbdegiklomlonpopxxnxxjadauwwrsarn_0110100212110011 1163.90605025193 175
45120 qLAMLvMvwQQkbcbdegikmolpmopopxxnxxjadpvwsjokbs_0110100212110010 3492.01992062168 39
45124 qLAMLvMwvQQkbcbdegijjlpoponopxxnxxjajbblmlubqx_0110100212100102 1825.67437671771 59
45126 qLAMLvMzzQMkbcbdegiklmolmooppxxnxxjadmtwwfcshr_0110100212110102 504.119872348619 213
45137 qLAMLvvLQPQkbcbdegmknlnloppopxxnxxjhbptaubnsnb_0110100212100020 3790.98625569232 71
45146 qLAMLvvMPPQkbcbdeglmnopnonoppxxnxxjhheehaajjns_0110100212110220 3488.42798319107 60
45158 qLAMLvvPQPMkbcbdeglmnlnolnoppxxnxxjuhuxxhuusan_0110100212100001 1749.19353299658 283
45169 qLAMLvvQMPAkbcbdegjmlkmnnmoppxxnxxjwudbqevroxn_0110100212110101 15638.3967083353 58
45184 qLAMLvvzQMQkbcbdeglnlnmlnopppxxnxxjuuxxquuooks_0110100212100000 4043.27537440073 79
45186 qLAMLvvzQPQkbcbdeglklonlnpnppxxnxxjubxaauknsks_0110100212100000 1408.20445893705 69
45187 qLAMLvvzQPQkbcbdeglnlnolnopppxxnxxjuuxxxuunnsk_0110100212100000 1473.98589830034 37
45206 qLAMLvwLPQPkbcbdegilmnlmoopopxxnxxjahxhffsshjn_0110100212000001 455.250843103762 47
45207 qLAMLvwLPQPkbcbdegilonlmnooppxxnxxjahhhffooshn_0110100212000011 913.248843892149 305
45214 qLAMLvwLQQzkbcbdegilmmnlmnoppxxnxxjahpihffohxk_0110100212000010 1041.36082375123 117
45219 qLAMLvwLwQQkbcbdegilmlmnpnoppxxnxxjahaffsnsvks_0110100212000000 789.509744002342 199
45225 qLAMLvwMMAAkbcbdegijmklnmnoppxxnxxjasxxfsknaxk_0110100212000010 1085.14505206978 167
45228 qLAMLvwMPAAkbcbdegiklnmnnmoppxxnxxjahhhhwrohxk_0110100212100110 840.144565272861 21
45231 qLAMLvwMPzQkbcbdegiklnmnopoopxxnxxjahhhhklhmqn_0110100212100101 1091.29080851434 86
45232 qLAMLvwMPzQkbcbdegiklnmompoopxxnxxjahhhhhohxqn_0110100212100121 631.648721712043 39
45234 qLAMLvwMQMzkbcbdegijlkmlmnoppxxnxxjashxhfohxxn_0110100212000101 837.450957823834 293
45240 qLAMLvwvAQQkbcbdegikmonpnpnopxxnxxjaaafokvsofc_0110100212101000 464.703638355960 61
45242 qLAMLvwvAQQkbcbdegiokppmpnnooxxnxxjaxmsbfnsooo_0110100212101000 1400.68954208556 30
45261 qLAMLvwzQwQkbcbdegiknmlnpppooxxnxxjaqqqqjhahqk_0110100212000012 31242.7482802746 97
45262 qLAMLvwzzQQkbcbdegimnklmpnpopxxnxxjamtwjssfcws_0110100212101010 522.043416546994 75
45290 qLAMvLAALLQkbcbdeihjkinnonpopxxnxxaaaxjxaaaanj_0110100221000212 92695.4991097544 97
45291 qLAMvLAALMAkbcbdeihjkinmnnoppxxnxxaaaxjxnaaaqj_0110100221000220 253567.289527824 139
45319 qLAMvLALALQkcbbdeijhmlknponpphhrhhahhhaahxxrjs_1221211020111222 1673.99863364374 47
45322 qLAMvLALAPAkbcbdejihmklonoopphhwhhaaahxxaaxqhr_2112122001222102 677675.093926383 63
45325 qLAMvLALAPAkcbbdeijhmlkonoopphhrhhahhhaahhqxhw_1221211020111221 1219.01526453981 21
45326 qLAMvLALAPMkcbbdeijhmlkonmpophhrhhahhhaahhwhrw_1221211020111221 1219.01526453981 21
45327 qLAMvLALAPPkcbbdeijhmlkonpnophhrhhahhhaahhhrrr_1221211020111222 1460.79222472237 96
45328 qLAMvLALAPPkcbbdeijhmlkonpnpphhrhhahhhaahhhrwr_1221211020111222 1885.11169017990 44
45330 qLAMvLALAQzkcbbdeijhmlkmmnopphhrhhahhhaarwhhhr_1221211020111212 2107.65265282333 80
45331 qLAMvLALAQzkcbbdeijhmlknnnopphhrhhahhhaahxqhhw_1221211020111221 2991.80187131054 38
45336 qLAMvLALMPAkcbbdeijhmjlonoopphhrhhaaaxnkaaaxhw_1221211020111221 1.73751337142971e6 159
45344 qLAMvLALQMzkcbbdeijhmlkllnopphhrhhahhhaawrhhhr_1221211020111212 3093.22732814278 22
45351 qLAMvLALwPQkcbbdeijhmjopnppnohhrhhaaaxnaaaaxrk_1221211020111202 1.42633610810454e6 123
45380 qLAMvLAPAMzkbcbdeihjklklmnoppxxnxxxxaaaqhxxxxk_0110100221001010 5560.80001147022 95
45383 qLAMvLAPLPAkbcbdeihjklnmonnppxxnxxxxaaakkxjsxk_0110100221000010 2727.73048749390 19
45384 qLAMvLAPLPPkbcbdeihjklnmopppoxxnxxxxaaakkxqhxk_0110100221000012 1780.34642265688 131
45385 qLAMvLAPLPPkbcbdejihlklonnppphhwhhahhaarhsjawr_2112122001222211 5.87616616153378e7 125
45386 qLAMvLAPLzQkbcbdejihlklooppophhwhhahhaarhqqxqh_2112122001222210 326741.602511173 35
45388 qLAMvLAPvPQkbcbdeihjkloponnopxxnxxxxaaaxxhjshk_0110100221000011 2036.49307378922 25
45399 qLAMvLLLAAQkcbbdeijjlmonnnpppqqjqqqooohhhafsfs_0220200112120021 4.14405228630036e7 93
45404 qLAMvLLLMMQkcbbdeijjllonpnnppqqjqqqooofaajsksk_0220200112120000 148738.926346384 50
45413 qLAMvLLMLMQkcbbdeillmkomnnppphhrhhanomchdpoccn_1221211020002111 1.90982123450461e9 331
45414 qLAMvLLMvQQkcbbdeillmkponpoophhrhhanomkaapffkk_1221211020002111 2.48104033955314e27 91
45415 qLAMvLLPMPAkbcbdeijmjllonooppxxnxxxnqnnkqxsjxn_0110100221210001 32109.0606197749 99
45416 qLAMvLLPMPPkbcbdeijmjllonpnppxxnxxxnqnnkqxqnxh_0110100221210002 7165.38711981888 43
45417 qLAMvLLPMQzkbcbdeijmjllmmnoppxxnxxxnqnnkhxxxxk_0110100221210010 66641.1362274391 191
45423 qLAMvLLQMMzkbcbdeijkkjllmnoppxxnxxxnjsnnkxxxxn_0110100221210101 66939.5707213156 427
45424 qLAMvLLQPMzkcbbdeikliklkmnoppqqjqqqnjcngjqqqqj_0220200112120202 52302.9853426247 487
45425 qLAMvLLvMQQkcbbdeikmllnonopppqqjqqqwagbqqpsjvs_0220200112120200 3.01057651002029e8 191
45427 qLAMvLLwwQQkcbbdeikknlmpoooppqqjqqagnqbxqxvcfo_0220200112122001 30738.8220782872 457
45428 qLAMvLLzAAQkcbbdeikkmmonnpnppqqjqqqwrahhqxhsgb_0220200112120011 53691.8009099582 83
45429 qLAMvLLzAQAkcbbdeikkmmononoppqqjqqqwrahhqaxhqj_0220200112120012 12998.4664580991 19
45431 qLAMvLLzQQzkcbbdeikkmmllnnoppqqjqqqwrahgbqxqqs_0220200112120020 18647.0145609258 173
45438 qLAMvLMQzMzkbcbdeihjkjklmnoppxxnxxxxnnnnxxxxxk_0110100221101010 39242.9539781182 12
45440 qLAMvLMvMAQkbcbdejiklomnnoopphhwhhahsiqqlcofpk_2112122001011220 2326.69803732947 25
45442 qLAMvLMvMMQkbcbdejiknompnpoophhwhhahsxqqvcrofk_2112122001011221 13344.5564844966 97
45461 qLAMvLPPzPAkcbbdeijkikmmnnoppqqjqqqancnqjksaqs_0220200112100020 593.132578015335 29
45462 qLAMvLPvMAQkcbbdeijklmmnoooppqqjqqqawapqqjvsqj_0220200112102002 1641.11126046321 233
45469 qLAMvLPzQMzkcbbdeijkkllmmnoppqqjqqqawrahxqqqqj_0220200112100202 8082.14997777796 73
45472 qLAMvLvAAAQkbcbdejlklkonponpphhwhhasssjhhwwosr_2112122001002222 4.93398709051483e8 187
45476 qLAMvLvAPMQkcbbdeiklklmppooophhrhhannnnaarwcvw_1221211020001111 6725.60223187365 33
45477 qLAMvLvAPQAkbcbdejllnmonmnopphhwhhaknqxqxhhhhw_2112122001002221 9682.50187514634 24
45479 qLAMvLvAQPPkbcbdejlklkmnonopphhwhhasssjxhxofxw_2112122001002221 4428.62254973648 131
45493 qLAMvLvMLQQkcbbdeikmnkpnnoopphhrhhanqakheiqbvc_1221211020001111 8.63652951852011e6 101
45496 qLAMvLvMPMQkcbbdeijmknlpooopphhrhhavqnacaqbvbg_1221211020001111 2909.33929551794 39
45497 qLAMvLvMPPQkcbbdeijmknnppooophhrhhavqnahieqbvn_1221211020001111 2887.48529504395 249
45498 qLAMvLvMPQAkbcbdeikmlononmnppxxnxxxjaghlxxqlxk_0110100221210001 7571.99375850877 21
45499 qLAMvLvMPQMkcbbdeijmknlnnoopphhrhhavqnachhqvqr_1221211020001112 839.774048547162 21
45500 qLAMvLvMwQQkcbbdeilmnknmpoppoqqjqqqjaxjhhaqfjj_0220200112120001 8756.14386913469 35
45509 qLAMvLvPMQPkbcbdejiknolnnpopphhwhhaosahfhhwwjr_2112122001002222 1588.15861483482 215
45515 qLAMvLvPPQAkbcbdeikmnolonmnppxxnxxxsalhbxxqlxk_0110100221210001 11274.5703666749 163
45516 qLAMvLvPPQAkbcbdejnkkmomnnopphhwhhaxsjxqhhqhhw_2112122001002121 5815.59725133463 77
45521 qLAMvLvPQzQkcbbdeimjlnmoopppoqqjqqqhoohmhlhbjb_0220200112122020 198083.194332267 49
45522 qLAMvLvPwQQkbcbdejiknlnnmoppphhwhhaosafhhqoorj_2112122001002222 1614.24470997852 35
45523 qLAMvLvPzQQkbcbdeikmnlonpnpopxxnxxxsalbxxxlknn_0110100221210000 1.90689745093130e14 171
45527 qLAMvLvQLQAkcbbdeilkmmknnonppqqjqqqjkaejqeqcqj_0220200112120002 20170.9358385807 15
45528 qLAMvLvQPQzkbcbdejllkkmnmnopphhwhhaknsjxqhhhhr_2112122001002212 17805.3971292293 47
45538 qLAMvLvzQQAkcbbdeimnnllmmooppqqjqqqhahgbxqqxqj_0220200112122002 7693.30830641565 105
45540 qLAMvLwLAAQkbcbdejiknmnlonppphhwhhahsptiqovqxt_2112122001021120 7446.98113609425 87
45541 qLAMvLwLAMQkbcbdejiknmnpopnophhwhhahsptiwrjvjw_2112122001021122 2366.58798149018 121
45545 qLAMvLwLLQQkcbbdeihnkpoommoppqqjqqaaqbqxsskofo_0220200112200001 183964.036263150 533
45549 qLAMvLwLMMQkbcbdejikmnmpopnophhwhhahsitpwwjcfr_2112122001021122 4327.02983421434 221
45561 qLAMvLwLQMMkbcbdejimmjnmooppphhwhhahaxwqqwraxh_2112122001022220 674.955064994786 44
45573 qLAMvLwMPAAkcbbdeijjlmmmnnopphhrhhahvqaeiqvqhw_1221211020011121 1696.15634151052 129
45583 qLAMvLwMzAQkcbbdeijjlmonnoopphhrhhahvqaqqvncqr_1221211020011122 1649.07170688337 123
45584 qLAMvLwMzAQkcbbdeijklmonoonpphhrhhahkqahqcvvqr_1221211020011112 1011.82016513906 99
45585 qLAMvLwMzQMkcbbdeijjlmonnnppphhrhhahvqaqqbvhie_1221211020011122 31291.0602229249 255
45589 qLAMvLwPLMQkcbbdeihlmkonmppopqqjqqqqaabasjsnss_0220200112200010 136294.872926224 31
45591 qLAMvLwPLQMkbcbdeihlmnonnooppxxnxxxxaahxahknxk_0110100221100201 27304.5191029875 163
45594 qLAMvLwPLQPkbcbdejilmolnlnppphhwhhahhaqxhqwhxh_2112122001022221 61769.4584105214 22
45595 qLAMvLwPLQPkcbbdeijmlmoonnopphhrhhahqqueiqvoqr_1221211020012112 2240.49350722662 102
45596 qLAMvLwPMAAkbcbdeihlmkknnnoppxxnxxxxaagbxknxxk_0110100221100010 5802.22897237182 347
45599 qLAMvLwPMPMkcbbdeihlmmnlompppqqjqqqqaahhxhjhah_0220200112200112 16368.2074020988 53
45600 qLAMvLwPMPPkcbbdeihlmmnlopoopqqjqqqqaahhxhqgbj_0220200112200112 10067.8763071355 199
45602 qLAMvLwPMQzkcbbdeihlmmnnlnoppqqjqqqqaahhaxhqqj_0220200112200120 19132.9809319008 61
45603 qLAMvLwPMwQkbcbdeihlmkknopoopxxnxxxxaagbxxxhqk_0110100221100011 65372.4362257522 21
45605 qLAMvLwPPPPkcbbdeijmlnlonoopphhrhhahqqxaqqjsqr_1221211020012122 2202.22612811601 29
45607 qLAMvLwPPQzkcbbdeijmlnlmmnopphhrhhahqqxaxhqqhw_1221211020012121 5387.92971211337 17
45608 qLAMvLwPQMzkbcbdeihlmkmklnoppxxnxxxxaaghbqxxxn_0110100221100101 17484.8561957319 241
45622 qLAMvLzLMQPkbcbdejhmnonlnoopphhwhhahaqhxhhwrhw_2112122001022221 6511.64621803679 25
45625 qLAMvLzLQMAkcbbdeihnkmklnnopphhrhhahhnakhrwhhw_1221211020011121 6867.06854617590 115
45627 qLAMvLzLQPPkbcbdejhmnlmlopoophhwhhahaqxqhqhjsw_2112122001022221 8020.50336888473 23
45628 qLAMvLzLQQzkbcbdejhmnlmnlnopphhwhhahaqxqxhhhhr_2112122001022212 20863.1470640658 15
45629 qLAMvLzLQwQkcbbdeihnkmklpoppohhrhhahhnakhhhqxr_1221211020011122 3599.03237275111 29
45634 qLAMvLzPQMzkbcbdejhkmklmlnopphhwhhahsajxqhhhhw_2112122001022121 17499.4956546082 205
45635 qLAMvMAMzMzkbcbdehhhijklmnoppxxnxxqhxaxxxxxxxk_0110100210101010 1735.16383573486 131
45642 qLAMvMPMzMzkbcbdehijjjklmnopphhwhhqaqjshhhhhhw_2112122010212121 7154.77088861552 365
45650 qLAMvMwAAMzkcbbdegihkjklmnopphhrhhwhhaarhhhhhr_1221211001121212 39242.9539781182 12
45652 qLAMvMwAMzMkcbbdegihkjlmnoppphhrhhwhhaahhhhhxq_1221211001122112 679930.498711458 122
45662 qLAMvMwAvMQkcbbdegihkjnoponpphhrhhwhhaarrarraa_1221211001122221 27546.5053310872 34
45664 qLAMvMwAzzQkcbbdegihkjmopppoohhrhhwhhaaqxqaaxa_1221211001122211 8240.37433509752 58
45666 qLAMvMzAMzMkbcbdehijkilmnoppphhwhhqaqqwqqqqqsj_2112122010220022 2945.09858718823 143
45667 qLAMvMzMAMzkbcbdehijklkkmnopphhwhhqaqqhhxhhhhr_2112122010221212 15018.9506407281 107
45668 qLAMvMzMPMzkbcbdehijklmmmnopphhwhhqaqqhqsjhhhw_2112122010222121 19079.2937902467 11
45669 qLAMvMzMzAMkbcbdehijklmnloppphhwhhqaqqhqqrqqhx_2112122010222002 3725.12556624516 70
45670 qLAMvMzMzMAkbcbdehijklmnonnpphhwhhqaqqhqqhxhhr_2112122010222012 15950.3869508456 217
45682 qLAMvvLAQPAkbcbdekmlmlmnnonpphhwhhwsssjweehhhw_2112122001100221 29600.2182781193 369
45684 qLAMvvLLPQQkcbbdekmlnokpnonophhrhhrrraarhhhhhw_1221211020200111 6216.37217183973 56
45688 qLAMvvLMAQPkcbbdekjmkknmoppophhrhhrvrrfachanvn_1221211020200111 12255.9397067926 139
45689 qLAMvvLMPQAkcbbdekjmklnomnnpphhrhhrvrfnahchhhr_1221211020200112 25622.1843564304 401
45720 qLAMzLLMMzMkbcbdefijkljmnoppphhwhhhxaxxrxxxxhq_2112121102011001 4077.60914150360 38
45721 qLAMzLLMzMMkbcbdefijklmnomppphhwhhhxaxxhxxwxnk_2112121102011100 4499.25838000229 293
45722 qLAMzLLMzQzkbcbdefijklmnnnopphhwhhhxaxxhxknhhw_2112121102011121 15739.6880358561 431
45727 qLAMzLLQzMzkbcbdefijkkklmnopphhwhhhxaxnkhhhhhw_2112121102012121 8216.34516720831 13
45741 qLAMzLPLMMzkbcbdefhjikllmnopphhwhhhkahqxvhhhhw_2112121102112121 701.917187223550 131
45742 qLAMzLPLMMzkcbbdefhjilklmnopphhrhhhrhhaawhhhhr_1221212200221212 51971.0781279432 152
45750 qLAMzLPMzMzkbcbdefiijiklmnopphhwhhhxqahhhhhhhr_2112121102121212 2147.88261028158 139
45759 qLAMzLPvwPQkbcbdefhjimopnoonphhwhhhkaaxaaaxarn_2112121102111220 1551.77530087897 79
45763 qLAMzLPvzPQkbcbdefhjinopmnoophhwhhhkaabxagrxan_2112121102111120 620.273456783150 121
45819 qLAMzLvMPQzkbcbdefhkllmmnmopphhwhhhkrnrddhhhhw_2112121102201121 30629.4372708061 439
45833 qLAMzLvvQMQkbcbdefhmonnonoppphhwhhhkqddddhhqbc_2112121102201111 1570.21599460847 61
45838 qLAMzLvwzQQkbcbdefhklmopnnppohhwhhhkrrdhthvrrw_2112121102201110 5758.89870624227 257
45853 qLAMzLzLMAAkbcbdefhjmlmmnnopphhwhhhkaqqxhqcqhw_2112121102012121 759.109180196955 75
45855 qLAMzLzLMLQkbcbdefhjkmmnonopphhwhhhkajlhwnnrar_2112121102012112 653.104725484069 83
45856 qLAMzLzLMLQkbcbdefhjmlmpnnopphhwhhhkaqqurnsbwn_2112121102012111 3746.45809764586 235
45857 qLAMzLzLMMAkbcbdefhjklmnmnopphhwhhhkanqhqvcqhw_2112121102011121 548.271533982101 249
45870 qLAMzLzLwAQkbcbdefhjmlmnoopophhwhhhkaqqlqnsqkr_2112121102012112 704.577733953056 259
45871 qLAMzLzLwAQkbcbdefhjmlonnoopphhwhhhkaqqqqcjsqr_2112121102012122 618.893539772168 47
45877 qLAMzLzLwPQkbcbdefhjmlopnnopphhwhhhkaqqdnnsbvj_2112121102012122 967.762378507329 183
45881 qLAMzLzMLPPkbcbdefhjkkmnnoppphhwhhhkakftnfeiks_2112121102021112 610.381626291121 233
45882 qLAMzLzMMzMkbcbdefhjkklmnoppphhwhhhkakflehxhdl_2112121102021102 353.386615078993 33
45884 qLAMzLzMPLMkbcbdefhjkklmonppphhwhhhkakfdtddhah_2112121102021002 1534.83030632835 67
45885 qLAMzLzMvPQkbcbdefhjkknnpoopphhwhhhkakfnfdnfmx_2112121102021121 490.289466343642 133
45900 qLAMzLzvzQQkbcbdefhjnopnmpmophhwhhhkampdnnsjvn_2112121102012212 430.246776057350 165
45901 qLAMzLzwMAMkbcbdefhjklnmmoppphhwhhhkakleafaxvc_2112121102022100 408.459312756590 215
45902 qLAMzLzwMMMkbcbdefhjklnmooppphhwhhhkakleahlaxg_2112121102022110 507.557448773621 62
45903 qLAMzLzwMzQkbcbdefhjklnmopopphhwhhhkakleffacda_2112121102022120 166.363939389859 29
45919 qLAMzMLLLMMkcbbdefghjlmmnooppqqjqqqqqwankxxgxs_0220202022101220 441.705447091847 63
45946 qLAMzMLLwAAkcbbdefghjlknmnoppqqjqqqqqwaqhxbqqj_0220202022102202 359.429771777676 33
45949 qLAMzMLLwPMkbcbdefghjkloonoppxxnxxxxxrxaxkbnxn_0110101011201110 433.335255422521 127
45953 qLAMzMLLzLQkcbbdefghjlmnopoppqqjqqqqqwawuatvgg_0220202022101002 156.762578049445 115
45954 qLAMzMLLzLQkcbbdefghjlmponnppqqjqqqqqwawhhhnbg_0220202022101002 529109.518352697 73
45955 qLAMzMLLzMMkcbbdefghjlmmnopppqqjqqqqqwawvutqul_0220202022101022 259.283246116773 41
45956 qLAMzMLMzMzkbcbdefghjjklmnopphhwhhhhhnkahhhhhw_2112121211212121 180.892212843713 131
45961 qLAMzMLvLQPkbcbdefghjnmomopopxxnxxxxxrkwtkxxtk_0110101011202011 3319.88553227341 231
45978 qLAMzMvLAPAkbcbdefghlmknonoppxxnxxxxxxaxaahqxn_0110101011220110 838.771255792512 47
45984 qLAMzMvLLAQkcbbdefghmnmoonopphhrhhhhhhwfjwvjhr_1221212122010102 4519.52364125093 259
45987 qLAMzMvLLQMkbcbdefghlomomnpopxxnxxxxxxrkwkkxkk_0110101011220021 3068.91381309314 187
45989 qLAMzMvLMMPkbcbdefghlmnnlpopphhwhhhhhaakokxxvc_2112121211002021 186448.761555414 389
45991 qLAMzMvLPAPkcbbdefghmkknnpopphhrhhhhhaajwchhbg_1221212122010102 184133.652716628 361
45994 qLAMzMvLPMAkcbbdefghmknlmnopphhrhhhhhhhwwrwhhw_1221212122010121 6063.45211532448 24
45995 qLAMzMvLPMPkcbbdefghmknlnopppqqjqqqqqaqwgwxxfg_0220202022110122 1748.42659386793 153
46008 qLAMzMvMPMzkcbbdefghklmmmnoppqqjqqqqqhahrwqqqj_0220202022101202 4695.05448889374 329
46009 qLAMzMvMwAAkcbbdefghjlknmnopphhrhhhhhrhhaawhhr_1221212122002212 7.65310039200818e7 120
46013 qLAMzMvMzAMkcbbdefghklmnlopppqqjqqqqqhahhjhhxq_0220202022101221 6118.90156668562 73
46014 qLAMzMvMzMPkcbbdefghklmnopppoqqjqqqqqhahhqhwrj_0220202022101222 3332.43275020278 271
46016 qLAMzMzLLAAkbcbdefghiklnmnopphhwhhhhhhshwwchhw_2112121212201121 2367.98815963633 253
46017 qLAMzMzLLAPkcbbdefghikmnnpoppqqjqqqqqqnagnxxvc_0220202020012120 146.808714807327 35
46020 qLAMzMzLLMMkbcbdefghilnmompppxxnxxxxxxqqaqkqjs_0110101010021200 10401.6991785069 131
46022 qLAMzMzLLMPkbcbdefghilnmopoopxxnxxxxxxqqaqxxhk_0110101010021200 1989.55788783153 59
46023 qLAMzMzLLPMkcbbdefghikmnnopppqqjqqqqqqnanbpdwb_0220202020012120 193.094080440129 45
46028 qLAMzMzLPLAkcbbdefghiklmonoppqqjqqqqqqnqahxvqj_0220202020012002 295.713211135232 71
46035 qLAMzMzLPMzkbcbdefghilllmnoppxxnxxxxxxqhxaxxxk_0110101010021010 1127.07326143269 23
46041 qLAMzMzLPvQkbcbdefghikmlppoophhwhhhhhhsaaqrrjg_2112121212201222 359.161585684047 133
46056 qLAMzMzMLMzkbcbdefghijkmmnopphhwhhhhhhhhjsahhw_2112121212122121 119.625615045041 71
46060 qLAMzMzMvMAkbcbdefghijknnnoppxxnxxxxxxxxqhxaxk_0110101010100210 350.575868726269 59
46068 qLAMzMzMzLPkbcbdefghijklnpoophhwhhhhhhhhhkaakr_2112121212121102 67.6394842175252 65
46082 qLAMzMzvLQAkbcbdefghimlonnopphhwhhhhhhhhwwwwhr_2112121212200112 1777.02762562103 44
46091 qLAMzMzwAMzkbcbdefghijllmnopphhwhhhhhhhnkahhhw_2112121212112121 118.728095720152 33
46098 qLAMzMzwLMMkcbbdefghijlnooppphhrhhhhhhhjajciea_1221212121220101 121.297727189276 49
46099 qLAMzMzwLPAkcbbdefghijmnooopphhrhhhhhhhqaqjshr_1221212121220102 907.250398392227 185
46100 qLAMzMzwLPMkcbbdefghijlmonopphhrhhhhhhhjhwwvhr_1221212121220112 907.482650479026 157
46112 qLAMzvLALPQkbcbdefkilnompnnppxxnxxxaxrqqxqwgvg_0110101122021011 17939.2917042267 245
46113 qLAMzvLAMPMkbcbdefkilmmnmooppxxnxxxaxrmlqxqgqk_0110101122021110 1214.56289247028 29
46117 qLAMzvLLAAQkbcbdefkmlmlnoppophhwhhhakkknqhqbcv_2112121100200111 58558.9455749563 79
46119 qLAMzvLLAQAkcbbdefjmmnollnopphhrhhhaknxqjshxxw_1221212201000221 4108.15639280069 31
46124 qLAMzvLLMQPkcbbdefjlmomlnppophhrhhhajjqjjaawbr_1221212201000222 13052.8750453897 37
46126 qLAMzvLLQPAkcbbdefjknlkomnnppqqjqqqqshssqsxqqj_0220202211001220 22318.9841895285 155
46127 qLAMzvLLQPPkcbbdefjknlkompppoqqjqqqqshssqshrwj_0220202211001222 6209.29018121626 185
46128 qLAMzvLLzQQkcbbdefjknolmooppphhrhhhafxajohhxbf_1221212201000222 1067.81036306359 47
46139 qLAMzvLMMzQkbcbdefkimmnoonpppxxnxxxaxqaxhlhsog_0110101122021110 64312.9209277548 101
46155 qLAMzvLPQPzkcbbdefjmkmlknmoppqqjqqqqwsrssqsqqj_0220202211001202 38776.0801519746 387
46156 qLAMzvLQAMzkcbbdefjikllkmnoppqqjqqqqqssssqqqqs_0220202211002020 32073.9287431067 104
46158 qLAMzvLQwAAkbcbdefkiljlmnnoppxxnxxxaxrgrqqgqxn_0110101122021101 860.975737977523 281
46161 qLAMzvLQwMPkbcbdefkiljlnnooppxxnxxxaxrgrxnwkak_0110101122021110 711.394608058717 199
46171 qLAMzvLwAMQkcbbdefjinmopoopnpqqjqqqqqaaxqxajss_0220202211002212 8.02506915071555e6 111
46172 qLAMzvLwAPQkbcbdefkinlpomnnppxxnxxxaxmrhhdgnbg_0110101122021101 9480.90456452840 13
46174 qLAMzvLwAQAkcbbdefjinmonmooppqqjqqqqqaaxxhxaqj_0220202211002210 6545.61390082249 45
46175 qLAMzvLwAQPkcbbdefjinmonmpnppqqjqqqqqaaxxhxsvc_0220202211002211 29556.8184308988 99
46184 qLAMzvLwMQAkbcbdefkinomnomopphhwhhhahaxqxqhhhr_2112121100201112 4501.95111202073 29
46188 qLAMzvLwPQAkbcbdefkinomnoomppxxnxxxaxaqhqxhxxn_0110101122021100 1937.79640169532 35
46190 qLAMzvLwPQPkcbbdefjionllmoopphhrhhhahhajshwrhw_1221212201002221 2682.38677150418 233
46191 qLAMzvLwQMMkcbbdefjinmlloooppqqjqqqqqaavcqjsqj_0220202211002220 4685.08714700219 275
46192 qLAMzvLwQMPkcbbdefjinmllonpppqqjqqqqqaavcqsqhx_0220202211002220 7.37317769422301e9 47
46193 qLAMzvLwQQzkbcbdefkilnlmnmoppxxnxxxaxjashqxxxn_0110101122021101 3773.78786948616 61
46194 qLAMzvLwQQzkbcbdefkinllmnmopphhwhhhahaknqxhhhw_2112121100201121 7141.32387121292 169
46195 qLAMzvLwQQzkcbbdefjinmllnmoppqqjqqqqqaavcxhqqj_0220202211002202 8571.34679975554 205
46239 qLAMzvPwAAAkbcbdefjkilmnnnoppxxnxxxxaxaaxknxxn_0110101122011101 1325.68535244714 68
46246 qLAMzvPwALQkbcbdefjkimlonpoophhwhhhhahaawwhknr_2112121100211112 1335.28011453894 235
46251 qLAMzvPwAQzkbcbdefjkilmnmmoppxxnxxxxaxaaxnkxxn_0110101122011101 3509.39668619673 40
46253 qLAMzvPwAwQkbcbdefjkilmnopoopxxnxxxxaxaaxxxqhn_0110101122011100 1311.49153183081 47
46257 qLAMzvPwQMzkbcbdefjkilmlmnoppxxnxxxxaxaahqxxxk_0110101122011010 3839.87476001091 87
46266 qLAMzvvLQQPkbcbdeflnlmnolpoopxxnxxxrwrkrpkxpxk_0110101122020211 9264.97318516033 265
46267 qLAMzvvMAAQkbcbdefinllmnopnppxxnxxxaxoroihhigb_0110101122020101 3.34609691200763e6 179
46269 qLAMzvvMMMQkcbbdefinmmloopoppqqjqqqaqwvvulqafo_0220202211001201 472498.695324827 215
46270 qLAMzvvPLQQkcbbdefmknmolnopophhrhhhwfwvajohhhr_1221212201001022 9274.69637890349 99
46272 qLAMzvvQLAQkcbbdefikloonmnpppqqjqqqqooxixfxxfc_0220202211001202 1.20603244320917e6 117
46286 qLAMzvvwQAQkbcbdefinmlnlopoopxxnxxxxakwtkxxtgk_0110101122020111 5522.19033773821 225
46289 qLAMzvvwQQAkbcbdefilolmmonnppxxnxxxxjasofqxhxn_0110101122020110 5563.77562969694 25
46290 qLAMzwAMzMzkbcbdefgiijklmnopphhwhhhhjsahhhhhhw_2112121221212121 192.015679009993 15
46296 qLAMzwLALPAkcbbdefgikjnmnnopphhrhhhhnahhcrwhhw_1221212110211121 243.660926284820 151
46309 qLAMzwLAvAQkcbbdefgikjompnopphhrhhhhnaabkxgrxa_1221212110211112 285.157374145328 137
46315 qLAMzwLLMPAkcbbdefgilmmnnonpphhrhhhhnrkruuhhhr_1221212110220112 12022.7867781184 355
46318 qLAMzwLMLPMkcbbdefgiklnmonppphhrhhhhnanmapoaax_1221212110202210 288.776213784834 173
46319 qLAMzwLMMzMkcbbdefgikllmnoppphhrhhhhnanomphxoj_1221212110202110 314.049459504224 37
46320 qLAMzwLMPzMkcbbdefgjklmknoppphhrhhhhxaxxrxxxnk_1221212110201100 5024.63250311757 51
46323 qLAMzwLMzMPkcbbdefgjklmnopnpphhrhhhhxaxxhxxwqh_1221212110201110 4347.37302127737 145
46324 qLAMzwLMzQzkcbbdefgjklmnmmopphhrhhhhxaxxhhqhhw_1221212110201121 10748.5257968387 33
46325 qLAMzwLPMMzkcbbdefgijlklmnopphhrhhhhnhrrfhhhhr_1221212110221212 10879.8594175298 373
46340 qLAMzwLwLMQkcbbdefgikmonnpopphhrhhhhnaqheqkcvn_1221212110201112 1206.49476449780 69
46348 qLAMzwLwMPPkcbbdefgiklmnonopphhrhhhhnakqhqcvqr_1221212110201112 418.622979856428 181
46351 qLAMzwLwMwQkcbbdefgiklmnpnopphhrhhhhnacqhrcgkw_1221212110201111 630.811309606273 91
46358 qLAMzwLwPPMkcbbdefgiknmnnoopphhrhhhhnaqqxhqvqr_1221212110201212 553.490998803185 55
46361 qLAMzwLwQzAkcbbdefgikllmnnopphhrhhhhnasjqqvqhw_1221212110201121 585.702063926065 87
46369 qLAMzwLwzAQkcbbdefgikmnopnpophhrhhhhnaileukjck_1221212110201212 429.107896000486 93
46377 qLAMzwvALAQkbcbdefgkjnommppopxxnxxxxxxaagbxknn_0110101002211000 441425.484215793 163
46378 qLAMzwvALAQkbcbdefglkkonooppphhwhhhhahoaxdlxbo_2112121220010222 7337.92474134134 211
46387 qLAMzwvALQAkbcbdefgkjnomomnppxxnxxxxxxaaghbqxk_0110101002211001 2791.71709723129 145
46392 qLAMzwvAMwQkcbbdefgkjjnmopoopqqjqqqqaanqjqqfow_0220202001122011 1.31713619508909e9 353
46393 qLAMzwvAPAMkbcbdefglkmkmnoopphhwhhhhahsosxxoxw_2112121220010221 616.935015326849 229
46394 qLAMzwvAPLQkcbbdefgkllmmnpopphhrhhhhahvnnxvvkw_1221212110200111 3404.21021212432 143
46395 qLAMzwvAPMAkcbbdefgklmmnonopphhrhhhhahsjqxaqqr_1221212110200112 1441.99747308875 41
46396 qLAMzwvAPMPkbcbdefglkmkmopopphhwhhhhahsoshwwjr_2112121220010222 1057.32280396855 187
46398 qLAMzwvAQMzkbcbdefgkjlmlmnoppxxnxxxxxxnnnnxxxk_0110101002211010 17326.4318194697 92
46404 qLAMzwvLAAQkbcbdefgjmllonpoophhwhhhhhwwwqwhxhr_2112121220011022 4664.75276977773 95
46405 qLAMzwvLAQAkcbbdefgjmklnnnopphhrhhhhhrrwnkrhhr_1221212110202012 12777.1654773002 307
46414 qLAMzwvMLQAkbcbdefgljmomnonpphhwhhhhahsajxqhhw_2112121220010221 2111.67146680745 109
46416 qLAMzwvQLAAkbcbdefglkjnmlnopphhwhhhhahhaawwhhr_2112121220012212 8118.66413800705 18
46420 qLAMzwvQLMMkbcbdefgkjlmnonpopxxnxxxxxxaaaxkxkk_0110101002210001 4372.86829434718 20
46421 qLAMzwvQLMMkbcbdefgkjlmnoooppxxnxxxxxxaaaxnkxk_0110101002210001 940.795262238840 48
46429 qLAMzwvQLQzkbcbdefgkjlmnmnoppxxnxxxxxxaaaqhxxk_0110101002210010 1845.72985365874 71
46449 qLAMzwvvAQQkcbbdefgmlommnpopphhrhhhhrvrrfnachh_1221212110202001 67326.8116316545 137
46459 qLAMzwvwQMAkcbbdefgkmnkmnmoppqqjqqqqqnjcngjqqj_0220202001121202 15739.0549081888 375
46460 qLAMzwvwwQQkcbbdefgkllnonopppqqjqqqqqooohfhhaf_0220202001121200 166302.113081982 51
46476 qLAvLAALAzQkbcbgffjikmlopnopphhwaashvhggehervc_2112200112200112 69715.4772279551 191
46478 qLAvLALLAAQkbcbgffilnkomppoophhwaaswagsabqqiea_2112200112200001 2495.25841192140 229
46482 qLAvLALPMAAkbcbfhikljmnnnmoppxxnxajhhxhxpiohxk_0110022120100110 1947.65487416584 431
46483 qLAvLALPMPMkbcbfhikljmnommpppxxnxajhhxhxhvoxpi_0110022120100120 41785.6786013458 203
46484 qLAvLALPMzQkbcbfhikljmnompoopxxnxajhhxhxhohson_0110022120100121 1521.12417230162 349
46485 qLAvLALPPMAkbcbfhijkjkmmnnoppxxnxajpdxosksnaxk_0110022120100010 1242.35968307653 121
46486 qLAvLALPwQMkbcbgffimlmonmlppphhwaaswhhbaabkhah_2112200112200002 6261.43841190436 237
46487 qLAvLAMPMMzkbcbfhijjkjllmnoppxxnxajiphxhohxxxk_0110022120001010 1637.45144565400 403
46488 qLAvLAPLwAQkbcbgffkijmlopnopphhwaasewigbeaisgb_2112200112200001 2.62605449733778e6 161
46495 qLAvLAvLPQQkbcbfhijnkmnoppnopxxnxajxkogsnnssfk_0110022120101000 5766.50281163066 175
46501 qLAvLAvPAAQkbcbfhikjlmmonopppxxnxajdxqobpopdhf_0110022120101012 4786.99769011785 125
46509 qLAvLAvPzQQkbcbfhikjmmpnooppoxxnxajdxobpknsphn_0110022120101001 2273.55502703221 67
46526 qLAvLAwAMzQkbcbfhfijlknmpooppxxnaajjdpbaopaboo_0110022121101221 312689.712122615 193
46528 qLAvLAwLPAQkbcbfhijjmnoonpppoxxnxajixknnsfxduk_0110022120010000 3188.73228114602 251
46529 qLAvLAwLPPQkbcbfhijjmnomnmoppxxnxajixknsrfbkan_0110022120010001 1291.88103113924 71
46534 qLAvLAwMPPAkbcbfhijljlmnmnoppxxnxajidxonsfkaxk_0110022120010010 934.462851034783 261
46536 qLAvLAwMvQQkbcbfhijljnnmoopppxxnxajidxnsfpqhac_0110022120010011 18940.7570254516 167
46537 qLAvLAwMwPQkbcbfhijljkmnnopppxxnxajidxqfpqmjrj_0110022120010122 13058.0032403296 111
46538 qLAvLAwPQLMkbcbfhfijkjmlnopppxxnaajjqqwffaaqaq_0110022121100110 202789.485029386 181
46539 qLAvLAwzPMQkbcbfhfijoompnmpopxxnaajjaxxfuokuax_0110022121100122 842.998813758711 7
46542 qLAvLLAAALQkcbbhhjikjlmopnopphhrhvnounhixdlgbb_1221102020110222 108027.873126977 65
46543 qLAvLLAAALQkcbbhhjikjlmponppohhrhvnounhiqmmrbr_1221102020110222 3638.68331631005 229
46555 qLAvLLAvQQAkbcbfkiilnmommnnppxxnaxgjqqxxvcfohw_0110022121012021 244649.306246441 337
46560 qLAvLLLLQAQkbcbgjknnlnlmooopphhwhkaxxtahhwfrhw_2112200110212021 38517.3627174116 357
46574 qLAvLLLMQPAkbcbgjkiillmnnnopphhwhkavcthhwfrhhr_2112200110212212 9026.65423950191 383
46588 qLAvLLLwQAQkbcbgjkiollmmpnpophhwhkavathhrmrlra_2112200110212201 2.84871228967564e6 213
46594 qLAvLLMMPAMkcbbhjjklknmmmoppphhrhsjqqaqxhwqqfo_1221102020101022 16303.1868732665 27
46595 qLAvLLMMPMAkcbbhjjklknmmnnopphhrhsjqqaqxhfohhw_1221102020101021 36551.5651871588 203
46596 qLAvLLMMPwQkcbbhjjklknmmpoppohhrhsjqqaqxhqhqar_1221102020101022 14667.8643220131 79
46597 qLAvLLMMQMzkcbbhjjklkllmmnopphhrhsjqqaqaxhhhhr_1221102020101212 52362.4919428480 9
46604 qLAvLLMPzQAkbcbfgkljklnmmnoppxxnxoaubeqekowoxn_0110022121000101 10488.4451384632 60
46605 qLAvLLMQAMzkbcbgjjkikillmnopphhwhknavxcqhhhhhr_2112200110221212 35256.2078296419 197
46622 qLAvLLPAzMQkcbbhihjkimlpnpoophhrhngnuginhbepin_1221102020120220 31179.8284289800 23
46635 qLAvLLPMPAMkbcbghhiklnllmoppphhwhgggxaxxbrqxwb_2112200110220120 7.94871735808118e6 57
46637 qLAvLLPPAPMkbcbghhijlmkomnppphhwhgggbaaqawqhah_2112200110222002 6.84684320467164e11 39
46641 qLAvLLPPMMMkbcbghhijlmnlonpophhwhgggbaawrarajj_2112200110222200 1.27253615893898e9 30
46642 qLAvLLPPvQQkbcbgkhikjlnmonppphhwhlggpbjsfgrrrj_2112200110212222 30353.6587345887 35
46643 qLAvLLPPwPQkbcbghhijlmlponopphhwhgggbaajqhjxxb_2112200110222211 6724.75829803024 21
46648 qLAvLLPvQAQkbcbghhllnlkmnpppohhwhgghpuaqjbeter_2112200110222020 16815.9809182089 453
46651 qLAvLLPvQPQkbcbghhllnlpponopohhwhgghpuawrobrjw_2112200110222022 2.82300151749587e7 273
46655 qLAvLLPzAMQkbcbghhijklmnppoophhwhgggbxxwbqaxhg_2112200110222211 3929.74693832951 45
46656 qLAvLLPzAPQkbcbghhijkloppnoophhwhgggbxxxxxrxxx_2112200110222211 8657.21526035400 9
46659 qLAvLLPzLQQkbcbghhijmllnonppphhwhgggbrrjbgrrrj_2112200110222222 9368.37787558461 10
46660 qLAvLLPzLQQkbcbghhijmlpononpphhwhgggbrrjsbgrrr_2112200110222222 9368.37787558461 10
46661 qLAvLLPzLQQkbcbgkhiknnlompopphhwhlggpeljsfsrro_2112200110212021 20671.0633773589 8
46662 qLAvLLPzMMQkcbbhjiklmnonmonpphhrhkoqaahqcbvbqr_1221102020110112 1960.68537694314 235
46677 qLAvLLvMQPQkbcbgkimnloplmonpphhwhlvppidpjsfonj_2112200110212221 2674.36435421853 147
46688 qLAvLLvQAQMkbcbgkinimlolmoopphhwhlvxcqapjsknhw_2112200110212211 3585.76712540702 281
46696 qLAvLLvQQPAkbcbgkinimlnomoopphhwhlvxcqehwsokhw_2112200110212221 5136.30819701238 497
46722 qLAvLLzQLAQkbcbfkijlknkmpooppxxnaxjgdmumbabbaa_0110022121011112 7.59051612156990e8 59
46729 qLAvLLzzPQQkbcbfkilmpnonnmppoxxnaxjdauxxvcbbbr_0110022121011221 2.09644488420940e6 227
46743 qLAvLMLMPPPkbcbfhjikmlnmoopopxxnxahbuessfduadn_0110022120100021 3014.57001103716 40
46745 qLAvLMLPAMAkbcbfhjklkkmnnonppxxnaaxhhahhxhhaxk_0110022120100210 202992.256256556 34
46762 qLAvLMMLPMAkbcbfhjiiknmlnonppxxnaaxgbqxssaaaxk_0110022120000210 427636.633595665 258
46765 qLAvLMMPvQMkbcbfhjiiklmonnpppxxnaaxgbhhhhxrxud_0110022120002211 270492.838580847 39
46766 qLAvLMMPzQzkbcbfhjiiklmmnmoppxxnaaxgbhhxhhaxxn_0110022120002101 125485.731340543 8
46773 qLAvLMPLwQAkbcbgfjkimlmmonopphhwaaqhvhqbgitkaj_2112200112220002 29290.6730104855 91
46781 qLAvLMvLPQQkbcbfhjklmponmpopoxxnxahqqbwssrgfok_0110022120101001 1.12531999777309e6 23
46795 qLAvLMvPMQPkbcbfhjnkmlolonnppxxnxahqqqssssofan_0110022120101001 9843.08622331224 21
46802 qLAvLMvzQAQkbcbfhjnmlkoolnnppxxnxahqqqgrbsofxn_0110022120101010 11377.0285587167 289
46805 qLAvLMvzQQPkbcbfhjnmlkooopnnpxxnxahqqqgrbkqofj_0110022120101012 2.81523232546753e6 265
46822 qLAvLMwPLMQkbcbfhjjmjlmnpooppxxnxahaqqkvkakkxx_0110022120000002 9741.19228325286 16
46823 qLAvLMwPLMQkbcbfhjjmjoomnpnppxxnxahaqqknnnavxx_0110022120000002 1781.08030606711 24
46837 qLAvLMwQLPPkbcbfhjjhjlnoopoppxxnxahakqqxhaxxkn_0110022120000121 2589.08639965865 22
46851 qLAvLMzzQLQkbcbfhjimlknmmpoopxxnxahjqqgrofxxrn_0110022120110120 6892.45784648958 99
46854 qLAvLPLAMPMkbcbfhjkklmnnnopppxxnxcchihhhbnkhpt_0110022121101022 107153.700383613 63
46856 qLAvLPLLPAQkcbbhjjklnkkmpoopphhranomeluafafgta_1221102020200102 4.29645373096084e9 55
46857 qLAvLPLzMPQkbcbfhjklnommopoppxxnxcchhhhcnnkkvk_0110022121102102 49452.0252578241 13
46858 qLAvLPLzzQQkcbbhjjklnplmoonpphhrhnomimpkksfbcg_1221102020200101 10705.6759906289 63
46860 qLAvLPMzAAMkcbbfhjhkjmlnlopppqqjqjjjxsxqxjxxhq_0220011212000110 5718.15939939572 61
46861 qLAvLPMzAMAkcbbfhjhkjmlnonnppqqjqjjjxsxqxqqhqs_0220011212000120 71709.4985808562 15
46862 qLAvLPMzAMPkcbbfhjhkjmlnopppoqqjqjjjxsxqxqxnkj_0220011212000121 31972.7965525910 223
46863 qLAvLPMzQMzkcbbfhjhkjmlmmnoppqqjqjjjxsxqknqqqj_0220011212000202 84649.5576102702 353
46867 qLAvLPzAQMzkcbbhijjkkmlmmnopphhrhrkruauhhvhhhr_1221102020111212 50108.1106949860 417
46868 qLAvLPzwMPQkbcbfhjiklnnmoopppxxnxccjiqtkffkdxd_0110022121110102 20671.0633773589 8
46870 qLAvLQvMLMQkbcbfhfiljolmnppopxxnaajgqqeooeqgsb_0110022120101220 1.20989261817319e6 231
46880 qLAvLQwALwQkbcbfhigikjnnponopxxnxajojxqxjaajwj_0110022120022110 20555.4290184142 101
46882 qLAvLQwAPLAkbcbfhigikjlmonnppxxnxajojxquuaawqj_0110022120022102 5994.56757578866 265
46883 qLAvLQwAPLMkbcbfhigikjlmonpopxxnxajojxquuaahjr_0110022120022102 18169.8613675822 53
46885 qLAvLQwMPMzkbcbfhigikkllmnoppxxnxajojxksnaxxxk_0110022120001010 561.339912315870 187
46902 qLAvLvALQPQkbcbfkjilmopnnpnpoxxnxannxxxvnvnnnn_0110022121000202 3193.83023840629 89
46903 qLAvLvAMMAQkcbbfkilmlnkoponopqqjqanhtqaxiqkfoj_0220011212000102 7257.32487641773 137
46908 qLAvLvAPQAAkcbbfkijmlmnmnonppqqjqangtqqqtsqjqj_0220011212000020 19065.9326645106 127
46910 qLAvLvAPQwQkcbbfkijmlmnmpooopqqjqangtqqqtqqhxj_0220011212000022 24043.7823678445 65
46911 qLAvLvAPwQQkbcbfkjjilponmoppoxxnxannnxvjvojngn_0110022121000202 234405.517004638 89
46912 qLAvLvAQQMzkcbbfkiljmlmkmnoppqqjqanhgtqqxtqqqj_0220011212000202 45816.0500700315 235
46914 qLAvLvLAAQQkbcbfmknloplomloppxxnxhuhxehuagojns_0110022121001020 2782.78486934214 189
46919 qLAvLvLMPQQkbcbgkiilpnnompopohhwhavchuhrwcjfjr_2112200110211222 1.03041003663521e10 155
46928 qLAvLvLzQQQkcbbhkmonlkpllonpphhrhqahhaqhqbggbb_1221102020111001 33489.2780518131 9
46929 qLAvLvMMPPQkcbbhlkmkonpnnppoohhrhqqqaqxqhwjsfo_1221102020120102 57769.4535852750 51
46930 qLAvLvMMPQMkcbbhlkmkonllnnppphhrhqqqaqxxhhwqqa_1221102020120102 28475.7540896561 33
46931 qLAvLvMMPQPkcbbhlkmkonllnoopphhrhqqqaqxxhhfohr_1221102020120102 17175.0620315364 127
46933 qLAvLvMMQPPkcbbhlkmkmmnonoopphhrhqqqaqaxqhjshr_1221102020120122 13416.1944482267 12
46934 qLAvLvMMQQzkcbbhlkmkmmnllnopphhrhqqqaqaxxhhhhw_1221102020120121 36804.6374750279 39
46936 qLAvLvMPQAAkcbbfkimjlmmnnonppqqjqaktbqqtqsqjqj_0220011212000020 29976.5021154927 347
46941 qLAvLvMQMMAkbcbglkikimnmnnopphhwhxavxcqxhknhhr_2112200110212112 20580.0973010284 109
46942 qLAvLvMQMwQkbcbglkikimnmpoppohhwhxavxcqxhxhqhw_2112200110212110 6659.23868992255 65
46943 qLAvLvMQQMzkbcbglkikimllmnopphhwhxavxcqhqhhhhw_2112200110212121 36165.9933589031 9
46945 qLAvLvMwQAQkcbbfkillnmkoponopqqjqakhqmtxaqjjbj_0220011212000112 11212.7909430267 51
46947 qLAvLvPAAQPkcbbhlkmmnllnoonpphhrhuquauuhhqvvqr_1221102020111112 2592.47408572290 241
46948 qLAvLvPALQQkcbbhlimmpnkplpooohhrhuruaihxbnbbjo_1221102020111100 84710.0617799318 25
46949 qLAvLvPAPMQkcbbhikmmlolppnopohhrhoquaamprkcbbo_1221102020111101 3788.49484255067 27
46950 qLAvLvQLQQzkbcbfkjlilknmmmoppxxnxanqnxhxavvxxk_0110022121002010 31612.6518721504 17
46958 qLAvLvwAQAQkcbbfkljlomknpnoopqqjqahgqmqxtqcjjj_0220011212000012 8147.41212274877 117
46959 qLAvLvwMAQQkbcbfkkjlonllnpnppxxnxaubxaauoknsks_0110022121000000 1260.80430866134 129
46960 qLAvLvwMAQQkbcbfkknlnolnlopppxxnxauuxxxuuonnsk_0110022121000000 1238.39303262614 181
46963 qLAvLvwMQPQkbcbfkknlnmlnlopppxxnxauuxxquuoooks_0110022121000000 2533.97945926913 39
46964 qLAvLvwMQQMkbcbfkjjlnmoolopppxxnxagbxqqxknnhah_0110022121000002 9695.96724276203 99
46967 qLAvLvwQAAQkcbbfklmjlnokpnoopqqjqahtbqqixqvkkj_0220011212000002 14465.5433269185 133
46972 qLAvLvwQQMPkbcbfkjljlnmkopppoxxnxaghbxqqqxhahk_0110022121000012 88787.6788731098 151
46978 qLAvLvzPPQQkbcbfimlnpokloonppxxnajdlauamjcvbbb_0110022121001121 6.07948005732926e10 245
46979 qLAvLwAAAMAkbcbgfkjjlkmnooopphhwhhaaxxqxhxxahr_2112200112200112 19735.8921112496 125
46980 qLAvLwAAAMPkbcbgfkjjlkmnopnpphhwhhaaxxqxhxxwvc_2112200112200111 7713.17418514675 189
46981 qLAvLwAAAQzkbcbgfkjjlkmnmmopphhwhhaaxxqxhvchhw_2112200112200121 33145.5288197335 9
46982 qLAvLwAAQzMkbcbgfkjjlkmknoppphhwhhaaxxqxrxxxxa_2112200112200110 6971.38056412350 24
46983 qLAvLwALAQAkcbbfhjiklmonmnnppqqjqaanqqsqskvnqj_0220011210000020 11987.7105902526 327
46984 qLAvLwALLQQkbcbgfkjnkompmpnophhwhhaaarrrcwvrrw_2112200112202020 13958.5616431460 91
46991 qLAvLwALQLQkbcbgfkjnmlkoppopohhwhhaaaharahqqha_2112200112202011 19856.9350383421 23
46992 qLAvLwALwQQkcbbfhjiklpomnonopqqjqaanqqqqkvhnhj_0220011210000022 4182.24940888090 199
46993 qLAvLwALzQQkbcbgfkjnlompomnophhwhhaaaarrhrwrrw_2112200112202021 8312.67972557819 36
46994 qLAvLwAMAPAkbcbfhiklljmnoooppxxnxaradxxkxieixk_0110022120010110 5669.76656578722 371
46996 qLAvLwAMAPPkbcbfhiklljmnopnppxxnxaradxxkxiqknc_0110022120010112 3397.54572619453 309
46997 qLAvLwAMAQzkbcbfhiklljmmnmoppxxnxaradxxknxfxxn_0110022120010101 3108.98224166749 69
47002 qLAvLwAPAPAkbcbgfkjllmlonoopphhwhhaaxxhahhxqhr_2112200112202112 190654.009200459 71
47004 qLAvLwAPAQzkbcbgfkjllmlmmnopphhwhhaaxxhawrhhhw_2112200112202121 8637.71874613803 195
47015 qLAvLwAPwMQkcbbfhjimklonppnpoqqjqaanqqqqmdxxrj_0220011210000222 4296.24645724420 23
47016 qLAvLwAQAMzkbcbgfkjjllklmnopphhwhhaaxxxqahhhhr_2112200112201212 33114.5264864802 69
47019 qLAvLwAvPQQkbcbgfkjlkpmnopoophhwhhaaarrrvvsrvr_2112200112202002 3.00025694188126e6 201
47024 qLAvLwAwwQQkbcbfhikljopmnnoopxxnxaradxxxfwsqek_0110022120010111 1492.70717402111 43
47027 qLAvLwAzAQAkbcbgfkjlmnmmonnpphhwhhaaxhxwrhvchr_2112200112202012 14283.6147510952 377
47028 qLAvLwAzAQPkbcbgfkjlmnmmopppohhwhhaaxhxwrhxxaw_2112200112202011 42998.6825648430 83
47032 qLAvLwAzzQQkcbbhfiimkpoopmnophhraaorhkxxmmggdd_1221102021101022 20858.1765251812 179
47035 qLAvLwLLAQQkbcbfhiomlnpopnnmpxxnxabeqgoucxsbsd_0110022120010002 7162.73298456441 481
47040 qLAvLwLLQQPkbcbfhkklnllmonpppxxnxapxdhgfvkoxxq_0110022120010001 3569.67936501070 15
47042 qLAvLwLMMMQkbcbfhilnmolnpomppxxnxabueqlsceasqc_0110022120010021 4636.91744216652 29
47046 qLAvLwLPLQQkbcbfhkljkolonppopxxnxapdeojowknson_0110022120010010 5165.62962753674 203
47047 qLAvLwLPMPQkbcbfhklkjlppnoopoxxnxapdxhgmtknsdn_0110022120010002 2518.33703408895 23
47049 qLAvLwLPPQAkbcbfhlmknoknmooppxxnxahhxhsoofsfhn_0110022120010001 2584.95935890746 143
47052 qLAvLwLPQAAkbcbfhlmjjnkllnoppxxnxahhethosoohxk_0110022120010010 2912.82863549742 509
47054 qLAvLwLPQPMkbcbfhlmjjnkooonppxxnxahhethoxpiohn_0110022120010011 2555.40379902728 209
47055 qLAvLwLPQPPkbcbfhklkjmloonpppxxnxapdxhqgmtodhw_0110022120010022 3563.45669316840 173
47056 qLAvLwLPQPPkbcbfhlmkjnlolopopxxnxahhxhhgarqhan_0110022120010021 923.735831886426 269
47057 qLAvLwLPQQzkbcbfhlmklnlknmoppxxnxahhxdhgoofhxk_0110022120010010 5649.07773256554 185
47062 qLAvLwLQMPAkcbbhfilllmkonoopphhraafteaxkaaaxhw_1221102021101221 990787.338027930 119
47063 qLAvLwLQPPPkbcbfhljkkmlonpppoxxnxahqhxqgxwhxqk_0110022120010012 8.47930170392308e8 83
47065 qLAvLwLQwPQkcbbhfilllmopnppnohhraafteaxaaaaxrk_1221102021101202 877071.379481321 189
47069 qLAvLwLvQQQkbcbfhimlknopnnmppxxnxabqgoojwsbssb_0110022120010001 5567.12555288224 253
47076 qLAvLwLzQQAkbcbfhlmonlknmooppxxnxahhhhgoofwkhn_0110022120010011 3348.69161419950 40
47077 qLAvLwLzQQMkbcbfhlmonkoollnppxxnxahhhhofjsoohn_0110022120010011 2995.65747142540 147
47081 qLAvLwMLAPQkbcbfhjlklloponnopxxnxaaxxhqxxhfohk_0110022120000011 7115.66126925058 19
47082 qLAvLwMLAQAkcbbfhjiklmonnmnppqqjqaakqqsqsvkkqj_0220011210000020 17040.9357305190 385
47083 qLAvLwMLAQPkbcbfhjlkllkoopoppxxnxaaxxhqnxhqhqa_0110022120000012 6868.74451492063 16
47085 qLAvLwMLLQQkbcbfhjkklonpmnnppxxnxaaqxknsnsnsks_0110022120000000 1599.81660096188 95
47090 qLAvLwMLPMQkcbbfhjikmknomppopqqjqaakqsjsnkhxkq_0220011210000001 603913.612641375 129
47092 qLAvLwMLwQQkcbbfhjiklponmonopqqjqaakqqqqvkhkhj_0220011210000022 16707.1515030741 33
47095 qLAvLwMPAMAkbcbfhjklkjmnnonppxxnxaaqhxhhaqhaxk_0110022120000210 570.616235676952 59
47096 qLAvLwMPAPAkbcbfhjlmkllnonnppxxnxaaxqxhqxxhxxk_0110022120000110 10701.7391267862 22
47097 qLAvLwMPAPAkcbbfhjlmkllonnnppqqjqaaxqqhqqqhxqj_0220011210000220 26633.1384547772 85
47098 qLAvLwMPAPPkcbbfhjlmkllonpppoqqjqaaxqqhqqqqsjj_0220011210000222 10066.3781655842 107
47102 qLAvLwMPMwQkcbbfhjimklknoppopqqjqaakqqqjqptckc_0220011210000211 2.32024828131366e9 107
47104 qLAvLwMPPAAkbcbfhjimkknlmnoppxxnxaasxxosfknaxk_0110022120000010 2038.67652695615 235
47108 qLAvLwMPPPAkcbbfhjlmknmomnnppqqjqaaxqqxsqjknqj_0220011210000020 63837.5539986884 347
47109 qLAvLwMPPPPkcbbfhjlmknmompppoqqjqaaxqqxsqjxqhj_0220011210000021 19865.9453479972 53
47112 qLAvLwMPPwQkbcbfhjklkmnnopoopxxnxaaqhxhknqhahn_0110022120000021 1196.05128654166 19
47113 qLAvLwMPQMzkbcbfhjilkmkmlnoppxxnxaashxhoofhxxn_0110022120000101 4319.09979693775 163
47114 qLAvLwMPQPzkcbbfhjlmkllmnmoppqqjqaaxqqhqsqjqqj_0220011210000202 45329.9368558562 41
47117 qLAvLwMPwMQkcbbfhjimklopnpnpoqqjqaakqqqqdmxxwj_0220011210000222 5578.81037649160 65
47122 qLAvLwMPzPQkcbbfhjlmknponnoopqqjqaaxqqxqqknhxj_0220011210000022 17367.9345683097 28
47126 qLAvLwMQAMzkcbbfhjlkjkllmnoppqqjqaaxhxqhqqqqqs_0220011210002020 51863.1840583732 53
47128 qLAvLwMQLMPkcbbhfiikjlnmopoophhrhhofaahhhhhwrw_1221102021112221 251152.858851780 221
47129 qLAvLwMQLQzkcbbhfiikjlnmnnopphhrhhofaahhhqxhhr_1221102021112212 4708.06738530836 71
47131 qLAvLwMQPMzkcbbhfiikjlllmnopphhrhhofaahrwhhhhw_1221102021112121 4893.99608066911 371
47133 qLAvLwMQzMAkcbbfhjlkjkmnoooppqqjqaaxhxqxqxqhqj_0220011210000210 70093.1169980343 77
47134 qLAvLwMQzMPkcbbfhjlkjkmnopnppqqjqaaxhxqxqxxjnk_0220011210000211 13886.3586449245 89
47135 qLAvLwMQzQzkcbbfhjlkjkmnmmoppqqjqaaxhxqxqknqqj_0220011210000202 91347.9921409793 39
47136 qLAvLwMvMQQkbcbfhikjlnmpmooppxxnxarpxnkfhossqp_0110022120000011 29394.8304998223 33
47138 qLAvLwMvPQQkbcbfhjllkonppopnoxxnxaaxqkskrgsoks_0110022120000011 166089.466162507 53
47141 qLAvLwMzPMQkbcbfhjlklnonopoppxxnxaaxaqgwwgaohi_0110022120000111 3140.98774882253 43
47142 qLAvLwPAAMAkbcbfhkljkmjnoooppxxnxaahqhhxxhxqxk_0110022120011120 4906.14001232974 31
47143 qLAvLwPAAMPkbcbfhkljkmjnopnppxxnxaahqhhxxhhkrw_0110022120011122 1846.61439832237 17
47144 qLAvLwPAAQzkbcbfhkljkmjnmmoppxxnxaahqhhxxwrxxn_0110022120011101 8983.14173086952 9
47149 qLAvLwPLMPQkbcbfhiinlmnommoppxxnxajbegocxsbdfn_0110022120010021 5121.07741868194 401
47152 qLAvLwPLwQQkbcbgflinmkponnppohhwaahvhqjaabgqaw_2112200112222011 11636.3502904868 151
47153 qLAvLwPLzQQkbcbgflinokpmnnopphhwaahvhbjqgbgwqa_2112200112222021 5777.99982692973 9
47155 qLAvLwPMLPQkbcbfhiilmlmpnpopoxxnxajbuesceaqjck_0110022120010211 2059.37083153307 393
47157 qLAvLwPQAMzkbcbfhkljklljmnoppxxnxaahqhqxxxxxxk_0110022120011010 10478.5967784226 59
47162 qLAvLwPvQAQkbcbfhiilkmnomppopxxnxajbgoojwbllbx_0110022120010012 2876.13930732060 49
47166 qLAvLwPzPAQkbcbfhkillnomnnoppxxnxaawdgrskconan_0110022120010101 2305.01827285331 261
47168 qLAvLwQLALQkbcbgfkjimlkponpophhwhhaavahrhharkr_2112200112220111 3.08962901093070e10 63
47170 qLAvLwQLLQAkbcbgfkjimnlonmnpphhwhhaavarrhsrrhr_2112200112220212 7971.28415351830 55
47172 qLAvLwQLwPQkbcbgfkjimlnpoponphhwhhaavahhqqhawk_2112200112220111 3867.51537664380 51
47174 qLAvLwQPLMAkcbbfhjiilknmoooppqqjqaankqqqqqsjqj_0220011210002220 6057.28417371407 287
47175 qLAvLwQPLMPkcbbfhjiilknmopnppqqjqaankqqqqqqjxh_0220011210002220 4452.96091240070 91
47176 qLAvLwQPLQzkcbbfhjiilknmmmoppqqjqaankqqqqhxqqj_0220011210002202 9773.38050525856 9
47177 qLAvLwQPMMzkcbbfhjiilklmlnoppqqjqaankqqsqjqqqs_0220011210002020 13178.1469944880 401
47179 qLAvLwQvAPQkbcbgfkjilkponnopphhwhhaavhrqqofahk_2112200112220011 166950.295586400 31
47180 qLAvLwQvMQMkbcbgfkjilnmooonpphhwhhaavhvkxqhvqj_2112200112220012 39324.5069972408 185
47181 qLAvLwQvPMQkbcbgfkjikolnpnopphhwhhaavrrrrtcrth_2112200112220020 32911.1385777332 177
47186 qLAvLwvAQPQkbcbfhjknmlponmoopxxnxaqhaqgxwwrbrk_0110022120010111 19684.6889449533 39
47189 qLAvLwvLQQQkbcbfhkmollmplnoppxxnxaxhhgfvorsooo_0110022120010100 2196.13471030575 17
47208 qLAvLwwAAQAkbcbfhjjkmnonmnmppxxnxaaqhiuxwkfsxk_0110022120000110 3731.16298438986 247
47209 qLAvLwwAAQMkbcbfhjjkmnonmnpopxxnxaaqhiuxwkfakj_0110022120000112 2744.82713266056 185
47213 qLAvLwwLMQQkbcbfhjkmknonppnopxxnxaaxxoojknsojk_0110022120000000 2653.68352480866 73
47221 qLAvLwwPAAQkbcbfhjnkmlkopppnoxxnxaaxxqqnxhahkk_0110022120000012 16133.1224992322 79
47230 qLAvLwwPPMQkbcbfhjnklkkpnopopxxnxaaqxqknhnnhvq_0110022120000002 19908.1834031925 122
47234 qLAvLwwPQPPkbcbfhjnkmlnnopppoxxnxaaxxqqnkxhahk_0110022120000012 16934.7324003113 53
47240 qLAvLwwQAMAkbcbfhjjkkmlnoooppxxnxaaqhxqqxhahxk_0110022120000120 80430.4145065995 77
47241 qLAvLwwQAMAkcbbfhjhkmlknoooppqqjqaajqxxsqhahqj_0220011210000210 76079.9902317359 103
47245 qLAvLwwQAwQkbcbfhjjkkmlnponppxxnxaaqhxqqxhhkbg_0110022120000122 16118.8585609775 39
47261 qLAvLwwQzQPkbcbfhjhkmkonoppopxxnxaakxqkhkxhahx_0110022120000012 1973.28573951686 46
47264 qLAvLwzAQPAkbcbfhljkmnlonmnppxxnxadqhaugxwwrxk_0110022120011110 2553.84553781853 139
47268 qLAvLwzLQPQkbcbfhknljoopmnnopxxnxaapxxknxgssfk_0110022120011001 1453.30646542677 97
47271 qLAvLwzPAQAkbcbfhinlmklolnnppxxnxajqqqosxoofxk_0110022120011010 2936.57319569852 163
47275 qLAvPALLQMzkbcbgfhfkjmlllnoppxxnaaajqsaaqaxxxk_0110022100011010 1901.68763771933 27
47276 qLAvPALLQMzkcbbghffkjmlllnopphhraaanhwaaahxxxn_1221102011100101 5049.15919644137 125
47277 qLAvPALvAAQkbcbgfhfkmlllpooppxxnaaajqaaqaqjgii_0110022100011220 7475.69105416392 759
47278 qLAvPALvAAQkcbbghffkmnloomppphhraaanhaaahfklda_1221102011100202 11429.8962667866 161
47280 qLAvPALvMAQkbcbgfhfkmnolompppxxnaaajqaaqabnpea_0110022100011212 10831.6581960855 189
47281 qLAvPALvMAQkcbbghffkmlllpopophhraaanhaaahhrmom_1221102011100221 5788.54023770868 631
47282 qLAvPALvQAAkbcbgfhfkmlnllonppxxnaaajqaaaqaxjxn_0110022100011201 9773.38050525856 9
47283 qLAvPALvQAAkcbbghffkmnlllonpphhraaanhaaaahxrxk_1221102011100210 42805.8231216648 150
47284 qLAvPALvQAMkbcbgfhfkmlnllopopxxnaaajqaaaqaxqkj_0110022100011200 23732.3309268533 397
47285 qLAvPALvQAMkcbbghffkmnlllopophhraaanhaaaahxhnw_1221102011100211 92952.9442702405 113
47286 qLAvPALvQQzkcbbghffkmnlllmopphhraaanhaaaahkhhr_1221102011100212 22767.1360416269 11
47290 qLAvPALzMQzkcbbgfhfkjlnmnmoppqqjaaanqnqpincxhw_0220011200011121 127877.918388481 181
47301 qLAvPAMvAPAkcbbghffijmmonmnpphhraaanhhhgaagshr_1221102011220012 179829.112020029 1063
47302 qLAvPAMvAPMkcbbghffijmmonmpophhraaanhhhgaagqwj_1221102011220012 65348.7235667884 1275
47304 qLAvPAMvMPAkbcbgfhfijmmomnnppxxnaaajqqqfafawqj_0110022100221102 4.98689988853661e6 1375
47305 qLAvPAMvMPMkbcbgfhfijmmomnpopxxnaaajqqqfafahjr_0110022100221102 251874.640422475 1587
47338 qLAvPAwLPAAkbcbgfhfilkmnnonppxxnaaajqukmqoafqj_0110022100022102 65612.7469373063 55
47342 qLAvPMLMPMzkbcbgfhikjllmlnoppxxnaaaxhhxhahxxxk_0110022100021010 68465.5876316060 71
47344 qLAvPMvALQAkbcbgfhilinmommnppxxnaaaqqsaaaqanqj_0110022100001120 1.29395519635881e7 188
47345 qLAvPMvALQAkcbbghfilinommmnpphhraaaxhnaaaahkhw_1221102011110021 6.74739250905463e6 355
47346 qLAvPMvALQMkbcbgfhilinmommpopxxnaaaqqsaaaqaxjk_0110022100001120 232299.788175587 59
47347 qLAvPMvALQMkcbbghfilinommmpophhraaaxhnaaaahxrn_1221102011110021 177231.809765505 198
47360 qLAvPMvLPQPkbcbgfhinoloomnpnpxxnaaaxxxshqjaaan_0110022100000211 7672.98121727635 70
47361 qLAvPMvLQMAkbcbgfhinkklmnonppxxnaaaxxknsjaaaxk_0110022100000210 15126.9999338930 10
47373 qLAvPMvMvQQkcbbghfilmopnnnoophhraaaxhxaaaahknr_1221102011110002 1.81022819600670e6 50
47378 qLAvPMvMzQAkcbbghfilmmmonnnpphhraaaxhxhhaaahhw_1221102011110021 67160.0574128563 70
47383 qLAvPMvQLPPkcbbghfilkjnmooppphhraaaxhkkaahflda_1221102011110202 33040.8257881153 81
47384 qLAvPMvQLQzkcbbghfilkjnmmmopphhraaaxhkkaaahhhr_1221102011110212 22767.1360416269 11
47393 qLAvPMvwzQQkcbbghfilmnpooonnphhraaaxhhqaaahjsr_1221102011110002 117414.466744577 12
47440 qLAvPwAAMzPkbcbhgfjikjlmnoppphhwahhaahrhhhwwsj_2112200122211222 389260.460511298 47
47443 qLAvPwAAwAMkbcbhgfjikjlmnoppphhwahhaahrhrrxxnk_2112200122211100 44064.0559550762 87
47447 qLAvPwALAMMkbcbhgfjilkmnomppphhwahhaarrhqqwqhx_2112200122221002 2058.80352506080 67
47448 qLAvPwALAMPkbcbhgfjilkmnopoophhwahhaarrhqqhjsr_2112200122221002 5470.14134779852 353
47449 qLAvPwALLPQkbcbgfhijjlopopnopxxnxxaaanjaxncwnv_0110022100001112 397409.879257275 47
47452 qLAvPwALQMzkbcbhgfjilkmllnopphhwahhaarrhsjhhhr_2112200122221212 6258.53788911104 379
47456 qLAvPwALzPQkbcbgfhijjmnpopoopxxnxxaaanhqxxccvv_0110022100001122 6955.36865531598 29
47457 qLAvPwAMPzMkbcbgfhijklmknopppxxnxxaaaxxxkxxxhq_0110022100011001 541.507751020495 74
47458 qLAvPwAMzMAkbcbgfhijklmnoooppxxnxxaaaxxxxxqhxk_0110022100011100 2635.38589587680 34
47459 qLAvPwAMzMPkbcbgfhijklmnopnppxxnxxaaaxxxxxxnnk_0110022100011100 584.341430265611 14
47460 qLAvPwAPMzMkbcbgfhijljkmnopppxxnxxaaaknkqqqqjs_0110022100002200 33153.9307905148 135
47461 qLAvPwAvAAQkbcbhgfjinmnonpmpphhwahhaahhqqqqwjs_2112200122221100 4436.96100207830 25
47463 qLAvPwAvAQAkbcbgfhijmnlloooppxxnxxaaaxxjsankxk_0110022100001110 2502.68910528527 181
47464 qLAvPwAvAQAkbcbhgfjinmnoonopphhwahhaahhqqxqhhr_2112200122221102 2819.05352692692 59
47466 qLAvPwAvMPQkcbbgfhijnolmpponpqqjqqaaaqxkhqfrjo_0220011200002221 2122.24048497959 169
47467 qLAvPwAvPPQkbcbhgfjimnlpoppoohhwahhaaxljamwgrn_2112200122221111 9998.92651234873 55
47468 qLAvPwAvQQzkbcbgfhijmnmllmoppxxnxxaaaxxhjshxxn_0110022100001101 2332.30534016741 11
47469 qLAvPwAwAAAkbcbgfhijklmnlonppxxnxxaaaxxxxkxnxn_0110022100011101 21515.7937169044 112
47470 qLAvPwAwAAMkbcbgfhijklmnlopopxxnxxaaaxxxxkxxkk_0110022100011100 4252.96022064686 58
47471 qLAvPwAwAAMkbcbhgfjikmlnlopophhwahhaahhhhwhhrr_2112200122211122 1973.59514789748 116
47472 qLAvPwAwAAMkbcbhgfjikmlnloppphhwahhaahhhhwhhwr_2112200122211122 2931.68060059727 32
47473 qLAvPwAwAAPkbcbhgfjikmlnloppphhwahhaahhhhwqqjs_2112200122211122 3912.69599613532 49
47474 qLAvPwAwALQkbcbgfhijklmpmooppxxnxxaaaxxxxkrwqq_0110022100011110 2125.85825687154 51
47475 qLAvPwAwALQkbcbhgfjikmlpnooophhwahhaahhhhrrknr_2112200122211112 1484.69566166778 173
47476 qLAvPwAwAMAkbcbhgfjikmlnonnpphhwahhaahhhhhrwhw_2112200122211121 1271.92669914436 12
47477 qLAvPwAwAMPkbcbgfhijklmnopnopxxnxxaaaxxxxxxnkk_0110022100011100 1209.59373461448 70
47478 qLAvPwAwAMPkbcbgfhijklmnopoopxxnxxaaaxxxxxxhqk_0110022100011100 1215.23971170527 47
47479 qLAvPwAwAPMkbcbgfhijklmonmpppxxnxxaaaxxxkkkhqx_0110022100011112 1368.38891646572 61
47480 qLAvPwAwAwQkbcbgfhijklmnopnppxxnxxaaaxhhxaansj_0110022100011100 5726.74720993432 21
47484 qLAvPwAwMMMkcbbgfhijkmnlompppqqjqqaaaqqxxhjhrw_0220011200022211 3185.26308494614 47
47485 qLAvPwAwMMPkcbbgfhijkmnlopoopqqjqqaaaqqxxhqxqj_0220011200022210 6380.81695846010 21
47487 qLAvPwAwQLAkbcbgfhijklmknooppxxnxxaaaxhhkaasqj_0110022100011002 2823.08394504265 171
47491 qLAvPwAwQLMkbcbgfhijkmlknopppxxnxxaaaxqqkqqhah_0110022100011001 4023.70639428928 78
47493 qLAvPwAwQMzkbcbgfhijklmllnoppxxnxxaaaxxxhqxxxk_0110022100011010 1538.37593320835 71
47495 qLAvPwAwQzAkbcbgfhijklmknonppxxnxxaaaxxxkxxkxn_0110022100011001 1271.92669914436 12
47496 qLAvPwAwQzAkbcbhgfjikmlknonpphhwahhaahhhrhhrhw_2112200122211221 1477.67505267705 22
47499 qLAvPwAwwQMkcbbgfhijkmononpopqqjqqaaaqqqwjrqjj_0220011200022220 8576.75911144265 197
47509 qLAvPwQLMPzkbcbgfhijhklmnmoppxxnxxaaakxxxxkxxk_0110022100110010 2748.65543189790 23
47512 qLAvPwQLwAAkbcbhgfjihlknmnopphhwahhaawxxaasqqj_2112200122112202 13413.6328139275 177
47514 qLAvPwQLwAPkbcbgfhijhklmnpoopxxnxxaaakhhaaqqjj_0110022100110022 549098.458317137 423
47515 qLAvPwQzMzMkbcbgfhijhklmnopppxxnxxaaakxxxxxxkn_0110022100110011 708.401357248253 44
47516 qLAvvAAAvQQkcbbhijilkpmnnonppqqjavvvqhjkvnfvsk_0220011211000000 33338.7281640164 167
47517 qLAvvAALMPQkbcbhjkjlmmpponoopxxnafxfhthfjssoff_0110022122000010 235544.906949655 165
47519 qLAvvAALzQQkcbbhjijnlnolppoopqqjannnxqsocnfsno_0220011211000000 5427.87975872575 19
47521 qLAvvAAMPAAkbcbhijijmknlmnoppxxnajsjjxxjoknaxk_0110022122000010 5174.84953028198 259
47523 qLAvvAAvAQQkcbbhjijmlpolpnopoqqjannnqqjscnkvsn_0220011211000000 148693.808866414 77
47525 qLAvvAAzMPQkcbbhjijkmnonmooppqqjannnhqhnvvkkhj_0220011211000002 14863.4424077754 215
47528 qLAvvALMQPAkcbbhjiilklmnnnoppqqjawnkpqqqjvsqqs_0220011211020020 12271.0781416840 89
47529 qLAvvALwQMQkcbbhjikloomnnonppqqjawnaihdqjvwsqj_0220011211020002 5674.71773190280 301
47530 qLAvvAMLAPQkbcbhjkilnmppmooopxxnafxjdpafjbsssf_0110022122011000 1.29086679776433e7 321
47531 qLAvvAMLQPPkbcbhjkilnmloonpppxxnafxjdpalfjoupd_0110022122011000 3.53228241666497e11 277
47532 qLAvvAMQAMzkcbbhjjiiklklmnoppqqjawrnkhxqqqqqqs_0220011211002020 42960.3750848579 55
47534 qLAvvAQMzPAkcbbhjijiklmnnonppqqjannnnaxaqhaaqs_0220011211000220 2543.96529380188 169
47535 qLAvvAQwPAMkcbbhjijiknnmnopppqqjannnnaajssxxvc_0220011211000011 2201.04372250546 25
47537 qLAvvAQwzAQkcbbhjijiknmnoppopqqjannnnaassqumxf_0220011211000022 2429.86292981158 38
47540 qLAvvAvMQAQkcbbhjnlknnlmoooppqqjawxpqhqqqjvsqj_0220011211020002 11667.5527405342 247
47543 qLAvvAwLMQQkbcbhijlnnkpmnooppxxnajsdmmxjobsknn_0110022122010100 6.98370893114314e9 191
47544 qLAvvAwMPQAkbcbhijlmnoknmooppxxnajshhhaxfojohn_0110022122010001 18472.6296457554 35
47545 qLAvvAwMPQPkbcbhijlmnoknmpnppxxnajshhhaxfohvum_0110022122010002 4.82653080083455e9 97
47547 qLAvvAwMQQzkbcbhijlmlnlknmoppxxnajshhuhuxfohxk_0110022122010010 11434.2331598874 197
47550 qLAvvAwQMMAkcbbhjjmklknlonnppqqjawrxhxqxqqknqs_0220011211000020 139364.255919289 131
47551 qLAvvAwQMMPkcbbhjjmklknlopppoqqjawrxhxqxqqxqhj_0220011211000021 28292.5830664974 13
47552 qLAvvAwQQMzkcbbhjjmklkmmlnoppqqjawrxhxqhqqqqqj_0220011211000202 125485.731340543 8
47562 qLAvvLAMAMQkbcbjglmjknkmppoopxxnjoauvvavkcvksn_0110022122100000 3.01744871762719e6 76
47566 qLAvvLAMPMQkbcbjglmjnokomppopxxnjoauvtuvtkcvsk_0110022122100010 2.31601272455550e6 59
47572 qLAvvLAPPQAkcbbkglkjjmonomoppqqjjcagjvqaqncnqj_0220011211200002 12120.7927002175 331
47573 qLAvvLAPQQzkbcbkkjnlimnnlmopphhwknsexcqehhhhhr_2112200110022212 51086.9190165520 163
47587 qLAvvLAQzMQkcbbkglkkjjnmpooppqqjjcajgjvacanvqq_0220011211200001 3583.32367912838 109
47599 qLAvvLLAMQQkbcbhhilmnplnmmopphhwgggxaahxaxbggb_2112200110022202 109995.386801106 39
47601 qLAvvLLMAQQkcbbjlimnnnommppophhrnqfaeatheiqbvc_1221102020011011 4.20650414773612e6 237
47617 qLAvvLMMAQPkcbbjklikmmmnonopphhrnnqfneathqvcqr_1221102020010112 7684.97458842989 283
47619 qLAvvLMvQQQkcbbkkljompnlppnoohhrsjqkdaxthhwoww_1221102020010011 161816.684985506 57
47623 qLAvvLPAMQAkbcbjlkiliomnomoppxxnjansunaxxdojxn_0110022122100001 14018.0259608623 271
47624 qLAvvLPAwQQkcbbkimijmlnpponophhrsomfnlhearwfwr_1221102020012111 1.92605423528495e6 131
47625 qLAvvLPAwQQkcbbklimkjopnpoonpqqjjanxjjaxankkjo_0220011211200100 9662.36400123349 101
47633 qLAvvLPMQQzkcbbklmkijlmlmnoppqqjjaajjjqqqqqqqs_0220011211200020 25956.9466534411 8
47646 qLAvvLQMQMzkbcbjglkkiljlmnoppxxnjoangnxfxxxxxn_0110022122100101 36417.8462632214 147
47649 qLAvvLQzQQzkcbbkkilmjmnmlnopphhrsjoqekaxthhhhw_1221102020010121 62458.9176977822 167
47655 qLAvvLvQQQAkbcbjnkomnnlomlmppxxnjhghlqxxxxqlxk_0110022122100101 16987.8515565348 91
47660 qLAvvLwPQMQkcbbjjlkonompomnppqqjnbpgtaqaetgggg_0220011211220002 4.91656885881077e7 19
47673 qLAvvLzwQQQkcbbklmjlnmlnpoppoqqjjaxjqhqqqaqjjj_0220011211200001 5068.68536332864 105
47677 qLAvvMALLQQkbcbhjgkmkoonpponpxxnajoapxdrnnsock_0110022122000010 5781.52132540639 119
47678 qLAvvMALPQPkbcbhjgkmlkoonopppxxnajoapqxdrooulx_0110022122000012 4707.30587874155 89
47682 qLAvvMALQQzkbcbhjgkkjlknmnoppxxnajoaxfqxoonaqj_0110022122000020 1050.10012094530 31
47684 qLAvvMAPMMAkbcbhjgkmkjkmnnoppxxnajoaxxfxksnaxk_0110022122000010 2397.74890621715 191
47691 qLAvvMAvMQQkbcbhjgkjonomppnpoxxnajoafakcknsvnk_0110022122000000 4238.56989843728 277
47692 qLAvvMAvMQQkbcbhjgknkoomppnpoxxnajoapxlwknsvns_0110022122000010 2677.68069432397 53
47694 qLAvvMAvQAQkbcbhjgkjlonompppoxxnajoafqakcodhmk_0110022122000002 4334.40059042654 197
47696 qLAvvMAzAMQkbcbhjgklnmnpmmoppxxnajoahhhlxvogxa_0110022122000101 9282.86846100852 389
47697 qLAvvMAzAPQkbcbhjgklnmoommpppxxnajoahhhvcvofsf_0110022122000100 10767.5700284121 35
47698 qLAvvMAzAQPkbcbhjgklnmnoompopxxnajoahhhlvcohgn_0110022122000101 3192.08320907332 95
47700 qLAvvMAzPMQkbcbhjjkkmonmompopxxnajsaqiuqkfsqrk_0110022122000011 4022.21491234025 111
47702 qLAvvMAzQAAkbcbhjgkljmnnnmoppxxnajoahfhavcohxk_0110022122000010 2178.78748312390 11
47703 qLAvvMAzQAAkbcbhjgklnmknnmoppxxnajoahhhxlwohxk_0110022122000110 1511.71069035097 369
47707 qLAvvMAzQPMkbcbhjgkljmnommpppxxnajoahfhaxvoxvc_0110022122000011 4089.75611278902 23
47708 qLAvvMAzQPMkbcbhjgklnmkommpppxxnajoahhhxjvohld_0110022122000102 4433.33339693070 251
47710 qLAvvMAzQwQkbcbhjjkknmlnpppooxxnajsaqqqqqhahqk_0110022122000012 38824.3239824131 33
47711 qLAvvMAzQzQkbcbhjgkljmnompoopxxnajoahfhaxohxan_0110022122000011 2864.82295834722 39
47712 qLAvvMAzQzQkbcbhjgklnmkompoopxxnajoahhhxjohfsn_0110022122000101 1719.24222459296 179
47714 qLAvvMLLAQQkbcbhjmonknlmlppopxxnajdqdhdqgsfooc_0110022122001100 6.56883025222287e7 65
47717 qLAvvMLMMAQkcbbhjiknmolmnnoppqqjannixqlxgvcniw_0220011211220001 2282.85048649324 205
47719 qLAvvMLMMQMkcbbhkiimnlomlopopqqjapnkxxaegrwxwj_0220011211220022 2935.14597972920 21
47724 qLAvvMPwAAQkbcbhjkljmkomopoppxxnajaajptaknhkpt_0110022122000001 16452.7309599022 113
47727 qLAvvMPwQzQkbcbhjkljknlnpnoppxxnajaajetqkdnvua_0110022122000002 5.78232045533539e7 45
47728 qLAvvMvAQAQkcbbhjiknmollppoopqqjankpaadabahnnh_0220011211220001 4.81324469504523e6 61
47731 qLAvvMvMPQQkbcbhjmnpokplpmmooxxnajhhhhxlowsovo_0110022122001001 114747.611055463 279
47739 qLAvvMwQPMAkbcbhjjlkmnkmnnoppxxnajshqhhxxwrxxk_0110022122010110 26788.8775384480 85
47740 qLAvvMwQPwQkbcbhjjlkmnkmpoppoxxnajshqhhxxhxxqk_0110022122010112 6028.54685873219 15
47741 qLAvvMwQQMzkbcbhjjlkmllkmnoppxxnajshqhqxxxxxxn_0110022122010101 50125.2102567229 25
47746 qLAvvMzAQPPkbcbhjkihmnlooopppxxnajaskqaqxptqum_0110022122000012 10588.2015136547 87
47754 qLAvvMzMPPQkbcbhjllmonolppnnpxxnajiphhhlovcvog_0110022122000010 46849.8891187717 53
47755 qLAvvMzMPQMkbcbhjkimnollnooppxxnajashhaxoojshn_0110022122000001 1610.67289151752 167
47756 qLAvvMzMPQMkbcbhjllmonkolonppxxnajiphhhxlowohn_0110022122000011 2455.11519375708 101
47757 qLAvvPALAQAkcbbjkijljmonmooppqqjnjnntjqiqvkkqj_0220011211200002 17966.4111135606 283
47758 qLAvvPAMQMzkcbbjkijiljllmnoppqqjnjnnktjqtqqqqj_0220011211200202 44065.7092103162 409
47764 qLAvvvLQQPQkcbblomnloopmnmnpphhrqqaaaqaqhhhhqb_1221102020011101 45038.3245778230 69
47765 qLAvvvPAAQQkbcbnmliiomnnmppophhwaaavchhhhhawwr_2112200110022222 145240.955449743 131
47766 qLAvvvPQAQAkcbblnmmkklnlnooppqqjaaahgbqqqqahaj_0220011211200002 2533.67198620522 257
47769 qLAvvvQzQQAkcbbmilnjnonlmmopphhrqoqekaxthxhhhr_1221102020012012 27576.8202048358 11
47778 qLAvvwAwPQQkcbbhgklmppnomnnopqqjacahqluhncfcnv_0220011211000000 1650.72401614510 69
47779 qLAvvwAwQMQkcbbhgkljmonmnnpppqqjacahvqahcfcaei_0220011211000001 2117.59306120607 57
47780 qLAvvwAwQQPkcbbhgkljmonomnoppqqjacahvqahnccnhj_0220011211000002 597.706752532138 211
47787 qLAvvwLMQQAkbcbhmnmklokolnnppxxnaahhxxhxhxgghn_0110022122000101 2720.87263361692 263
47794 qLAvvwPAQQzkcbbhkmllknmkmnoppqqjaaaahqhqqqhhqs_0220011211000020 2661.96125115104 70
47795 qLAvvwPMAQAkbcbhkmlnklkolooppxxnaaaaxxxxaxknxn_0110022122000001 3588.61474370203 14
47796 qLAvvwPMAQMkbcbhkmlnklkolnoppxxnaaaaxxxxaxknan_0110022122000001 1354.67950224385 48
47804 qLAvvwPMPQAkbcbhkmlnlmomlooppxxnaaaaxxqaqxvcxn_0110022122000001 21223.3923720618 14
47806 qLAvvwPMPQPkbcbhkmlnlmomlpnppxxnaaaaxxqaqxxkxa_0110022122000001 25730.4898662458 22
47815 qLAvvwwAQQPkcbbhkilknmmomnoppqqjahkhequlhgcvhj_0220011211200002 50673.4759142614 48
47818 qLAvvwwQMQPkcbbhknlmlokkmpoopqqjahxhxqxxqqqknj_0220011211200002 26885.3946229281 67
47820 qLAvvwwQPQPkbcbhlmknoknllooppxxnaqhqhhxxhxwrxk_0110022122001011 15275.1207959803 14
47821 qLAvvwwQQQzkbcbhlmknmmknlloppxxnaqhqhqxxxhxxxk_0110022122001010 89068.5582488673 27
47822 qLAvvwzAQQMkcbbhkmlknmknoopppqqjaaxhqhqqqhfaax_0220011211000001 17901.0166922410 17
47826 qLAwLALvMAQkcbbdfhgknlnnpopophhrhjaaqaaaqqvljl_1221220122210102 1185.48936572683 307
47827 qLAwLALvPQPkcbbdfhgkmlonlppophhrhjaaqaaaqwhici_1221220122210112 1901.13206628275 71
47828 qLAwLALvQAMkcbbdfhgknmlnnopophhrhjaaqaaaaqhqrj_1221220122210122 7557.44803501141 27
47848 qLAwLAMvMPAkcbbdfhgijmmmnonpphhrhjahxhhffaanqj_1221220122001120 36623.2323864767 177
47849 qLAwLAMvMPMkcbbdfhgijmmmnopophhrhjahxhhffaaxjk_1221220122001120 44255.6496539347 173
47851 qLAwLAMvwPQkcbbdfhgijmonpoonphhrhjahxhhaaatenj_1221220122001112 1.77018565453669e6 95
47867 qLAwLAPLwAAkbcbdfhgjilkmnnopphhwhwhhaaqqaakxxn_2112110011221101 1.73810428050860e7 999
47870 qLAwLAPzMzMkbcbdfhgijklmnopppxxnxnxxaaxxxxxxnk_0110112211001100 6769.52194229613 28
47877 qLAwLAvPAPPkcbbdfhgljkmonpnpphhrhjahfwjhaaqsqa_1221220122221012 9.99718747713392e9 133
47880 qLAwLAvwPPQkcbbdfhglmkonpmpophhrhjaabagaaqsrrg_1221220122220111 891.265687416996 27
47883 qLAwLAvzQMPkcbbdfhglknmlopnpphhrhjahfjhhsaqwqa_1221220122221112 992.142327540056 139
47899 qLAwLLLzQzQkbcbdfjkimnlooopppxxnxnrawhahxluhti_0110112222111102 6.08896724003211e6 123
47911 qLAwLLvMAAQkcbbdfijlmnolpmpophhrhjwwehmsoarewh_1221220110222020 4621.35878581877 47
47916 qLAwLMLPLMMkcbbdfhikljmmonppphhrhjajidamdqcqaq_1221220101120002 830.752154813248 163
47917 qLAwLMLPMzMkcbbdfhikljkmnoppphhrhjajidacaqqqfo_1221220101120022 553.116800375140 251
47918 qLAwLMLPvMQkcbbdfhikljopnoopphhrhjajidahqcckof_1221220101120020 933.250763812501 117
47919 qLAwLMLzAAMkcbbdfhiklkmnmoppphhrhjajidccafdqpe_1221220101121012 576.369981262204 21
47920 qLAwLMLzAMMkcbbdfhiklkmnonppphhrhjajidccaqacof_1221220101121000 454.934753564529 109
47921 qLAwLMLzAMPkcbbdfhiklkmnooppphhrhjajidccaqaofc_1221220101121000 677.957256891265 281
47922 qLAwLMLzwAQkcbbdfhiklkompnopphhrhjajidcafdacff_1221220101121001 148.910388287361 101
47923 qLAwLMLzzAQkcbbdfhiklmnnpopophhrhjajidcmdqaacc_1221220101121000 623.217007942291 67
47924 qLAwLMMzMzMkcbbdfhiijklmnoppphhrhjajcidhqhqhie_1221220101220122 376.750841416127 25
47927 qLAwLMvzwQQkcbbdfhiklppmoonpohhrhjajaohaweefhh_1221220101122100 228.782626103037 97
47930 qLAwLMwAPLMkcbbdfhiijkmlonppphhrhjajcemeehhhha_1221220101200112 1128.47926440855 51
47936 qLAwLMwvMPQkcbbdfhiilnmonpnophhrhjajcsesttuqrs_1221220101221220 829.114819522965 151
47939 qLAwLMwvPMQkcbbdfhiilnmpnonpphhrhjajccecathqos_1221220101221201 871643.207344580 103
47940 qLAwLMwvPQPkcbbdfhiilnmoooppphhrhjajccecpphmgr_1221220101221200 1862.24165720303 51
47943 qLAwLMwwPAAkcbbdfhiijnllmnopphhrhjajceqcsusaxk_1221220101210010 813.496562349203 329
47946 qLAwLPPzMzMkcbbdghijhklmnoppphhrhqaqqwqqqqqqxh_1221220102200220 1782.93947288572 21
47947 qLAwLPzMPzMkcbbdghijklmknoppphhrhqaqqhqqrqqqsj_1221220102220022 2462.51889423294 251
47948 qLAwLPzMzMAkcbbdghijklmnooopphhrhqaqqhqqhqjshr_1221220102220102 11620.6333806094 9
47953 qLAwLvLALQQkcbbdfmilpooonnpnphhrhjicdxxbfcrgjr_1221220110211021 8608.97846804152 82
47960 qLAwLvLAPMQkcbbdflillnkmnppophhrhjecdtdqkjhirp_1221220110211020 3542.82636754916 241
47962 qLAwLvLAPMQkcbbdfmillmoonnnpphhrhjicdtixfcrjxw_1221220110211021 2820.16443624447 103
47966 qLAwLvLAQAAkbcbdflmklmlmnnopphhwhwaaahhhhawahw_2112110000111121 133406.179803686 19
47974 qLAwLvLLPQQkcbbdfmomopkpnmnophhrhjiaemmqbrcffc_1221220110211000 588842.276911182 33
47989 qLAwLvLMPPQkcbbdfkimlmppnoopohhrhjxceduwswbrcn_1221220110222022 5201.67775387264 67
48004 qLAwLvLQAzQkcbbdfkilmmlopnopphhrhjxciehawarbhh_1221220110222220 2451.52392681696 25
48005 qLAwLvLQLQPkcbbdfklmmmnoonppphhrhjxeeehmxbwaeq_1221220110222020 19432.6807156335 145
48006 qLAwLvLQMAAkcbbdfklmmlmlnnopphhrhjxeeeehhxfxhr_1221220110222212 3065.93743905855 343
48017 qLAwLvLQwAQkcbbdfklmmlonnoopphhrhjxeeeexxfkkxw_1221220110222211 3431.63731256238 92
48018 qLAwLvLQwQMkcbbdfklmmlonnnppphhrhjxeeeexxbfaqh_1221220110222210 5006.24452241058 265
48064 qLAwLvPLwQQkcbbdflknmpooomnpphhrhjxxaaxxbfffjj_1221220110210021 10054.3386010875 69
48094 qLAwLvvMMQQkcbbdfiolnplomnmpphhrhjcatuesrsoksj_1221220110211201 2084.98392891697 129
48095 qLAwLvvMMQQkcbbdflmlnmkploopphhrhjeeemuqfjcnrr_1221220110222202 1.30783097173091e6 37
48096 qLAwLvvMMQQkcbbdflmlolkpnoopphhrhjeeemhqffncsr_1221220110222202 11107.2035364171 63
48101 qLAwLvvMQMQkcbbdflmlnolppnoophhrhjeeehmhwswncr_1221220110222202 3931.99703810817 91
48102 qLAwLvvMQPQkcbbdfimlonplloopphhrhjceamawsrncsr_1221220110222202 2518.41174818099 57
48111 qLAwLvvQAPQkcbbdfimmnmnlloppphhrhjcteqqrsrrgsr_1221220110222222 495800.016848610 71
48119 qLAwLvvQPMQkcbbdflmmnmoponpophhrhjeeeqhmwbbjbr_1221220110222202 11759.0555097050 25
48128 qLAwLvvQQPMkcbbdfimmlmnollopphhrhjceeahawsrras_1221220110222220 4436.62512319736 111
48131 qLAwLvvQQwQkcbbdflmmlnmlonopphhrhjeeeehhhswraw_1221220110222221 1047.62063119871 119
48155 qLAwLvzALQQkcbbdfkilnppnmpmoohhrhjmcdieorogrnr_1221220110212021 1971.71099306548 25
48159 qLAwLvzwMQQkcbbdfkilmplompoophhrhjmctuesrosofj_1221220110212001 1374.99968681061 21
48165 qLAwLwLLLQQkcbbdfhlknmlnmoopphhrhjaipsrckswfaw_1221220102112221 4041.72814640955 205
48166 qLAwLwLLMAQkcbbdfhjnmlnlpoppohhrhjaxxxokoaxqdw_1221220102222110 766.057752093263 265
48167 qLAwLwLLMPQkcbbdfhjnmllpmoppohhrhjaxxxoohfxldw_1221220102222111 1010.91617642338 319
48168 qLAwLwLLMQAkcbbdfhjkmllnnonpphhrhjaxhxoossxjhr_1221220102222212 588.802355724609 21
48169 qLAwLwLLMQAkcbbdfhjnmlnlnmopphhrhjaxxxosoffxhr_1221220102222112 1397.70528897758 135
48171 qLAwLwLLPMQkcbbdfhjlolmpmponphhrhjaxdworibpsnh_1221220102222120 1633.32737261463 147
48176 qLAwLwLLQwQkcbbdfhjlnnlmmoopphhrhjaxdeoorbpljw_1221220102222101 1136.20463112717 51
48186 qLAwLwLPMMAkbcbdfhkmljnmnnoppxxnxnxaxhhqnqaxxn_0110112221111201 2.30978104791905e7 127
48193 qLAwLwLQLPAkbcbdfhkkklmooonpphhwhwhaqxxwqahahw_2112110001111201 62641.7915025054 32
48197 qLAwLwLvAQQkcbbdfhlnomlmnopophhrhjaiesrccgvaks_1221220102112110 10528.5131907598 93
48198 qLAwLwLvMQQkcbbdfhjmlolonpnophhrhjaxxobogsxjfw_1221220102222221 965.153587375459 39
48200 qLAwLwLvPQQkcbbdfhjplnlnmonpphhrhjaxwogobsbjsr_1221220102222222 11105.7385909881 281
48205 qLAwLwLvQPQkcbbdfhjnollpmopophhrhjaxesoohsodkt_1221220102222111 1863.41963975099 229
48212 qLAwLwLzLQQkcbbdfhlkomlnnnopphhrhjaihsrckkfwaw_1221220102112121 647.571421148647 157
48232 qLAwLwMPPMzkcbbdfhijklklmnopphhrhjasxhxofxhhhr_1221220102221212 1055.11943506741 313
48237 qLAwLwMvPPQkcbbdfhiknlpmnppoohhrhjakisrhfwhaaw_1221220102121212 836.594284932481 71
48238 qLAwLwMvPQAkcbbdfhiknlmmmnopphhrhjakisrbgfwahr_1221220102121212 621.256353911063 277
48245 qLAwLwMvQPMkcbbdfhiknnlomnppphhrhjakiwsrhfwhbg_1221220102121222 8453.38800607514 235
48255 qLAwLwPLMPAkcbbdfhkjmllonoopphhrhjaxxxxfxxqhhr_1221220102121102 813.265125015721 51
48256 qLAwLwPLMPPkcbbdfhkjmllonpnpphhrhjaxxxxfxxxwnk_1221220102121100 590.664302373224 31
48262 qLAwLwPLwPQkcbbdfhkjmlonoppnphhrhjaxxxxmxqepwc_1221220102121102 1321.29888328811 381
48263 qLAwLwPLwQAkcbbdfhkjmlmonoopphhrhjaxxxxbmxqdhr_1221220102121102 1767.68800934460 114
48264 qLAwLwPPMMzkcbbdfhkjkkllmnopphhrhjaxxhqxfxhhhr_1221220102121212 1314.15127092655 13
48265 qLAwLwPvAPQkcbbdfhkjmnonopnpphhrhjaxxesmohpkxc_1221220102121102 4861.17644818910 213
48273 qLAwLwPvQPPkcbbdfhkjmnlonnppphhrhjaxxessxokmkn_1221220102121100 943.037924176252 225
48275 qLAwLwPvQzQkcbbdfhkjmmnnnoppphhrhjaxxeokbfuisk_1221220102121121 5255.48863746906 207
48278 qLAwLwPvzQQkcbbdfhkjompnpmpoohhrhjaxxwcmbhjasr_1221220102122220 2142.84594483778 87
48283 qLAwLwPzzAQkcbbdfhkjknomonppphhrhjaxxiwmbisaqs_1221220102122201 1590.44913917968 61
48287 qLAwLwvAPAQkcbbdfhlkokkmonppphhrhjahuwsrjsoetx_1221220102222121 3346.64371272315 43
48295 qLAwLwvAzQQkcbbdfhlkokpmnonophhrhjahuwrajjsofs_1221220102222120 7994.53445617176 114
48303 qLAwLwvLPQQkcbbdfhknppmnomopohhrhjaabsrofgobgf_1221220102112212 794.690615503653 49
48309 qLAwLwvLQQAkcbbdfhkjololnnopphhrhjaaqcknnkjnaw_1221220102112211 20324.4608618660 77
48316 qLAwLwvMAQPkcbbdfhlknnkomnpophhrhjaqleorajnqsw_1221220102222101 1815.63796448947 355
48320 qLAwLwvMMQMkcbbdfhlnjooonmnpphhrhjaqxqxxanjnqw_1221220102222101 1.99822453525167e9 169
48323 qLAwLwvMPAQkcbbdfhkmkolmpoonphhrhjatusssoxgsnk_1221220102112120 1014.53889548271 87
48327 qLAwLwvMQAAkcbbdfhlknnkkmnopphhrhjaqleosrjnqhr_1221220102222112 1635.13466452005 419
48332 qLAwLwvPLQQkcbbdfhlkonmnmnopphhrhjahhsrjfjfraw_1221220102222221 1020.16701952633 95
48346 qLAwLwvPQLQkcbbdfhlkjnmmnoppphhrhjaqqqssjjipsn_1221220102222200 1316.89262473955 49
48364 qLAwLwvQMQzkcbbdfhlmkjnnnmopphhrhjaqqqqxxajqhr_1221220102222012 33319.3246118769 133
48374 qLAwLwvQwQPkcbbdfhlmkjnompoophhrhjaqqqqxxjqcvw_1221220102222001 17569.5188747467 77
48382 qLAwLwvzAQQkcbbdfhkknlomnppophhrhjauxbwfjghpfx_1221220102222210 1585.78297976222 213
48397 qLAwLwwLLQQkcbbdfhijlmpnnnopphhrhjakqssqckfeks_1221220102122100 7623.11432439712 119
48405 qLAwLwwMPzQkcbbdfhikjllonoopphhrhjaohqsjhhxsfw_1221220102222011 1247.84584949676 185
48423 qLAwLwwvAQQkcbbdfhioolmpnnnpphhrhjakwssslckfxa_1221220102122121 2461.37121034979 167
48424 qLAwLwwvMQQkcbbdfhimklmppopoohhrhjaobwjghprisr_1221220102222220 6924.93230360412 269
48428 qLAwLwwwMMQkcbbdfhiknnlnpoopphhrhjaohwrjshihxs_1221220102222201 1780.08149569721 193
48429 qLAwLwwwPQPkcbbdfhikklmonoopphhrhjaohowgxghxas_1221220102222210 1025.96550311757 73
48430 qLAwLwwwQMPkcbbdfhiknmnlnpopphhrhjaohworjsllkw_1221220102222211 1663.09137576137 169
48434 qLAwLwwzzQQkcbbdfhilnlmpmppoohhrhjakdssslbxaaw_1221220102122211 2414.02100670534 127
48437 qLAwLwzLQQzkcbbdfhjknkmnmnopphhrhjamaessnjnahr_1221220102122112 1119.96126801125 235
48447 qLAwLzLQLMAkcbbdfgijklnmooopphhrhjhceehhhxwbhr_1221220112221112 2233.94355199386 39
48448 qLAwLzLQvQMkcbbdfgijklmonnppphhrhjhceehxqqgait_1221220112221112 4681.84612136498 119
48469 qLAwvAAvLQQkcbbdihjjnmmoppnophhrhhajcvscscsffk_1221220100122221 2868.53276763264 177
48470 qLAwvAAvPQPkcbbdihjjlnmmonppphhrhhajcmvscgfmdq_1221220100122221 4350.75221538668 111
48471 qLAwvAAwQLMkbcbdhijjhklmonppphhwhaakokxvvaaxxa_2112110020211221 13246.3423959360 353
48474 qLAwvAAzzAQkcbbdihjjklmnooppphhrhhajcemjgpadqw_1221220100122201 2438.37674470610 15
48476 qLAwvALAPAMkbcbdhihlknmmmoppphhwhhacaqqqbchqvk_2112110020111220 41619.9993317638 241
48477 qLAwvALAPPAkbcbdhihlknmmnnopphhwhhacaqqqcvkqhw_2112110020111221 2131.60726902351 437
48478 qLAwvALAPzQkbcbdhihlknmmpoppohhwhhacaqqqchqtpr_2112110020111222 1759.12345263301 379
48480 qLAwvALAzMQkbcbdhikllnkpnpoophhwhhahaqexhruvcq_2112110020111120 5.09540600443437e6 28
48488 qLAwvALLMQAkcbbdihknmlolnoopphhrhhamqxaessnnaw_1221220100212211 2032.64210747355 33
48490 qLAwvALLPMQkbcbdhilkmmoonnnpphhwhhaqqtpqcckcqr_2112110020121112 2778.96983621819 63
48491 qLAwvALLPMQkbcbdhilknlonmnopphhwhhaqqhlqvoccqr_2112110020121112 1955.68659045694 133
48494 qLAwvALLQPAkcbbdihknmmlonoopphhrhhamqxqpwsfnaw_1221220100212221 2854.30440982493 35
48499 qLAwvALMAMPkbcbdhikllmmnopoopxxnxxahahqxhhxxqn_0110112202111120 11768.7395969794 53
48500 qLAwvALMAQzkbcbdhikllmmnnnoppxxnxxahahqxhwrxxn_0110112202111101 45684.6049586418 35
48502 qLAwvALMMMAkcbbdihlkmknmnnopphhrhhaxxqaxxknxhr_1221220100212112 5864.70732770460 41
48503 qLAwvALMMwQkcbbdihlkmknmpoppohhrhhaxxqaxxxxqhw_1221220100212110 2170.66170999730 23
48504 qLAwvALMPPAkbcbdhijlkmnmmnopphhwhhanaqhqvccqhw_2112110020111121 2286.07793721635 143
48513 qLAwvALPPMAkbcbdhillkmmnnmopphhwhhaqmqtpqcoqhw_2112110020121121 2830.42243794137 122
48514 qLAwvALPPPAkbcbdhijkllmnnnopphhwhhajalhhwnrhhw_2112110020121121 2404.21238950861 317
48516 qLAwvALPPzQkbcbdhijkllmnpoppohhwhhajalhhwdhhqr_2112110020121120 2593.45337700739 287
48531 qLAwvALwAPQkbcbdhihllmnomnopphhwhhacatewnwbrar_2112110020111112 1241.22921366295 253
48532 qLAwvALwAPQkbcbdhihlnlmononpphhwhhacaeprnwwgar_2112110020111112 1489.51760863985 25
48534 qLAwvALwAPQkbcbdhijlnmnmmoopphhwhhanahhrvcnwar_2112110020111112 1721.74910647394 57
48536 qLAwvALwAQMkbcbdhiklnmooonnppxxnxxahaxxhwrknxn_0110112202111110 12799.9645210434 243
48540 qLAwvALwPAQkbcbdhijlmknompoppxxnxxawaxxbwkxrqq_0110112202111110 5.64389601152354e11 139
48541 qLAwvALwPMQkbcbdhiklmkkmpopophhwhhahahqxrhvqcq_2112110020111112 19614.0526387152 19
48544 qLAwvALwPQPkbcbdhijlmknoonpopxxnxxawaxxbwnnxrn_0110112202111110 7162.88429428764 301
48545 qLAwvALwQAAkbcbdhiklnmkknnoppxxnxxahaxxqxknxxn_0110112202111101 25494.3967392376 37
48551 qLAwvALwQwQkbcbdhiklnmkkopoopxxnxxahaxxqxxxqhn_0110112202111100 8883.84808095533 61
48552 qLAwvALwQwQkbcbdhiklnmkkpooophhwhhahaxhqxhhqhr_2112110020111122 17017.3193419104 22
48553 qLAwvALwwQQkbcbdhihllpnpmooophhwhhacatrwnwfjcr_2112110020111121 3934.85814882333 63
48554 qLAwvALwzQQkbcbdhiklokpmponpohhwhhahaexonjvcvc_2112110020111112 973686.123101409 103
48560 qLAwvAMMAMzkbcbdhijjkkllmnoppxxnxxarwahqxxxxxn_0110112202110101 23601.8099772840 31
48562 qLAwvAMwAPAkbcbdhijjkmlnonnppxxnxxarwaxxxxqhxn_0110112202111001 6842.69427269256 41
48563 qLAwvAMwAPPkbcbdhijjkmlnopppoxxnxxarwaxxxxxknn_0110112202111000 4380.79646976695 215
48568 qLAwvAPMAMzkcbbdihjjklklmnopphhrhhaknxqaxxhhhr_1221220100221212 10452.1138372646 11
48572 qLAwvAPMwAPkbcbdhijhjlkmnopophhwhhakckhxmmaajk_2112110020110021 3579.10150235529 261
48579 qLAwvAPPzPAkbcbdhijjlkmoonopphhwhaaofhqqqxqqhw_2112110020111201 618408.359881476 140
48609 qLAwvAvMQMPkbcbdhilnlnmkooopphhwhhaaqxhxxqaqhr_2112110020111102 37411.3670522816 53
48613 qLAwvAvMQwQkcbbdihkmllmnppopohhrhhaxaqxxxaqxqw_1221220100222210 527.251486447802 51
48623 qLAwvAvQALQkcbbdihhmmmlnpppoohhrhhawaxqqrxahaw_1221220100222210 1332.26641881946 24
48624 qLAwvAvQALQkcbbdihhmmmloppopohhrhhawaxqqhxaxhq_1221220100222210 711.314274598932 30
48634 qLAwvAvzMQQkbcbdhinomkknppoophhwhhaqxxxnofwvcs_2112110020122112 24114.5873506874 185
48648 qLAwvAwvQQMkbcbdhijoklnmoonpphhwhhakxxxckvcchr_2112110020221112 13713.2866857402 115
48651 qLAwvAwwPMQkbcbdhijkmloonnpopxxnxxaraxxnwbnxwn_0110112202111110 3537.01720607613 235
48659 qLAwvAwzQMAkbcbdhijknmlmnnopphhwhhakmxtxovcdqj_2112110020221102 3270.04524668020 113
48667 qLAwvLAMPAMkcbbdgkhimnklloppphhrhhwwrqqrhrqqsj_1221220100122200 7042.22847303524 151
48670 qLAwvLAMPMPkcbbdgkhimnklopppohhrhhwwrqqrhhqhxw_1221220100122210 37044.0211291596 67
48671 qLAwvLAMQMzkcbbdgkhimmmklnopphhrhhwwrqxhrhhhhw_1221220100122121 95808.9023384235 29
48675 qLAwvLAMwQMkcbbdgijilmommnpppqqjqqoooxaxxfjhdl_0220221100122102 1.99065392706262e8 123
48680 qLAwvLAPMzQkbcbdgikllmnooopppxxnxxccqmqqqfknnv_0110112202001012 173885.175213824 401
48691 qLAwvLLAMQAkbcbdglkmjlmonnnppxxnxxakhkqxxavvxk_0110112202011210 22762.8854885972 47
48692 qLAwvLLAQMMkbcbdgjmjnmllompppxxnxxjasqqxhqkqqa_0110112202011220 27646.0200708824 43
48693 qLAwvLLAQMPkbcbdgjmjnmllopoopxxnxxjasqqxhqxfon_0110112202011220 17641.3085915409 163
48694 qLAwvLLAQQzkbcbdgjmjnmllnnoppxxnxxjasqqxhaqxxn_0110112202011201 36711.2352590058 25
48696 qLAwvLLLAQQkbcbdgllokmnmpmoppxxnxxattkxhtegrrr_0110112202011111 5436.93235773761 33
48699 qLAwvLLLPQQkcbbdglmjolpnmmopphhrhhxaslhpaqrcrr_1221220100122002 106928.153618363 77
48700 qLAwvLLLQMQkbcbdgllonompmomppxxnxxattqxxqttgkw_0110112202011111 1579.35037345113 161
48707 qLAwvLLMLQQkcbbdgkkmpolnmooppqqjqawcdhamhwofgb_0220221100122012 306435.563652433 295
48708 qLAwvLLMMQPkbcbdgjmkknlnoopopxxnxxjaofxxenkxbn_0110112202011010 11033.0058354858 323
48709 qLAwvLLMQQzkbcbdgmjlnknlmnopphhwhhakquohhxuhhw_2112110020211121 26643.8541497952 211
48710 qLAwvLLMQQzkcbbdglkmnjnlnmopphhrhhxcauslhaqhhr_1221220100122012 34071.3919407166 219
48722 qLAwvLLPQPPkcbbdgmnjjmlolpoopqqjqqaxvcxhxqqnkj_0220221100122000 8118.59675108888 85
48724 qLAwvLLPQQzkcbbdgmnjjmlnnloppqqjqqaxvcxhqhqqqj_0220221100122002 24146.6616063741 141
48732 qLAwvLLwQQPkbcbdgmjnknlonoopphhwhhakuohhhurwhr_2112110020211112 12058.2289675903 17
48742 qLAwvLLzQPQkcbbdgmnomlpnnlmppqqjqqaxxxhxqhqsvc_0220221100122011 65365.9121676035 67
48744 qLAwvLLzQQAkcbbdgmnomloonnlppqqjqqaxxxhxaqhqqj_0220221100122010 15980.0411287266 31
48747 qLAwvLLzQQPkbcbdgmjknlnnooopphhwhhanfuhhuhrwhr_2112110020211112 76098.0698586083 295
48766 qLAwvLPLzQQkcbbdglkjjnmpopoopqqjqaqwvsaaoosjjs_0220221100120011 55774.9880826606 93
48767 qLAwvLPLzQQkcbbdglkjmonpoonppqqjqaqwvuqatfovgg_0220221100120012 144239.916344740 403
48773 qLAwvLPwLQQkbcbdgljjmpnonnppoxxnxaxorhhxxvcgbj_0110112202010221 32675.4860767597 401
48795 qLAwvMLAMAMkbcbdhglkkmlnloppphhwhhhaaqqxqwqqfo_2112110022110022 11491.3084137531 105
48796 qLAwvMLAMMAkbcbdhglkkmlnonnpphhwhhhaaqqxqhfohw_2112110022110021 24472.7647424153 259
48797 qLAwvMLAMMPkbcbdhglkkmlnopppohhwhhhaaqqxqhqqar_2112110022110022 10548.8434372582 101
48800 qLAwvMLMAPAkbcbdhglkjjmonoopphhwhhhaafohhhqxhw_2112110022111221 11094.7550748845 71
48802 qLAwvMLMLMQkbcbdhgkljmnopnoopxxnxxxaafannxknrn_0110112200112110 8347.69023402362 47
48804 qLAwvMLMLPQkbcbdhglkjmonpppoohhwhhhaafhfsqxhkf_2112110022111002 20270.3050402021 137
48805 qLAwvMLMPAAkbcbdhgklmnmmnnoppxxnxxxaaqxaqnkxxn_0110112200112101 14073.0059879013 191
48808 qLAwvMLMPwQkbcbdhglkjnmlpopophhwhhhaafahwxxhas_2112110022111022 1.62990704950425e6 39
48810 qLAwvMLMzAQkbcbdhgklmnonnpoopxxnxxxaaqxqnkxfon_0110112200112120 70996.8008953297 69
48813 qLAwvMLPMPMkbcbdhghjjmmmonpppxxnxaarfkxvvaaxxa_0110112200112221 105419.003784449 73
48814 qLAwvMLQAMzkbcbdhgkljjlkmnoppxxnxxxaaofqhxxxxn_0110112200110101 22122.7981079853 11
48816 qLAwvMLwLQQkbcbdhgklmnolpopopxxnxxxaaaanknknkn_0110112200112211 34518.0426945370 24
48830 qLAwvMvMPAQkbcbdhgmjonnlpnoophhwhaahfhxwwagbgn_2112110022111100 1.58569882055499e11 493
48831 qLAwvMvMPMQkbcbdhgmjonllpoopphhwhaahfhxrnabgxa_2112110022111102 140509.755771089 167
48839 qLAwvMzMPAPkbcbdhgkljnmmmpoppxxnxaaxhfhxvciejr_0110112200112122 356910.809493215 143
48846 qLAwvQLAMzMkbcbdhigjkilmnopppxxnxxaxaanxxxxxqh_0110112201100110 3740.23943079001 30
48852 qLAwvQLAPMzkbcbdhigjkilmlnoppxxnxxaxaanxxnxxxn_0110112201100101 2484.63518892126 12
48854 qLAwvQLAvAQkbcbdhigkjinoopnpphhwhhahaarrrraraa_2112110021122221 1119.56682325989 12
48856 qLAwvQLAzLQkbcbdhigkjimoppopohhwhhahaarqxaqxaa_2112110021122211 636.391496240901 78
48861 qLAwvQLLzMQkbcbdhighmklonppophhwhaaakbngaaxwwg_2112110021111222 20589.8778411600 249
48862 qLAwvQLMLAMkbcbdhigjklmnlopopxxnxxaxaaxxxnxxnn_0110112201110011 1358.88576334975 120
48864 qLAwvQLMLMAkbcbdhigjklmnomnppxxnxxaxaaxxxxnnxn_0110112201110001 1463.79433625503 18
48865 qLAwvQLMLMAkbcbdhigjklmnoooppxxnxxaxaaxxxxknxn_0110112201110001 1210.12633389736 56
48866 qLAwvQLMLMMkbcbdhigkjlnmomppphhwhhahaahhhhrhxq_2112110021112221 2527.79443949102 39
48867 qLAwvQLMLwQkbcbdhigjklmnponppxxnxxaxaaxxxnnnjs_0110112201110000 1461.19843290376 141
48868 qLAwvQLMMLMkbcbdhigkjlkmnoppphhwhhahaahwhwwqxh_2112110021112220 52085.9298582093 41
48869 qLAwvQLMMMzkbcbdhigjklllmnoppxxnxxaxaaxknxxxxn_0110112201110101 2484.63518892126 12
48870 qLAwvQLMMvQkbcbdhigkjlkmpopophhwhhahaahwhhsqjq_2112110021112221 1.59258925887723e6 39
48874 qLAwvQLMvMQkbcbdhigjklnppoonpxxnxxaxaaxxxkjsnk_0110112201110000 22356.7877547545 149
48875 qLAwvQLMvQAkbcbdhigjklnmoooppxxnxxaxaaxxqqjsxn_0110112201110001 2226.57941856988 21
48876 qLAwvQLMvQMkbcbdhigkjlmonmppphhwhhahaahhxxrqxh_2112110021112220 2240.77773020585 47
48877 qLAwvQLMvQPkcbbdihgjklmnopopphhrhaaaxxhaxqqvll_1221220102221002 1.07661487170500e6 79
48881 qLAwvQLMzAMkbcbdhigjklmnlopppxxnxxaxaaxxxnxxkn_0110112201110011 2873.02583415128 32
48888 qLAwvQLvPPQkcbbdihghmlnmpopopqqjqaaawgbqsaawgw_0220221102222111 27838.6413793395 27
48891 qLAwvQLwLAQkbcbdhigjknommpppoxxnxxaxaaxxrwaknn_0110112201111000 8871.48590800093 165
48892 qLAwvQLwLMQkbcbdhigjknonpnppoxxnxxaxaaxxqhqqxn_0110112201111002 3949.77878575375 17
48893 qLAwvQLwLQAkbcbdhigjknomnmnppxxnxxaxaaxxrqwqxn_0110112201111001 2139.04321353907 31
48895 qLAwvQLwMMAkbcbdhigjkmlnoooppxxnxxaxaannxhqxxn_0110112201111021 4270.61171721548 175
48897 qLAwvQLwMMPkbcbdhigjkmlnopnppxxnxxaxaannxhhnwr_0110112201111022 2058.51775299731 273
48900 qLAwvQLwwPQkbcbdhigkjknmopopphhwhhahaawxnqhsgb_2112110021111220 20690.2929654141 109
48901 qLAwvQLzLQAkbcbdhighlnomnnmpphhwhaaakxaaaxarxn_2112110021112201 151488.578890697 293
48902 qLAwvQLzLQMkbcbdhighlnomnnpophhwhaaakxaaaxahnw_2112110021112201 20050.0575566514 159
48903 qLAwvQMvAPAkbcbdhiggjmmnomnpphhwhaaakhhaaaarxn_2112110021110201 19597.0544803669 267
48904 qLAwvQMvAPMkbcbdhiggjmmnompophhwhaaakhhaaaahnw_2112110021110201 28214.0836759272 115
48931 qLAwvQvLQwQkcbbdihgnkmklpooophhrhaaahwsrjaaahw_1221220102222201 501819.468860331 178
48940 qLAwvQzLAPAkcbbdihgjmlkonnnpphhrhaaaqhssaaahhr_1221220102222012 71527.8144536530 71
48969 qLAwvvAPAMQkcbbdkllmmjopnponphhrhwsweajhihafrj_1221220100102222 5010.67200021050 187
48970 qLAwvvAPMMQkcbbdkilkmlonpponphhrhwfwvaohhajfrj_1221220100102222 7225.61696398060 271
48988 qLAwvvLMQQAkbcbdljjmkonnmomppxxnxwjspfqxhpxxxn_0110112202021110 24056.7893217111 131
48996 qLAwvvLQAQAkbcbdknkmljmnonmppxxnxkakakkxxxxxxk_0110112202021110 17734.4816860997 80
49014 qLAwvvPMMQPkcbbdjlmklnnonppophhrhjjxvjulhaxbfo_1221220100102022 65839.6162163093 199
49015 qLAwvvPMPQAkcbbdllmkjnnmnoopphhrhknxvjulhaqhhw_1221220100102021 14821.0413386347 119
49018 qLAwvvQwPMQkbcbdkljllmnponppohhwhrkkkruhmhvnnw_2112110020201111 8976.88741852066 223
49019 qLAwvvvQMQQkcbbdjnokjpmnmnoppqqjqsahssaqqxqxsf_0220221100112221 29219.3247624068 53
49023 qLAwvwAQvAQkcbbdikjljkompnoppqqjqawwawwajxjjqh_0220221101122220 4202.93743281273 113
49025 qLAwvwAQvQPkcbbdikjljkomoppopqqjqawwawwajshhja_0220221101122221 3724.66972667681 29
49026 qLAwvwAQzwQkcbbdikjljkmnpppooqqjqawwawwhaxqaas_0220221101122200 1703.39613009082 113
49027 qLAwvwAwPPQkcbbdikjlmnpnopnopqqjqawwaumamjsvgo_0220221101120022 55914.0155832013 79
49035 qLAwvwLLQQAkcbbdilomnoomlnlppqqjqahxhxqhqxqqqj_0220221101122200 14088.7768646391 19
49039 qLAwvwLPPQAkcbbdikmknmmolonppqqjqarawxepxqbgxs_0220221101122220 14650.9126193217 169
49040 qLAwvwLPQPAkcbbdiljjmnmnoooppqqjqahnkhxqqhrwqj_0220221101122220 18542.8477028028 91
49042 qLAwvwLPQQzkcbbdiljjmnmlnloppqqjqahnkhxqxqqqqj_0220221101122202 60639.6086894919 36
49043 qLAwvwLPzQQkcbbdikmknpolonppoqqjqarawxxxqbgwbf_0220221101122220 4.35537133755647e8 107
49044 qLAwvwLzAQQkcbbdihmnkoplpmpooqqjqagaxbxaqwgwfg_0220221101122222 828.057664619572 25
49048 qLAwvwMLAQPkcbbdikknlmolmpoopqqjqawrxhxxqqqnkj_0220221101122000 6561.94409671502 61
49050 qLAwvwMLPQPkcbbdikkjnnlmoopopqqjqawrkuqqqsjqrj_0220221101122020 4889.17985255723 65
49051 qLAwvwMLQQzkcbbdikknlmnnlmoppqqjqawrxhxqhqqqqj_0220221101122002 27024.5384139034 113
49054 qLAwvwMzAAQkcbbdikhlmknopnnppqqjqawgaxbxaqfgqa_0220221101122220 4189.88979407670 31
49055 qLAwvwMzAQMkcbbdikhlmknooonppqqjqawgaxbxafogxs_0220221101122220 2269.98691769746 51
49056 qLAwvwMzMAQkcbbdikhlmonoppnnpqqjqawgaxxxufofgv_0220221101122202 7546.82060426377 363
49057 qLAwvwMzMMQkcbbdikhlmonlpnnppqqjqawgaxxxqwfgrb_0220221101122202 4368.28691861148 135
49060 qLAwvwMzMQMkcbbdikhlmonolonppqqjqawgaxxxuqngxs_0220221101122200 1553.57983755685 337
49066 qLAwvwMzPQMkcbbdikhlklmlonoppqqjqawgabqhqggsaw_0220221101122221 1271.32180559697 33
49067 qLAwvwMzQAAkcbbdikhlmklnlnoppqqjqawgaxbqxqgxqj_0220221101122202 929.167600500149 71
49069 qLAwvwMzQPPkcbbdikhlnkllnooppqqjqawgaqbqqjrsas_0220221101122220 1404.78561592812 69
49072 qLAwvwPPPQzkcbbdijkjkmnlnmoppqqjqawrwwxxqbgxqj_0220221101122202 5173.93316363131 159
49073 qLAwvwPPzQMkcbbdijkjknlomnoppqqjqawrwwqqwgjsas_0220221101122220 23813.4272227091 81
49082 qLAwvwvQPPQkcbbdinmlolnnplppoqqjqaaaaqqhhaqfoj_0220221101122222 23200.7664425080 34
49083 qLAwvwvQPQAkcbbdinmlnlmoomlppqqjqaaaaxqqxxqqxs_0220221101122220 1590.57350273972 18
49089 qLAwvwwALQQkcbbdikmjolonpmpopqqjqawantqxmjssnb_0220221101122022 1.02132073342770e7 189
49098 qLAwvwwPzQQkcbbdikmmnpoplpmooqqjqawitxxxuqngfg_0220221101122220 21681.1410633188 73
49099 qLAwvwzPPMQkcbbdijjknommoppopqqjqawwwxxqbbrrfw_0220221101122222 1.19693977581273e11 131
49164 qLLALLAwPwQkcecdhgjiknmlpoppoqhsjhjaahqwwaaaqs_2101222101222201 8651.57402534083 22
49185 qLLALLPLPLQkccedhhhimklonppoplnxkxaaaentvcxtft_1200111220011222 3389.35644133092 193
49186 qLLALLPLQLMkccedhhhilkkmonppplnxkxaaatfneaaxxa_1200111220011221 195228.568560952 343
49187 qLLALLPPLPPkccedhhhilknmooppplnxkxaaaxoxvvwudx_1200111220012121 646692.525760917 37
49207 qLLALLQzLPAkccedhhjhiknnmnopplnxkxaaaaxxxnxahw_1200111220111221 2972.74691046850 487
49208 qLLALLQzLzQkccedhhjhiknnnpooplnxkxaaaaxxxxaarn_1200111220111220 5666.53369473057 691
49274 qLLALPPzMzMkcecdhhihjklmnoppphqrwqqhqhhhhhhhwr_2010222011221122 2.09718349978221e6 21
49418 qLLALvQLMAAkcecdhkjilmnmlonpphqrwqqaqxhqhxajqj_2010222010122202 5542.72208879113 61
49496 qLLALvzAMPQkacdehijlnlomoopppnsaaxaxaxbdbauxvc_1001200022121012 9.47216644041536e15 127
49509 qLLALwALzAQkacdehhihkmlopnoppjkaqhvavjtioqfgii_2002100012200111 4.93349934123162e9 89
49542 qLLALwQzLAAkacdehhihjknmnonppjkaqhvavaqqsaaaxk_2002100012000110 7276.50894156248 263
49544 qLLALwQzLzQkacdehhihjknnopnopjkaqhvavaqqaaaajk_2002100012000121 7695.87299469270 367
49655 qLLAMLMzMzMkcecdfgihjklmnoppphqrwqqooxxxxxxxqh_2010220001100110 60031.1636752521 23
49664 qLLAMLwAvMQkacdefgihkjmonpoppjkaqqhuuaawgbqsqa_2002100221022221 3486.66282105355 43
49670 qLLAMLwAwzQkacdefgihkjlonooppjkaqqhuuaaqqsaaaw_2002100221022211 4434.88222594692 195
49679 qLLAMLwzwPQkacdefgihjmponoonpjkaqqhuuaqqqqfonj_2002100221002112 63122.3731281825 203
49680 qLLAMLwzwQAkacdefgihjmlonooppjkaqqhuuaqsqqfoxk_2002100221002110 19685.4267387007 135
49793 qLLAMvvPAQAkcecdfgmnllnnolmppqhsjhhahhwwrarrhr_2101221112202012 1655.92988803910 21
49794 qLLAMvvPAQMkcecdfgmnllnnolpopqhsjhhahhwwrarhww_2101221112202011 6288.54566085855 71
49839 qLLAMzLLAPAkbeddfghkjmlnonoppxxrwaxxxkxxnknkan_0111001100022110 28799.7934203592 49
49840 qLLAMzLLAPAkcecdfghkjmlnoonpphqrwqqqqjqqsjjsaj_2010220022211002 7186.03057561382 41
49842 qLLAMzLLAwQkbeddfghkjmlnopoppxxrwaxxxkxxxaahqk_0111001100022100 16342.2387276146 11
49843 qLLAMzLLAwQkbeddfghkjmlnoppophhnkahhhjahhxqxqo_2111221122201122 647.509879700185 7
49845 qLLAMzLLAwQkcecdfghkjmlnpoopphqrwqqqqjqqqaaxhj_2010220022211022 191836.153001694 31
49846 qLLAMzLLLQPkbeddfghkjmnnooppphhnkahhhjahwsweeh_2111221122201102 248633.973744981 19
49847 qLLAMzLLLQPkcecdfghkjmnnoopppqhsjhhhhjahwsweeh_2101221122201102 45314.5170495393 10
49848 qLLAMzLLPAMkbeddfghklmnmmoppphhnkahhhqaqahqqsj_2111221122201022 7855.81972423907 5
49851 qLLAMzLLPPMkbeddfghklmnonnppphhnkahhhqaqhjshah_2111221122201012 20478.9338941587 21
49853 qLLAMzLLPzQkbeddfghklmnopoopphhnkahhhqaqhqgbhx_2111221122201012 13223.9481524084 21
49858 qLLAMzLLzQPkbeddfghkjlonmnppphhnkahhhjhhwwvhah_2111221122201112 8603.35380905775 9
49863 qLLAMzLvAPQkbeddfghkmlpnonoppxxrwaxxxxxxnnnncv_0111001100022111 16342.2387276146 11
49895 qLLAMzMvMLQkbeddfghijmnopooppxxrwaxxxxxhahaxwr_0111001100111202 4173.94190756878 6
49898 qLLAMzMvMPMkbeddfghijmnnonpppxxrwaxxxxxhqaxxvc_0111001100111200 1533.60962762283 19
49903 qLLAMzMzMzMkbeddfghijklmnoppphhcvahhhhhhhhhhwr_1200112211221122 72.2527825959809 3
49904 qLLAMzMzMzMkbeddfghijklmnoppphhnkahhhhhhhhhhbg_2111221122112211 192.015679009993 15
49905 qLLAMzMzMzMkcdcefghijklmnoppphfrtxhxhxhxhxhxjo_2010211021102110 116.716297171654 51
49907 qLLAMzMzMzPkcecdfghijklmnpopphqrwqqqqqqqqqaakn_2010220022002200 259.596927099463 7
49926 qLLAMzPzMzMkcecdfghjiklmnoppphqrwqqqaahhhhhhrw_2010220022112211 4174.10301613870 4
49942 qLLAMzvvMQQkcecdfghommpoonmppqhsjhhhhhxhxqhqcv_2101221122220101 9044.03161341796 5
49943 qLLAMzvvQAQkcecdfghonmmnpnmophqrwqqqaqqxxahhjj_2010220022221100 1469.52980224999 11
49952 qLLAMzwAzzQkacdefghijklonnpppnsaaxxxxxxaxnbxvc_1001200120021102 1.38890499832114e17 233
49965 qLLAPLMzLwQkcecdfghijknnponoppqrrccaahhhgaagsw_1022111201122001 5089.11164996988 297
49975 qLLAPLwLQLMkcecdfghikmklnoppppqrrccaannwkaahah_1022111201111001 7268.65303461390 65
49992 qLLAPLwvQzQkcecdfghilkmnpopoppqrrccaavwcahavnk_1022111201111000 3769.37921815654 59
49995 qLLAPLwzLQAkcecdfghilnmommnppthcnnnaaqaaaqanqj_0112000210001120 3105.45545136560 201
49996 qLLAPLwzLQMkcecdfghilnmommpopthcnnnaaqaaaqaxjk_0112000210001120 2867.35037264218 695
50000 qLLAPvALzPQkcecdfgijmkpmnnoppthcnnnagqqeonoebg_0112000212010122 396493.769570033 35
50002 qLLAPvMvPPQkcecdfgijlommnppopthcnnnajagoofllfx_0112000212110012 11069.0324969896 71
50005 qLLAPvQvQLMkcecdfgijjklmnoppppqrrccaorhbbaahah_1022111202011001 2786.44451694360 19
50011 qLLAPvwLAPQkcecdfginkmpoponnpthcnnnaqqqqklsofm_0112000212101002 2854.24256101733 307
50027 qLLAPzMzMzMkbeddfghijklmnoppphhnkbgqqqqqqqqqqa_2111222002200220 8.68640628724833e7 65
50028 qLLAPzMzMzMkcecdfghijklmnoppphqrwffhhhhhhhhhxq_2010222112211221 862.711701842875 45
50061 qLLAvAPLwAQkcecdgihjklmnoppophqrwwaqjjtejjqtrp_2010222001111220 7086.01666223504 5
50082 qLLAvLAwMAQkccedikhilmmnpnopplnxkxaajgtiixcorg_1200111222020011 35728.0540387253 147
50083 qLLAvLAwzQQkccedikhilmnoppopolnxkxaajwiiaaffjj_1200111222020011 6048.79375866406 39
50085 qLLAvLLAwQQkcecdgmlijolonopppqhsjjwbnwecdptinf_2101222110110211 4672.81116317424 61
50086 qLLAvLLAwQQkcecdgmlijplonoppoqhsjjwbnwicdptinj_2101222110110211 17017.5432310467 16
50093 qLLAvLLQMLQkcecdgmlikjnpopoopqhsjjwbnbwxaammff_2101222110110100 24707.8289065688 29
50098 qLLAvLMLAAQkcecdgklmnjnmpopopqhsjjawahwdhdlbrg_2101222110102022 3227.10516556278 31
50101 qLLAvLMLMMQkccedihjnmomlpmooplnhceihahxhjaawbw_1200111222220111 5720.94511857723 43
50105 qLLAvLMMAAMkcecdgklkkmjnmopppqhsjjawbbhwxmwxpi_2101222110100120 1339.66810513689 53
50106 qLLAvLMMAMMkcecdgklkkmjnonpppqhsjjawbbhwxxftum_2101222110100111 1884.37351988137 67
50111 qLLAvLMMzAQkcecdgklkkjnmnpoppqhsjjawbbwlmnwwbg_2101222110100022 1409.92024566928 10
50112 qLLAvLMMzAQkcecdgklkkjomnpoppqhsjjawbbwxmnwsrk_2101222110100012 1023.38556965802 37
50113 qLLAvLMPAAMkcecdgklimjlnmopppqhsjjawnawkiafhha_2101222110102112 2877.01175018228 31
50114 qLLAvLMPALQkcecdgklimjlonpoppqhsjjawnawkdjbssb_2101222110102122 236193.132758650 25
50117 qLLAvLMPwMQkcecdgklimjmponoppqhsjjawnawhdhjvss_2101222110102112 1275.81097978991 11
50120 qLLAvLMQMzMkcecdgklkikjmnopppqhsjjawbnbwxxxxnk_2101222110101100 842.998813758711 7
50122 qLLAvLMvQQPkccedihjmlklonppoplnhceiqawgwxxhici_1200111222220112 18153.9075646837 201
50127 qLLAvLPLLQQkccedihjmpplonpnoolnxkxaaxxtfiitojj_1200111222000001 11579.3042239209 257
50128 qLLAvLPLMAQkccedihjmnoolpoppnlnxkxaaqqxtfhtbgj_1200111222000011 58415.0776851183 85
50129 qLLAvLPMLPQkccedihjimommnpopplnxkxaajxepitarvc_1200111222000112 12646.3072263332 31
50130 qLLAvLPMzPQkccedihjimnmmopppolnxkxaajxxpixxvcj_1200111222000122 9256.62110110908 133
50140 qLLAvLQLPPAkccedikhjlnmooonpplnxkxaaxqephgbnaj_1200111222000012 15103.4503502053 27
50144 qLLAvLQvMMQkccedihkjlokpponoplnhceihhaxrhiwcbi_1200111222201112 1.53028736999102e6 167
50145 qLLAvLQvPQPkccedikhjjmomnpopplnxkxaaariiojafxx_1200111222000002 4235.36864993290 55
50146 qLLAvLQwQLMkccedikhjijmlnoppplnxkxaaajrppaaxxa_1200111222000220 1.24303913891613e6 85
50149 qLLAvLwLAQQkccedihonmkpomoppnlnhceiaawgaxbxqqs_1200111222222011 4357.79021362724 47
50170 qLLAvMALAwQkccedgihjklmnpoppolnhcweiqahxhhhbgk_1200111222011200 8334.55049102265 113
50171 qLLAvMALAzQkccedgihjklmopnpoplnhcweiqahxeaigsb_1200111222011220 24856.9333295812 23
50210 qLLAvMwzPAQkccedgihmmknmnpopplnhcweiaxoqxfhsqx_1200111222201002 31340.9251243524 115
50212 qLLAvMwzzQQkccedgihmmompponpolnhcweiaxqxqffjff_1200111222201000 7868.33973790429 31
50233 qLLAvvAAAMQkcecdlklmjlmnoppophqrwqajssswaqqbbb_2010222001011222 7325.99342035744 9
50234 qLLAvvAAAPQkcecdlklmjlmnopopphqrwqajsssraqqgbb_2010222001011222 21858.4175488483 47
50238 qLLAvvAAMPQkcecdlkmkkjnnoppopqhsjhawbbwddldlkw_2101222110100002 3867.20904118501 23
50240 qLLAvvAAQAMkcecdlklmjlnmmoppphqrwqajsssawrqqaq_2010222001011220 5298.26335134140 17
50241 qLLAvvAAQLQkcecdlkmkknjpooppoqhsjhawbbhwaqxxbr_2101222110100022 1300.34052921538 23
50243 qLLAvvAAQPMkcecdlklmjlnonnppphqrwqajsssahaqhrw_2010222001011222 38005.0875164673 61
50245 qLLAvvAAQzQkcecdlklmjlnopoopphqrwqajsssahqxqof_2010222001011222 18085.3866038703 10
50250 qLLAvvAMPMQkcecdlkmlljmpopopoqhsjhawrwwkiahojf_2101222110100221 4309.69175215641 41
50260 qLLAvvAQAAMkcecdlkmkikjnmopppqhsjhawbnbwxjhxte_2101222110100120 9276.06200844797 29
50261 qLLAvvAQAMPkcecdlkmkikjnnpoppqhsjhawbnbwxexcoj_2101222110100121 9913.69658637535 36
50265 qLLAvvAQQzMkcecdlklmkjlknoppphqrwqajsossohhhqx_2010222001011221 39882.9015567150 9
50266 qLLAvvAQQzMkcecdlkmklkljnopppqhsjhawbrbwwxxxqh_2101222110100110 3968.44274544332 11
50267 qLLAvvAwMQQkcecdlkmnjmonnopppqhsjhawawsdhadluk_2101222110100200 4566.74379509660 27
50271 qLLAvvLAQAQkcecdjljjmonnpmpophqrwqjjsjavceniao_2010222001011022 82480.2323255480 11
50276 qLLAvvLMQAQkcecdjjlomjonpmppoqhsjhrrarwhcuslaa_2101222110100120 6.64997689112992e7 41
50277 qLLAvvLMQMQkcecdjjlomjonmpppoqhsjhrrarwhvjulaa_2101222110100120 18369.4962418163 23
50290 qLLAvvLQQAMkcecdjljkjmnnnoppphqrwqjjosjovcxxnk_2010222001011000 21783.8262100545 13
50291 qLLAvvLQQPMkcecdjljkjmnommppphqrwqjjosjoxknxvc_2010222001011011 111750.072413152 17
50293 qLLAvvLQQzQkcecdjljkjmnopppoohqrwqjjosjoxxqhxa_2010222001011010 64703.0961267811 15
50332 qLLAvvMQQzMkcecdljjmlkljnopppqhsjhhrbrbwwxxxxa_2101222110101001 95465.5615909135 19
50334 qLLAvvMzAQQkbeddlkjmopmpnoonpxxrwxankatoteaxew_0111000112212202 38955.7213870569 31
50350 qLLAvvQAAAMkcecdlkjljjlmnoppphqrwqaqjjssaqhhgb_2010222001012211 4322.52575370414 19
50356 qLLAvvQAMPMkbeddljkkjjkonnpppxxrwxaannkkxofxax_0111000112210001 31408.5517953742 17
50365 qLLAvvQAQzMkcecdlkjljjlmnoppphqrwqaqjjssaqqqfo_2010222001012200 2237.64509784053 17
50366 qLLAvvQAQzPkcecdlkjljjlmnpopphqrwqaqjjssaqqqnk_2010222001012200 1646.54900332118 13
50374 qLLAvvQPPAPkacdekjljkkjnmopopjkaaxxaxxaavcxxrn_2002100002221120 1.04865857292158e7 113
50381 qLLAvvQwQMPkcecdlkjlmlnjopoophqrwaaajajawhxjfk_2010222001011220 18085.3866038703 10
50392 qLLAvvvQQAQkcecdonlkmjoonmpppqhsjwbrbrwknvjula_2101222110100100 32167.6567684383 5
50394 qLLAvvvQQPQkcecdlokjmnopnmmpphqrwjsosjorucknuq_2010222001011012 119116.579726194 7
50404 qLLAvvwQAPQkbeddlkjimnoplpopoxxrwxnnnkkaakaaaa_0111000112212200 1.00056421600425e6 71
50415 qLLAvvzAQAQkcecdklnjmonnomppphqrwajssjawrqkeio_2010222001011122 9098.92991793217 21
50418 qLLAvvzAQMQkcecdknkkojmpomoppqhsjawbbhwjauslmu_2101222110100002 388464.792194680 13
50420 qLLAvvzPPQQkacdejimklnlopnpopnsaaxjaacccsjvjsg_1001200002212122 1.47144811812073e17 57
50427 qLLAvvzQAMQkcecdknkikjomonpppqhsjawbnbwxjeohhc_2101222110100012 228632.471061524 43
50429 qLLAvvzQAPQkcecdkljinmkpooppohqrwajjsjjsaaqqqq_2010222001011122 12015.8961819362 51
50430 qLLAvvzQQAMkcecdklnkjmknnoppphqrwajsosjowrxxnk_2010222001011100 17575.7455574698 5
50431 qLLAvvzQQAMkcecdknklkmjnnopppqhsjawbrbrwknqqjs_2101222110100022 75969.2480420489 23
50432 qLLAvvzQQLQkcecdkljknmkpooppohqrwajjojjoaaqqqq_2010222001011122 2821.48551299483 37
50435 qLLAvvzQQzQkcecdklnkjmkopppoohqrwajsosjohxqhxq_2010222001011120 51332.6105127950 19
50439 qLLAvwAMLPQkacdeijhimmopmnpopjkaqnavshotasionf_2002100001222001 6.10491994457465e8 65
50440 qLLAvwAMPLQkacdeijhimnmompoopjkaqnavshqoqsqfow_2002100001222011 5554.97036831157 49
50441 qLLAvwAPzPQkacdeijhimnlpoooppjkaqnavjqqbqxxafo_2002100001222001 3107.78619691127 32
50442 qLLAvwAvMQQkacdeijhmpolpnpnoojkaqnavhqsgisioss_2002100001222220 752269.059499817 155
50479 qLLAvwPwAAQkacdeihkimlnmpnoppjkaqnvasjcssqgpcn_2002100001212200 28524.3368036893 177
50480 qLLAvwPwLQQkacdeihkilnmpopopojkaqnvaskssaattee_2002100001212200 45260.0202644366 49
50486 qLLAvwQvPQPkacdeijhkjnmomppopjkaqnavansssoahfh_2002100001222220 7517.27703998439 41
50487 qLLAvwQvQPMkacdeijhklmnooonppjkaqnqvaqofxxawaj_2002100001222200 1843.12696504487 61
50524 qLLAvwzAAMQkacdegkiljnmpnopopnsaajajaarsxjhhho_1001200002122210 4.98529527622607e10 87
50536 qLLAvzAQMzMkcecdikhkljkmnoppphqrwaqqjssshhhhwr_2010222001112211 18955.0165166875 13
50555 qLLAvzPLAAQkbeddgjkmnlmopnopphhnkfhrahwhuidgfj_2111222111002021 12192.9591138412 12
50556 qLLAvzPLAMQkbeddgjkmnlmnpoopphhnkfhrahwhdmugrb_2111222111002022 16097.9562689663 33
50568 qLLAvzzQMPPkcecdhimijknmoppopqhsjahwnwfaohajfj_2101222110000222 174503.504745152 11
50569 qLLAvzzwAQQkcecdihklmoolnnppphqrwaqjjwiirppqfo_2010222001111112 7478.74569399887 17
50570 qLLAvzzwAQQkcecdihklollmpnopphqrwaqjjpwwwqinfo_2010222001111112 57982.7973129251 37
50572 qLLAwALLQLMkccedfghilkkmonppplnhcqeeaiwceaahah_1200112201122002 1.38784686581181e7 251
50573 qLLAwALLwAQkccedfghimklopnpoplnhcqeeaewighbici_1200112201122000 6395.34659142725 137
50574 qLLAwALPvQPkccedfghilkmonppoplnhcqeeahvhggxtje_1200112201122001 4.87115733238022e6 83
50577 qLLAwAMzMzMkcecdfhgijklmnoppphqrwqaaxxxxxxxxnk_2010220011001100 1068.72168153780 3
50585 qLLAwAPvwPQkcecdfghijmonpnnoppqrrhmmaaqaaaqanj_1022110021000112 4053.36325964567 511
50586 qLLAwAPvwQAkcecdfghijmlonnnpppqrrhmmaaqsaaqaxk_1022110021000110 2958.42741281572 121
50602 qLLAwLMwPMMkacdefjhkilnmonpppjkaqqushlahaqvqfo_2002100022210021 6166.36322816981 91
50636 qLLAwvLLMQQkcecdflollpknoponpqhsjhaxhhhxnnknkv_2101221111020000 10554.7082433019 9
50637 qLLAwvLLQAQkcecdflnlolkmpoopphqrwqqxhqxxqhgbxq_2010220000112122 11589.8881113973 4
50639 qLLAwvLLQAQkcecdflolmlnkpnnppqhsjhaxhqhqxqnkxh_2101221111020002 14148.2985606459 11
50640 qLLAwvLLQQMkcecdflnlolkmnnppphqrwqqxhqxxqwrhah_2010220000112121 15920.3336403869 4
50641 qLLAwvLLQQMkcecdflolmlnkoopppqhsjhaxhqhqxsjxqh_2101221111020001 29487.9117390037 7
50644 qLLAwvLMMQMkcecdflmnlloknnpppqhsjhaaxhhaxofhha_2101221111020001 29487.9117390037 7
50646 qLLAwvLMPAQkcecdflmnmomknopppqhsjhahxqaxxjbmhd_2101221111020022 1656.53715375898 31
50648 qLLAwvLMQAMkcecdflkklnlkmoppphqrwqqqhhqxxqhhgb_2010220000112211 10588.8154830856 4
50649 qLLAwvLMQAMkcecdflmnljlkmopppqhsjhahxhnhxvaqnc_2101221111020012 2612.40540902543 27
50650 qLLAwvLMQAMkcecdflmnlmlmkopppqhsjhahxhqhxxqqjs_2101221111020022 3560.52786322135 4
50651 qLLAwvLMQMPkcecdflmnljlkoopppqhsjhahxhnhxqueio_2101221111020021 2839.94789368813 16
50655 qLLAwvLPPAQkcecdflkkmonkpnnppqhsjhahqqaqxhnkha_2101221111020021 3889.10685427086 8
50656 qLLAwvLPPQMkcecdflkkmonkoopppqhsjhahqqaqxbgxqh_2101221111020021 12699.9268121099 18
50657 qLLAwvLPQAMkcecdflkklmlnkopppqhsjhahqhqhqxxxnk_2101221111020011 21520.2308760460 17
50658 qLLAwvLQLAQkcecdflmkknokpmppoqhsjhaaaxaaxxnxan_2101221111020201 3889.10685427086 8
50659 qLLAwvLQMAMkcecdflkmkllknopophqrwqqqahhxxaqqjj_2010220000112200 1149.88000853196 11
50660 qLLAwvLQMAMkcecdflkmkllknoppphqrwqqqahhxxaqqof_2010220000112200 1149.88000853196 11
50662 qLLAwvLQMAPkcecdflkmkllknpopphqrwqqqahhxxaaank_2010220000112200 1426.05053970724 5
50673 qLLAwvMLQLQkcecdfijnmlkopopopqhsjhgbxxxxaahhhh_2101221111000011 7403.90103273533 7
50674 qLLAwvMMPLQkcecdfijlmnkpopopoqhsjhgbhxhxaxqqhq_2101221111000011 9448.49301153153 15
50677 qLLAwvMPPLQkcecdfhlmjnkppopooqhsjhwhxwhxaqxxaq_2101221111000011 9448.49301153153 15
50678 qLLAwvMPQzMkcecdfijkklmknopppqhsjhgbhqqqxxxxhq_2101221111000110 16387.2544664352 13
50682 qLLAwvPALAQkacdefjkilmnopnoopjkaaxxaaaxmmqgrrj_2002100022121110 157706.203331598 87
50685 qLLAwvPAPzQkacdefjkilnmopoonpjkaaxxaaahhqqfowj_2002100022121100 9490.35442601097 61
50686 qLLAwvPPQzMkcecdfhlmljlknopppqhsjhnaxhnhxqqqxh_2101221111020220 723.998618781895 5
50689 qLLAwvPzQMMkcecdfhlmjnkmonpppqhsjhnaxnaxsmglbg_2101221111020222 1246.12481572837 8
50698 qLLAwvvMQAQkcecdfkklonkmnpopphqrwqqhhqhxqktbqt_2010220000112120 14786.9049979302 13
50707 qLLAwvwPQLQkcecdfhmjnklopopophqrwqnxnqxqeeqqee_2010220000121200 1923.05047343332 5
50708 qLLAwvwPQLQkcecdfhnjmlkopopopqhsjhwxwxxxaahhhh_2101221111000011 7403.90103273533 7
50711 qLLAwvwQQLMkcecdfhkkjlmkonpppqhsjhwhqwqqxxxqaq_2101221111000110 16387.2544664352 13
50714 qLLAwvzQPzQkacdefjiljnmnpnoppjkaaxxaarxglxmxvc_2002100022121120 4331.97576269009 187
50719 qLLAwwvQwQMkcddefgkjlmnolmppphsjahaaaxxaajjhah_1000110001122001 1458.00316611994 51
50720 qLLAwwwQwAAkcddefgjjjklmnnopphsjahahhaaaaanxxk_1000110001220010 1336.84759402040 129
50721 qLLAwwwQwAMkcddefgjjjklmnoppphsjahahhaaaaaxxkn_1000110001220011 584.336401538176 201
50722 qLLAwwwQwAPkcddefgjjjklmnopophsjahahhaaaaaxxkk_1000110001220011 854.563559435265 279
50742 qLLAwzPALLQkacdefiijiknmpoppojkaaxxaaaaxkaaxaj_2002100021200022 2690.63410472434 39
50743 qLLAwzPAvMQkacdefiijikompnoppjkaaxxaaaafkxojxa_2002100021200002 1802.98437139961 127
50773 qLLAwzzAvQQkacdefiiikpmonmppojkaaxxaaaxxxxrvcn_2002100021212200 365017.824256972 515
50774 qLLAwzzAzQPkacdefiiiklomnpoopjkaaxxaaakxxxhvcw_2002100021212201 29061.2851628412 327
50868 qLLLAAMzMzMkbdfggghijklmnopppxnqahvhqhqhqhqhei_1022201122012201 1189.45528926068 59
50869 qLLLAAMzMzMkccgfghgijklmnoppplntpaxwxxxxxxxxxa_1200111001100110 213.666138396482 9
50870 qLLLAAMzMzMkcdffgfhijklmnopppqgdatgqhqhqhqhqdm_2101221022102210 225.181264409574 75
50872 qLLLAAPLLMAkcegfgghjilmmnooppqqqaqofaaarvutguj_1222011122111022 2.30055580370074e6 69
50873 qLLLAAPLMzMkcegfgghjiklmnopppqqqaqofaaxxxxxxvc_1222011122110011 1.00799656851124e7 9
50875 qLLLAAPLwAPkcegfgghjilknmopppqqqaqofaaaaaaxxvc_1222011122112211 2189.61427556913 11
50876 qLLLAAPLzAMkcegfgghjilmmnopppqqqaqofaaacvaaxxa_1222011122111221 237.533768416782 15
50881 qLLLAAPvvQQkcegfgghjinpmooppoqqqaqofaavachaqqh_1222011122111102 16623.7081502573 11
50882 qLLLAAPvwAQkcdfgehgjilmnopoppqcedqqkbopruplbff_0111220101210110 4.03283094031747e7 67
50883 qLLLAAPvwMQkcdfgehgjilmponnppqcedqqkboprqeewof_0111220101210110 2.78733913329844e6 43
50897 qLLLAAvvAQQkcegfgghonmonnopppqqqaqofaaaaxxaacv_1222011122220100 3.73224371799449e6 9
50898 qLLLAAvvMQQkcegfgghommonpomppqqqaqofaaaaxxaacv_1222011122220101 1.28183790774731e7 9
50904 qLLLAAvzPQMkcegfgghjmmolnmpppqqqaqofrhahrhhhxq_1222011122220002 3.87291152839830e8 25
50906 qLLLAAwAzAPkcdfgehgijkmnnpoppqcedqqkeqqascqqof_0111220102201012 1.68101867682238e6 109
50937 qLLLALALMzQkcdgfejhikjnmpoppohrhaaqaaajhwhhbgk_0222100222011200 3678.69704185849 359
50939 qLLLALALwAQkcdgfejhikjompnpophrhaaqaaajewaigsb_0222100222011220 1337.88606961855 133
50974 qLLLALLALQMkbeefeijklnmomoppphhhhhahhhaaaaaqaq_1200111100221110 3865.17472688136 7
51020 qLLLALLwQPMkcdgfejkillkonopophrhaaqgrbssqvghrk_0222100222221110 36995.7131572145 117
51030 qLLLALMLPMAkcdefgihimklnnnoppqgmatmekqkdmoohhr_2101221110222212 403438.437853761 97
51044 qLLLALPALLQkbcfeehijkjnnnopoptsmlaqlngnxfshhws_2010222111022210 185297.329680282 311
51048 qLLLALPAMzMkcdgfejkijjlmnoppphfhaqhhfosxhxhxte_2010222001112011 363.952004313334 109
51058 qLLLALPLQLMkcdfgehiikkmlnopppqcedqlhgfvhtaaqaq_0111220111200110 311186.472985770 101
51064 qLLLALPMzMMkccgegijkjlmmnoppplntiaalvvaaanqhnv_1200111220011221 5838.47744115779 29
51065 qLLLALPPMzMkcdgfejkilkkmnoppphfhaqhhfxfjhxhxip_2010222001112011 550.058021651462 139
51081 qLLLALPvQLQkcdfgehiiklmnopoppqcedqlhgvxivsqfxt_0111220111200011 1691.99940898324 3
51087 qLLLALPzMAMkcdgfejkilmnmmoppphfhaqhhfxxhtexhos_2010222001111201 591.704496931102 145
51088 qLLLALPzPPMkcdfgehiilknomopppqcedqlhgqjijvgmui_0111220111200212 2.80954517543823e9 37
51090 qLLLALPzQzMkcdgfejkilmllnoppphfhaqhhfxxiphxhfj_2010222001111201 471.183282236844 127
51094 qLLLALQvPPMkcdfgehjiimlnoopopqcedqlehgwngqlauw_0111220111002211 102245.628730467 19
51095 qLLLALQvwQAkcdefgihjimmmnonppqgmatmemkxojhhjhr_2101221110222012 13222.4768315260 127
51096 qLLLALQvwQMkcdefgihjimmmnopopqgmatmemkxojhhqwj_2101221110222012 48298.6587784526 145
51098 qLLLALQzLAAkcdfgehjiiknnmonppqcedqlehgqqurauqj_0111220111022102 2969.44748867694 149
51101 qLLLALQzLwQkcdfgehjiiknnponopqcedqlehgqquaauwj_0111220111022110 7344.30993083935 5
51104 qLLLALQzwAPkcdefgihjiklmnopopqgmatmemkaxuuaakr_2101221110221102 38308.2878268188 273
51130 qLLLALvPPQAkbcfeehmnkolmnnmpptsmlaqaababllllhw_2010222111000021 12083.6395540248 149
51141 qLLLALvQwMQkcdgfejjijmnopoopphshahhwfrhqaqwrjs_1222011222221010 3.61040724628934e6 23
51142 qLLLALvQwQMkcdgfejjijmnnonppphshahhwfrhqxahhxq_1222011222221012 60622.8156593321 10
51149 qLLLALwPzMQkbcfeejhlmnmoomppptsmlaalaialawgfjj_2010222111002221 1.29605925013588e6 49
51180 qLLLALzQMzMkcdgfejkjijlmnoppphshahhhwfrhhhhhxq_1222011222211221 239.620197596253 11
51225 qLLLAPPzMzMkcdgfehhjiklmnoppphfhaqiphfxhxhxhjf_2010222001120112 241.793735009097 85
51229 qLLLAPvAMwQkcdgfehiilknmoppophshahxqfhrhhahhar_1222011222210022 192802.838296251 31
51230 qLLLAPvAPAMkcdgfehiilmmnmoppphshahxqfhqxahhhrw_1222011222210122 1799.00418472901 19
51232 qLLLAPvAzAQkcdgfehiilmnopoopphshahxqfhqaqhjsxq_1222011222210102 4381.63880611319 6
51233 qLLLAPvAzMQkcdgfehiilkmponpophshahxqfhjhhwwxvq_1222011222210112 8913.24227771743 9
51234 qLLLAPvAzQMkcdgfehiilmnonnppphshahxqfhqaqwrqhx_1222011222210102 13700.0785366275 21
51253 qLLLAPwAMzMkccgeggihjklmnoppplntiagaaxxxxxxxxa_1200111221100110 1929.28351413169 19
51254 qLLLAPwAPLMkccgeggihkjmlnoppplntiagaaaaaaxxxxa_1200111221122110 3751.48442294695 29
51268 qLLLAPwvMMQkccgeggihmlonooppplntiagaacvaaqqasj_1200111221111020 4125.20001583042 29
51269 qLLLAPwvMQPkccgeggihmlonnpnpplntiagaacvahaahwr_1200111221111022 969357.672200235 49
51270 qLLLAPwvzQQkccgeggihmlnnponoplntiagaarwhahhhkk_1200111221111000 6456.38592970647 21
51271 qLLLAPwwAQzkccgeggihkllmnnopplntiagaaacrdigdqj_1200111221110220 2371.72174007210 211
51276 qLLLAPzALPMkcdgfehijiknnonppphshahxqhfhhxxxxnk_1222011222111200 21825.0027904159 21
51278 qLLLAPzAMzMkcdgfehijiklmnoppphshahxqhfhhhhhhrw_1222011222112211 768.041968460679 15
51307 qLLLAvALMPQkbedgfkjmnoplooppnhhwhhaaaadqunfbrn_2111200111102002 4247.42656867619 21
51309 qLLLAvALPPQkbedgfjkmlkpnonoppxxnxxaaxxnxkkkkkn_0111022111122000 6585.52546764167 22
51312 qLLLAvAMAPPkbedgfjkllmlnopnppxxnxxaahqaxxxxnqh_0111022111120001 4328.74058607189 21
51316 qLLLAvAMMwQkbedgfkjimlknpoopphhwhhaawhhrhaaahr_2111200111100211 2927.75509816749 38
51317 qLLLAvAMQzMkbedgfjkllmlknopppxxnxxaahqaxnxxxnk_0111022111120011 9034.81826078847 69
51323 qLLLAvAPLPQkcdgfehimlnopoompphrhaaaaaahahsjwrw_0222100222201101 102213.138632617 58
51326 qLLLAvAPLQPkcdgfehimlnnonpmpphrhaaaaaahxaqqwxh_0222100222201102 7165.70190526449 13
51327 qLLLAvAPPAMkbedgfkjlmnmkmoppphhwhhaaxaxxrqxxkn_2111200111102011 5251.53798394568 81
51328 qLLLAvAPPAPkcdfgejkimnllnpoppqcedqeekxxhqahqgb_0111220111020201 3664.44468699405 51
51336 qLLLAvAPzAQkbedgfkjlmnkopoopphhwhhaaxaxrhxrwhq_2111200111102021 2060.71391899519 47
51337 qLLLAvAPzPQkbedgfkjlmnponnoophhwhhaaxaxhhnkrwr_2111200111102022 53451.3089134952 125
51338 qLLLAvAPzQMkbedgfkjlmnkonnppphhwhhaaxaxrhnkhqx_2111200111102021 3127.75560186221 9
51351 qLLLAvAwMAQkcdfgejkimolnopppoqcedqeenqhqabeiqw_0111220111020220 3244.14897544010 5
51357 qLLLAvAwQwQkcdfgejkimjlnoooppqcedqeenqwqaeiqqw_0111220111020201 3244.14897544010 5
51362 qLLLAvAzMQPkbedgfkjilkonmnppphhwhhaanhrhrrfhqx_2111200111102221 5243.36014592138 193
51382 qLLLAvLQAMAkcdgfeimkljknnnopphshahfjofsrhxqahr_1222011222222012 1.57757220664468e7 75
51387 qLLLAvLQwAQkcdgfeimkljonoopnphshahfjofshaxqaww_1222011222222101 2191.97779917459 103
51388 qLLLAvLQwAQkcdgfeimkljonooppphshahfjofshaxqabg_1222011222222101 1981.11031618210 49
51391 qLLLAvLQwMQkcdgfeimkljopoonpphshahfjofshhxqhcv_1222011222222101 3021.47116333487 49
51393 qLLLAvLQwPQkcdgfeimkljnnopnpphshahfjofsahxxhjs_1222011222222100 2807.58306313857 28
51396 qLLLAvLQwQPkcdgfeimjlkonnpnopqrqaqgbgrwaqxahsj_0222100222222100 81938.8784027385 91
51398 qLLLAvMLAPQkcdfgejlmknlloppopqcedqebqfqgfbggbr_0111220111010022 2524.99960396033 5
51399 qLLLAvMLMPQkcdfgejlmkjlpnooppqcedqebqfwfpcnngg_0111220111010002 29280.1543430991 55
51400 qLLLAvMLQPPkcdfgejlmknjlopnppqcedqebxfxwfphnmu_0111220111010021 3.05656486186784e6 51
51408 qLLLAvMMzAQkcdfgejlikjlopoppoqcedqebnfwfpqgqag_0111220111010022 1.27197614567748e6 27
51415 qLLLAvPLAMQkcdfgeklmjnlopopnpqcedqenxwxjuuvbng_0111220111020002 8948.93846715854 66
51417 qLLLAvPLPQMkcdfgekimllnonopppqcedqegqfvhlltqqq_0111220111020001 2097.19110043665 163
51418 qLLLAvPLQPPkcdfgeklmjnklopnppqcedqenxwxrvihnha_0111220111020001 7449.50973454482 45
51434 qLLLAvPzAQPkcdgfelikjkonmoopphshahhfosrhtessxn_1222011222220001 210366.462107714 43
51438 qLLLAvPzMMQkcdgfelikjkopopnophshahhfosjahfjfjf_1222011222220011 1364.43734411816 11
51446 qLLLAvPzwQQkcdgfelikjponmoppohshahhfoshatefssj_1222011222220010 2348.87932815865 41
51455 qLLLAvvAAQQkcdgfemkjokpnpmpoohshahjoshjaahjhjf_1222011222222011 4547.45576165719 21
51470 qLLLAvvQAPQkcdgfemknjnponoppohshahjotsehaahxqh_1222011222222010 2135.39926724393 55
51482 qLLLAvwwQQMkbcfeehikollmnnppptsmlalgvabblqgddl_2010222111100222 1.29605925013588e6 49
51486 qLLLAvzAAQPkcdgfelmkjmkonppophshahhhosljatnbjb_1222011222221011 2004.90585199613 16
51505 qLLLAvzwQQMkcdfgekinlmlmoopppqcedqenqfhjqateiq_0111220111022020 2206.99954689615 4
51516 qLLLAwAAMzMkbedgfhijkjlmnopppxxnxxxaaxnxxxxxkn_0111022111001100 39242.9539781182 12
51520 qLLLAwAAwzQkbedgfhijkjlopopopxxnxxxaaxnxxhkqkx_0111022111001112 1.13038559097309e6 61
51524 qLLLAwALAPAkcdfgehijmklonmnppqcedqqeehqqaarshr_0111220110222012 11971.7477218960 7
51525 qLLLAwALAPAkcdfgehijmklonooppqcedqqeehqqaahaqj_0111220110222012 15412.0293469622 71
51526 qLLLAwALAPMkcdfgehijmklonmpopqcedqqeehqqaarqwj_0111220110222012 50721.2550615584 199
51527 qLLLAwALAPPkcdfgehijmklonpnppqcedqqeehqqaahsbg_0111220110222011 11971.7477218960 7
51529 qLLLAwALLPQkbedgfhjijlpoopnpohhwhhhaarrhhaarhh_2111200111222200 16437.3962610371 32
51534 qLLLAwALwMQkbedgfhjijmlnpopophhwhhhaarhjhqxwwv_2111200111222011 390261.318769481 169
51535 qLLLAwALwMQkbedgfhjijmnopoopphhwhhhaarhqaqqxjs_2111200111222010 10909.4139203907 42
51536 qLLLAwALzMQkcdfgehijmnnpnomopqcedqqeehqfafarsw_0111220110222201 1.07278621881242e8 417
51541 qLLLAwAPwAMkcdfgehijiklnmopopqcedqqeewqqaaqhjr_0111220110220122 36340.4163793474 219
51542 qLLLAwAPwMPkcdfgehijiklnoopppqcedqqeewqqasvtpa_0111220110220101 2050.75129113202 5
51545 qLLLAwAvAPQkcdfgehijklponpnpoqcedqqeeqqaasajas_0111220110222201 3805.87324763173 6
51547 qLLLAwAvAQAkcdfgehijklmnonnppqcedqqeeqqbgasjqj_0111220110222202 686992.834787638 62
51548 qLLLAwAvAQPkcdfgehijklmnopppoqcedqqeeqqbgaqxhs_0111220110222200 430804.348814017 31
51559 qLLLAwAzMPAkcdfgehijimmomnnppqcedqqeewqfafashr_0111220110222012 19353.3307766176 141
51560 qLLLAwAzMPMkcdfgehijimmomnpopqcedqqeewqfafaqwj_0111220110222012 13978.2611582015 363
51561 qLLLAwAzwPQkcdfgehijimponoonpqcedqqeewqaaaqasw_0111220110222001 26905.7834598697 83
51565 qLLLAwLMLQAkcdfgehljklnmoooppqcedqqbovfiiigbxn_0111220110210021 40451.9918372125 67
51566 qLLLAwLMvQQkcdfgehljknmopoonpqcedqqboviiipgbnk_0111220110210021 3229.17845688168 221
51567 qLLLAwLMwQAkcdfgehljkkmnonnppqcedqqbovjiipgbxk_0111220110210210 15404.7101916827 169
51568 qLLLAwLMzPQkcdfgehljknmponppoqcedqqbovmedpcffk_0111220110210011 1982.02178168892 25
51572 qLLLAwLwPPQkcdfgehljolnmpopnpqcedqqbomfiedcfrf_0111220110210201 6725.99985132322 5
51574 qLLLAwMALMPkcdfgehikjimnnpoppqcedqqebowpkrqeof_0111220110121010 951082.225095110 79
51580 qLLLAwMwPMAkcdfgehikjknmnnoppqcedqqebofisojahr_0111220110122212 5202.93933261524 161
51584 qLLLAwPLLAQkcegfggkijnomopnppqqqaqoadfxxlxffvc_1222011112202111 4492.61156243462 17
51585 qLLLAwPLMMPkcegfggkijlnmmpoppqqqaqoadfcadduket_1222011112202120 30243.6857520094 11
51601 qLLLAwzLQPPkcdfgehjlnlmmopoopqcedqqehxqqihajfs_0111220110222010 3841.99973971888 4
51602 qLLLAwzLQQzkcdfgehjlnlmnmnoppqcedqqehxqqtieaqj_0111220110222002 17240.8623998920 65
51606 qLLLAwzPvQQkcegfggkmjopnnooppqqqaqoaffxxldaaxs_1222011112200211 700350.461857893 29
51610 qLLLAwzvMQQkcegfgginolpmononpqqqaqoittbabddddw_1222011112200221 6.62676124360554e10 71
51615 qLLLAwzzQMAkcdfgehjkklmnnnoppqcedqqefjqqiggaqj_0111220110222202 5419.26262350355 114
51626 qLLLAzLLzQQkccgeggkjlpomonpoplntiagofaaagjvrbw_1200111222201101 987254.960742690 49
51680 qLLLAzvLPQQkccgeggmlnmmopppoolntiagaaxaaxacvvc_1200111222200110 3936.97926674709 19
51681 qLLLAzvLQQMkccgeggmllnmmolppplntiagaaaxaaxaxxa_1200111222200110 3483.63493229713 19
51686 qLLLAzvMMQPkccgeggillnmolpppolntiagrhahhahhxqw_1200111222200012 4812.26475997441 66
51697 qLLLAzvPPQMkccgeggnmlnmmnoppplntiagaaaxaaxaxxa_1200111222200101 2193.71049725812 19
51712 qLLLAzwAALQkcdfgegjilkmpnoppoqcedqkekxqahqqgbw_0111220110202011 2.45672314528101e10 61
51732 qLLLAzwzQzQkcdfgegjlmknnpmoppqcedqkexxqabhnqgb_0111220110200201 100682.569726478 23
51744 qLLLAzzPMMPkcdfgegkljmknopoopqcedqkbxfxfphxmun_0111220110100211 227697.316288422 51
51747 qLLLAzzPvQQkcdfgegkljopmnnoopqcedqkbqfppcnnggk_0111220110100021 1.56422774091759e9 61
51748 qLLLAzzPwAQkcdfgegkljmnopmppoqcedqkbxfxpphnmuk_0111220110100211 4.46140169153491e7 103
51750 qLLLAzzQLMAkcdfgegkiljmnoooppqcedqkbkxfpphmuxk_0111220110102110 6.16743415570423e11 131
51761 qLLLLAAAMzMkacfighjjkjlmnopppjkglwmmicsxqxqxdu_2002121011002100 1022.22582328588 58
51763 qLLLLAAAMzMkbefgigjiiklmnopppxxqhwrqgbxqxqxqpe_1022101112001200 370.864409219367 91
51769 qLLLLAAPMzMkbeegiihjkklmnoppphhhhsssahhfhxhxfs_1200111220011021 4994.53534847971 5
51770 qLLLLAAPPLMkbeegiihjkklmonppphhhhsssahhsassxxa_1200111220011221 5178.29788117916 7
51771 qLLLLAAPvPQkbeegiihjkknnopopphhhhsssahhltgskoo_1200111220011110 5620.82672470911 17
51774 qLLLLALAQLMkcedfghlkjlmkonoppptrnbvxqdpvbqxkar_1022120110220112 2923.57718844762 83
51775 qLLLLALAQvQkcedfghlkjlmkpooppptrnbvxqdpvbqnrvv_1022120110220111 4586.14322252970 27
51776 qLLLLALAQzMkcedfghlkjlmknopopptrnbvxqdpnbhxhnr_1022120110220112 20413.0684682431 43
51777 qLLLLALAQzPkcedfghlkjlmknopppptrnbvxqdpvbhrwwc_1022120110220111 3494.90743155369 23
51779 qLLLLALLMAQkcdfighkmnlnnpopopqcewkweaavvrdepxb_0111220221021102 2701.99962990372 3
51782 qLLLLALLMPQkcdfighkmnlpmmooppqcewkweaavmwsexxc_0111220221021100 2157.99953660787 3
51805 qLLLLALzMPQkacfighijmlpononopjkglwmdsivqipsfrj_2002121011021222 7134.94060489300 22
51823 qLLLLAMMvQPkbcgfihgjklnmooppplougoonxxxallfahh_0221100021110001 4984.26398510975 79
51827 qLLLLAMvMQMkbcgfihgjnllmmoopplougjonxcrkbbmuck_0221100021111100 5503.46799193649 277
51832 qLLLLAMwMPPkbcgfihgjkmloonpoplougjonxxccuhucfk_0221100021111000 2069.57634089463 87
51836 qLLLLAMzPwQkbeeghghilllmpopopxxamwkcrxojhhntwe_1022111102220112 964050.872683184 57
51841 qLLLLAPLMwQkbcegigkiljmnonppptsxojoafasoqlabrj_2010222220100222 14512.2042764836 154
51847 qLLLLAPvMMQkbcegigkijmonnpopptsxojoafsoqcjxaqs_2010222220100021 15136.7053196905 46
51856 qLLLLAPzPQzkbcgfihjklnmllnopplougjoxxhcvkcbxxn_0221100021111101 15441.2970804718 131
51862 qLLLLAQzwAPkbeeghghjiklmnopopxxamwkcarxhjjaanj_1022111102210012 2.71767642684409e8 85
51888 qLLLLAvPAQPkacfighjmmnlkopoppjkglwmsrbivjitswn_2002121011020120 7327.68929482636 20
51905 qLLLLAvQMAMkbcfighjmmjlnlopppxcxcvcxxxxoafaqqa_1022211002222112 58432.4631995415 11
51906 qLLLLAvQMMMkbcfighjmmjllnooppxcxcvcxxxxoruibmr_1022211002222102 15926.6278620005 41
51914 qLLLLAvQwMQkbcgfihljiknmpopoplougooqqrvacahnvn_0221100021111000 1691.99940898324 3
51920 qLLLLAvzQMQkacfighjonllpnnoopjkglwmsxinvqmxduj_2002121011020102 7643.22994389065 24
51921 qLLLLAvzQQMkacfighjonllknnpppjkglwmsxinvjmxqbr_2002121011020102 1612.54594963514 94
51942 qLLLLAwvPQQkbcgfihgolmpnpopnolougjonrwrabhrhbb_0221100021111110 7302.36279429217 51
51951 qLLLLAzAAMPkacfighjljmknopnppjkglwmicsxrqqxjud_2002121011000221 1975.02038281756 46
51953 qLLLLAzAQzMkacfighjljmkknopppjkglwmicsxrjqxqrb_2002121011000210 861.275535598664 9
51954 qLLLLAzLzQQkbcgfihjionoopmpnplougoohrhkhhanxnx_0221100021111100 343218.408023007 83
51965 qLLLLAzPLPQkbcegigkklnooppnnptsxojoaqlketplcjs_2010222220110012 9048.72839050073 141
51967 qLLLLAzPLQPkbcegigkklmomnnpoptsxojoaqlfqojcljn_2010222220110020 2.58723235651477e9 49
51969 qLLLLAzPPLQkbcegigkkljmnopopptsxojoaqlsfruummb_2010222220110022 20340.1192156159 65
51972 qLLLLAzQMzPkbcfighkjlljmnopppxcxcvcaxxxxaaqqof_1022211002221122 2017.25108576807 7
51977 qLLLLAzzAAQkbeegiijknmlonppophhhhssaiafkakldan_1200111220001011 7604.84553028686 19
51978 qLLLLAzzAMQkacfighkjnmopnnoppjkglwmmsximxdusvj_2002121011001021 13585.9490512483 18
51979 qLLLLAzzMQMkbcegigkkmmonlnppptsxojoaqafhfwoafs_2010222220110022 1893.36111514685 249
51980 qLLLLAzzQAMkacfighkjnmkmmopppjkglwmmsxijaxqxud_2002121011001021 2993.34202252834 32
51984 qLLLLLAAMMAkbcghjkilkjnmooopptsdotxrqmqsoqaqhr_2010222120100122 3394.28892683051 199
51985 qLLLLLAAMMPkbcghjkilkjnmopnpptsdotxrqmqsoqqwof_2010222120100122 1453.77543879313 133
51986 qLLLLLAAPAMkacfhkkkjljlnmopopjkghtqdlcsguhqxjn_2002121010002001 14897.0416164954 61
51989 qLLLLLAAzPQkacfhkkkjljonpnoppjkghtqdlcsuufbbww_2002121010002002 6699.33782570238 39
51994 qLLLLLALAMQkbcfgggkljmnopnopptsqjjreatjjaqwxhb_2010222220001122 1.17348182475803e6 29
51999 qLLLLLALMMQkbcfhgkkljmomnpppotshbfhhpqkssfuitw_2010222220100112 4895.69119094259 87
52004 qLLLLLALMQAkbcfhgkkljmonmnnpptshbfhhpqksrsffhr_2010222220100112 5373.78754046683 13
52019 qLLLLLALQMAkbcfhgkkljjmnnnopptshbfhhpqtkrffqqs_2010222220100120 52879.6686750604 119
52020 qLLLLLALQPMkbcfhgkkljjmmnoppptshbfhhpqtksfuxrg_2010222220100120 3238.27577403570 75
52025 qLLLLLAMAAMkbcghjkilljjnmoppptsdotxrqaqtxcqxlm_2010222120100021 1980.96234706913 21
52032 qLLLLLAMMPAkbcghjkilljnomoopptsdotxrqaqsxclmhr_2010222120100102 34274.7788303129 253
52034 qLLLLLAMMPPkbcghjkilljnompnpptsdotxrqaqsxcqwwg_2010222120100102 10869.4907524131 95
52040 qLLLLLAMQzMkbcghhiiljkkmnoppptsdccsrqtksnqqqqa_2010222120000220 2532.67193675415 141
52063 qLLLLLAvQPQkbcfhgkkjjononpopptshbfhhqtsbsfujhe_2010222220100112 3890.24242806743 91
52065 qLLLLLAwAMQkbcghjkiljjopnoopptsdotxrqqtxqclmaq_2010222120100002 1609.48883467722 85
52068 qLLLLLAwLQQkbcfhgkkimlolpnopptshbfhhsosgsprgtt_2010222220101111 1801.50876171871 102
52069 qLLLLLAwMAQkbcghjkiljommpnppotsdotxrqqswgqcaqw_2010222120100012 2674.84035438702 33
52070 qLLLLLAwMPQkbcghjkiljopnnnppotsdotxrqqsxofclmw_2010222120100010 4121.85756451683 217
52071 qLLLLLAwMQAkbcghjkiljommnnnpptsdotxrqqswgofchr_2010222120100012 6741.36039273067 87
52081 qLLLLLLAAQMkcdggkimlnjolnnpophrhgdbqaihxffcqnj_0222100010212110 2649.30040251221 261
52082 qLLLLLLALQQkbdefijmlpnmmoopopdwigoxpeknbrosbow_2101021222002001 2602.54358967313 191
52084 qLLLLLLAMMQkccgigikhnolmmnppplnicwnejchfsrwebg_1200111210222010 6174.62062141471 26
52097 qLLLLLLLAQQkbdgfhmnokopmlpnnpdwxgjxqadgmwwujsu_2101021221100010 6845.56008921150 41
52102 qLLLLLLLMQQkbegfklnomollpmoppxxmxmmxxmfskfgbjf_1022101102212021 3144.44801381027 27
52107 qLLLLLLLPQQkccgigiopmnnllpnoplnicwntcgsjfonfrs_1200111210222100 96228.9927240544 20
52110 qLLLLLLLQPQkacfiiijonmmpmppoojkglqdchbbbxvipld_2002121012202221 19931.4359107899 23
52115 qLLLLLLMAAQkbdgfhkmmnknoppmopdwxgjpptadgmepkuk_2101021221102100 2990.24942960070 21
52116 qLLLLLLMAMQkbdgfhkmmnknlomoppdwxgjpptadgwukunr_2101021221102102 1825.71004791418 187
52143 qLLLLLLMQAPkcdgghimkjjnlnpopphrhgvbqqhkffwxhvc_0222100010212120 168055.035432402 109
52149 qLLLLLLMQMPkcdgghimkjjnlnoppphrhgvbqqhkffredwb_0222100010212120 13138.2383387901 43
52163 qLLLLLLPMMQkbdgfhmjnjlolnnpppdwxgjxmqmwgwjsued_2101021222200000 2267.89148884059 6
52164 qLLLLLLPMPQkbdgfhmjnjloppnnopdwxgjxmqmwctijsjl_2101021222200000 1938.85326717604 26
52197 qLLLLLLwAQQkcdggkimojplnnoppohrhgdbqihhfsvvumc_0222100010212111 2508.20095022164 18
52202 qLLLLLLwPQQkbdgfhmklnpmlmooppdwxgjxdtvngwgjwcb_2101021221100111 2670.17015306303 45
52205 qLLLLLLwQMQkcdggkimojjlpnmopphrhgdbqihkfdcjcdd_0222100010212111 8528.95245435742 29
52222 qLLLLLMAAMMkbefghijjkmmnompppxxqhsoxqxxcqqkqqa_1022101112220002 3283.18583973634 233
52224 qLLLLLMAMAMkbefghijjkmllnopppxxqhsoxqxxofqxxxa_1022101112220110 3126.97600440594 5
52226 qLLLLLMAwMQkbefghijjkmopnnnppxxqhsoxqxxqqqaxfo_1022101112220100 4527.54470860197 34
52229 qLLLLLMAwQMkbefghijjkmooonpppxxqhsoxqxxqqaqxvc_1022101112220101 4371.14389916023 281
52233 qLLLLLMLLQQkbegfjklknmopnnpophhqaaaqxajkrofbnb_1200112110000022 2.99840741178789e7 137
52238 qLLLLLMLMQPkcedfgkjmllolnpnppptrnrdxatgvrnxnxa_1022120110012021 2177.95023658009 122
52241 qLLLLLMLQAMkbegfjklkmknmmoppphhqaaaqxaxajsqqof_1200112110000022 254739.774251317 65
52242 qLLLLLMLQPMkbegfjklkmknonnppphhqaaaqxaxaqofqsj_1200112110000022 818731.501980880 11
52243 qLLLLLMLQzQkbegfjklkmknopoopphhqaaaqxaxaqqhxaq_1200112110000022 618262.507078764 37
52253 qLLLLLMMAwQkccgigkikmllnpoopplnicwanexebhepkkv_1200111210220111 2524.99960396033 5
52255 qLLLLLMMMLQkbdgfhilkmkmppnpoodwxgjjxdadgituknr_2101021221101020 8090.15717396855 89
52259 qLLLLLMMMwQkbdgfhilkmkmnpnoppdwxgjjxdadgmxukgr_2101021221101001 1297.94914905023 7
52260 qLLLLLMMPAMkbegfjkljknmnnoppphhqaaaqxxhawwqqof_1200112110000222 2.00237818953418e14 127
52262 qLLLLLMMPLQkcdgghhiljnmoopopphrhgvcbqhhwxhaabg_0222100010222100 1474.87394710756 12
52263 qLLLLLMMPPMkbegfjkljknmommppphhqaaaqxxhaaofhrw_1200112110000211 2.69149696843141e14 151
52265 qLLLLLMMQzMkbegfjkljkjkmnoppphhqaaaqxxxxaqqqqa_1200112110000220 48944.4924027115 25
52266 qLLLLLMMwAQkcdghighjlknmpoopphshwwbgplfawlhfww_1222011102202001 1910.90938615818 30
52282 qLLLLLMPMPPkbefghijkmlmnoppopxxqhsoxxhhoxqxsjo_1022101112222000 1711.72178338325 83
52285 qLLLLLMPwAQkbefghijkmllnpooppxxqhsoxxhhoxxqfjj_1022101112222000 1712.78640616491 43
52286 qLLLLLMPwAQkbefghijkmlonnnpppxxqhsoxxhhxxhqxnk_1022101112222000 1875.04572509300 175
52287 qLLLLLMPwPQkbefghijkmlnonnpopxxqhsoxxhhxhhqhjs_1022101112222000 1591.31683338970 135
52288 qLLLLLMPwPQkbefghijkmlnonnpppxxqhsoxxhhxhhqhsj_1022101112222000 1579.04443040368 38
52292 qLLLLLMPzPQkacgfkhimlkpnomoppjkjjtqmqjcamqjssc_2002121010002211 1903.69073620111 181
52296 qLLLLLMQMzMkbefghijjkjlmnopppxxqhsoxqxxhqqqqfo_1022101112220022 1387.54138596734 41
52300 qLLLLLMvMQQkbdgfhklomokpmnppodwxgjexerwjcsgnfb_2101021222200100 52756.5629169889 123
52305 qLLLLLMvQMQkbdgfhilknolmmppopdwxgjjxdvngfsdqca_2101021221100112 12899.3522917359 55
52326 qLLLLLMzAQPkbcfgggimmnlmopppotsqjjrsqjsssaqxhj_2010222220011122 3520.44898042657 38
52333 qLLLLLMzMQPkbefghijknlmooopppxxqhsoxxxffxhqaqh_1022101112222001 3696.51609508513 32
52334 qLLLLLMzMQPkbefghijknmlooopppxxqhsoxxxooxhqaqh_1022101112222001 3696.51609508513 32
52336 qLLLLLMzQLQkbegfjkllmnlopopophhqaaaqaaaaaaxxxx_1200112110000011 1614.85889181469 17
52339 qLLLLLMzQPMkbefgjijjmnlnnopppxxqhdoxqxxwggaxrg_1022101112220001 3865.32953107152 109
52341 qLLLLLMzwQQkbefghijknpopononpxxqhsoxxxxxhhkqkq_1022101112222000 2140.47389469284 215
52343 qLLLLLPAMLQkccgigjikhlnmoppoplnicwmnejnuritrbf_1200111210220100 5910.78626336911 82
52349 qLLLLLPLLQQkccgigjinnllmmpopplnicwmntvrfvkqsma_1200111210221002 33140.0006822545 63
52352 qLLLLLPLMMQkbcfhgkjnmonppopmotshbfhqqafoxqbhsr_2010222220110110 2778.04263604874 22
52358 qLLLLLPLMQMkbcfhgkjnmonllopoptshbfhqqafonkbqrj_2010222220110112 4696.25435026593 50
52373 qLLLLLPMPzQkbcfhgkjimnmonpnpptshbfhqsqfoxbxrnk_2010222220111100 4393.56114817220 122
52377 qLLLLLPPAMMkbcfhgkjimjlnomppptshbfhqratjxxsxhq_2010222220110001 1508.57812997474 106
52378 qLLLLLPPAMPkbcfhgkjimjlnopooptshbfhqratjxxqnkj_2010222220110002 5743.32914186824 49
52383 qLLLLLPQMzMkbcfhgkjiijlmnoppptshbfhqsrtjxxxxkn_2010222220110011 1303.54353597196 55
52385 qLLLLLPvAQQkbdefjhikolmlpnnppdwmgmsgpkswwurjlx_2101022221011010 15041.9190647727 313
52419 qLLLLLPwPMQkccgigjilmnlmpoooplnicwmndsfrwhnwgs_1200111210220100 13846.3080670733 71
52420 qLLLLLPwPQAkacfhkhjionolmmoppjkghtahmuuloaxbxn_2002121010002001 2327.34722745569 20
52422 qLLLLLPwPQMkccgigjilmnllmoppplnicwmndsfrfwnxlm_1200111210220100 3262.48571066388 21
52424 qLLLLLPwQMAkccgigjilnmnlmonpplnicwmndmsfrwhjqj_1200111210220102 29020.7355322215 71
52429 qLLLLLPzAAQkbdefjhimknlmpooopdwmgmsgmpkswhulxr_2101022221011102 759957.790927864 305
52437 qLLLLLQAMzMkbefghikjjklmnopppxxqhsoqxqxxaxxxvc_1022101112201100 1669.29517120980 209
52438 qLLLLLQAMzMkbefgjihjjklmnopppxxqhdogxqxxqxqxrg_1022101112200120 3.25547796400746e6 143
52439 qLLLLLQAMzMkbegfjkhijklmnoppphhqaaaooxxhahhhwr_1200112110021122 7880.99981333412 45
52441 qLLLLLQLLMQkccgigkjimmlppnooplnicwamntvjplsmao_1200111210210021 13308.2019605949 47
52444 qLLLLLQLMLQkbegfjkhilmnopopophhqaaaooaaqxxxxoo_1200112110000211 3244.14897544010 5
52446 qLLLLLQLwAQkbegfjkhilmnopnopphhqaaaooaaaaqxxss_1200112110000112 4522.47873853912 45
52447 qLLLLLQLwQPkbegfjkhilmnonnppphhqaaaooaaaaxxarw_1200112110000111 2028.10387922915 89
52449 qLLLLLQPMzMkbcefkjhiljjmnoppptsuwqefwhqtqhqhck_2010222120022102 548.154289363034 11
52450 qLLLLLQPMzMkbefghikjklkmnopppxxqhsoqxxhxqqqqfo_1022101112220022 1625.43097774679 97
52451 qLLLLLQPzMMkbcefkjhiljmnomppptsuwqefwhqsqhwqmd_2010222120021210 1194.26908942323 34
52453 qLLLLLQPzMPkbcefkjhiljmnopooptsuwqefwhqsqhhckr_2010222120021212 2231.21011697786 193
52459 qLLLLLQvAQPkbdefjkhiknlompoopdwmgmesgpkwurqlxj_2101022221010102 33890.3535431128 121
52463 qLLLLLQvwQQkbegfjkhinopnopopnhhqaaaoohaagxxxxg_1200112110000211 1691.17284056062 83
52466 qLLLLLQwvQQkccgigkjikomnopopplnicwamnemcnhahtp_1200111210200021 38505.9762991676 31
52473 qLLLLLQzMLQkbefghikjkmnopooppxxqhsoqxxxqqqaxfo_1022101112220010 7006.58496764047 74
52474 qLLLLLQzMMMkbefghikjkmnmmopppxxqhsoqxxxqckqqqa_1022101112220002 4448.84382540155 87
52475 qLLLLLQzMPMkbefghikjkmnnonpppxxqhsoqxxxqqqaxvc_1022101112220011 6830.50740323857 299
52477 qLLLLLQzQzMkbefghikjkmllnopppxxqhsoqxxxfoqxxxa_1022101112220110 4243.01193835709 45
52478 qLLLLLQzvQQkbegfjkhiknnmopopphhqaaaooxrbnxddmo_1200112110002222 79223.9215603696 119
52479 qLLLLLQzzPQkbegfjkhiklpmnoopphhqaaaooxjxnbmmxn_1200112110002221 29604.1568549063 60
52482 qLLLLLvAMQQkbdgfhmnomolklppopdwxgjpmeswrjrfgkw_2101021222202200 9901.85240604863 165
52483 qLLLLLvAMQQkcdgihljonolponpnphshsvaplfjsnjswcs_1222011102220221 16656.4356057479 15
52484 qLLLLLvAPQQkcdgihljonplopnpnohshsvapufcsfcsrcr_1222011102220221 2710.04882978407 99
52488 qLLLLLvAQMQkbdgfhmimnolplmoopdwxgjpriowrqrkkrj_2101021222202200 228730.468510965 101
52491 qLLLLLvAQQAkacfhklnkjnmlmmoppjkghtlcgsgvfkvhqj_2002121010002020 3308.85358127269 383
52497 qLLLLLvLQQQkacfhknlonpompmmopjkghtorkghwbqbvvx_2002121010002021 4377.82602116533 38
52502 qLLLLLvMAQQkbdgfhmlokopmnnmppdwxgjphadgmssckeu_2101021221102210 5649.10826477226 77
52504 qLLLLLvMMQQkacfhkinjolmppmoopjkghtmoshcshlfxxh_2002121010000012 20062.4000272368 145
52505 qLLLLLvMMQQkacfhkinjololmpnppjkghtmoohnqnjlflj_2002121010000012 1067.98492483298 40
52510 qLLLLLvMPQQkbdgfhmlkopnmnnmppdwxgjphdvnsssckwc_2101021221102211 1409.02359707323 55
52514 qLLLLLvMQMQkacfhklnmlnopomppojkghtlossghqqbmpx_2002121010002012 9375.65139063024 51
52516 qLLLLLvMQPQkbdgfhmnomnpklpmpodwxgjpiairijrekpw_2101021222202210 8238.45549923037 39
52521 qLLLLLvPAQQkacfhknnjlplomooppjkghtcosslcccnblh_2002121010002022 3607.22314326035 103
52523 qLLLLLvPPQQkacfhkmnnkplpmmpoojkghtrossushgvxkr_2002121010002022 4561.20611806699 9
52524 qLLLLLvPPQQkacfhknnjnmompmpopjkghtcosgvvklvuni_2002121010002020 2144.93067224498 153
52525 qLLLLLvPPQQkacfhknnjnolommpppjkghtcosgnfccvdpi_2002121010002020 5458.03353527685 145
52539 qLLLLLvQAPQkacfhkilnkjlonpnppjkghtmcojjkenpskw_2002121010000011 128455.433432382 89
52540 qLLLLLvQAPQkbdgfhminmnklomoppdwxgjpriirjrekpjw_2101021222202201 24281.1768364534 115
52544 qLLLLLvQLQQkbdefimnjmoomlopppdwigopmiwwjnskron_2101021222002201 2640.25190004143 19
52545 qLLLLLvQLQQkbdgfhmjmoopnlomppdwxgjpmtojgjwfkng_2101021222202210 6596.48434889822 6
52552 qLLLLLvQPAQkacfhknmnnkolmmoppjkghtlrossusgvxfj_2002121010002022 5912.57463826798 39
52554 qLLLLLvQPMQkbdgfhmjmnoonppompdwxgjpmttojwtifkt_2101021222202210 2117.31811016085 55
52558 qLLLLLvQPPQkacfhknmnnolomopppjkghtlrosxcigiqpq_2002121010002001 6844.71178032415 33
52561 qLLLLLvQPPQkcdghinjlmkopnnopphshwwhphlfjabgwph_1222011102220220 12391.0263512605 67
52563 qLLLLLvQQAMkcdghinjlkmkmmoppphshwwhphhlfwwhhbg_1222011102220211 41633.2023200506 33
52564 qLLLLLvQQLQkacfhklnnkjnompoppjkghtlcogsghvallf_2002121010002022 1969.98156413018 81
52574 qLLLLLvQQzQkbdgfhmjmjnlnomoppdwxgjpmtmtwwiktsw_2101021222202201 78804.6286805935 94
52575 qLLLLLvQwQQkacfhklnnjpompmoopjkghtlcosllkhvhdh_2002121010002022 2587.01565466040 213
52577 qLLLLLvQzQQkacfhklnnlpmompoopjkghtlcoslvhkhldh_2002121010002022 3600.38382610514 251
52580 qLLLLLvwQQQkacfhklmlnolmomoppjkghtlssghcbqbxhj_2002121010002012 1528.14529468068 69
52584 qLLLLLvwQQQkbdgfhmomnplklmppodwxgjpaiowrjrkkrw_2101021222202210 1553.28772899055 9
52587 qLLLLLvzQQQkcdgihjjmnomplmpophshsvpaljsnwrnbjb_1222011102220222 4.83346272258311e6 37
52590 qLLLLLwAAQMkbdefigjjlmmnmopppdwigokmiivjojahos_2101021222000022 4151.99317485174 114
52591 qLLLLLwALQQkbdgfhklmlokppopnodwxgjepmskjcgowjr_2101021222222010 7530.15967120773 27
52601 qLLLLLwLAQQkbegfjkkinmoppnnopxxmxddxsqvwudbwcx_1022101102220221 2768.42740475738 115
52603 qLLLLLwLPQQkbegfjkknplmoonnopxxmxddxqqrvwbbwcj_1022101102220222 3066.01878141531 59
52604 qLLLLLwLQQMkbcfgggmlnlmlomppptsqjjraajjojjoxxa_2010222220010110 1776.85218640681 11
52611 qLLLLLwMQLQkbdgfhklmnlmolonppdwxgjepiairagpwjw_2101021222222101 1584.48166305465 11
52612 qLLLLLwMQPAkbdgfhklmnlmooloppdwxgjepiairiagphr_2101021222222102 1832.05903620612 169
52620 qLLLLLwPQzQkacfhkjmmljmonppopjkghtacossghbddls_2002121010020222 4607.25113984404 77
52624 qLLLLLwQMAMkbegfjkilmimmnopppxxmxddwhxsvvaqxdu_1022101102220100 82506.6523708887 71
52631 qLLLLLwQzQPkbegfjkilmnmmopnppxxmxddwhxqvvaqjrb_1022101102220210 51373.5852480504 77
52632 qLLLLLwvQQQkbcfggglnlmlopppootsqjjrajjojjovcvc_2010222220010110 3039.55017841770 11
52633 qLLLLLwvQQQkbdefiglmpoomnmoppdwigokinwnffwjjsw_2101021222000100 1.02070504868606e7 16
52637 qLLLLLwwQQMkbdgfhilknlnlmooppdwxgjjpdvkrcvfcus_2101021221122110 6043.19949789100 87
52646 qLLLLLwzQQAkacfhkjmljmnnlnoppjkghtacssgnccbhqj_2002121010020220 3175.28819211643 129
52648 qLLLLLwzQQMkbcfgggnlnlmlnoppptsqjjraajjojjoxxa_2010222220010101 2682.47841749350 11
52652 qLLLLLzAAPQkcdgihlmjjllnoppophshsvphpahwwepits_1222011102222200 5.49253997118091e7 37
52653 qLLLLLzAAQAkacfhkklmjloloonppjkghtdlcsslchhhqj_2002121010000220 3938.64708490587 389
52654 qLLLLLzAPAQkacfhkkjmjmolpnnopjkghtdlcsgusqhjkj_2002121010000202 2167.80037784469 69
52655 qLLLLLzAPAQkacfhkkjmjmolpnnppjkghtdlcsgusqhjrb_2002121010000202 2026.92427606204 11
52656 qLLLLLzAPMQkacfhkkjmjmopponnpjkghtdlcsgudldhjw_2002121010000202 2484.19679448442 225
52657 qLLLLLzAPQAkacfhkkjmjmoloonppjkghtdlcsgusudhqj_2002121010000200 2057.14826700398 75
52664 qLLLLLzAQPAkacfhkkjmljmooonppjkghtdlcrsghldhqj_2002121010000220 3054.64905627592 117
52666 qLLLLLzAQzQkacfhkkjmljmopnnppjkghtdlcrsghxhjfs_2002121010000221 3003.85389600047 9
52674 qLLLLLzLPQQkccgigjomllnlmnppplnicwmxlnrnfboccv_1200111210220002 3042.19730590593 13
52685 qLLLLLzLQQMkccgigjoomnollnppplnicwmtllwvrfvdtq_1200111210220100 2849.88395145609 29
52700 qLLLLLzMQAMkbcghhimljkknloppptsdccrqatksnsqqof_2010222120000022 3842.26492691748 105
52703 qLLLLLzMQMPkbcghhimljkknopppotsdccrqatksnqqaqj_2010222120000022 10260.0140170437 231
52709 qLLLLLzPPAQkbdefilmnmnknopppodwigoqiqinbcoqaaj_2101021222000001 6725.99985132322 5
52722 qLLLLLzQMMMkbcfhgkiijllmonppptshbfhsrtjngmhxet_2010222220110200 10131.4021066895 72
52724 qLLLLLzQPAMkacfhkkjmmjmnlopppjkghtdlcosgusqxdu_2002121010000021 8285.73211219583 31
52725 qLLLLLzQPAPkacfhkkjmmjmnlpoppjkghtdlcosgusbbwr_2002121010000022 2963.98905914018 115
52727 qLLLLLzQPMMkacfhkkjmmjmnoopppjkghtdlcosgudlbrj_2002121010000022 33581.7176812164 139
52728 qLLLLLzQPPAkbdefiljmjmknoooppdwigoqeiiiboqaaqj_2101021222000012 27845.5673443235 45
52729 qLLLLLzQPPMkacfhkkjmmjmlnopppjkghtdlcosgsuqqlu_2002121010000022 3008.44475357600 25
52732 qLLLLLzQPwQkacfhkkjmmjmnpnoppjkghtdlcosguxdwsf_2002121010000021 11711.4801465923 29
52733 qLLLLLzQPzQkacfhkkjmmjmlppoopjkghtdlcosgsqrvno_2002121010000022 65352.0385537994 115
52734 qLLLLLzQQzMkacfhkkjmmljmnopppjkghtdlcorsghxhdl_2002121010000211 3035.93929630513 229
52735 qLLLLLzQwAQkbcfhgkiijllnnpopptshbfhsrtjktxhrbg_2010222220110202 2206.99954689615 8
52736 qLLLLLzQwPQkbcfhgkiijlponopoptshbfhsrtjhhallbb_2010222220110200 2676.83577421362 17
52740 qLLLLLzQzPQkacfhkklmmlnopnpopjkghtdlcosllelebs_2002121010000221 1736.47417471747 19
52745 qLLLLLzvQQQkbcfhgkjjnolpponoptshbfhqtknkwcbkfg_2010222220110011 2873.14854510578 91
52746 qLLLLLzvQQQkccgigjnpllolmpnoplnicwmllnrvfboosj_1200111210220000 1520.41291130965 22
52758 qLLLLLzzAQQkacfhkkmjnpnlnppoojkghtdcsklwsvqhhj_2002121010000222 2871.83827463440 263
52763 qLLLLLzzQQMkbdefikjnmmolnmpppdwigohmqicnvfshhq_2101021222000002 7570.88485003089 21
52772 qLLLLMALwPQkbcfhigjjklopnpnoptshbjfhhqaxxiatwg_2010222221001222 130805.647350435 39
52780 qLLLLMAvLQQkbcfhigjjmnmpoppootshbjfhhbnfuchesn_2010222221001002 2987.12143631047 71
52796 qLLLLMLLMAQkcdfgihknnklompopphgagkvhmpfjushqus_0222100012112110 2798.75166124240 5
52822 qLLLLMLPPAMkbcghiihmllnkloppptsdojofddbxswxxhq_2010222121011001 4617.95902418416 69
52823 qLLLLMLPPPPkbcghiihmllnlopppotsdojofddbxwqxnkj_2010222121011020 4958.07503902166 265
52825 qLLLLMLPQzMkceggghlljkmlnoppphhhagvhhiagghhhqx_0222100000121221 71171.4408609293 9
52838 qLLLLMLzQMPkceggghllknmlopnpphhhagvhhawgghhkrw_0222100000121122 3.66731792989302e7 61
52840 qLLLLMMAMzMkbegfhigijklmnopppxxmxwowjxmqqqqqqa_1022101102200220 2738.32366617782 115
52841 qLLLLMMAMzMkcedfigjikjlmnopppptrncrdviakhqhqnc_1022120110122012 1607.10549006485 10
52845 qLLLLMMwMAMkcedfigjikmlmnopppptrncrdvikonqdqqa_1022120110102110 4197.35420138730 79
52846 qLLLLMMwwPQkcedfigjikmopnpopoptrncrdvikuuxiiff_1022120110102122 2701.99962990372 6
52860 qLLLLMPPPzMkbcghiikhlkkmnoppptsdojotfdxsxxxxkn_2010222121010011 2418.53115632432 109
52882 qLLLLMvLQPQkceggghjknlmoponpphhhagviaggvsegopl_0222100000122122 11563.3781326175 13
52895 qLLLLMvPAMQkceggghmjknlnopopphhhagvaiagfvhxdls_0222100000122110 11563.3781326175 13
52897 qLLLLMvPQLQkceggghljknmpopoophhhagvhiagbeettqq_0222100000122100 686235.223037162 9
52939 qLLLLMwMPAMkacfhijjilkmlnopppjkghmtqmosxflhqnc_2002121010001220 2710.71856607329 62
52955 qLLLLMwQwAMkbegfhigjlklnmopppxxmxwowxumwqxxqbr_1022101102221002 35676.5202261889 63
52957 qLLLLMwQzAMkbegfhigjlkmnmopppxxmxwowxumqqpsqep_1022101102220012 460213.883139273 163
52986 qLLLLMzvQQAkbcgfigkolnmlloopplougokxxsjjkcvcqj_0221100022112210 2263.68625636244 229
52991 qLLLLPAAMzMkbeggfjhiiklmnoppphhquvacovaqqqqqhx_1200112110022002 1032.61532444760 9
52992 qLLLLPALPAMkbeggfjhimnlnnoppphhquvacohqvhxqhnv_1200112110002221 2845.68362670580 321
52993 qLLLLPALPPMkbeggfjhimnlommppphhquvacohqvqnvqxh_1200112110002220 2779.98233916641 319
52994 qLLLLPALPzQkbeggfjhimnlopppoohhquvacohqvqqulsj_1200112110002222 3087.15672453394 56
52995 qLLLLPALQzMkbeggfjhimkklnoppphhquvacohjsvqhqul_1200112110002210 2121.84032786575 137
52996 qLLLLPAMMzMkbeefihjhjlkmnoppphhxannxkxqkhqhqvk_1200111220201220 2059.92072596669 28
52997 qLLLLPAMMzMkbefgjhhjilkmnopppxxqhxbwubxvqxqxrg_1022101110200120 1386.65269641806 193
52998 qLLLLPAMPzMkbefgjhihklmknoppphhiuhbnkuhhwhhhbg_1200112112121122 273.262687437176 13
53000 qLLLLPAMzMPkbefgjhihklmnopnpphhiuhbnkuhhhhhrha_1200112112121212 323.928934911741 17
53002 qLLLLPAPPzMkbeggfjhillmlnoppphhquvacoluqvqqqjs_1200112110002200 2014.68547052293 135
53017 qLLLLPLLPQMkbceigjhkolnomnpoptsdjwxfmsgjjjjhvw_2010222121112201 20773.9863027614 121
53048 qLLLLPLwPMQkccefjgjlkknmnoppplnewabeqhbnnkvhei_1200111212200022 3.79632306426476e8 15
53049 qLLLLPLwPQPkccefjgjlkknomopoplnewabeqhbnnnvacn_1200111212200021 9.91405706955517e8 27
53053 qLLLLPMAMzMkbefgjhikkklmnopppxxqxxjoqxhxxxxxvc_1022101110201100 1.00076998461954e7 7
53055 qLLLLPMAMzMkcedfihikjilmnopppptrnccbxxcqxqxqep_1022120110120012 430.298879091277 9
53057 qLLLLPMLAAMkbegfjigikllnmopppxxmxxowjmwgqgqqhx_1022101100222002 3016.26818591823 27
53059 qLLLLPMLMMAkbdgfjhikmlllnooppdwxgqjjxaaksiqken_2101021222001120 7704.57333025029 45
53060 qLLLLPMLMMPkbdgfjhikmlnlnopppdwxgqjjxaaqsdqgjb_2101021222001022 1683.99703369215 7
53061 qLLLLPMLMPMkbdgfjhikmlloonpppdwxgqjjxaakxpivjn_2101021222001112 1585.66050239325 7
53064 qLLLLPMLPMMkbegfjigiknmmmopppxxmxxowjmxjsgqxlm_1022101100222100 2919.76656619468 45
53066 qLLLLPMLzQMkbegfjigiknonmnpppxxmxxowjmxqlgmqjs_1022101100222100 2929.41812494597 65
53068 qLLLLPMMzAMkcedfihikjllnmopppptrnccbxxxcxxhxjo_1022120110101021 892.362745162740 205
53069 qLLLLPMMzAMkcedfihikjlmlnopppptrnccbxxxqflqqjs_1022120110102200 1260.61946895920 241
53070 qLLLLPMMzAPkcedfihikjlmnnpoppptrnccbxxxqxeqwdm_1022120110102010 1465.90941205075 259
53071 qLLLLPMPMzMkbefgijijjlkmnopppxxqhrdoxqxhqxqxrg_1022101112200120 545.556614208334 89
53081 qLLLLPMwzAQkcedfihikjnmmnopppptrnccbxxqscmdjnv_1022120110100221 2026.73548675664 25
53082 qLLLLPMwzAQkcedfihikjnomnpoppptrnccbxxqxcmxpjw_1022120110100201 1401.75797612292 261
53083 qLLLLPMwzMQkcedfihikjlmnpopopptrnccbxxcsxxdcjf_1022120110100121 685.963607377695 177
53084 qLLLLPMwzQMkcedfihikjlmmnopppptrnccbxxcscxdhei_1022120110100122 1890.34577339959 319
53085 qLLLLPMwzQMkcedfihikjlomnnpppptrnccbxxcxcxavso_1022120110100101 1027.56545814695 75
53086 qLLLLPMwzQPkcedfihikjlomnopppptrnccbxxcxcxpgbb_1022120110100101 1696.96688452792 149
53087 qLLLLPPAMzMkbdefhihkijlmnoppphrugvvkhrphhhhhxq_1200012111122112 430.298879091277 9
53091 qLLLLPPPzAMkbdefhihkjllnmoppphrugvvkhpxjheqhkc_1200012111120221 846.523213970192 55
53092 qLLLLPPPzAMkbdefhihkjlmlnoppphrugvvkhpxhsphqvk_1200012111122012 1242.55341551276 73
53093 qLLLLPPPzAPkbdefhihkjlmnnpopphrugvvkhpxhhdhkmu_1200012111122211 1463.83963093041 82
53096 qLLLLPPzzAQkbdefhihkjmomnnppphrugvvkhpohrepjsf_1200012111122021 982.646768710734 107
53097 qLLLLPPzzMQkbdefhihkjmlonppophrugvvkhposppxjks_1200012111122001 680.223125425491 12
53098 qLLLLPPzzQMkbdefhihkjmlmonppphrugvvkhposrppqqa_1200012111122002 1877.84265093676 155
53099 qLLLLPPzzQMkbdefhihkjnlmonppphrugvvkhphsrpmkwb_1200012111122201 2026.73548675664 25
53100 qLLLLPPzzQPkbdefhihkjmomonppphrugvvkhpohrdpwbk_1200012111122021 1660.41644499768 37
53101 qLLLLPPzzQPkbdefhihkjnlmooppphrugvvkhphsrpeojf_1200012111122201 1395.89455320620 143
53102 qLLLLPQLMzMkbeggfjhijlkmnoppphhquvacoxhcqhqhvn_1200112110022102 1137.30628626698 65
53108 qLLLLPQzMzMkbefgghhjiklmnopppxxqhrbwxbxqxqxqpe_1022101112001200 1053.30492115758 7
53164 qLLLLPwAMMMkbefgjhilkmnnonpppxxqhxsohhxxqhxxkn_1022101110220111 2018.98719639497 231
53165 qLLLLPwAMPMkbefgjhilkmnmmopppxxqhxsohhxxkvhxqh_1022101110220110 1071.62704646493 165
53168 qLLLLPwAzMQkbegfjhgiknmmpoppoxxmxxrwbhxwwqhwgs_1022101100222100 534.381159370693 42
53169 qLLLLPwAzQAkbegfjhgiknmnmnoppxxmxxrwbhxwlwmhqj_1022101100222102 704.030527030239 203
53170 qLLLLPwLAQPkbedgjhinmknmomoppxxwvhnnaavnklwmcn_2111200001211100 122667.323682662 199
53171 qLLLLPwLMMQkbefgjhimkoloppnopxxqhxsohhxsxqxsxh_1022101110222210 2360.22926834078 13
53172 qLLLLPwLMMQkbefgjhimkonmoppopxxqhxsohhxjsxqxxh_1022101110222210 1619.56237145289 45
53177 qLLLLPwLQLQkbefgjhimklnoppopoxxqhxsohhvvqqxxhh_1022101110222200 1419.23076803168 171
53182 qLLLLPwMAAMkbegfjigjlkmnmopppxxmxxowlumvqgaqep_1022101100222012 24579.2349378165 17
53185 qLLLLPwMMAMkbefgjhillknmmopppxxqhxsohahxjsaxxa_1022101110222110 866.776262313654 5
53186 qLLLLPwMMMAkbdgfjhikmkknmnoppdwxgqjjpapgqnibqj_2101021222221102 819344.034013726 67
53187 qLLLLPwMMPMkbefgjhillknonnpppxxqhxsohahxqxxqjs_1022101110222100 1632.57361274999 45
53188 qLLLLPwMMzQkbefgjhillknopooppxxqhxsohahxqaxhvc_1022101110222101 1325.92357421262 167
53189 qLLLLPwMPAMkbefgjhhimnnnlopppxxqhxbwbxxudbqxrg_1022101110220101 1656.99816396706 199
53190 qLLLLPwMQLAkcedfhijkmkmlnooppptrnvkdpatvgatsqj_1022120110112002 14181.8838699537 28
53192 qLLLLPwMQLMkcedfhijkmkmlnopppptrnvkdpatvgatqxh_1022120110112002 15172.5847570192 20
53193 qLLLLPwMQzMkbefgjhhimkklnopppxxqhxbwbxrbbqxqti_1022101110220012 1607.34246754334 201
53194 qLLLLPwMQzMkbefgjhillklmnopppxxqhxsohahvvqqqhx_1022101110222002 1661.61509872345 179
53195 qLLLLPwMzAQkbefgjhhimnolpppooxxqhxbwbxxqbqtirb_1022101110220100 1513.28405040535 187
53196 qLLLLPwMzAQkcedfihijlmlopnpopptrnccbxpcohexbng_1022120110220110 1033.42776328988 219
53197 qLLLLPwMzQMkbefgjhhimnolmmpppxxqhxbwbxxqbrgxdu_1022101110220100 1199.08223094179 33
53198 qLLLLPwMzQMkcedfihijlmlomnpppptrnccbxpcohwxhha_1022120110220112 1544.64418781379 8
53200 qLLLLPwPMLQkbefgjhikmknopppooxxqhxsohhhxhqxhnk_1022101110222110 1622.15394016989 37
53201 qLLLLPwPMMMkbefgjhikmknnnopppxxqhxsohhhxqxqqjs_1022101110222100 1985.82347815742 102
53203 qLLLLPwPMPMkbefgjhikmknmompppxxqhxsohhhxshjxqh_1022101110222110 1021.62952992158 25
53205 qLLLLPwPQzMkbefgjhikmklknopppxxqhxsohhhvnqqqhx_1022101110222002 1980.23942245642 23
53206 qLLLLPwQMzMkbefgjhilklkmnopppxxqhxsohhahxhxxnk_1022101110221100 424.646748692605 99
53208 qLLLLPwQzAMkbefgjhhillmnlopppxxqhxbwbtixqbxqbr_1022101110221002 783.218788381807 133
53209 qLLLLPwvQMQkbefgjhiolnlopponpxxqhxsoxvvskqxksh_1022101110222200 3119.96019864405 109
53210 qLLLLPwvQMQkbefgjhiolnnomppopxxqhxsoxvvjksqxkh_1022101110222200 3076.60055253624 237
53216 qLLLLPwwMPQkbefgjhilnopnnooppxxqhxsohxxqkvxxxh_1022101110222010 3116.71262511909 81
53217 qLLLLPwwMQMkbefgjhilnommnnpppxxqhxsohxxjskvavc_1022101110222011 2094.68468942233 5
53219 qLLLLPwwQAMkbefgjhilnlmmmopppxxqhxsohxvvjshxkn_1022101110222011 3523.12747983999 5
53220 qLLLLPwwQPMkbefgjhilnlmonnpppxxqhxsohxvvqkvqjs_1022101110222000 3627.09081329511 249
53225 qLLLLPwzMPQkbefgjhiknonmpmnppxxqhxsohxxkshjknk_1022101110222011 2688.12190222237 75
53227 qLLLLPwzQMPkbefgjhiknlknonpppxxqhxsohxvnkqkqjs_1022101110222000 5227.43189742045 39
53228 qLLLLPwzQPMkbefgjhiknlkmmopppxxqhxsohxvnsjaxkn_1022101110222011 4869.05179283345 19
53230 qLLLLPzAMMAkccgihgjlkmknooopplnickwmtmhrmqluqs_1200111210202220 3488.21753629664 40
53231 qLLLLPzAMMPkccgihgjlkmknopnpplnickwmtmhrmqhjvn_1200111210202221 1191.79259542030 98
53232 qLLLLPzAPLQkbdefhihljmlpnpoophrugvvkdpooaplkco_1200012111002022 1033.40633342617 43
53233 qLLLLPzAPPMkbdefhihljmlomnppphrugvvkdpooxnpqti_1200012111002012 1544.64418781379 8
53234 qLLLLPzAQzMkccgihgjlkmkknoppplnickwmtmhnrqhqlu_1200111210202210 1103.99914607233 14
53237 qLLLLPzLAQMkbeggfjimmknomnppphhquvaoluvcavvarw_1200112110000011 1388.70287264569 217
53238 qLLLLPzLAQPkbeggfjimmknompopphhquvaoluvcavqxus_1200112110000012 1225.90315628918 101
53240 qLLLLPzLMMQkbeggfjimmonomnppphhquvaoluqcuvvxxo_1200112110000021 1140.13106402765 24
53242 qLLLLPzLMQAkccgihgjllnnommnpplnickwmulfcmcfgqs_1200111210201120 3488.25651469239 26
53247 qLLLLPzMMAMkbeggfjiilkmnmoppphhquvaovavcavahqx_1200112110000112 914.926743283859 175
53248 qLLLLPzMMMMkbeggfjiilkmnonppphhquvaovavcaqxcvn_1200112110000121 946.882350543429 177
53249 qLLLLPzMMMPkbeggfjiilkmnooppphhquvaovavcaqurwo_1200112110000121 1398.51998791782 223
53252 qLLLLPzMPLQkbeggfjiilnmmooppphhquvaovaqcvxxvnv_1200112110000211 641.198538618041 141
53253 qLLLLPzMPPPkbeggfjiilnmnmpopphhquvaovaqcuvaorw_1200112110000211 1114.46833821638 98
53255 qLLLLPzMPzQkbeggfjiilnmnpopophhquvaovaqcuqxuos_1200112110000212 1307.37886994613 213
53256 qLLLLPzMwAQkbeggfjiilknmoppophhquvaovavavxacvc_1200112110000111 135.184807614491 17
53261 qLLLLPzPAAMkbeggfjikmmknmoppphhquvaoxluvavqhie_1200112110000122 2418.82512878728 15
53263 qLLLLPzPMLQkbeggfjikmmnmooppphhquvaoxluqvievnv_1200112110000211 3719.06946207169 188
53264 qLLLLPzPMLQkcdghiijjkjnoopopphshwjwpphhhqxahgb_1222011102222101 8175.81939684298 61
53266 qLLLLPzPMMMkbeggfjikmmnlmoppphhquvaoxluqcvxqlu_1200112110000210 2247.62615084546 285
53267 qLLLLPzPMPPkbeggfjikmmnnmpopphhquvaoxluquvqocn_1200112110000212 3788.59153118113 127
53268 qLLLLPzPMPPkcdghiijjkjnnonppphshwjwpphhhaqaqjs_1222011102222100 5216.95926904460 33
53269 qLLLLPzPMzQkbdefgjhmljmnpnoppdwugjushadseqmgof_2101022221010012 40935.0835871398 51
53277 qLLLLPzPwPQkcdghiijjkjnmoppophshwjwpphhajhhrnw_1222011102222110 51174.7458776481 67
53283 qLLLLPzQMLMkcdghiijljkjmonppphshwjwphphhhggxqh_1222011102221110 111197.349369814 49
53284 qLLLLPzQMzMkbeggfjiiklkmnoppphhquvaovxavaqhqcn_1200112110001220 1382.31494155347 223
53286 qLLLLPzQMzMkcdghiijljkjmnoppphshwjwphphhhhhhbg_1222011102221122 53894.4235765214 57
53287 qLLLLPzQPzMkbeggfjiiklmlnoppphhquvaovxaqcxqhnv_1200112110002102 1014.17743889814 187
53293 qLLLLPzQzLQkbeggfjiiklmpooppohhquvaovxaqqvncnv_1200112110002112 2538.37035800274 313
53295 qLLLLPzQzMMkbeggfjiiklmmonppphhquvaovxaquqohie_1200112110002122 2280.25959069178 59
53297 qLLLLPzQzPPkbeggfjiiklmnnpopphhquvaovxaqieqvlu_1200112110002110 2035.51655183237 277
53298 qLLLLPzvAQQkbeggfjioknpmnpoophhquvaohvcavvxnvx_1200112110000021 723.654980195259 21
53300 qLLLLPzvMQQkccgihgjonnpmoomnplnickwmhfcmcvnfgj_1200111210201122 6338.04639131507 37
53301 qLLLLPzvQAQkccgihgjoknnmpmnpplnickwmhnfccqfglu_1200111210201122 10525.4334909062 118
53303 qLLLLPzzAAQkbeggfjiknkompnnpphhquvaoxhvavqnvcn_1200112110000212 2780.09945009248 321
53304 qLLLLPzzAQMkbeggfjiknkomooppphhquvaoxhvaviequl_1200112110000212 2276.03648117177 143
53307 qLLLLPzzMMQkbeggfjiknolmpnnpphhquvaoxhqcvxnvvn_1200112110000221 2815.96504789450 319
53308 qLLLLPzzMPQkbeggfjiknoomppnnphhquvaoxhquvienvo_1200112110000221 3835.56947471085 379
53311 qLLLLPzzMQMkbeggfjiknolomoppphhquvaoxhqcuvmqul_1200112110000222 2363.28454988013 289
53313 qLLLLPzzQAMkbeggfjiknkllmoppphhquvaoxhvccvqhnv_1200112110000221 1155.01692747461 195
53343 qLLLLQvLzQQkcegiiihjonlopponphqhqjsvhhcraulara_1222011102022011 6.74487523523149e7 13
53346 qLLLLQvPAwQkcegiiihkjmlnpoppoqhqhrwvqqssxaaosw_0222100011222010 21178.1687811354 70
53362 qLLLLQwAMzMkbcfgihggjklmnoppptsqjjjjrxxxxxxxxa_2010222220011001 1513.17256040921 11
53363 qLLLLQwAPLMkbcfgihggkjlmnoppptsqjjjjraaaaxxxxa_2010222220022001 3793.16472350877 17
53387 qLLLLQwvMAQkbcfgihggmlnonpnpptsqjjjjrcvqaaaqsj_2010222220000122 1.15516346629247e6 29
53388 qLLLLQwvMPQkbcfgihggmloonoppptsqjjjjrcvahahawr_2010222220000121 4131.91343649921 17
53389 qLLLLQwvzQQkbcfgihggmnlnponoptsqjjjjrjqsaqqqnn_2010222220000111 4941.96328596355 61
53392 qLLLLQwwQzAkbcfgihggkllmnnopptsqjjjjracjemoehw_2010222220001221 2017.32322763310 41
53395 qLLLLQzLAPMkbcgfihgjmklnomppplougookxhkkaawhah_0221100021111001 180017.562535666 51
53411 qLLLLvALPQQkbeefjhnjlnpoopnophhxaxkaxnncnnnvkk_1200111220222000 783.120598678047 24
53418 qLLLLvAMAPQkbdeflhikjmnpopnophrugikrxpcsmearpg_1200012111001002 17219.3948882719 49
53433 qLLLLvAMwQQkbdeflhikjopnmoppohrugikrxpmmvsxxuu_1200012111001000 13558.1756835368 23
53434 qLLLLvAMwQQkcedfkjjknonnmppopptrndixaajkkfnorc_1022120110001200 7728.57730405431 33
53435 qLLLLvAMzQQkacfilljjmpopnnnopjkglmiqcrpdpdhmqb_2002121012210220 2187.93956457786 26
53448 qLLLLvAQPMAkcediiimjkklnoooppptrbjbxxmnfnxqhxn_1022120110011001 12276.9363455388 231
53449 qLLLLvAQPMPkcediiimjkklnopnppptrbjbxxmnfnxxnnk_1022120110011000 5075.16035312529 99
53452 qLLLLvAQwPQkcedfkjjlklopoopnpptrndexdadshoband_1022120110001002 4898.63203644296 129
53453 qLLLLvAQwQMkcedfkjjlklnononppptrndexdadosjooln_1022120110001000 2744.11425852107 183
53457 qLLLLvAwQQAkcedfkjjnjmnonmmppptrndixautknkfjxn_1022120110001201 2063.94969970811 18
53459 qLLLLvAwQQPkcedfkjjnjmnonpppoptrndixautknkxten_1022120110001201 2032.00366588666 207
53460 qLLLLvAzQQPkacfillmojknonppnpjkglmicpsswagtivn_2002121012210211 5998.59992731231 17
53464 qLLLLvLAMQQkacfiijmnonmolpppojkgldqccawnlkpelq_2002121012210212 12443.9731628083 49
53468 qLLLLvLAQQMkbegfmnjnlnmlolpppxxmxmpqqqmsfcfeth_1022101102211201 1568.72005839940 9
53469 qLLLLvLAQQPkbegfmininmoolpoppxxmxmwhsjsbcfdbed_1022101102211201 3554.94557143000 237
53470 qLLLLvLLQQQkacfilpnjkomonnoppjkglmxcsswvgrjjxa_2002121012210221 6725.99985132322 5
53486 qLLLLvLPQAQkcdggimlkjjmmpoopphrhgbqqqhkofqwjie_0222100010211220 2.11902126577930e9 87
53494 qLLLLvLQAAQkbdgfnijljnkopoppodwxgxfmqmhjahlahl_2101021222200002 150899.256062180 57
53499 qLLLLvLQMAQkbegfminlimllopoppxxmxmwhdsscfxdxaj_1022101102211200 417115.833149941 167
53504 qLLLLvLQMPQkbegfminlimlmoppopxxmxmwhdssfcxdhhf_1022101102211200 4661.89183929757 179
53507 qLLLLvLQPMQkbegfminlonmlpnppoxxmxmwhdqjsfxfduj_1022101102211220 13700.4506263532 65
53511 qLLLLvLQQAMkacfgmijjnmnlnooppjkgklrcvsswswtasn_2002121012210210 1718.55342867007 31
53520 qLLLLvLQQPMkbegfminlinmlonpppxxmxmwhdsjsfxfqrb_1022101102211202 4129.34563303877 221
53522 qLLLLvLQQzQkbegfmijklnmopopopxxmxmjqximsadeemd_1022101102211211 2508.12002661633 13
53523 qLLLLvLQQzQkbegfmijklnmoppoopxxmxmjqximsadttmd_1022101102211211 4397.03262504459 27
53525 qLLLLvLQQzQkbegfminlinmlnpoppxxmxmwhdsjsffuusj_1022101102211200 11845.1880341439 41
53528 qLLLLvLwQQQkbedgkkopklnmpoponxxwvaxaaxcvcnnnnj_2111200001111211 2.49393368736638e6 39
53532 qLLLLvMAAQPkbefgljmjknomnpnppxxqhqxiqixrwgqgqa_1022101112222020 4.18238439695030e6 115
53534 qLLLLvMALQQkbefgijljolmnpnoppxxqhoxlqcfogfrkcv_1022101112212000 2472.50093619573 189
53535 qLLLLvMALQQkbefgljmjllmonppopxxqhqxiqarwrgrccv_1022101112222000 4.04023353441086e7 107
53536 qLLLLvMAMAQkcedfkijkmmlnponppptrndjxmtgsnxjnlm_1022120110001021 2029.20703002647 99
53538 qLLLLvMAMQAkcedfkijkmmlnoooppptrndjxmtgsngwjxn_1022120110001021 2085.14302647159 279
53539 qLLLLvMAPAQkcedfkijkomlnpopnpptrndjxmxgsnxrdni_1022120110001001 2876.89184569974 15
53542 qLLLLvMAQzQkbefgijljjmlnoppopxxqhoxlqxhfgqtdtn_1022101112212002 1616.00633206208 149
53543 qLLLLvMAwQQkcedfkijkmlnpoponpptrndjxmtsnhkijnu_1022120110001022 731.553224057047 24
53545 qLLLLvMLAQQkbefgijkkmolnonpppxxqhoxxqhofoofhhq_1022101112212220 12097.9999173417 6
53548 qLLLLvMLPQQkbefgijkmoopmmnnppxxqhoxxhfowrokvbb_1022101112212222 1733.79195597923 185
53549 qLLLLvMLPQQkbefgijnmoonpmmnppxxqhoxxhfovwrowob_1022101112212022 1468.75990981173 161
53550 qLLLLvMLPQQkbefgljkmloopmnnppxxqhqxxhafowrbbbb_1022101112222222 1064.73619998168 147
53554 qLLLLvMLQPQkbefgljkomnmopnnppxxqhqxxhhhffxsjhq_1022101112222220 7590.80093259977 25
53555 qLLLLvMLQPQkbefgljkomnompnnppxxqhqxxhhhooxsjhq_1022101112222220 2329.86290711337 52
53556 qLLLLvMMAAQkbefgljmkkmnnoopppxxqhqxaxqhfoofqqq_1022101112222221 39201.9999744911 6
53557 qLLLLvMMAMQkbefgijmkkmomppopoxxqhoxaxqhqoteqqa_1022101112212201 9.68544561666321e8 35
53560 qLLLLvMMLQQkbefgijmkpnlomnoppxxqhoxaxbofnookwv_1022101112212200 46280.4937832875 21
53561 qLLLLvMMLQQkbefgljmmlpomopnpoxxqhqxitabbwrrgww_1022101112222200 5797.87697757861 11
53564 qLLLLvMMPMQkbefgijlkmnnmmopppxxqhoxpxhforooqml_1022101112212221 1860.27111497524 195
53565 qLLLLvMMPMQkbefgijlkonnmmpoppxxqhoxpxxforolkqe_1022101112212201 1943.92723531807 183
53567 qLLLLvMMPPQkbefgljlkolmnppopoxxqhqxhxxaffxhkqk_1022101112222200 4046.04628990941 105
53568 qLLLLvMMPPQkbefgljlkolnmppopoxxqhqxhxxaooxhkqk_1022101112222200 3993.05959243527 253
53572 qLLLLvMMQAPkbefgljmkkmlnnpoppxxqhqxaxqhafoaqkn_1022101112222211 396820.934855285 187
53574 qLLLLvMMQLQkbefgljlknmlpopoopxxqhqxhxhhaxxhhqq_1022101112222200 1768.99770855893 47
53576 qLLLLvMMQMPkbefgijmkkmnnmpoppxxqhoxaxqhfoohqfj_1022101112212212 586588.946904385 47
53578 qLLLLvMMQzQkbefgljmkkmloppopoxxqhqxaxqhaqqqqqa_1022101112222201 1.16022249720415e7 37
53579 qLLLLvMMzQQkbefgijlkmpommopopxxqhoxpxhqwrooqba_1022101112212220 1064.67192252775 145
53580 qLLLLvMMzQQkbefgijmkmnopmnoppxxqhoxaxhooxoooqh_1022101112212220 45887.3352524720 17
53582 qLLLLvMPAAQkbefgijjkkmononpppxxqhoxqxqhaoefttf_1022101112212212 2497.00975616139 131
53584 qLLLLvMPAPQkbefgijjnkmomoopppxxqhoxqxqhaotexxa_1022101112212011 1774.02085350332 133
53585 qLLLLvMPAPQkbefgljjkkmpoonnppxxqhqxqxqhaoffoqq_1022101112222221 1306.40475505306 62
53586 qLLLLvMPAPQkbefgljjnkmnpoonppxxqhqxqxqhvaofcqq_1022101112222021 1330.88099034650 127
53587 qLLLLvMPAQPkbefgijjnkmnompnppxxqhoxqxqhvaohcfj_1022101112212012 4120.00764772567 9
53588 qLLLLvMPLQQkbefgijjkllonpnoppxxqhoxqxffnorokrv_1022101112212200 7598.39987493355 119
53589 qLLLLvMPLQQkbefgijlnpomopponnxxqhoxixbbwrrffrg_1022101112212000 2967.94826544047 69
53590 qLLLLvMPPAQkbefgljjkmloonppopxxqhqxqxhawwbudbx_1022101112222221 946.788504847728 15
53593 qLLLLvMPPMQkbefgljjkmlopnpnopxxqhqxqxhawqbibbp_1022101112222220 962.846455357580 143
53594 qLLLLvMPPMQkbefgljjkonopnnppoxxqhqxqxxhcqsjqak_1022101112222200 4754.26088873764 257
53595 qLLLLvMPPPQkbefgijjkmlpnonnppxxqhoxqxhfqoofoqa_1022101112212220 3388.56591215623 78
53596 qLLLLvMPPPQkbefgijjkmopmnnpopxxqhoxqxhwqokvibp_1022101112212220 1411.60039718305 167
53597 qLLLLvMPPPQkbefgijjnmoommpoppxxqhoxqxhwwrodoxa_1022101112212021 1006.06433721671 131
53598 qLLLLvMPPPQkbefgljjkmlpmnnoppxxqhqxqxhaarbbbml_1022101112222221 1216.23351666930 19
53599 qLLLLvMPPQMkbefgijjkmloonopppxxqhoxqxhfofooqqa_1022101112212220 1683.99703369215 7
53600 qLLLLvMPPQMkbefgijjnmonommpppxxqhoxqxhwvwrohqm_1022101112212022 1449.91989602756 41
53601 qLLLLvMPPQPkbefgijjkmoommppopxxqhoxqxhwwrohtbp_1022101112212222 1025.09867147551 21
53602 qLLLLvMPQAMkbefgijjkkmllnopppxxqhoxqxqhffoqqfo_1022101112212200 784.066465677826 58
53603 qLLLLvMPQAPkbefgijjnkmlnlpoppxxqhoxqxqhfvfqmfo_1022101112212000 1108.75438940153 19
53604 qLLLLvMPQLQkbefgljjnkmloopoppxxqhqxqxqhaaqxqxa_1022101112222011 1066.23613002521 31
53605 qLLLLvMPQPMkbefgijjnkmllmopppxxqhoxqxqhffoxxvc_1022101112212011 734.639132552686 107
53606 qLLLLvMPQPMkbefgljjkjmnonnpppxxqhqxqxxhhqsjqfo_1022101112222200 2616.08116871418 7
53607 qLLLLvMPQPMkbefgljjnkmlnoopppxxqhqxqxqhavaqqdo_1022101112222010 1252.38152295878 45
53608 qLLLLvMPQzQkbefgijjnkmllppoopxxqhoxqxqhffqaxas_1022101112212010 1096.56226340769 13
53609 qLLLLvMPQzQkbefgljjkjmnopooppxxqhqxqxxhhqqqaxh_1022101112222200 2230.72715934774 47
53610 qLLLLvMPzQQkbefgijjkmpmmnnoppxxqhoxqxharokvbml_1022101112212221 1761.97120182296 97
53611 qLLLLvMPzQQkbefgijjkmpomponpoxxqhoxqxharodogqb_1022101112212221 304.439496715772 59
53612 qLLLLvMPzQQkbefgljjkmoomppnpoxxqhqxqxhwwrofbbb_1022101112222222 515.011691182623 103
53613 qLLLLvMQAAMkbefgijmjkkmnmopppxxqhoxaqxqhaohxte_1022101112212120 8785.64291679590 167
53614 qLLLLvMQAPMkbefgljmjkkmonnpppxxqhqxaqxqhaofakn_1022101112222211 5596.17603179196 163
53616 qLLLLvMQAzQkbefgljmjkkmopooppxxqhqxaqxqhaqqqqa_1022101112222210 1513.90396704301 29
53618 qLLLLvMQLPQkbefgijmlmompoonppxxqhoxiitbwxrffud_1022101112212000 6766.62450606008 55
53620 qLLLLvMQMMMkcedfkijkkmmlonpppptrndjxmatgsxjqwg_1022120110001210 1416.26712998346 195
53622 qLLLLvMQPLQkbefgljljknlpppoooxxqhqxhqxxaqqaqax_1022101112222010 5584.41812770314 6
53623 qLLLLvMQPLQkbefgljmjkmlpooppoxxqhqxaqxhaqqqqaq_1022101112222210 9685.44047190771 9
53624 qLLLLvMQPMMkbefgijljkmnnonpppxxqhoxpqxhwwdoqrb_1022101112212210 1031.70422772481 139
53625 qLLLLvMQPMMkbefgijmjknllmopppxxqhoxaqxxffoxxkn_1022101112212011 455621.206540231 143
53626 qLLLLvMQPMMkcedfkijkknmlonpppptrndjxmaxgsxrubr_1022120110001010 1945.66442916311 249
53627 qLLLLvMQPPMkbefgijmjkmlomnpppxxqhoxaqxhfqooqfo_1022101112212200 6228.04742977540 41
53628 qLLLLvMQPPPkbefgijmjknlomnpppxxqhoxaqxxfqokuof_1022101112212000 84128.5780580353 39
53630 qLLLLvMQvQQkbefgijmjkpnmopnopxxqhoxaqxanofekva_1022101112212001 40594.9790186185 73
53631 qLLLLvMQwAQkcedfkijkkmloonpppptrndjxmatshijpts_1022120110001222 1193.60806974597 12
53632 qLLLLvMQwMQkcedfkijkkmlponoppptrndjxmatsxijuhn_1022120110001221 1034.69183326142 129
53635 qLLLLvMQzMQkbefgijljknopoppnoxxqhoxpqxxadludke_1022101112212011 1565.21659334401 87
53638 qLLLLvMQzPQkbefgijljkmpmnpoopxxqhoxpqxhqooimlf_1022101112212210 1702.72406550484 191
53639 qLLLLvMQzPQkbefgljmjknpnoopnpxxqhqxaqxxanofqkq_1022101112222021 73116.5451573334 139
53640 qLLLLvMQzQMkbefgijljkmommnpppxxqhoxpqxharooqwg_1022101112212210 1295.95547661909 181
53641 qLLLLvMQzQMkbefgijljknommopppxxqhoxpqxxarolqhr_1022101112212011 1127.90931532068 157
53642 qLLLLvMQzQPkbefgijljknommnpppxxqhoxpqxxarokugw_1022101112212010 1912.73197698237 102
53643 qLLLLvMQzQPkcdgglimlljonmnppphrhgxbqxahhwsjabg_0222100010212210 2418.84515486660 22
53644 qLLLLvMvQQQkbefgijkmnoplmoppoxxqhoxqhbocfoovvr_1022101112212020 21869.2048302725 53
53646 qLLLLvMwAQQkbefgijlnmnlmpooppxxqhoxlhhofoxsrqp_1022101112212200 2461.83118913045 46
53647 qLLLLvMwMQQkbcgfgmknponlnpopolougnqamoobfoggbb_0221100020211211 2157.99953660787 3
53649 qLLLLvMzAQQkbefgljjjmnmoppoopxxqhqxqxhvogofrck_1022101112222002 1730.11309107580 89
53650 qLLLLvMzAQQkbefgljjnopmnopponxxqhqxqxxrwggofgg_1022101112222002 40983.3419705708 121
53651 qLLLLvMzMQQkbefgljjkllmopnoppxxqhqxqiarwgrgcvv_1022101112222000 21381.1997746481 19
53652 qLLLLvMzPQQkbefgijjmlnpompnopxxqhoxqhfvogooccw_1022101112212002 1968.03446254865 62
53653 qLLLLvMzPQQkbefgijjolmnopnoppxxqhoxqxfwggrggrj_1022101112212000 6132.84906160763 61
53654 qLLLLvMzPQQkbefgijjolnlpmnpopxxqhoxqxfvfnockcc_1022101112212000 5367.39644243399 111
53655 qLLLLvMzQAQkbefgijjjmlmonpoppxxqhoxqxhfogstcll_1022101112212002 1689.58068189181 37
53656 qLLLLvMzQAQkbefgijlkmnoonppnpxxqhoxiqhbbcfemge_1022101112212001 12115.3510471396 119
53657 qLLLLvMzQAQkbefgljjnollmoopppxxqhqxqxxarwggati_1022101112222000 8718.28136404800 119
53658 qLLLLvMzQPQkbefgijjjmloopnoppxxqhoxqxhfgsurrti_1022101112212000 34050.9017349916 63
53659 qLLLLvMzQPQkbefgljjjmlnopnoppxxqhqxqxhaggqrrxx_1022101112222001 2522.51731747921 13
53664 qLLLLvPAwQQkbdefhkiljmnpooppohrugkirapovuuqquu_1200012111001000 2276.82542034076 57
53672 qLLLLvPLQAQkacfgjmojmkolppnopjkgkalpsssastmqkc_2002121012210111 4078.65732854500 141
53677 qLLLLvPMAPQkbcfhjilinmlmpoppotshbirerajsvuplmj_2010222220101020 2981.10224384223 16
53679 qLLLLvPMAQAkbcfhjilinmnlmnopptshbirerajwsvjpqj_2010222220101020 10297.7846931757 31
53690 qLLLLvPMQPAkbcfhjilinmmlmonpptshbirerajrsvusxn_2010222220101001 9187.23096010905 32
53691 qLLLLvPMQPMkbcfhjilinmmlmopoptshbirerajrsvuqkj_2010222220101002 2227.57831278073 28
53695 qLLLLvPMzQQkacfilijjnopnnmmppjkglidqcqdadhrjjo_2002121012210221 4675.27411420149 123
53696 qLLLLvPMzQQkbcfhjilimnlmopooptshbirerjwsvjpvcj_2010222220101002 8802.11106451195 31
53697 qLLLLvPPAAQkbdefhklljnnmpopophrugkiaapxjoxdier_1200012111001201 2624.66943003762 7
53698 qLLLLvPPAPQkbdefhklljnmoopnpphrugkiaapxodltsmb_1200012111001222 5371.12101657017 43
53707 qLLLLvPPQMPkbdefhklljnmnopnpphrugkiaapxkjqpsnv_1200012111001221 3713.82991909603 77
53709 qLLLLvPPwQQkbdefhklljomlpnopphrugkiaapoovqsrep_1200012111001220 9224.20173286021 69
53710 qLLLLvPPzQQkbcfhjilimnlonpooptshbirhrjgsjfpwoj_2010222220101102 12822.7471225560 45
53713 qLLLLvPQMMMkbdefhkilljmmnoppphrugkiraaproliqmd_1200012111001210 2139.79934032156 93
53714 qLLLLvPQMPMkbdefhkilljmonoppphrugkiraaprqlaofg_1200012111001222 2263.18898567309 51
53716 qLLLLvPQMPPkbdefhkilljmonnppphrugkiraaprqlqrfo_1200012111001222 1703.38207722746 91
53718 qLLLLvPQQzMkbdefhjikkjlmnoppphrugkxrxxpfoqxqti_1200012111001200 1742.16248805679 73
53720 qLLLLvPQwMQkbdefhkilljmnopopphrugkiraapolqibff_1200012111001221 971.169261096934 61
53722 qLLLLvPQwQAkbcfhjiliimlmonnpptshbiresrjsvupjxn_2010222220101201 2981.10224384223 16
53723 qLLLLvPQwQAkbdgfjljmljkmonoppdwxghdtixljrrgnar_2101021222200112 2895.14276837812 30
53725 qLLLLvPQzAQkacfikljkjnmmoppopjkglqmqccennqurbn_2002121012210200 5214.34158507627 25
53729 qLLLLvPvQQQkbdefhiklplmnpmpoodwmgsgprwjswowwrj_2101022221001101 8674.03194151855 31
53731 qLLLLvPwAQQkcdgghimjjmnopnopphrhgsbahkffolvoua_0222100010211121 15617.7485316756 79
53737 qLLLLvPzQAQkccghhikkmnommpooplnhbnnqirncfwxjcn_1200111112202001 36640.0902474205 83
53739 qLLLLvPzQQMkbdefhinklolmnopopdwmgsgmprwjswohwr_2101022221001112 299609.789805120 139
53745 qLLLLvQAPMMkcedfkjijknlmompppptrndijxmxsnxnxkn_1022120110000011 2126.74962632066 21
53746 qLLLLvQAPMPkcedfkjijknlmopoopptrndijxmxsnxxhqn_1022120110000011 2983.09913448984 33
53747 qLLLLvQAPPAkbefgihjlknmnnomppxxqhogxixbbrfukqj_1022101112210002 4023.19174891678 151
53748 qLLLLvQAPPMkbefgihjlknmnnopopxxqhogxixbbrfuxsn_1022101112210001 31504.5931516865 57
53749 qLLLLvQAPPMkbefgihjlknmnnopppxxqhogxixbbrfuxrg_1022101112210001 15558.4349113020 71
53750 qLLLLvQAPPPkbefgihjlknmnnopppxxqhogxixbbrftlrb_1022101112210002 4935.02316469273 69
53751 qLLLLvQAvQQkbefgikjljlpoonpopxxqhoqxlqfafccavx_1022101112210001 1810.28587293915 179
53752 qLLLLvQAwPQkbefglkjijmonnpoppxxqhqqxnqxaofxaqk_1022101112220211 4953.82569669530 19
53753 qLLLLvQAzPQkbefgihjlknnnppoopxxqhogxixbrfutudj_1022101112210000 44087.4352360830 74
53754 qLLLLvQAzQMkbefgihjlknonnmpppxxqhogxixbxrffqbr_1022101112210002 12202.8529362848 88
53755 qLLLLvQLAAQkbefglkjmnknnoopppxxqhqqxxhxfoofxaq_1022101112220221 4475.87024393933 6
53756 qLLLLvQLAAQkcdgglkinmjomnnppphrhgxxbxxhhbvcxbg_0222100010212110 5126.95106204416 5
53758 qLLLLvQLMMQkacfillijnmooponnpjkglmidchbuuhxldw_2002121012212221 342599.012442117 13
53760 qLLLLvQLQAMkbefgikjmnknnlopppxxqhoqxxhxfofhxsf_1022101112210221 3538.70071814731 37
53761 qLLLLvQLQPMkbefglkjknkmommpppxxqhqqxxhxhqsjqfo_1022101112222200 2762.59159601250 25
53762 qLLLLvQLQzQkbefglkjknkmopppooxxqhqqxxhxhqqxhqa_1022101112222200 2446.25006135184 59
53763 qLLLLvQLwQQkbeefjhkmnlnoomppphhxaxkxaqnnnnnxxh_1200111220220002 11068.1710557195 28
53767 qLLLLvQMLMQkcedfkljjkjomnnpppptrndddxaxfborilh_1022120110002202 2655.45896422245 18
53769 qLLLLvQMPPMkacfillijjmnnompppjkglmidqcquuxhamu_2002121012212210 2.90659963667445e7 82
53771 qLLLLvQMPzQkbefglkjlknloopoppxxqhqqxhxxaqqqaax_1022101112222001 9683.57160399819 10
53773 qLLLLvQMzQAkacfillijjmnommoppjkglmidqcqdadhjlw_2002121012212211 11183.3916565685 411
53774 qLLLLvQMzQMkacfillijjmnommoppjkglmidqcqdadholw_2002121012212211 13203.0704766918 411
53775 qLLLLvQMzQMkacfillijjmnommpppjkglmidqcqdadhhmu_2002121012212211 7938.49245980816 123
53776 qLLLLvQPALQkbefglkjjmjkpoooppxxqhqqxqxxxqxaqqa_1022101112220210 2017.36495276457 6
53777 qLLLLvQPAPPkbefglkjjmjknnpoppxxqhqqxqxxxofxqvc_1022101112220211 2397.72242511795 199
53780 qLLLLvQPLAQkbefglhjkknmnpnoppxxqhqgxxiborqwgqa_1022101112222020 2.50949863217204e9 77
53786 qLLLLvQPPPMkbefglkjjknmommpppxxqhqqxqxxhasjxvc_1022101112222011 2792.68092710315 241
53787 qLLLLvQPPzQkbefglkjjknmopppooxxqhqqxqxxhaqxhax_1022101112222010 2480.46735461375 14
53788 qLLLLvQPQzMkbefgikjjmjklnopppxxqhoqxqxxxfhxhld_1022101112210211 1551.05979420424 159
53789 qLLLLvQPQzMkbefglkjjkjkmnopppxxqhqqxqxxxhqqqhx_1022101112222002 659.245519932675 31
53790 qLLLLvQPzPQkbefglhjkklomnppopxxqhqgxxiaxgwqeef_1022101112222000 4.91831092702701e10 137
53791 qLLLLvQQPzMkcedfkjijkkmlnopppptrndijxmaxsxxxqh_1022120110000110 1049.42822495121 9
53796 qLLLLvQvQAQkbefgikjmonnlompppxxqhoqxxxfofssaqa_1022101112210201 2329.07470563264 18
53799 qLLLLvQwAPQkcedfkjljmjnpoopnpptrndiexaunakbmnm_1022120110002022 1022.40518440873 9
53804 qLLLLvQzAQPkbefgikjjmnlonmoppxxqhoqxqxxfasnajr_1022101112210012 1807.77919502585 289
53805 qLLLLvQzAQPkbefgikjjmnlonppopxxqhoqxqxxfasdlaj_1022101112210012 1794.67830490068 157
53806 qLLLLvQzLQQkbefgikjjolopmnppoxxqhoqxqcfcfscvvc_1022101112210000 1890.78575324095 169
53808 qLLLLvQzLQQkbefglhjkonnoppopnxxqhqgxxbbrrofwgw_1022101112222002 10857.3043142807 83
53809 qLLLLvQzPMQkbefglhjklonomopnpxxqhqgxxabbrgwhks_1022101112222000 5423.54280095973 37
53810 qLLLLvQzPMQkbefglhjklonomopppxxqhqgxxabbrgwhti_1022101112222000 12005.6769193502 27
53811 qLLLLvQzPPQkbefglhjklopomonppxxqhqgxxabxrgwwud_1022101112222000 16014.5967497519 31
53814 qLLLLvQzzQQkbefgikjjnlpnopoopxxqhoqxqxfasfajsa_1022101112210001 1954.36336515841 89
53815 qLLLLvQzzQQkbefglkjjnomoppnpoxxqhqqxqxcvcofckc_1022101112220002 2234.41358869457 205
53819 qLLLLvvMQQQkbegfikonpollmnoppxxmxjxdmwvfffowsb_1022101102211202 921.877413809366 11
53822 qLLLLvvQAQQkacfijmonloplmlppojkglqcncvntjbkuev_2002121012210200 4292.74434937901 6
53826 qLLLLvvQMQQkbegfinliomlonpoppxxmxwhdsvsfgfiwdu_1022101102211201 5443.43251942936 31
53827 qLLLLvvQMQQkcdgimjolnpnmlnpophshsapaaljwswwwss_1222011102202022 5555.81536992864 59
53850 qLLLLvwMPQQkbdgfimlklnmlmpoppdwxgjpxdgoowofjwc_2101021221102211 2420.94986873221 97
53851 qLLLLvwMPQQkcedfkjkmnmnpomnppptrndxattwwkkrrof_1022120110001122 1271.40545076739 10
53854 qLLLLvwMQMQkcedfkjkomnmoompppptrndxaattwkkrhxq_1022120110001122 1864.58062613731 26
53855 qLLLLvwMQPQkbdgfimloklmlmppopdwxgjpxadgowoeqnm_2101021221102210 5753.10493973095 19
53861 qLLLLvwPQAQkbegfknkiomnlpopopxxmxddxsqjvcdkdbh_1022101102212021 3069.36593410107 151
53865 qLLLLvwQAQMkcedfkjikmnnlonpppptrndxwappwsawhrw_1022120110002211 9478.01582545675 10
53881 qLLLLvwwQQQkcedfkjomnmnopomnpptrndxattwwknkrrn_1022120110001120 2701.99962990372 6
53908 qLLLLvzMQPQkbdefhiojmnpnomnpphrugkrapwwqsvosau_1200012111001102 1415.85158069583 73
53910 qLLLLvzMQQMkacfiljoljnmnnlpppjkgltqxwsbvngkxvc_2002121012210011 335515.672611939 269
53913 qLLLLvzPAQQkbdefhkkjoommnpnpphrugkxxpxjosstbde_1200012111001120 57288.9754244465 67
53914 qLLLLvzPAQQkbdefhlkjonpnnmopphrugkaxpxrmjffkde_1200012111000020 3371.50591713347 11
53915 qLLLLvzPAQQkbdefhlljompnmpopohrugkaapxfqjclkhc_1200012111000022 109489.044808824 29
53923 qLLLLvzPQMQkacfilmjkononppmopjkgltjckjbwnapgka_2002121012210021 2579.95724420083 65
53927 qLLLLvzQAAQkbdgfiijljnonpnppodwxgkfmqmsqshcahj_2101021222200202 27587.1350211922 323
53934 qLLLLvzQMQMkbdefhilkjnmnnoppphrugkraxprjjfuxrg_1200012111000001 16270.6068669187 13
53941 qLLLLvzQPQPkcediinjkmklompppoptrbbxxmmnfnbatin_1022120110011102 16993.2914363402 201
53944 qLLLLvzQQAMkcediinjkkmklmopppptrbbxxmamnfbaxrg_1022120110011120 3547.74338400701 45
53946 qLLLLvzQQMMkcediinjkkmkloopppptrbbxxmamnfxutiv_1022120110011102 7582.75741523522 201
53947 qLLLLvzQQMPkcediinjkkmklonpppptrbbxxmamnfxrqrb_1022120110011102 37101.3378327133 213
53949 qLLLLvzQwQQkacfiljmmlmopnlpopjkgltqcvwvitgkuuv_2002121012210000 4090.19848359998 47
53962 qLLLLwALMAQkbedghijknknmoopopxxwvcnphmvjrhqapn_2111200001111220 57065.4839398573 299
53963 qLLLLwALMMQkbedghijknknmmpoppxxwvcnphmvjkwapbw_2111200001111222 53109.5289852226 31
53978 qLLLLwAMMwQkbedghijlkmkmnpoppxxwvcnpxhmvjpnkns_2111200001112200 10094.4321172964 33
53989 qLLLLwAPLMQkccffghilmmlpponophwarwrgxabgldxkwc_2010220221100020 2102.58115595551 36
54041 qLLLLwLMQAPkcdggiimkjnlknpopphrhgcbqqqffnwxhvc_0222100012112120 1.90790311928610e11 341
54043 qLLLLwLMQPMkbedfihljkmnomnpophhngbwxhhbbhbwark_0111022220111120 2649.77328477773 241
54045 qLLLLwLMQQzkbedfihljkmnkmnopphhngbwxhhbbwbwaxn_0111022220111101 17174.4491006592 69
54050 qLLLLwLPMPQkbcgfilmijkmnopopplougjxpvucwklalqf_0221100022111110 8303.03716267603 61
54055 qLLLLwLPPAQkcegggmkmlonmpnnophhhaghqhawggxwrkk_0222100000112110 2.06867071222699e9 219
54058 qLLLLwLPPQPkcegggmkmlonmkpppohhhaghqhawggnhxqk_0222100000112112 4.40435775804228e8 23
54061 qLLLLwLPQzQkcdggiilkjllonnppphrhgcbqqqofqjraof_0222100012112201 757784.675921047 79
54065 qLLLLwLQPAMkcegggmlkmlnlmopophhhaghqqhawwgxxkk_0222100000112100 2.57337876275050e9 37
54066 qLLLLwLQPMMkacfigilmmlmkonpppjkglwdcwcnokxlqpe_2002121012102200 14741.6216717705 237
54071 qLLLLwLwMQQkbcgfilmokpnlmmopplougohqmfvovnnovv_0221100022111221 2701.99962990372 3
54072 qLLLLwLwPQQkbcgfilmpkonlmmppolougohqxfjjvnnvcj_0221100022111221 2727.24981831747 159
54082 qLLLLwMLAQMkbegfhgkkmlmnnopppxxmxwwtxdwgfjhdwg_1022101102220201 1150.45569534158 113
54084 qLLLLwMLPPQkbcgfiglnkoopmnpoplougjnqlfnrdkkacx_0221100022112210 1392.83653520841 83
54099 qLLLLwMPwMQkbdefhgimkllnpopopdwignkbapjcxaqjob_2101021220001222 97069.9760462140 46
54104 qLLLLwMQLLQkbegfhgkjlknmpooopxxmxwwqxhxqwhargs_1022101102222010 1804.05324975621 319
54106 qLLLLwMQLMAkbegfhgkjlknnmonppxxmxwwqxhxqtwhtqj_1022101102222002 2061.65452571825 323
54126 qLLLLwPALAQkacfighiljonmnnpppjkglwldfntltevgns_2002121012102112 19744.6666787325 27
54127 qLLLLwPALPQkacfighiljomnopnppjkglwldfntqiiwofj_2002121012102112 3408.71935026802 85
54128 qLLLLwPALPQkacfighiljopnoppnojkglwldfntxiiwbov_2002121012102110 9554.73824555722 16
54129 qLLLLwPAMLQkacfighiljknmopoppjkglwldfnjtaggjsg_2002121012102102 75423.6845253601 26
54131 qLLLLwPAMMPkacfighiljknnmooppjkglwldfnstmxgsxs_2002121012102120 46901.1789412370 71
54132 qLLLLwPAMPAkacfighiljlmnnnoppjkglwldfnnxlpkbxn_2002121012102101 17610.8887887076 141
54133 qLLLLwPLPMQkbcgfikljomnpmmooplougoxxqxsjxkcvck_0221100022111210 67397.9076273564 85
54134 qLLLLwPMAPAkbdefhljimkklonoppdwignxxbapvkaqjqw_2101021220001221 5.31512139833354e6 16
54141 qLLLLwPvMQQkbcgfiklompnkmmopplougoxxmsvokkcovv_0221100022111221 3980.34105851220 27
54145 qLLLLwPvPQQkbcgfiklpmonkmmppolougoxxxsjjkkcvcj_0221100022111221 5023.25396627695 193
54153 qLLLLwPwAQPkbdefhljikkolnooppdwignxxbpvakwtehn_2101021220001120 16887.6293894388 107
54155 qLLLLwPwPPQkbcgfikljonmpmponplougohhdxjsqsqcjm_0221100022112210 5100.04643686943 49
54157 qLLLLwPwQPMkacfighilmmkmonoppjkglwldfdikqhxbqs_2002121012102220 8697.15908764737 155
54162 qLLLLwPzwQQkacfighijlpomnnoppjkglwldnnplllgnrk_2002121012102212 15137.2113968192 93
54163 qLLLLwQLMMAkbdefhgjikknmnnoppdwignkxbpvawtehxn_2101021220011201 5271.85331294029 31
54164 qLLLLwQLPPPkbcgfigkkmknompopplougonhxmfvaoauuo_0221100022122100 1691.99940898324 3
54168 qLLLLwQwQLMkbcgfigkkjlkmnoppplougonhxaufcuuhah_0221100022121002 36105.2370763023 19
54169 qLLLLwQzMzQkbdefhgjilkmmpopopdwignkxbavobajwbb_2101021220011222 8295.44289817452 34
54172 qLLLLwvAPQQkbedfinlklnokppoophhngbxxhoobwsgkws_0111022220111110 62660.6062752520 25
54174 qLLLLwvAQAQkbcgfimjookolnppnplougoqamufovnahch_0221100022111120 2701.99962990372 3
54182 qLLLLwvMQPQkbeegimnklkpmoonpphhhhsqhtikqogrnpi_1200111222020001 3378.51503524330 11
54183 qLLLLwvMQQMkceggglnolklmooppphhhagaaaagggcvxxa_0222100000112210 1.19881187134710e7 16
54194 qLLLLwvQPAQkceggglknlolmpnnophhhagqqaawwgxsjkk_0222100000112210 2.42988057484786e8 131
54196 qLLLLwvQPQPkceggglknlolmkpppohhhagqqaawwgnqxhk_0222100000112210 1.19881187134710e7 16
54199 qLLLLwvQQAPkceggglknklklmoppphhhagaaaaagggxxvc_0222100000112200 304044.666364845 9
54201 qLLLLwvQQPMkbeegimlnklkomopophhhhsqthtikqoqapn_1200111222020011 2151.87751987046 27
54206 qLLLLwwAMPQkbegfhgjllonmmopppxxmxwwxqmqvospqdn_1022101102222100 3596.21369135857 33
54215 qLLLLwwMAPQkbegfhgjknmlopponpxxmxwwxxqwgqahxjr_1022101102222211 1568.01206160248 183
54217 qLLLLwwMMAQkbegfhgjknomlmpnppxxmxwwxxqqbgbhjgr_1022101102222201 9724.57487702154 159
54218 qLLLLwwMMAQkbegfhgjknomlpopnpxxmxwwxxqqbgqpejn_1022101102222200 181777.979000122 291
54219 qLLLLwwMMPQkbegfhgjnlonmnpoppxxmxwwxlmqfrbapqj_1022101102222201 3121.86777619711 29
54229 qLLLLwwQPMMkbegfhgjiknmlmopppxxmxwwxsxqbgbhqti_1022101102222012 2910.41485507086 87
54231 qLLLLwwQPMPkbegfhgjiknmloopppxxmxwwxsxqbgqebwj_1022101102222001 28924.8129833054 151
54233 qLLLLwwQwMQkbegfhgjikmloonpppxxmxwwxsxwgahxnkg_1022101102222111 1694.58038366404 157
54234 qLLLLwwQwMQkbegfhgjikmlponoppxxmxwwxsxwgqhxrof_1022101102222110 2973.01412768653 97
54236 qLLLLwwQzAQkbegfhgjlkmomnopopxxmxwwxhxwhrwxhhs_1022101102222210 1252.18256908234 125
54237 qLLLLwwQzMQkbegfhgjiknloonpppxxmxwwxsxqgahphog_1022101102222011 1354.58960857868 159
54242 qLLLLwwwMQQkbegfhgjlpmonoppnoxxmxwwxmqfvfstpon_1022101102222210 3282.34167915273 119
54244 qLLLLwwwQMQkbegfhgjlmoopmnpnpxxmxwwxmwjfissxjx_1022101102222210 11621.7679961663 165
54246 qLLLLwwzMQQkbegfhgmlpnmoopmpoxxmxwwdmugvvjxvxf_1022101102220011 4360.11745396311 29
54251 qLLLLwzALQQkacfigkmknopllopopjkglwicsdiirjddbb_2002121012100200 19250.7822335865 7
54259 qLLLLwzMMPQkbdefhjinklooppnpodwignubapshdeakdh_2101021220002121 4543.97440572761 33
54260 qLLLLwzMMPQkbdefhlinknmpoonopdwignqbapscaqasaj_2101021220000112 1329.65003719980 193
54262 qLLLLwzMwQQkbcfhilkmmklooppoptshbjaeadsgjfeuch_2010222221011002 29125.2231360705 66
54263 qLLLLwzPAMQkbeegikjmjlnmopopphhhhsadhdifkhhdlg_1200111222020111 699748.118330716 11
54265 qLLLLwzPAPQkbeegiklmjlnopopophhhhsamhdifaahddq_1200111222020110 4547.47114394621 5
54267 qLLLLwzQQzMkbcfigljmjmkknopppxcxcvaixexxvaaqqa_1022211001222112 1696.80630727925 19
54268 qLLLLwzwAQQkbedghjmlnkloomoppxxwvcpxhmvvnnkoir_2111200001111212 6725.99985132322 5
54270 qLLLLwzwQMQkbedfijmoklopmnnophhngbpxmhorhbwwgr_0111022220111112 27525.9188464792 35
54273 qLLLLzAALPQkbefgjkhliopnmooppxxqhxqghbxqbbudqa_1022101110222210 6399.35929974028 143
54274 qLLLLzAALQMkbefgjkhlionnnmpppxxqhxqghbxofbbqrb_1022101110222210 4919.42832308785 45
54275 qLLLLzAAMAMkbefgjkhliknlmopppxxqhxqghbaxbbqxdu_1022101110222100 2857.93788128402 119
54276 qLLLLzAAPAMkbefgjihkinllmopppxxqhxogibxkvbqxdu_1022101110122100 208203.910858288 29
54283 qLLLLzALPMQkacfihkkjomnpoonppjkglmmicxwmudulds_2002121012102202 2049.26190447645 28
54284 qLLLLzAMAAMkbefgjkhlmmknlopppxxqhxqghpeaxbaxxa_1022101110222110 79508.0617508139 151
54285 qLLLLzAMAAMkcedihiiljmmnmopppptrbvjbxucwxcxxhq_1022120110112001 1128.02788872320 15
54287 qLLLLzAMLAQkbefgjihkmonlnpnppxxqhxogipxfvrabvc_1022101110122011 633936.241410028 17
54289 qLLLLzAMMMMkbefgjkhlmmlmonpppxxqhxqghpevvqbqfo_1022101110222200 8.03378293544622e6 20
54291 qLLLLzAMPAMkacfihkkjjnmmmopppjkglmmiqcxmhmqxud_2002121012102021 1729.32175141895 42
54294 qLLLLzAMwMQkbefgjkhlmmopnooppxxqhxqghpexqbxxqa_1022101110222210 3.54119972460755e6 167
54295 qLLLLzAMwQMkbefgjkhlmmonnnpppxxqhxqghpexofbavc_1022101110222211 622870.993552364 41
54298 qLLLLzAPPAMkbefgjkjimnlmmopppxxqhxqubxxvwbqxrg_1022101110220001 2072.65877542798 211
54300 qLLLLzAPPPMkbefgjkjimnlonnpppxxqhxqubxxvqrgxbw_1022101110220001 1692.47086818583 181
54302 qLLLLzAPPzQkbefgjkjimnlopooppxxqhxqubxxvqqpeti_1022101110220000 2033.67972520780 101
54304 qLLLLzAPQzMkbefgjkjimlllnopppxxqhxqubxtivqxqep_1022101110220012 1135.01156557072 74
54305 qLLLLzAPzMQkbefgjkhijloppnpooxxqhxqgbuvqqxghqa_1022101110222200 1.27430320044386e12 179
54307 qLLLLzAQPzMkbefgjkjkikmlnopppxxqhxquebpxvqxqti_1022101110220012 1824.94376667829 8
54309 qLLLLzAwAAQkbefgjkhlnkolpnnppxxqhxqghxaxbawbvc_1022101110222011 1.64678020598040e7 9
54311 qLLLLzAwLQQkbefgjihkponnpoponxxqhxogixffrxrxbb_1022101110122001 6677.34336457276 75
54313 qLLLLzAwPAQkbefgjihklmolpnoppxxqhxogivvfvxbvii_1022101110122000 631599.667951815 33
54314 qLLLLzAwPAQkbefgjihklmonoopppxxqhxogivvffrbxdu_1022101110122000 11429.1343722456 29
54315 qLLLLzAwPMQkbefgjihklmonoopnpxxqhxogivvfrrbekr_1022101110122002 4436.20783624966 53
54316 qLLLLzAwPMQkbefgjihklmonoopppxxqhxogivvfrrbedl_1022101110122002 9186.73458700742 19
54320 qLLLLzAzPQMkacfhjkklmlmknopopjkghhmickgfvhiqkj_2002121012102200 12209.9592801571 37
54322 qLLLLzAzQzQkacfhjkklmmlonpnppjkghhmicjkghhtjvk_2002121012102212 2206.99954689615 8
54323 qLLLLzLAMAQkbcgfhlmkjonlponpplougohqqeoovabbll_0221100020111110 3329.99969969967 3
54324 qLLLLzLAzQQkbcgfhlmkjplnnonpplougohqqphvnnwbtp_0221100020111111 426136.728590776 207
54326 qLLLLzLLAQQkbeggjimooplmnppnohhquhoxluhvvcptcv_1200112112000001 801.252014064311 75
54330 qLLLLzLLPQQkbeggjimplllmnnopphhquhoxhvkvvccvnv_1200112112000002 1208.63927427358 189
54333 qLLLLzLLQAQkbeggjimoolllpnpophhquhoxluvkvqcuvm_1200112112000002 1695.55073715144 77
54334 qLLLLzLLQPQkbegfjlnonmkmnppopxxmxxmxxtmgorphbe_1022101100112022 2980.37270915571 51
54338 qLLLLzLLQQMkbegfjmlnloklnnppphhqahqxaxaggjsqaq_1200112112000002 1.16738881658511e12 137
54340 qLLLLzLLQQPkbeggjimoolllmpopphhquhoxluvkvvavie_1200112112000001 1875.86837141128 61
54342 qLLLLzLMAQPkbegfjliknmomopnppxxmxxmjtxmxomlbxs_1022101100112210 4356.10644852709 23
54354 qLLLLzLMQAMkbegfjmklklnkloppphhqahqxxxxaggqqof_1200112112000022 2.12351500242646e7 109
54364 qLLLLzLPMAQkbeggjiimnolmooppphhquhovxahvvptaie_1200112112000011 878.887266873752 163
54367 qLLLLzLPMMQkbeggjiimnolpoonpphhquhovxahvqptcum_1200112112000012 678.606741144959 71
54372 qLLLLzLPMQPkbeggjiimnolmnpnpphhquhovxahvvcqckv_1200112112000012 300.597696087020 87
54373 qLLLLzLPQAMkbeggjiimnlllmoppphhquhovxavkvvaqcn_1200112112000012 1364.38441477379 211
54376 qLLLLzLPQMMkbeggjiimnlllonppphhquhovxavkvqcxvn_1200112112000021 977.655966118459 177
54378 qLLLLzLPQMPkbeggjiimnlllooppphhquhovxavkvquieo_1200112112000021 1644.41166774474 235
54387 qLLLLzLQMLQkbegfjlimkinpopopoxxmxxmwhdsxpdtacf_1022101100112102 8688.61842744171 43
54394 qLLLLzLQPzQkbcgfhlmkjnmlppooplougohqqixsvauitw_0221100020111110 55165.7490402965 183
54398 qLLLLzLQwMQkbegfjlimkionpnoppxxmxxmwhdsepqtebr_1022101100112222 9433.83369660952 43
54399 qLLLLzLQzPQkbegfjlimknpoopopnxxmxxmwhdqeapatej_1022101100112222 14080.9371031229 68
54406 qLLLLzLzMQQkcedfhjlonpnmmopopptrnvpqpcvvjffnsc_1022120110021220 19635.9371264491 203
54408 qLLLLzLzQAQkbeggjiinlllmopopphhquhovavkvvcavxx_1200112112000001 241.648320376836 15
54409 qLLLLzLzQMQkbcgfhlnmjokonnpoplougoxhatjorkcabk_0221100020111110 58676.9532711360 20
54411 qLLLLzMALPQkbefgjiklkkoponpopxxqhxopiibrlccmvu_1022101110120002 28050.0912882758 109
54421 qLLLLzMAzMQkbefgjiklkmomnnpppxxqhxopiixxgkcubr_1022101110120010 6238.99983971790 4
54423 qLLLLzMAzQPkbegfjgljklonmpoopxxmxxwplimivsqehs_1022101100222120 1277.95495180659 39
54424 qLLLLzMLMAQkbegfjgklkmmnonoppxxmxxwqhxwgrwgwhs_1022101100222220 1194.99890931760 259
54425 qLLLLzMLMMQkbefgikjllmnpmnoppxxqhrqxthboqgrgqa_1022101112220220 49919.9180197372 121
54427 qLLLLzMLMQPkbdefgkljmlnolpnppdwignhplabvfnqjqa_2101021222021012 4271.82950632808 130
54430 qLLLLzMLPMQkbeggjjiloklpnppoohhquhtoxhgvavienv_1200112112000021 2432.02175885203 19
54431 qLLLLzMLPPQkbeggjjilokpmpnpoohhquhtoxhgqcuvmnv_1200112112000022 2375.51394388322 70
54432 qLLLLzMLPQMkbeggjjiloklmmnppphhquhtoxhgvccvqul_1200112112000022 1339.10875017870 102
54435 qLLLLzMLQMMkbeggjjilnnklonppphhquhtoxlugvavqcn_1200112112000012 2515.46462275683 147
54436 qLLLLzMLQPPkbeggjjilnnkomnppphhquhtoxlugqcvxvn_1200112112000021 2252.73817043126 138
54437 qLLLLzMLQzQkbeggjjilnnkoonppphhquhtoxlugquvieo_1200112112000021 3294.18061025350 113
54439 qLLLLzMMMLQkbegfjgkjlkmnoopopxxmxxwqlhxvwudhas_1022101100222210 1654.81603539732 153
54440 qLLLLzMMMMAkbegfjgkjlkmmnnoppxxmxxwqlhxvrwwhqj_1022101100222202 1481.55126947064 281
54447 qLLLLzMPAAMkbeggjjiilmknmoppphhquhtovxagqcxqlu_1200112112000210 1099.57809216109 12
54448 qLLLLzMPAMPkbeggjjiilmknnpopphhquhtovxagquqocn_1200112112000212 2275.98237574588 143
54449 qLLLLzMPAwQkbeggjjiilmknooppphhquhtovxagqievnv_1200112112000211 2082.20953522196 91
54450 qLLLLzMPMAMkbefgikjjmlnnnopppxxqhrqxqxhrofqxrg_1022101112220201 1030.43493711863 107
54451 qLLLLzMPMAMkbefgjkiimlnmmopppxxqhxqgbxhxwbqxdu_1022101110220100 686.566887646824 111
54452 qLLLLzMPMAMkbegfjgkliknlmopppxxmxxwhhsxxgbqxlm_1022101100222100 6681.60580594503 55
54454 qLLLLzMPMPMkbefgikjjmlnommpppxxqhrqxqxhrqrgqfo_1022101112220200 1796.59992743715 39
54455 qLLLLzMPMPMkbefgjkiimlnonnpppxxqhxqgbxhxqudxbw_1022101110220101 775.175969115470 115
54456 qLLLLzMPMzQkbefgikjjmlnopppooxxqhrqxqxhrqqtiqa_1022101112220200 1378.33918078530 113
54457 qLLLLzMPPAMkbefgjikkmlnnnopppxxqhxopixhrboqxrg_1022101110120201 788.068339180146 33
54458 qLLLLzMPQzMkbefgikjjmlkknopppxxqhrqxqxharqxqti_1022101112220012 753.345630253216 11
54459 qLLLLzMPQzMkbefgjikkmjlknopppxxqhxopixuhbqxqti_1022101110120012 664.649105528912 95
54460 qLLLLzMPQzMkbeggjjiilmklnoppphhquhtovxagvaqhie_1200112112000122 1550.94015837320 231
54461 qLLLLzMPzAQkbefgjikkmlonpppooxxqhxopixhxoqtiud_1022101110120210 906.163688475050 101
54463 qLLLLzMPzQMkbefgjikkmlonmmpppxxqhxopixhxorgqrb_1022101110120210 1012.26754187375 101
54464 qLLLLzMQMzMkbefgikjljllmnopppxxqhrqxiqthrqqqqa_1022101112222002 2285.82033369737 119
54465 qLLLLzMQMzMkbefgjkikiklmnopppxxqhxqgebphxqxqbr_1022101110221002 537.549370306480 103
54468 qLLLLzMQzAMkbefgjiklkllnmopppxxqhxopiithxoqxdu_1022101110122100 1106.52408847796 33
54470 qLLLLzMvMQQkbefgikjlmoppomnpoxxqhrqxhbbofggrgw_1022101112220202 15126.9999338930 5
54472 qLLLLzMvQMQkbeggjjinnklopnopphhquhtolugvcavvxx_1200112112000001 589.300263817646 127
54473 qLLLLzMwPAQkbegfjgljloomnopnpxxmxxwplmgfwsgtjw_1022101100220211 14394.0651782983 291
54479 qLLLLzMzAAQkbeggjjiimkononppphhquhtovagqcuvxxo_1200112112000021 513.160284973942 121
54480 qLLLLzMzAQMkbefgiijklmmnompppxxqhroxihbffhgxwb_1022101112120001 5515.72223641325 103
54481 qLLLLzMzAQMkbefgjikkmnoonmpppxxqhxopixxxdggqqw_1022101110120011 4392.46291155322 119
54482 qLLLLzMzAQPkbegfjgklknolmpnppxxmxxwhhxqxgbqjwg_1022101100222210 27982.5937033155 141
54483 qLLLLzMzLQQkbefgjikkkopmonppoxxqhxopiborgkcvvc_1022101110120000 3841.99973971888 4
54484 qLLLLzMzPMQkbegfjglklmmonpnppxxmxxwpimwgvsejqd_1022101100222210 1052.59556420760 9
54486 qLLLLzMzQPMkbeggjjiimklnonppphhquhtovagvcavarw_1200112112000011 694.859349335881 145
54487 qLLLLzMzQPPkbeggjjiimklnopopphhquhtovagvcaqxus_1200112112000012 723.654980195259 21
54488 qLLLLzMzQzQkbefgjikkmnknoppopxxqhxopixxbgltimc_1022101110120020 4078.08580390268 59
54491 qLLLLzPAMMMkbegfjhiklmnnonppphhqahooxxhhaaahrw_1200112112002111 9647.39664066664 145
54492 qLLLLzPAMPMkbegfjhiklmnmmoppphhqahooxxhhwwahah_1200112112002112 5034.44301942648 23
54502 qLLLLzPLMMQkbeggjhinnolpoonpphhquhcoluhvqptvhx_1200112112000012 2152.32198449300 261
54508 qLLLLzPLMQPkbeggjhinnolmmpnpphhquhcoluhvjsqvkv_1200112112000012 1515.34538978598 107
54510 qLLLLzPLPMQkacfihlijmnnlopoppjkglmmdcwmhjldugj_2002121012102222 809047.448274609 53
54512 qLLLLzPLPPQkacfihlijmnolonpppjkglmmdcwmxjlldsr_2002121012102222 142496.505923700 42
54514 qLLLLzPLPPQkccghihjlmmplmoopplnhbgnptrnqrcswuu_1200111112020221 8631.94860585358 66
54515 qLLLLzPLPQMkccghihjlmmnolmopplnhbgnptrngbrcjaw_1200111112020221 4575.15711215505 217
54516 qLLLLzPLQLQkbeegjlkkmknpooppohhhhaqqxaxaaahhhh_1200111220000022 13068.1515032152 7
54518 qLLLLzPLQLQkbegfjhimnklopopophhqahooaaggaaxxxx_1200112112000011 812.578772338040 21
54519 qLLLLzPLQLQkccghihjlnmmlmpopplnhbgnpthrnrcahwv_1200111112020211 6894.53623854067 58
54522 qLLLLzPLQMMkbeggjhinnlllonppphhquhcoluvkvqvqsj_1200112112000022 2479.36575806937 13
54523 qLLLLzPLQPMkccghihjlnmmlompoplnhbgnpthrnwxchnw_1200111112020211 2.93278407748334e6 493
54528 qLLLLzPMMAMkbeggjhikmmnlmoppphhquhcoxluhvcqhpt_1200112112000122 750.684966628040 145
54537 qLLLLzPPMPMkbegfjhilmlnmmoppphhqahooxaxhjsahah_1200112112000112 255584.417828874 11
54538 qLLLLzPPPAMkbeggjhiimnlmmoppphhquhcovahvjsqhpt_1200112112000122 661.016602753446 139
54546 qLLLLzPPPPMkbeggjhiimnlonnppphhquhcovahvqptqsj_1200112112000122 1254.67445591922 67
54549 qLLLLzPPPzQkbeggjhiimnlopoopphhquhcovahvqqhxkv_1200112112000122 1010.38175308225 177
54551 qLLLLzPPQzMkbeggjhiimlllnoppphhquhcovavkvqqqxh_1200112112000220 1342.97057182408 211
54555 qLLLLzPQMzMkbegfjhiklklmnoppphhqahooxxxxhahhgb_1200112112001122 2218.41877978390 85
54557 qLLLLzPQPzMkbeggjhikikmlnoppphhquhcoxvxhvqhqkv_1200112112001220 294.188991040743 29
54558 qLLLLzPvMQQkbeggjhioplmmppnoohhquhcohhvjsptvnv_1200112112000021 2278.01674617888 265
54560 qLLLLzPvQMQkbeggjhiolllpnppoohhquhcohvkvqvhxnv_1200112112000022 3020.63831617340 313
54563 qLLLLzPvQQMkbeggjhiolllmmnppphhquhcohvkvjsvqul_1200112112000022 2682.98475500400 73
54565 qLLLLzPwMAQkbeggjhiknolmpnnpphhquhcoxhhvcqnvkv_1200112112000212 1209.81305870296 17
54566 qLLLLzPwMQMkbeggjhiknolmooppphhquhcoxhhvcptqul_1200112112000212 1527.90532896548 71
54568 qLLLLzPwQAMkbeggjhiknlllmoppphhquhcoxhvkvcqhnv_1200112112000221 1621.28909447743 223
54573 qLLLLzPzLQQkbegfjhilppmnoponohhqahooxhajkrabnb_1200112112000221 154554.752343520 127
54574 qLLLLzPzPAQkbegfjhilklonpnopphhqahooxggkkxnnxx_1200112112000221 657855.840263696 63
54579 qLLLLzQAPzMkbefgjihkkimlnopppxxqhxogpibxoqxqbr_1022101110121002 1203.02723346861 95
54580 qLLLLzQLAAMkbeggjjhimmknmoppphhquhtcolugqvqqxh_1200112112000220 2422.49889563286 289
54581 qLLLLzQLLMQkacfihkkijmnnoopppjkglmmidcmxuqcnvw_2002121012122211 2605.53042123208 74
54583 qLLLLzQMMzMkbefgjihkkllmnopppxxqhxogpipexpxqrb_1022101110121002 9601.99989585503 4
54584 qLLLLzQPMzMkbeggjjhiilkmnoppphhquhtcovagqqqqjs_1200112112002200 1261.57482832948 207
54586 qLLLLzQvAAQkbeggjjhinkompnnpphhquhtcohgqvqnvsj_1200112112000222 3195.60379719682 331
54587 qLLLLzQvAQMkbeggjjhinkomooppphhquhtcohgqvhxqul_1200112112000222 3271.84704336694 333
54588 qLLLLzQvQAMkbeggjjhinkllmoppphhquhtcohgjsvqhnv_1200112112000221 2615.71664590503 295
54589 qLLLLzQwQzMkbeggjjhikmklnoppphhquhtcoxhgcqhqul_1200112112002210 1474.56334843011 217
54592 qLLLLzvAMQQkacfhjlnknpkmmppoojkghhlcvgpvovhdhj_2002121012102022 2651.58689115857 337
54599 qLLLLzvLQQQkbegfjlioklmnppoopxxmxxpsqbbowsbbwc_1022101100112022 2293.92235904865 125
54603 qLLLLzvMAQQkbegfjilnmpmnpopooxxmxxjpdmxowdsdbc_1022101100112021 30885.3328540287 33
54607 qLLLLzvMPQQkccgijkmlnklopppoolniclmxxljgcbonoc_1200111210020000 2178.78748312390 11
54609 qLLLLzvMQAQkccgijkomlnklmoppplniclmdixljgbjiam_1200111210020011 2417.37246155647 357
54611 qLLLLzvMQMQkacfihjjnnoommlpppjkglmqcrbmhnvjiug_2002121012102022 2647.15958532491 31
54614 qLLLLzvMQPQkacfhjlnmlnkomppopjkghhlossgvinihxb_2002121012102010 8363.45346050303 46
54615 qLLLLzvMQPQkacfihjknnoommlpppjkglmqsrbxinvjlaw_2002121012102011 4756.03134868296 66
54618 qLLLLzvPQAQkccgihkmnnloloppoplnickiiulnnrwmawq_1200111210020021 14603.1443237324 32
54624 qLLLLzvQMAQkbegfjimniomnnmpppxxmxxwhxsxowwoabr_1022101100112010 2577.77852136149 37
54625 qLLLLzvQMPQkbegfjimniononpoppxxmxxwhxsxwdwadqa_1022101100112010 12467.7363806992 36
54630 qLLLLzvQPMQkbegfjimnoklnnpppoxxmxxwhxqbbwwaqaj_1022101100112020 21301.3911876514 57
54637 qLLLLzvQQMPkbeegjljnlnjmmpopphhhhahhhhhhoniufc_1200111220000021 13273.9032743700 29
54644 qLLLLzvQzQQkbegfjimnopmnpnmpoxxmxxwhxqxowdwodj_1022101100112021 4455.92420151630 219
54648 qLLLLzwAAAQkbefgjilmnlolppoopxxqhxoahhhxohdxxd_1022101110122212 4284.28496936001 143
54649 qLLLLzwAAMQkbefgjikmmlonpnoppxxqhxolhahxsqrxtf_1022101110122010 1362.90102916060 40
54650 qLLLLzwAAQMkbefgjilmnlolmnpppxxqhxoahhhxossavc_1022101110122211 896.645592411968 95
54651 qLLLLzwAAQMkbefgjklmnlmnoopppxxqhxqahhhvvofhha_1022101110222221 1774.10026885173 41
54652 qLLLLzwAMAQkbefgjiimnolnoppopxxqhxonhxxosqdmxu_1022101110122012 8696.45017335596 31
54653 qLLLLzwAPAQkbefgjikmomnlnopppxxqhxophxvvobkiiu_1022101110122200 901.868184569938 70
54654 qLLLLzwAPAQkbefgjilmlmnlppoopxxqhxoahhvvohdjsm_1022101110122222 50923.2876390466 179
54655 qLLLLzwAPMQkbefgjikmlmnoppopoxxqhxophhvvoqagpg_1022101110122220 803.000766723671 127
54656 qLLLLzwAPQMkbefgjikmlmnlonpppxxqhxophhvvoobalm_1022101110122221 999.558676077937 155
54657 qLLLLzwAPQMkbefgjilmomnlmnpppxxqhxoahxvvossaqh_1022101110122201 99925.0659347337 49
54658 qLLLLzwAPQPkbefgjikmlmnloopppxxqhxophhvvoogduh_1022101110122221 773.978088869189 8
54660 qLLLLzwAzQQkbefgjikmlplonoppoxxqhxophhxoobgxxg_1022101110122221 378.007968344437 87
54661 qLLLLzwAzQQkbefgjikmnplnpoopoxxqhxolhxxosqkvxc_1022101110122001 1834.04467068775 189
54662 qLLLLzwAzQQkbefgjilmlplmoppooxxqhxoahhxosoxxjs_1022101110122221 3108.96027160955 7
54663 qLLLLzwAzQQkbefgjilmoplmnoppoxxqhxoahxxosskxxk_1022101110122201 9926.62707699641 131
54664 qLLLLzwAzQQkbefgjklmnmoppnopoxxqhxqihxvoofgkbc_1022101110222002 493244.503242795 61
54666 qLLLLzwLMQQkbegfjgikpmlomopopxxmxxwsxxbgbbglgm_1022101100222221 991.468014319690 93
54667 qLLLLzwLQAQkbefgjinolmllpooppxxqhxoxhhvnohsjdl_1022101110122022 4159.20298213572 7
54668 qLLLLzwLQAQkbegfjgiknnmlmpoppxxmxxwsxwgbgbhgdu_1022101100222221 2383.70819491230 33
54669 qLLLLzwLQAQkbegfjgiknnmlpopopxxmxxwsxwgbgqgege_1022101100222220 458106.244118291 85
54670 qLLLLzwMAAQkbefgjikknlolnpnppxxqhxoldhhxoshjnk_1022101110122211 2185.73604693382 65
54671 qLLLLzwMAMQkbegfjgjiknloonpppxxmxxwlsxvgahghhg_1022101100222211 719.536910834491 103
54673 qLLLLzwMLQQkacfhjkimooolnmpppjkghhmmomdxrxflnc_2002121012100122 3508.18330308946 66
54674 qLLLLzwMMQMkacfhjkimjklnmopppjkghhmmocvrxflhei_2002121012100122 2633.80120499262 33
54675 qLLLLzwMPAQkbegfjgjnllmoonpppxxmxxwlmmkrvscttu_1022101100220010 3004.71082176857 63
54677 qLLLLzwMQMMkbegfjgjiknmlmopppxxmxxwlsxvbgbhqrb_1022101100222210 3176.75096646759 53
54678 qLLLLzwMQMPkbegfjgjiknmloopppxxmxxwlsxvbgqelmj_1022101100222201 157212.458327411 123
54679 qLLLLzwMzQQkacfhjkimnpolnmnppjkghhmmoehxrxfxkc_2002121012100121 6258.11342964681 31
54680 qLLLLzwMzQQkbegfjgjnlpomopnpoxxmxxwlmmmvksmcxf_1022101100220012 2210.21434965872 131
54681 qLLLLzwPAAQkbefgjimnmlolpooppxxqhxohxahxohqxdl_1022101110122012 2034.98605712656 171
54682 qLLLLzwPAMQkbefgjkinmmopoomppxxqhxqbxtixqudbpe_1022101110222010 1523.21233141917 10
54683 qLLLLzwPAMQkbefgjkmnjlmpnnoppxxqhxqhxuhvqrgbqa_1022101110222020 2371.86986437120 125
54684 qLLLLzwPAQPkbefgjkinmmonnpmppxxqhxqbxtixwbqbrb_1022101110222010 1415.56973320169 157
54685 qLLLLzwPAQPkbefgjkmnjlmoopoppxxqhxqhxuhvofqbti_1022101110222020 1581.56249434742 13
54687 qLLLLzwPPAQkbefgjimnlmolpnpopxxqhxohxhvnohcdkm_1022101110122022 2845.73854477984 141
54689 qLLLLzwPPMQkbefgjimnlmomopppoxxqhxohxhvnsoqamk_1022101110122020 1049.06062548248 63
54690 qLLLLzwPPMQkbefgjkinollpmooppxxqhxqbxxrbqbrgpe_1022101110222000 2008.93477606828 189
54691 qLLLLzwPPPQkbefgjimnlmlnopoppxxqhxohxhvowougxl_1022101110122022 755.398996881561 119
54693 qLLLLzwPPQMkbefgjimnlmolmopppxxqhxohxhvnosoaxh_1022101110122021 841.523422572124 109
54694 qLLLLzwPPQMkbefgjkinollnnmpppxxqhxqbxxrbwbbqti_1022101110222000 2243.56281185381 9
54696 qLLLLzwPQAMkbefgjkmlmlnmlopppxxqhxqhhahhvnqqjs_1022101110222200 830.878219868883 139
54699 qLLLLzwPQzQkbefgjkmlmlnopooppxxqhxqhhahhxqqxxh_1022101110222210 893.523687086807 18
54701 qLLLLzwPzQQkbefgjikllpnmnonppxxqhxoithxfvgbrud_1022101110122021 8.26822302524712e6 25
54702 qLLLLzwPzQQkbefgjimnlplmonpopxxqhxohxhxosocxkq_1022101110122021 882.488633587800 105
54703 qLLLLzwQAAMkbefgjikmkmlnlopppxxqhxolhdahxohxqh_1022101110122110 904.025769059079 135
54705 qLLLLzwQAMMkbefgjklmljlmonpppxxqhxqihtuhvqbqfo_1022101110222200 3461.20531611557 131
54707 qLLLLzwQLPQkbefgjilklmonpnoppxxqhxoiitvfflrruu_1022101110122002 4532.93634446391 73
54713 qLLLLzwQzAQkbefgjklmllnnponppxxqhxqihthrbqbbqa_1022101110222220 3962.65666242053 15
54716 qLLLLzwvQQQkbegfjgkpnnmlomoopxxmxxwxqwgbgbbggj_1022101100222222 2967.56021106029 48
54717 qLLLLzwwAQQkbefgjilolplnonpnpxxqhxoahhxoossxjx_1022101110122221 42645.0615318494 29
54721 qLLLLzwwPQQkacfhjkinppplnmnoojkghhmmemdxrxfxhj_2002121012100122 4816.59063410159 50
54722 qLLLLzwwPQQkbefgjiklmolponnppxxqhxophvvoobsjbg_1022101110122222 838.442597437285 16
54723 qLLLLzwwPQQkbefgjikomllopnnppxxqhxolxvnosksjkc_1022101110122200 3453.83969067878 79
54724 qLLLLzwwPQQkbegfjgjlnmpopnnopxxmxxwlmvfvfsrgon_1022101100222221 1841.25686560420 11
54725 qLLLLzwwPQQkccefjiljlmloopnpplnewanthcbvnsbsck_1200111212200012 3.77377642290837e9 57
54727 qLLLLzwwQAQkbefgjiiomllopnnppxxqhxonxvnosdsjdu_1022101110122202 3453.83969067878 79
54728 qLLLLzwwQAQkbefgjilolmolpnnppxxqhxoahhvvohsjmd_1022101110122222 1.02069530878900e6 167
54729 qLLLLzwwQAQkbegfjgjkonmlmpppoxxmxxwlxqvbgbhduj_1022101100222221 8352.90106517640 273
54730 qLLLLzwwQAQkbegfjgjkonmlpnppoxxmxxwlxqvbgqgeej_1022101100222220 409318.870335739 105
54732 qLLLLzwwQPQkbegfjgjolnomopnppxxmxxwllmvfrbagqq_1022101100222221 1213.73211135637 19
54734 qLLLLzwwQQMkbefgjilolmolnopppxxqhxoahhvvoosqxh_1022101110122220 3.07166653157197e10 127
54735 qLLLLzwzAQQkbefgjimolpnmonnppxxqhxohhhxossfoxx_1022101110122221 954.097601055539 57
54736 qLLLLzwzPQQkbefgjiklppnoonopnxxqhxoihrbffggrbr_1022101110122002 56757.0935523803 107
54737 qLLLLzwzPQQkbefgjimlmolnnopppxxqhxohhvvokvbgbg_1022101110122222 826.397356113864 33
54738 qLLLLzwzPQQkbefgjimlmonmpnnppxxqhxohhvvosofojs_1022101110122222 2395.05772829899 7
54739 qLLLLzwzQAQkbefgjikjlmnonpnppxxqhxoiuhvffgqrti_1022101110122000 12097.9999173417 6
54740 qLLLLzwzQPQkbefgjikjlmmopnoppxxqhxoiuhvvgtrvll_1022101110122002 143985.616472143 11
54741 qLLLLzwzQPQkbefgjimmlmponnoppxxqhxohahvessrrmm_1022101110122002 2274.60475727629 73
54742 qLLLLzwzQQMkbefgjimnomllonpppxxqhxohxxvnosshqq_1022101110122001 1651.69680024357 179
54743 qLLLLzwzQQMkbefgjimolmonmopppxxqhxohhhvvossqqa_1022101110122220 914.473970400837 121
54748 qLLLLzzAQPAkacfhjklmklmooonppjkghhilcvsghtahqj_2002121012100210 3203.95207816935 113
54749 qLLLLzzAQzQkacfhjklmklmopnnppjkghhilcvsghlhjvk_2002121012100212 2206.99954689615 8
54750 qLLLLzzAzQQkacfhjklmlokpopnnpjkghhilcspvplhhjb_2002121012100222 2982.46119032106 367
54758 qLLLLzzLMQQkcedihijnolmomnnppptrbvbupwbkckkouj_1022120110112222 1386.88467682716 39
54759 qLLLLzzLQAQkbeegjkmnmoonpnopphhhhaahahasshssha_1200111220000001 8023.03217842670 7
54760 qLLLLzzLQMQkacfihkjmmnollpoppjkglmicrbwmrjulds_2002121012100222 1378.12029935332 17
54761 qLLLLzzLQMQkcedihijnoolopnpnpptrbvbupcwbcakdom_1022120110112222 1927.84571113005 18
54763 qLLLLzzLQPQkcedihijnoopopmnpnptrbvbupcwxcukkqo_1022120110112220 3142.31553664783 51
54767 qLLLLzzMMPQkcedihiljlnpnmppooptrbvbtumwxckteuj_1022120110112220 3199.56844471644 147
54769 qLLLLzzMMQAkcedihiljlnmmnmoppptrbvbtumwfjckuqs_1022120110112220 3369.47987635839 75
54770 qLLLLzzMMQAkcedihimjlnlmnmoppptrbvbxumwbrcruqs_1022120110111220 10741.5248182784 201
54771 qLLLLzzMPAQkacfihkjjonnlpnoopjkglmiqcxmhrqmduj_2002121012100202 8438.16056208240 70
54772 qLLLLzzMPMQkacfihljjonnlppoopjkglmmqcxmhjmudug_2002121012100202 6718.35933228715 130
54773 qLLLLzzMPPQkacfihljkonnlppoopjkglmmqsxxijxaduw_2002121012100101 12772.8221186666 71
54774 qLLLLzzMPQMkacfihkjjonnllnpppjkglmiqcxmhrjmqbr_2002121012100202 1286.72271352520 26
54777 qLLLLzzPMMQkbceggllmjmonpnnoptsxooaqhqosfqofwj_2010222220011012 5019.04393257197 74
54779 qLLLLzzPMPQkccghihinlmoppnpoolnhbgnrhrvppubixq_1200111112020011 15822.1490234751 27
54780 qLLLLzzPMQAkbceggllmjmoknnnpptsxooaqhqossfofhr_2010222220011012 2575.91720027396 122
54781 qLLLLzzPPAQkacfhjkmmnmnkppoopjkghhicokgfvitdic_2002121012100200 5077.17166742313 181
54783 qLLLLzzPPQMkacfhjkmmnmnklopppjkghhicokgfvruukc_2002121012100202 6158.58503982428 33
54784 qLLLLzzPPQPkacfhjkmmnmnklpoppjkghhicokgfvrqirb_2002121012100202 12209.9592801571 37
54785 qLLLLzzPQAPkacfhjkmmlnmnkpoppjkghhicorkgfvxigr_2002121012100201 3473.87542691070 15
54789 qLLLLzzPzQQkacfhjkmmnoklnppopjkghhicokpvrvqhtb_2002121012100222 19351.8273620021 89
54794 qLLLLzzQPAMkccgihjlmjnlkloppplnickxhtphgkwqhvn_1200111210020221 1794.42675808192 98
54796 qLLLLzzQPPPkccgihjlmjnllopppolnickxhtphgwxqlun_1200111210020212 3336.21230942283 15
54799 qLLLLzzQQLMkbeegjkljmlmjonppphhhhaahhhhhhaaqaq_1200111220000110 6563.62912419035 7
54802 qLLLLzzwPQQkacfhjhimkplnnoppojkghhambvawaxllbk_2002121012100200 2420.19739978605 7
54804 qLLLLzzzPQQkacfhjkmnmnkllopopjkghhickgfvrjhijk_2002121012100220 2147.31216350142 10
54805 qLLLLzzzPQQkacfhjkmnmnklppopojkghhickgfvrudhij_2002121012100220 2147.31216350142 10
54806 qLLLLzzzQAQkacfhjkmlnmnkppopojkghhicrkgfvithij_2002121012100220 2710.23285837844 9
54809 qLLLLzzzQPQkacfhjkmlnmpplnopojkghhicrkghtrvhlj_2002121012100221 2043.78406528275 9
54810 qLLLLzzzQQAkacfhjkmlnmnklnoppjkghhicrkgfvrvhqj_2002121012100220 2495.36194238661 97
54825 qLLLMAMvLPQkcegfhhhijmnpooppohqhaqjshhgbhhqqxx_1222011022111100 9936.23209151997 15
54829 qLLLMAMvMzQkcegfhhhijmlnopoppqhqahrwqqqnqaqjjg_0222100122000122 10543.9583649366 65
54830 qLLLMAMzLLQkcegfhhhijknopoopphqhaqjshhhhxaqhgb_1222011022111202 2363.90290868599 59
54831 qLLLMAMzLPMkcegfhhhijknnonppphqhaqjshhhhaxaxnk_1222011022111200 1663.70923408588 5
54834 qLLLMAMzMzMkcegfhhhijklmnoppphqhaqfohhhhhhhhwr_2010222211221122 528.124576932452 5
54835 qLLLMAMzMzMkcegfhhhijklmnoppphqhaqjshhhhhhhhbg_1222011022112211 8216.34516720831 13
54836 qLLLMAMzPzMkcegfhhhijkmlnoppphqhaqjshhhggxxxhq_1222011022111001 2044.21374853152 69
54837 qLLLMAMzvPQkcegfhhhijkmnpooppqhqahrwqqqnaqqwsj_0222100122000221 2509.36114502381 83
54838 qLLLMAMzwAMkcegfhhhijklnmoppphqhaqjshhhhaaqqjs_1222011022112200 2680.34194837911 11
54839 qLLLMAMzwzQkcegfhhhijklooppophqhaqjshhhhhgqxgh_1222011022112220 9886.93916484292 47
54852 qLLLMAvzQMAkcegfhhhjnmmnonmppqhqahrwsqqxxahhqj_0222100122221102 10127.3857885115 31
54854 qLLLMAwLLPQkcegfhhhikopmonoppqhqahrwqwasnfsfnk_0222100122200101 6381.22150759635 13
54855 qLLLMAwvLQQkcegfhhhiponnmppnohqhaqjshhahrwrwww_1222011022211010 1924.21425152504 101
54856 qLLLMAwvLQQkcegfhhhiponnopopnhqhaqjshhahrbrbww_1222011022211010 2723.28259458170 21
54857 qLLLMAwvMMQkcegfhhhilompmnopphqhaqjshahhwnwfjj_1222011022211000 3993.20301031506 69
54858 qLLLMAwvPMQkcegfhhhilmoonpoppqhqahrwqaqqjjjswr_0222100122200111 7224.04801524205 9
54859 qLLLMAwzAAMkcegfhhhillmlnoppphqhaqjshhaqaqqqsj_1222011022210022 1530.10612763711 4
54860 qLLLMAwzLPQkcegfhhhilomnppnophqhaqjshhhhgbwwrw_1222011022210101 3127.75560186221 9
54863 qLLLMLAAMzMkcdefghijkjlmnoppphftagftihoqhhhhqx_2010220200122112 426.570366389119 123
54864 qLLLMLAAMzMkcdgfhiihkjlmnopppqgqablmrqgxxxxxxa_2101222211100110 959.981956431211 201
54865 qLLLMLAMLMMkcdefghijklmmonppphftagftihxahxfhso_2010220200112201 1155.77335248815 223
54866 qLLLMLAMMzMkcdefghijklkmnoppphftagftihxgtxhxpi_2010220200112011 840.460027555135 61
54867 qLLLMLAMvMQkcdefghijklopoonpphftagftihxhxgbfpi_2010220200112220 1270.12066155725 237
54868 qLLLMLAMvQPkcdefghijklonnpnpphftagftihxhsohfah_2010220200112221 1156.68788269957 15
54869 qLLLMLAMzAMkcdefghijkllnmoppphftagftihxphkhhgb_2010220200112211 845.638634592300 187
54871 qLLLMLLLPAQkcdgfhiljmoonpnopphshasthvjaerhwell_1222011011222201 1207.63873545936 59
54873 qLLLMLLMMMPkcdgfhiljjkmnonppphshasthevjrmhevwr_1222011011222211 1182.53377547530 25
54876 qLLLMLLPzQPkcdgfhilkjmmnoppophshasthuvwotdefbo_1222011011221021 1242.48885338120 17
54877 qLLLMLLwAQPkcdgfhiljnnnmoppophshasthehturmhqek_1222011011222221 1661.13779056359 23
54879 qLLLMLLwwQQkcdgfhiljnomppmpoohshasthehermdwevk_1222011011222202 1999.17239967242 21
54880 qLLLMLMLAAMkcdefghijmlklnoppphftagftaxfrwmxqwg_2010220200101002 344.009004891404 103
54881 qLLLMLMLAAMkcdgfhiikjmmnmopppqgqablmqgnkqgxqti_2101222211011200 714.687502613962 83
54882 qLLLMLMLALQkcdefghijmlkpnnopphftagftaxfrxwgvwb_2010220200101001 822.975915495039 181
54883 qLLLMLMLAPPkcdefghijmlkoopopphftagftaxfrepxvlm_2010220200101000 681.569289007099 20
54884 qLLLMLMLMLQkcdefghijmlnnpoopphftagftaxfiamwgrv_2010220200101200 191.028320953599 69
54885 qLLLMLMLMMPkcdefghijmlnmnoppphftagftaxfilaffck_2010220200101202 313.527139318353 97
54886 qLLLMLMLMwQkcdefghijmlnmpopophftagftaxfilxfvrj_2010220200101201 383.130741848847 111
54887 qLLLMLMLPAMkcdgfhiikjnllmopppqgqablmqgxrggxxhq_2101222211011001 1260.54407124610 235
54888 qLLLMLMLQLMkcdefghijmlkmonppphftagftaxfrlxfqpe_2010220200101012 707.728016743820 83
54889 qLLLMLMLQLMkcdgfgfhiklkmnoppphrhagjbhwmslaahah_0222100102211001 842.998813758711 7
54890 qLLLMLMLwAQkcdgfgfhikmlopnopphrhagjbhwudbhbsmd_0222100102211000 360.233595960563 149
54891 qLLLMLMLzAQkcdgfhiikjnompnnppqgqablmqgxqgxqhrg_2101222211011020 1010.52267134717 205
54892 qLLLMLMLzQMkcdgfhiikjnomoopppqgqablmqgxqgtixnk_2101222211011020 1203.06238780739 57
54893 qLLLMLMMPzMkcdgfhiikkjmlnopppqgqablmqtgxfxxxkn_2101222211010011 1174.69337615230 113
54894 qLLLMLMPMzMkcdgfhiikjjlmnopppqgqablmqhgbqxqxrg_2101222211012001 373.502253339503 111
54895 qLLLMLMPPzMkcdefgjikikmlnoppphftaghtmqghwxhxsf_2010220201102110 412.402145131159 117
54896 qLLLMLMPwAMkcdefghijkllnmoppphftagftagofhahhrw_2010220200102211 362.675243151627 111
54897 qLLLMLMPzAMkcdefghijklmlnoppphftagftagoxwmxqbr_2010220200101002 389.776722196744 115
54898 qLLLMLMPzAPkcdefghijklmnnpopphftagftagoxhqxote_2010220200101220 718.668555108700 171
54899 qLLLMLMPzMMkcdefghijklmnmoppphftagftagoxhechxq_2010220200101221 699.892096074232 169
54900 qLLLMLMPzwQkcdefghijklmnppoophftagftagoxhfjwrf_2010220200101222 838.503485665416 21
54901 qLLLMLMvAMQkcdefghijlnmppoopohftagftafplitobjb_2010220200101100 976.797694916031 25
54902 qLLLMLMvAPQkcdefghijmnlpooppohftagftaxxwmmbggb_2010220200101100 688.615317554609 97
54903 qLLLMLMvAQPkcdefghijlnmlnoopphftagftafplrpbblr_2010220200101102 303.844748652631 55
54904 qLLLMLMvLQQkcdefghijpmlnooppohftagftadlwiercrv_2010220200101111 672.442472750448 54
54905 qLLLMLMvLQQkcdefghijpmlnoppoohftagftadlwiewcwv_2010220200101111 700.321064726457 59
54906 qLLLMLMvMAQkcdefghijlmnoponpphftagftafpmxxjcrv_2010220200101121 870.936631372224 15
54907 qLLLMLMvMMQkcdefghijmmlpmoopphftagftaxpwdqrwoo_2010220200101112 8710.89774438832 33
54908 qLLLMLMvMMQkcdefghijnompnpoophftagftaqdlexdwcw_2010220200101110 1802.19236521089 163
54909 qLLLMLMvMPQkcdefghijlmnopopophftagftafppamjgjg_2010220200101120 619.990852991474 51
54910 qLLLMLMvMPQkcdefghijlmpopoponhftagftafplamjgjn_2010220200101120 549.920813960303 65
54912 qLLLMLMvMQMkcdefghijmmlnomppphftagftaxpwphqhqx_2010220200101112 3051.19756271277 119
54913 qLLLMLMvPPQkcdefghijmmppnopoohftagftaqpldiegwv_2010220200101110 1220.64327452432 159
54916 qLLLMLMvQMAkcdefghijmnmlomnpphftagftaxxpwdqnhw_2010220200101121 874.734621105608 269
54918 qLLLMLMvQMMkcdefghijmnmlompophftagftaxxpwdqxrk_2010220200101120 1247.75607240800 321
54919 qLLLMLMvQMMkcdefghijmnmlomppphftagftaxxpwdqxpi_2010220200101120 1295.97081921902 101
54922 qLLLMLMwPMPkcdefghijkmnlnoppphftagftauhllkimgv_2010220200111120 1164.65568487709 137
54925 qLLLMLMzLQMkcdgfgfhilonmoopnphrhagjbhhaaabghsr_0222100102211002 5555.91763180503 57
54926 qLLLMLMzMAPkcdefghijklnmnpopphftagftagfitahfxq_2010220200102221 224.876544273936 79
54927 qLLLMLMzMMMkcdefghijklnmonppphftagftagfitxoqhq_2010220200102210 229.371306712245 27
54928 qLLLMLMzMMPkcdefghijklnmopopphftagftagfitxhvme_2010220200102211 346.476355926166 53
54929 qLLLMLMzPMAkcdefghijkmlmnoopphftagftagmbtebser_2010220200102122 336.322168007350 23
54930 qLLLMLMzvQQkcdefghijkmonpnopphftagftagthhmssrr_2010220200102110 710.934224131007 11
54931 qLLLMLMzvQQkcdefghijkmpnpnopohftagftagtphmssrk_2010220200102110 620.154231977420 29
54932 qLLLMLMzvQQkcdefghijkpmnonpophftagftaghuhtsfvk_2010220200102112 944.012289452311 79
54933 qLLLMLMzwAQkcdefghijklmnopopphftagftagftagorfw_2010220200102202 24.0964200795858 15
54934 qLLLMLMzwAQkcdefghijklonpopophftagftagfhawfrof_2010220200102222 307.744150688291 91
54935 qLLLMLMzwMQkcdefghijklmpoppoohftagftagftxgnvcn_2010220200102201 333.007858748077 16
54936 qLLLMLMzwMQkcdefghijkloppnpoohftagftagfhxjoowr_2010220200102221 885.401405201459 157
54937 qLLLMLMzwQMkcdefghijklonmnppphftagftagfhaqoqte_2010220200102220 203.125453631977 75
54938 qLLLMLMzwQPkcdefghijklonmoppphftagftagfhaqfipa_2010220200102220 326.575779798548 103
54939 qLLLMLMzzAQkcdefghijkmoonpopphftagftagmhhebfsk_2010220200102122 1191.62832931078 61
54942 qLLLMLMzzMQkcdefghijknomnpopphftagftagxhqeofco_2010220200102122 391.315075947258 23
54944 qLLLMLPAMzMkcdefghkjijlmnoppphftagfqaqoqqhqhtp_2010220200220122 329.814600711477 105
54945 qLLLMLPAMzMkcdgfeikhjjlmnoppphshasqhsqsqhhhhqx_1222011022211221 1523.21233141917 10
54946 qLLLMLPLAAMkcdefghkjlklmnoppphftagfqaokfmahhrw_2010220200202211 597.976057338583 77
54947 qLLLMLPLAMPkcdefghkjmklnonppphftagfqaxkfdxkpep_2010220200201212 1195.94797511360 207
54949 qLLLMLPLAzQkcdefghkjmklnpoopphftagfqaxkfakwcfc_2010220200201212 236.744582128978 19
54950 qLLLMLPLLAQkcdefghkjlonnoppnphftagfqaoxtpewrfc_2010220200202212 1099.62075369742 225
54951 qLLLMLPLLQMkcdefghkjjnnnmoopphftagfqaktpheekar_2010220200201212 832.479705637822 233
54952 qLLLMLPLLQPkcdefghkjlonnmpnpphftagfqaoxtpqoffj_2010220200202212 911.802125054828 199
54953 qLLLMLPLMAAkcdefghkjjklmnnopphftagfqakkveekahw_2010220200201121 642.483337824332 39
54954 qLLLMLPLMAMkcdefghkjlknmmoppphftagfqaokxmqoxte_2010220200202120 787.691597217346 181
54955 qLLLMLPLMwQkcdefghkjlknmooppphftagfqaokxmwrfjf_2010220200202122 1178.61378394601 117
54956 qLLLMLPLPAMkcdefghkjmlnnnoppphftagfqaxfqtpxxqh_2010220200201210 1189.04128774622 169
54958 qLLLMLPLPPMkcdefghkjllmomnppphftagfqaofqqqfhpt_2010220200202201 267.134351007702 91
54959 qLLLMLPLPPMkcdefghkjmlnommppphftagfqaxfqqhqhpt_2010220200201201 1093.03854337339 165
54960 qLLLMLPLPzQkcdefghkjmlnopppoohftagfqaxfqqxknvk_2010220200201201 1319.24760532463 87
54961 qLLLMLPLvQQkcdefghkjjpnmooopphftagfqakqheerkvk_2010220200201210 1256.37529436547 44
54962 qLLLMLPLwPQkcdefghkjlknpopnophftagfqankhecvcvc_2010220200201111 1157.57366286150 83
54963 qLLLMLPLzPQkcdefghkjllpooonpphftagfqaofqawrfvk_2010220200202220 537.363323283973 18
54964 qLLLMLPLzPQkcdefghkjlmpmoopophftagfqanxqqtcvnk_2010220200201210 1191.65988190240 47
54965 qLLLMLPLzQPkcdefghkjllnnopnpphftagfqaoftpahfxq_2010220200202221 664.599991873571 165
54966 qLLLMLPLzQPkcdefghkjmlnnoppophftagfqaxftpasoof_2010220200201222 675.946448002046 133
54967 qLLLMLPMPzMkcdefghkjikmlnoppphftagfqaqkxmhxhmu_2010220200221102 773.771406221144 45
54969 qLLLMLPvAPQkcdefghkjklonopnpphftagfqakfaijvcgs_2010220200201121 775.997331887144 70
54970 qLLLMLPvAPQkcdefghkjkmomppoophftagfqakxhqevrwv_2010220200201111 1917.58716980748 9
54971 qLLLMLPvAPQkcdefghkjkmpnoonpphftagfqakxeitccgr_2010220200201111 1100.84590450197 9
54972 qLLLMLPvAQPkcdefghkjklmonpopphftagfqakfmaqholm_2010220200202221 256.378494840309 22
54973 qLLLMLPvMAQkcdefghkjknmmonppphftagfqakmmhefbsk_2010220200202212 3176.14881650014 113
54977 qLLLMLPvPAQkcdefghkjlmoopnopphftagfqafqtpxffjo_2010220200202221 895.610287515354 187
54978 qLLLMLPvPQMkcdefghkjmnoonmppphftagfqaxxtpqqjjo_2010220200201122 1234.66952991287 173
54979 qLLLMLPvQLQkcdefghkjkmnmoonpphftagfqakxxqevnkn_2010220200201111 1093.24736254225 45
54980 qLLLMLPvQLQkcdefghkjkmnmooppphftagfqakxxqevnkk_2010220200201111 1420.61352941544 12
54981 qLLLMLPvQMMkcdefghkjklmmonppphftagfqakfqmxfhum_2010220200202211 773.205747469368 86
54982 qLLLMLPvQPAkcdefghkjkmnomoopphftagfqakxxaqevxk_2010220200201110 2775.10296154314 15
54983 qLLLMLPvQPPkcdefghkjklnnopopphftagfqakfpptpwpa_2010220200201112 949.797581245510 107
54985 qLLLMLPvwQQkcdefghkjkmnoppnophftagfqakmuhtnfsv_2010220200202211 1196.66909016822 91
54986 qLLLMLPvwQQkcdefghkjkpnopopnohftagfqakxqhtvccv_2010220200201111 1227.96898765449 40
54987 qLLLMLPvzQQkcdefghkjloonnppophftagfqaftpumwrfo_2010220200202222 1093.96891795450 201
54988 qLLLMLPvzQQkcdefghkjloopnpnophftagfqaftpaqoffo_2010220200202222 150.085255390717 61
54989 qLLLMLPwAAMkcdefghkjillnmoppphftagfqaqmuqfhqkv_2010220200222012 687.428563214341 14
54990 qLLLMLPwPMMkcdefghkjinmmomppphftagfqaqxtphfxoj_2010220200222110 1010.48090624296 71
54991 qLLLMLPwzMQkcdefghkjinopmoopphftagfqaqxqhfvkmu_2010220200222101 1077.79919485983 111
54992 qLLLMLPwzQMkcdefghkjinonnmppphftagfqaqxqojfhpt_2010220200222101 961.101919883832 207
54997 qLLLMLQvLQMkcdgfgfhjilmnoopophrhagjbhhkcvhaahr_0222100102111102 852.390775209112 79
54999 qLLLMLQzLwQkcdgfgfhjiknnopnophrhagjbhhhhaaaarn_0222100102111020 1826.65593406393 535
55000 qLLLMLQzMzMkcegfhggjiklmnoppphqhaqwraaxxxxxxkn_2010222200110011 667.554596653904 3
55001 qLLLMLQzwQzkcdgfgfhjiklnmnopphrhagjbhhhhmdcqqj_0222100102110020 2733.61112885777 59
55002 qLLLMLvAMQMkcdgfhijmnlomlmppphshasteqhkebbjhpt_1222011011222201 2191.19403266155 19
55003 qLLLMLvLAQQkcdgfhijknopnompnphshastvjnrmswjmfe_1222011011222222 726336.084923107 57
55007 qLLLMLvPPPQkcdgfhikjnlpomonpphshastuvwkqtjtnak_1222011011222100 1618.43337100008 15
55008 qLLLMLvPPPQkcdgfhimjnomlnmppphshastqvjabbsjawb_1222011011222201 1940.82449393022 89
55012 qLLLMLwAAPMkcdefghilklmomnppphftagfthggqhiohxq_2010220200112221 846.402851267320 183
55013 qLLLMLwAMAMkcdefghilkmnnnoppphftagfthgqxiphhxq_2010220200112121 1389.33325410766 187
55014 qLLLMLwAMPMkcdefghilklnomnppphftagfthggxhikmte_2010220200112120 1337.49486143820 25
55015 qLLLMLwAMzQkcdefghilkmnopppoohftagfthgqxhhwros_2010220200112122 1620.18446946467 15
55016 qLLLMLwAzPQkcdefghilkmpnnonpphftagfthgqhahoowr_2010220200112222 1053.06944401304 23
55017 qLLLMLwLMMQkcegfhggjnonnpmoppqhqahsjnaxhhhxknc_2101222211110200 3848.46249996186 31
55020 qLLLMLwLMQMkcegfhggjnonlnmpppqhqahsjnaxhnhxqxh_2101222211110202 1630.98385877307 5
55021 qLLLMLwLPQMkcegfhggkmlmnomppphqhaqwroqfhhhxxhq_2010222200001110 3044.88726279628 10
55023 qLLLMLwLQPMkcdefgjiknmmomnppphftaghtgofshffawr_2010220201100022 1053.51890937287 211
55024 qLLLMLwLQPPkcdefgjiknmmompopphftaghtgofshfxqek_2010220201100021 1307.46099029974 241
55025 qLLLMLwMAAMkcdefgjijkmlnmoppphftaghtlgoghfahxq_2010220201100221 850.888853855469 17
55026 qLLLMLwMAMMkcdefgjijkmlnonppphftaghtlgoghxqofj_2010220201100212 1250.63748455341 237
55027 qLLLMLwMAMPkcdefgjijkmlnooppphftaghtlgoghxewrc_2010220201100212 1309.04568825983 122
55028 qLLLMLwMLAQkcdefghiljomnpoopphftagfthkllphrkgb_2010220200111212 1436.55939944339 29
55029 qLLLMLwMLQMkcdefghiljomnnnopphftagfthkllpahkar_2010220200111212 967.439130477730 259
55030 qLLLMLwMMAAkcdefghiljlnmlnopphftagfthkgllnkahw_2010220200111121 712.671245123715 251
55033 qLLLMLwvAQQkcegfhggnmmnpnmopphqhaqwrqqhhqxxqgb_2010222200001122 1874.66588650743 4
55034 qLLLMLwvAQQkcegfhggnopnonomppqhqahsjahxhqhxxsj_2101222211110200 1421.17346815841 4
55035 qLLLMLwvMQQkcegfhggnmmnonpmppqhqahsjahqhqhqxnk_2101222211110200 1703.07887634578 11
55036 qLLLMLwvQAQkcegfhggnmomnnmpophqhaqwrqqahhxxajj_2010222200001122 1236.89446192876 9
55037 qLLLMLwvQAQkcegfhggnmomnnmppphqhaqwrqqahhxxafo_2010222200001122 1236.89446192876 9
55038 qLLLMLwwAAQkcdefghillmonponpphftagfthgxdmxccjs_2010220200111110 1195.57921505724 171
55039 qLLLMLwwAMQkcdefghillmmnppoophftagfthgxppxgrww_2010220200111110 2004.06653126058 57
55041 qLLLMLwwMMQkcdefghillkmponopphftagfthgspxvcvgw_2010220200111110 1233.27827669691 57
55043 qLLLMLwwMPQkcdefghillnmooppophftagfthgplptobkb_2010220200111120 2313.84943779060 21
55045 qLLLMLwwPAQkcdefghilmkmnpnopphftagfthxspmhcngb_2010220200111122 1378.63352786673 29
55046 qLLLMLwwPMQkcdefghilmnmnooppphftagfthxxppahggr_2010220200111120 1356.83937594938 185
55047 qLLLMLwwQMAkcdefghillmnmooopphftagfthgxxplxgxk_2010220200111100 3437.65648995528 273
55048 qLLLMLwwQwQkcdefghillmnmoonpphftagfthgxxpxgnkr_2010220200111102 1157.89619521278 277
55049 qLLLMLwwQwQkcdefghillmnmooppphftagfthgxxpxgsok_2010220200111102 1514.63261125602 151
55050 qLLLMLwwwQQkcdefghillmnpnpoophftagfthgpmiuccvv_2010220200111111 1285.64884518414 167
55051 qLLLMLwwwQQkcdefghillmnpopnophftagfthgpmxtjcnf_2010220200111122 1235.41348352311 31
55055 qLLLMLzAPAMkcdefghkljmnnnoppphftagfqhoqqtphhxq_2010220200212221 1333.87213422935 79
55057 qLLLMLzAPMPkcdefgjkjilnnopnpphftaghqlqgtpxhfmu_2010220201202211 1906.66045689315 307
55058 qLLLMLzAPPMkcdefghkljmnommppphftagfqhoqqqqxhpt_2010220200212201 1273.34240691718 21
55059 qLLLMLzAPzQkcdefghkljmnopppoohftagfqhoqqqhwrvk_2010220200212202 1459.04463887835 249
55061 qLLLMLzAQzMkcdefghkljkmknoppphftagfqhokqchhhrw_2010220200212211 940.295234107598 195
55062 qLLLMLzAQzMkcdefgjkjiklmnoppphftaghqlqkgmxhxoj_2010220201202110 1512.95722440073 89
55066 qLLLMLzMAPPkcdefghklmklonoppphftagfqhxkgdtkdmp_2010220200211222 1895.08829458100 273
55067 qLLLMLzMAzQkcdefghkljklonoopphftagfqhkkglkwwar_2010220200211112 1263.78763330809 311
55068 qLLLMLzMMAMkcdefghklmjnnnoppphftagfqhxoxudhxpi_2010220200211120 1681.51292280919 183
55069 qLLLMLzMMMMkcdefghklmkmkonppphftagfqhxkpchkhah_2010220200211221 1722.38111379900 43
55070 qLLLMLzMMPMkcdefghklmjnommppphftagfqhxoxqpixdu_2010220200211100 1611.09683085608 181
55071 qLLLMLzMMzQkcdefghklmjnopppoohftagfqhxoxqhsorb_2010220200211102 1829.92465267297 187
55072 qLLLMLzMPMMkcdefghklllmmonppphftagfqhrgmuqfhpt_2010220200212201 1549.08226743979 247
55074 qLLLMLzMQzMkcdefghklmjkknoppphftagfqhxobrhxhso_2010220200211201 1249.19379093027 169
55075 qLLLMLzMvQQkcdefghklmnnnooppphftagfqhxqtpahsof_2010220200211222 2894.92028097697 295
55076 qLLLMLzMwPQkcdefghkljknnooppphftagfqhkkahrkwvw_2010220200211211 2112.30339773754 71
55077 qLLLMLzMwPQkcdefghklmkpnnopophftagfqhxkdahkkff_2010220200211222 1429.72421912756 47
55078 qLLLMLzMzAQkcdefghkljlnnooppphftagfqhkgtprkjbj_2010220200211210 2027.81337073364 275
55079 qLLLMLzMzMQkcdefghklmlnpooopphftagfqhxgqqtsovk_2010220200211220 2446.37448503493 85
55080 qLLLMLzPLPQkcdefgjkilopmnoopphftaghqqohqfqldvk_2010220201200220 1450.62113975238 51
55081 qLLLMLzPLQMkcdefgjkilonnmnppphftaghqqohtpfqxfs_2010220201200221 1329.65193852832 241
55082 qLLLMLzPPPMkcdefgjkilmmomnppphftaghqqofsqfqhpt_2010220201200201 1270.12429382364 237
55084 qLLLMLzQMzMkcdefghkllljmnoppphftagfqhsooxqxqbr_2010220200211002 1146.57270131868 165
55089 qLLLMLzQzAMkcdgfeikjljmnloppphshasqhqqsqhjhhrw_1222011022221122 3627.45188304702 85
55090 qLLLMLzvMQQkcdefgjknmmppmnoophftaghqofstpffqqf_2010220201200022 921.668253091555 193
55091 qLLLMLzvQQMkcdefgjknkmmomnppphftaghqokfsmffawr_2010220201200022 1397.39054610937 25
55092 qLLLMLzvQQPkcdefgjknkmmompopphftaghqokfsmfxqek_2010220201200021 1337.27559650651 243
55093 qLLLMLzwAAQkcdefghklknompoopphftagfqhkqxmhojwr_2010220200212212 2630.03989127440 267
55094 qLLLMLzwAQMkcdefghklknomnnppphftagfqhkqxmqxhmu_2010220200212211 2515.06014622813 132
55095 qLLLMLzwAQPkcdefghklklomnpopphftagfqhkgxmihklp_2010220200212211 1873.22846269817 138
55096 qLLLMLzwLQQkcdefghklnmooppnophftagfqhqqtpahffo_2010220200212222 933.652018299896 201
55097 qLLLMLzwMAQkcdefgjkjmloopnppohftaghqlogtpxqekf_2010220201200221 1337.72676580504 123
55098 qLLLMLzwMPQkcdefghklkmpoopnpohftagfqhkxxahccrn_2010220200211121 2061.50786014519 31
55099 qLLLMLzwPPQkcdefghkllmoonpnpphftagfqhgxtpuccrn_2010220200211121 1975.22444925303 243
55100 qLLLMLzwQMPkcdefgjkjmklnooppphftaghqlokgmxewrc_2010220201200212 1813.86384247464 27
55101 qLLLMLzwQwQkcdefghklklmnopnpphftagfqhkgxxvrngj_2010220200211110 3030.71853434732 153
55102 qLLLMLzwQwQkcdefghklklmnoppophftagfqhkgxxvrrvj_2010220200211110 1618.70394612983 209
55103 qLLLMLzwzQQkcdefghkllpoonpnophftagfqhgxtpikffk_2010220200212221 1356.55218413663 231
55104 qLLLMLzwzQQkcdefghklnpoonnppohftagfqhqxtpqxojf_2010220200212221 2839.62671145705 99
55105 qLLLMLzzLQQkcdefgjkipoomnnppohftaghqqhtpfmuldf_2010220201200222 2124.97252574881 107
55106 qLLLMLzzMAQkcdefgjkikonmpoopphftaghqqkhmfxldoj_2010220201200221 2051.47580863388 315
55107 qLLLMLzzMQMkcdefgjkikonmnnppphftaghqqkhmfmuxfs_2010220201200221 1658.27447716788 23
55108 qLLLMLzzPPQkcdefgjkimmpmnnopphftaghqqfsqfmufvk_2010220201200220 2067.36509203714 53
55109 qLLLMLzzPQPkcdefgjkimmoompppohftaghqqfstpfxojf_2010220201200221 2343.81385700706 343
55110 qLLLMLzzQAMkcdefgjkikmmnmoppphftaghqqkfsmfxhmu_2010220201200211 1995.33466189795 156
55114 qLLLMMMzMzMkcdgfhfihjklmnopppqgqabgarqxxxxxxvc_2101222211001100 478.555220203305 133
55115 qLLLMMPLMzMkcdgfhfijjlkmnopppqgqabgaqtxfxxxxqh_2101222210100110 598.194176052208 51
55119 qLLLMMPzMzMkcdefghhjiklmnoppphftagofqaxqxqxqrb_2010220202100210 320.561798352928 103
55120 qLLLMMPzMzMkcegfheijhklmnoppphqhaqjhhjhhhhhhwr_2010222211221122 528.124576932452 5
55124 qLLLMMzAMzMkcdefghijiklmnoppphftagohqlgqxqxqpe_2010220212001200 654.143719364154 10
55125 qLLLMMzAMzMkcdgfhfijiklmnopppqgqabgaqhbqxqxqti_2101222210120012 152.473681460433 7
55126 qLLLMMzLPAMkcdgfhfijmnlnnopppqgqabgaqxqgtixxhq_2101222210110201 662.173410137210 163
55128 qLLLMPLMPzMkbeffgihkklmknopppxxqphxotixqbxqxud_1022101102210021 464.793320082588 28
55129 qLLLMPMzMzMkbdgfhihhjklmnopppdwxxbqboxqxqxqxrg_2101021220012001 156.637331792645 5
55130 qLLLMPMzMzMkbeffgghijklmnopppxxqphroxxqxqxqxbw_1022101120012001 685.988709057930 147
55132 qLLLMPvMPAMkbeffgihlmnkllopppxxqphxoxxqbrgxqbr_1022101102201002 714.066448905255 141
55133 qLLLMPvMPPMkbeffgihlmnkooopppxxqphxoxxqbqtixdu_1022101102201000 924.172463577589 81
55134 qLLLMPvMPzQkbeffgihlmnkopnnppxxqphxoxxqbqxrbrg_1022101102201001 1059.22250264694 35
55135 qLLLMPvMQzMkbeffgihlmmmknopppxxqphxoxxudbqxqti_1022101102201012 1098.92026249800 45
55136 qLLLMPvQMzMkbeffgihljjkmnopppxxqphxoxrbbqxqxrg_1022101102200120 1039.49005854358 177
55137 qLLLMPwAMzMkbeffgihikjlmnopppxxqphxouxvqxqxqti_1022101102001200 893.120491073455 83
55143 qLLLMvAAMAMkcdgfhkhljmnmmopppqgqabqrqgxxlmxxxa_2101222211010001 1634.06864728530 271
55144 qLLLMvAAMPMkcdgfhkhljmnonnpppqgqabqrqgxxqxaxlm_2101222211010021 1476.95186471444 253
55146 qLLLMvAAMzQkcdgfhkhljmnopooppqgqabqrqgxxqxwgvc_2101222211010020 1669.80245538175 273
55147 qLLLMvAAQzMkcdgfhkhljmllnopppqgqabqrqgxcvqxqwg_2101222211010210 1092.14418421626 211
55154 qLLLMvAMvQQkcdgfgkhimkponppnohrhagqbhhjaaabgws_0222100102221100 1290.31703198787 87
55157 qLLLMvAMwQAkcdgfgkhimlkonoopphrhagqbhhwjaabgqj_0222100102221002 438.359681820433 13
55160 qLLLMvAMzQMkcdgfgkhimlonnoppphrhagqbhhwmdxxhqa_0222100102221110 3779.46398135908 22
55161 qLLLMvAQMzMkcdgfhkhljkkmnopppqgqabqrqgwgxxxxvc_2101222211010011 1379.16933963554 13
55164 qLLLMvAvQQAkcdefgihonmmnonopphftagtrppjjppqqaj_2010220201100112 997.024122008943 9
55170 qLLLMvLAPMQkcdgfhmjionlnopppohshashqqaasaqaahj_1222011011222001 1151.99611784703 7
55173 qLLLMvLAwQQkcdgfhmjinlmpomopphshashqqxsgaqgvvs_1222011011222000 1380.05835409875 59
55176 qLLLMvLLMQQkcdgfhmnlnpolmpmophshashnnkpksgpgct_1222011011222112 842.998813758711 7
55179 qLLLMvLLPQQkcdgfhmlmpoknonppohshashwrajgjjoipc_1222011022222110 6513.95325540005 49
55180 qLLLMvLLQAQkcdgfhmnkoknonpopphshashjsjsjjsasah_1222011022222221 9876.40982707142 13
55182 qLLLMvLLQPQkcdgfhmnkokpmnmopphshashjsjshgsgsuu_1222011022222221 52729.2807384337 75
55188 qLLLMvLMPMQkcdgfhmilnklonoppphshashtjcfkusuams_1222011011222221 1946.76400377267 63
55191 qLLLMvLMQMMkcdgfhmjjlnnlnoppphshashqcnrkskahgb_1222011011222111 1223.43835827969 17
55198 qLLLMvLPMAQkcdgfhmklkolnnpopphshashqwsdggbaxdn_1222011022222211 25940.4354211394 31
55204 qLLLMvLPPPQkbefghklklmnopnpophhihumigfsvdpopxn_1200112200201021 27053.2431463670 81
55220 qLLLMvLQLQPkcdgfhmkjlnklnpopphshashuuwagbihjwr_1222011022222011 1903.78621266861 43
55222 qLLLMvLQPAMkbefghkmlklnlmoppphhihummigfhsslhld_1200112200201211 1878.26610542179 7
55227 qLLLMvLQzAQkbefghkmlkllmopopphhihummigfsstsjfv_1200112200201221 3498.89874784844 81
55229 qLLLMvLQzQMkbefghkmlkllmnoppphhihummigfssdtqxh_1200112200201220 3357.04379589117 9
55233 qLLLMvLzMQQkcdgfhmnkkopmomppohshashxssaagqgqmm_1222011022222100 3758.28066486845 32
55234 qLLLMvMAMAMkcegfhkljimnlloppphqhaqhhaaxxrwxxnk_2010222200111100 525.293424640969 3
55235 qLLLMvMAMPMkcegfhkljimnoooppphqhaqhhaaxxhqxxqh_2010222200111120 561.737226842034 3
55236 qLLLMvMAQzMkcegfhkljimmmnoppphqhaqhhaaxhqhhhxq_2010222200111221 837.236208505466 3
55237 qLLLMvMAvQQkcdefgijlkpomnopophftagtxmxaappjjjj_2010220201111122 730.365551371551 7
55240 qLLLMvMLPMQkcdgfhkljonnpmmnppqgqabqqgxnkqrggwg_2101222211001102 1451.70881561249 19
55242 qLLLMvMLPQPkcdgfhkljonnoopnppqgqabqqgxnklmqgti_2101222211001102 1357.01156480194 119
55244 qLLLMvMLPQPkcdgfhklmnomnopopphshashhjjajjpapdd_1222011022222201 1.31958121475924e6 43
55245 qLLLMvMLzQQkcdgfhkljopoommnppqgqabqqgxxlmrggqh_2101222211001100 1743.86948326270 277
55252 qLLLMvMMzQMkcdgfhklljnonnmpppqgqabqqtgxxlmfxnk_2101222211001000 1842.79764262213 16
55254 qLLLMvMPAAMkcdgfhilmklknloppphshasqhxsrshgxhmu_1222011022221102 2227.45312029080 65
55261 qLLLMvMPPAMkcdgfhkljjnmnnopppqgqabqqhgxblmqxrg_2101222211001020 782.245389230943 57
55262 qLLLMvMPPLQkcdgfhilkknmpnopophshasqhqsdjaxhdbr_1222011022222101 6721.75041854061 7
55264 qLLLMvMPPPMkcdgfhkljjnmommpppqgqabqqhgxbqrgxlm_2101222211001021 881.486865300139 183
55266 qLLLMvMPPPPkcdgfhilmknmomppophshasqhxsdkinhwbo_1222011022221101 3893.18792905217 51
55267 qLLLMvMPQzMkcdgfhkljjkkmnopppqgqabqqhgwgbqxqti_2101222211001200 601.225892818782 147
55273 qLLLMvMPzAQkcdgfhilmkkonpoopphshasqhxsshqhmuwr_1222011022221111 2163.36483675456 61
55275 qLLLMvMPzPQkcdgfhilmknpopnoophshasqhxsdixixqhb_1222011022221100 3111.77772883286 61
55276 qLLLMvMPzQMkcdgfhilmkkonnnppphshasqhxsshqqxxoj_1222011022221110 2206.99954689615 8
55277 qLLLMvMQLAMkcdefgijlkknlmoppphftagtxmxjxrphxoj_2010220201111021 6153.73929305758 15
55279 qLLLMvMQPzMkcdgfhiljjkkmnoppphshasqhmussqhhhrw_1222011022221122 1861.19498341740 49
55285 qLLLMvMQzMPkcdgfhiljkkmnonppphshasqhhqsdihblxq_1222011022221012 13477.8338867686 39
55288 qLLLMvMvMQQkcdefgilnmknmpoopphftagtmnsgjsiltaj_2010220201110012 1777.84467615954 74
55289 qLLLMvMvMQQkcegfhkljopllonpophqhaqhhnqarwhnqxq_2010222200110012 8128.01961392865 5
55290 qLLLMvMvMQQkcegfhkljpollonppoqhqahqqwhhjsqwqxx_2101222211001100 1083.02508823801 7
55291 qLLLMvMvMQQkcegfhklmnpolloppoqhqahqqgbhhjsqqxx_2101222211001100 1083.02508823801 7
55292 qLLLMvMvPQQkcdefgillnonpmopophftagtmcgejtflxtq_2010220201110011 1676.88214893837 66
55293 qLLLMvMvQMQkcegfhkljmonppponohqhaqhhnoqfhqxhnx_2010222200110012 1513.17256040921 11
55294 qLLLMvMwAAQkcdefgilkmlnmnpoophftagtmdncejldskn_2010220201110100 680.223125425491 12
55295 qLLLMvMwAAQkcdefgilkmlnmnpopphftagtmdncejldsnk_2010220201110100 680.223125425491 12
55299 qLLLMvMwAQMkcdefgilkmlnmonppphftagtmdncejqlvck_2010220201110102 1556.29594623936 11
55302 qLLLMvMwMMQkcdefgilkjmmonppophftagtmdjjjildjjw_2010220201110120 2128.69578037509 26
55306 qLLLMvMzAQMkcegfhklmnmomllppphqhaqhhqxoxorwxqh_2010222200110110 19383.7167711786 37
55309 qLLLMvMzMPQkcegfhklmjnllopopphqhaqhhqnqrwaqjjg_2010222200110122 2936.78798352977 65
55315 qLLLMvPAwQPkcdgfhlkjimlonppophshasaaqqxsaqxxsx_1222011011220001 1523.21233141917 5
55319 qLLLMvPLQPMkcdgfhlkmknkomnppphshasaajsjshssajo_1222011022222210 42960.7358507621 46
55322 qLLLMvPMAPMkcdefgllkmjlmonopphftagqtdcskjihgqj_2010220201120220 2126.73634585188 219
55332 qLLLMvPMzPQkcdgfghjimnnnpomophrhagbqhxqqqaanws_0222100102221110 5982.30461583772 16
55335 qLLLMvPPLAQkcdefgljkknnmpnopphftagqxxjmufqxqvk_2010220201120120 2084.87078307537 207
55336 qLLLMvPPLMQkbedgfllijmmnoopophhnxgqhagrniaqbor_0111022210111222 6.53325344643014e7 127
55337 qLLLMvPPMMMkcdefgljkkjmmonppphftagqxxjjffqqhpt_2010220201120201 1260.60502675234 47
55338 qLLLMvPPvQQkcdefgljkkpmoonopphftagqxxjxftpxqoj_2010220201120120 2923.46132056375 101
55339 qLLLMvPPzQMkcdefgljkklommnppphftagqxxjkxfcxhmu_2010220201120102 3782.48009906927 173
55340 qLLLMvPQPzMkbefghijklkmknoppphhihupptigagqhqkv_1200112200201220 1159.77921439134 5
55341 qLLLMvPQPzMkcdefglijkkmknoppphftagqilxjigqhqkv_2010220201122012 1151.36773558967 94
55342 qLLLMvPvAQQkcdefglljlpnpmonophftagqtskxjafqsxf_2010220201120012 2195.21111155385 131
55344 qLLLMvPvPQQkcdefglllponnopopnhftagqtkppjjppqqs_2010220201120011 1594.06751350807 34
55346 qLLLMvPwzQQkcdgfhlkjmnonpoopphshasaaqrapaqiqqj_1222011011221020 1757.61634353730 18
55347 qLLLMvPzLQQkcdefgljkmoomppnophftagqxxfhhftpqff_2010220201120222 2023.55199113189 221
55348 qLLLMvPzMPQkcdgfhlkmkkpnoonpphshasaaxsshqqmmgg_1222011022221001 8874.30020306400 89
55349 qLLLMvPzMQMkcdgfhlkmkknonoppphshasaaxssaaqqxoo_1222011022221000 2701.99962990372 6
55350 qLLLMvPzPAQkcdefglikmnknpnopphftagqixfegeqxqvk_2010220201120120 1338.43377714288 193
55351 qLLLMvPzPQMkcdefgljklmoomnppphftagqxxkfhhfmwro_2010220201120222 2122.11624786016 59
55352 qLLLMvPzwQQkcdefgliklkpmonopphftagqixkgaclxjjg_2010220201120122 1115.59265175073 77
55353 qLLLMvPzzQQkcdefgljklpomnpnophftagqxxkxhfmtqfk_2010220201120220 2948.95314470269 63
55355 qLLLMvQAwAPkcdgfgkhjiilnmopophrhagqbqhkqooaanj_0222100102210012 173188.856778946 263
55358 qLLLMvQMLQzkcdgfgkhjilnmlnopphrhagqbqhxudnbxxn_0222100102211101 1295.15724383713 27
55359 qLLLMvQPLAAkcdefgihkljlnmnopphftagtrdcsjihgqqj_2010220201102202 1866.44593380465 21
55360 qLLLMvQPMzMkcdgfhiiklkkmnoppphshasqqaxsshxhxoj_1222011022211021 2275.53367597457 32
55363 qLLLMvQvAAQkcegfhkkkjlmopnpophqhaqhxqnofxqxnkv_2010222200100111 1605.12854415395 59
55364 qLLLMvQvLQQkcegfhkkkonpnomonphqhaqhxqqqahhsxxj_2010222200100112 3092.32279682925 33
55365 qLLLMvQvLQQkcegfhkkkonpnoponphqhaqhxqqqahhqxxq_2010222200100112 1153.99913344822 4
55366 qLLLMvQvMPQkcegfhkkklmnnopnppqhqahqxhgbhqqqxnk_2101222211011000 1524.25343051519 17
55367 qLLLMvQvMQPkcegfhkkkjnonmnppphqhaqhxqnqahnxafo_2010222200100122 1.96136160179275e6 9
55368 qLLLMvQvPPQkcegfhkkkjopomonppqhqahqxhnaxhnhxsj_2101222211011020 3636.00882325894 5
55369 qLLLMvQwLPQkcdgfgkhjikmnoppophrhagqbhhjkcvhawh_0222100102211110 2432.81204205285 35
55370 qLLLMvQzLMQkcegfhkkklnmopopophqhaqhxqqqqaqjjjj_2010222200101122 2579.21690862514 15
55372 qLLLMvQzMLQkcegfhkkkljmpnopophqhaqhxqqnqqjjogf_2010222200101222 4970.85990184099 12
55374 qLLLMvQzwAQkcdefgihklmlonppophftagtrdcpjisobgo_2010220201101222 5497.03523198771 17
55378 qLLLMvvLQQQkcdgfhlnmnponmpopohshasfsosrgggrbss_1222011022222222 4323.16516580567 35
55379 qLLLMvvMMQQkcdgfhilmklnmonppphshastjnfkggsjimd_1222011011222222 2672.88952112346 83
55380 qLLLMvvMMQQkcdgfhjjlolmonpnpphshasqcnksgkbijpq_1222011011222212 1772.55879999602 57
55390 qLLLMvvPQAQkcdgfhnlkolkopopnphshasqjjffffasaja_1222011011222221 2903.16554613999 14
55397 qLLLMvvQLQQkbefghklkopkmnoppohhihutigaagoopppp_1200112200201111 650.225845802408 5
55404 qLLLMvwAAPQkcdefgilkmlopnopophftagtmxorahpqqfj_2010220201111122 1013.29559958705 17
55408 qLLLMvwALQQkcdefgilkpmonnponphftagtmxxwttpdpig_2010220201111110 2470.40933316503 25
55411 qLLLMvwAzQQkcdefgimklnompmpophftagtdxceibqcgcg_2010220201111110 1793.21035220654 157
55412 qLLLMvwLAQQkcdefgikjnpnmponophftagtjjfafwpwffx_2010220201110002 845.178294473268 11
55414 qLLLMvwLPQQkcdefgikmpoonnompphftagtjgujjfwwgex_2010220201110001 1392.40012572396 22
55424 qLLLMvwMQQzkcdefgikjnlmnnmopphftagtdonbsjwblhw_2010220201110021 2974.60399455525 67
55427 qLLLMvwPAPQkcdgfhinkmmlnoppophshasqxswsgnqqxmf_1222011022222100 3376.39341316557 57
55428 qLLLMvwPAQMkcdgfhinkmmllomppphshasqxswsogxjxnk_1222011022222100 3286.51789610626 69
55429 qLLLMvwPAQPkcdefgikjklnoopnophftagtxoobfiqhjqr_2010220201111022 3440.89142183219 62
55432 qLLLMvwQAAMkcdefgilkkjmlnoppphftagtmxjjrrqxqpe_2010220201111200 1399.11807853549 8
55437 qLLLMvwQMAMkcdefgilkkjnlmoppphftagtmxjjhrbhhxq_2010220201111221 2178.78748312390 11
55442 qLLLMvwQzAQkcdfghijmjmlnoppopqcedwlqxgbvxedjvf_0111220211121001 2701.99962990372 3
55443 qLLLMvwQzMQkcdfghijmjmlponoopqcedwlqxgbviixnvn_0111220211121000 2790.18200848480 167
55448 qLLLMvwzAQQkcdgfhinmmkoppomophshasqxwsgpampjmp_1222011022222101 6173.82954415675 39
55453 qLLLMvzAAQMkcdefgljkmlkmnoppphftagqlxrkgwmahie_2010220201121201 2311.88362956835 275
55454 qLLLMvzALQQkcdefglmkjoomppnophftagqdxwhhbtppff_2010220201121222 1817.12666462354 249
55455 qLLLMvzAMAQkcdefgljkmnkmpnopphftagqlxrigwqifvk_2010220201121220 1916.34167333571 251
55459 qLLLMvzAMQPkcdefgljkmonmnpnpphftagqlxoiewtqivk_2010220201121120 1517.46762958125 46
55460 qLLLMvzAPAQkcdefgljkllnmoppophftagqlxksewixjcj_2010220201121112 1207.50473983927 74
55462 qLLLMvzAPPQkcdefgljklnmpnopophftagqlxkiwhmqqfb_2010220201121222 1651.20640843170 199
55463 qLLLMvzAPQMkcdefglmkljoomnppphftagqdxkwhhbmkvw_2010220201121220 2294.74533883189 111
55464 qLLLMvzAwQQkcdefgljkmkmoopppohftagqlxrgwtpacnf_2010220201121220 2510.06698257853 291
55466 qLLLMvzAzQQkcdefgljklnmnppoophftagqlxkewtiauco_2010220201121110 2402.81713586566 223
55468 qLLLMvzAzQQkcdefglmklopomnnophftagqdxkhhhbmpfr_2010220201121222 3390.10443712993 39
55469 qLLLMvzLAQQkcdefglkjlponmnopphftagqjjkhjfcfflu_2010220201120002 2867.17606113452 121
55470 qLLLMvzLMQQkcdefglkjnoonppnophftagqjjfjjftpffq_2010220201120002 1279.15586772883 83
55474 qLLLMvzMAPQkcdefglknjmnpmmopphftagqdcssjirghjg_2010220201120022 2658.58486208523 123
55475 qLLLMvzMAQAkcdefglkjnlmnnoopphftagqdonksjwuask_2010220201120021 4435.67916117059 269
55476 qLLLMvzMMAQkcdefgljknmknpnopphftagqljnggjqfqvk_2010220201120020 1484.97400835375 69
55477 qLLLMvzMMAQkcdefglkmjmnnooopphftagqdswgjjtpxdn_2010220201120020 1142.10802271688 263
55478 qLLLMvzMMPQkcdgfghinkmoopmonphrhagbhxbraqagqns_0222100102222110 2747.92996699707 135
55479 qLLLMvzMMQPkcdefglkmjmnnnpopphftagqdswgjjwqxvk_2010220201120020 2998.60430511759 185
55480 qLLLMvzMPAQkcdefgljklmkonppophftagqljkggtfeeig_2010220201120011 1131.18229412856 79
55483 qLLLMvzMQAAkcdefglkmjlmnnmopphftagqdswkgjjkdxn_2010220201120001 789.595774008021 87
55486 qLLLMvzMwQQkcdgfghinmlolopopphrhagbhhwwhrhaabg_0222100102222100 871.576629864868 6
55488 qLLLMvzPAAQkcdfghkinjlkmnpoppqcedweawrfwgrehfj_0111220211101121 986.542318219573 71
55489 qLLLMvzPAPQkcdefglkjklnomnppphftagqxookfuwjqjr_2010220201121022 2098.16058824343 313
55490 qLLLMvzPAPQkcdefglkkjlnnopnpphftagqxjjkfcqqjjs_2010220201121022 2862.90563326575 93
55491 qLLLMvzPAQPkcdefglkkjlonnoppphftagqxjjkhfcxxtk_2010220201121020 2509.45764148507 95
55492 qLLLMvzPAQPkcdefglkkjlonnpnophftagqxjjkhfchjrr_2010220201121022 2299.65468647953 483
55493 qLLLMvzPAQPkcdefglkkjlonnpnpphftagqxjjkhfchjwr_2010220201121022 2759.26757597162 64
55494 qLLLMvzPLQQkcdefglkkoomnpponphftagqxjmuwftppjq_2010220201121012 6248.67049230291 81
55495 qLLLMvzPMAQkcdefglkkjmmnpnopphftagqxjjrwfqjqvk_2010220201121020 1738.84341132850 89
55496 qLLLMvzPMMQkcdefglkkjjnpmnopphftagqxjjwfqwjqvk_2010220201121020 1380.03309339191 297
55498 qLLLMvzPMQPkcdefglkkjjnoopnophftagqxjjwftphjqr_2010220201121022 1542.45625453089 191
55499 qLLLMvzPPMQkcdefglkkloonnppnphftagqxjkmufcxqjf_2010220201121012 6.99148680192424e6 117
55500 qLLLMvzPQPPkcdefglkkjlmnnpopphftagqxjjkrfcxdwb_2010220201121020 1544.22592755364 55
55501 qLLLMvzPwQQkcdefglkkjpnoomnophftagqxjjhftpwjqr_2010220201121022 2532.24137108430 219
55502 qLLLMvzPwQQkcdefglkkjpnooppnohftagqxjjhftpqxjq_2010220201121022 2385.39751190461 79
55503 qLLLMvzPzQQkcdefglkklpmnnonpphftagqxjkxwfcpjoj_2010220201121010 374315.354296272 33
55504 qLLLMvzQAPAkcdefglmkjklmnoopphftagqdxookbupjaw_2010220201121221 2419.32725741598 301
55505 qLLLMvzQLAQkbdgfhlkjjokmpnoppdwxxbdxdcawcdtcrr_2101021211102002 367.886097845802 85
55507 qLLLMvzQLQPkbdgfhlkjjokmopoppdwxxbdxdcawcuqcjs_2101021211102000 1471.19449943399 21
55508 qLLLMvzQPAMkbdgfhlkjjnlkmopppdwxxbdxdchrwcqhpt_2101021211102201 2024.97473004181 177
55510 qLLLMvzQPPPkbdgfhlkjjnlompppodwxxbdxdchrhcqvkr_2101021211102220 6412.90213883994 327
55511 qLLLMvzQzQAkcdgfghiikmnnomnpphrhagbhkbraqagqqj_0222100102222102 2530.41590118220 159
55512 qLLLMvzQzQMkbdgfhlkjjnkmoopppdwxxbdxdchwcutjoj_2101021211102201 1742.88491321226 187
55513 qLLLMvzvQQQkcdefglolnpkopmnophftagqnkfegjecffx_2010220201120001 1630.25181868669 23
55514 qLLLMvzwAQQkcdefglkjlnnompopphftagqdjkjjucapaj_2010220201120012 3564.40902657423 147
55515 qLLLMvzwMQQkcdefglkjmnnnppoophftagqdwgjjwtpldf_2010220201120022 3167.73544825058 257
55516 qLLLMvzwMQQkcdefglknmnonoppophftagqdnggejutppq_2010220201120012 1373.51805490125 46
55518 qLLLMvzwPQQkcdefgljlmknponopphftagqlkggjhmfquf_2010220201120022 1439.53456885717 63
55519 qLLLMvzwPQQkcdefgljlmonpomnpphftagqlkgejttcfqc_2010220201120011 1666.46544448452 7
55520 qLLLMvzwQAQkcdefglkjlmnnooopphftagqdwkgjjmlddn_2010220201120020 1404.45015323173 157
55522 qLLLMvzwQPQkcdefglknlmonpmopphftagqdnkgejqcpms_2010220201120010 1075.52611495761 145
55523 qLLLMvzwQQMkcdefglkjlmnnnoppphftagqdwkgjjwmxfs_2010220201120021 2665.68335346526 263
55525 qLLLMvzwQQPkcdefgljnlmknooppphftagqlnkggjexxev_2010220201120011 2061.88850727825 107
55526 qLLLMvzwQQPkcdefglknlmoonmopphftagqdnkgmejcpdn_2010220201120010 12967.9128110736 115
55533 qLLLMvzzPQQkcdefglkljppnomnophftagqxkwhhfmwjqf_2010220201121022 1479.99698050497 113
55534 qLLLMvzzPQQkcdefglklmpmpnonophftagqxkrhwhfmjqf_2010220201121022 2085.31457052233 57
55535 qLLLMvzzPQQkcdefglklnpmponpoohftagqxkftwttcpix_2010220201121011 1290.01900454638 143
55536 qLLLMvzzQMQkcdefglkmlmoopnppohftagqxokreehcqdx_2010220201121012 1277.19322456049 149
55554 qLLLMwLMPMAkbedgfhijmnmlmonpphhnxgbhhqhebpxrxn_0111022201112201 3597.08671347198 47
55599 qLLLMwPALQzkbedgfhikjklnmnopphhnxgbplhotfjsahr_0111022201122212 6.73891903980965e7 49
55601 qLLLMwPAvAQkbedgfhikjknopnopphhnxgbplhofghrbat_0111022201122200 2850.83831160402 109
55607 qLLLMwPMwAPkbedgfhkijljnmpoophhnxgbqhhqwooaajw_0111022201122201 4215.36708707096 775
55612 qLLLMwPvMQMkbedgfhkillnmoopophhnxgbqhnkaaawawj_0111022201112220 5663.25855190025 26
55615 qLLLMwPvPQAkbedgfhkinonmoompphhnxgbqhxxaaqhqaj_0111022201112200 6089.99695581233 60
55621 qLLLMwPwLAQkbedgfhkijmlnpooophhnxgbqhhaawarsjj_0111022201122220 14487.2307296268 18
55626 qLLLMwPwPAAkbedgfhkijnmlnonpphhnxgbqhhhaawawqj_0111022201122202 85828.3755386588 46
55627 qLLLMwPwPMAkbedgfhkijnmlmonpphhnxgbqhhhaajarhr_0111022201122212 5430.12599070345 127
55629 qLLLMwPwPwQkbedgfhkijnmlponophhnxgbqhhhaaaarwj_0111022201122210 13632.7700870231 105
55630 qLLLMwPwPwQkbedgfhkijnmlpooophhnxgbqhhhaaaaxqj_0111022201122210 7046.04027447052 33
55631 qLLLMwPwQLAkbedgfhkijjmlonnpphhnxgbqhhwaaaawqj_0111022201122102 16333.1889792039 197
55632 qLLLMwPwQLMkbedgfhkijjmlonpophhnxgbqhhwaaaahjr_0111022201122102 8163.22457557478 109
55639 qLLLMwPzwPQkbedgfhikkmopnponphhnxgbploehaagbrk_0111022201112200 391077.621868571 123
55656 qLLLMwQzLwQkbedgfhgijknnponophhnagbrhhhhaaaawj_0111022201222010 1.71226567607223e11 133
55680 qLLLMwvPMPQkbedgfhkmmnopopmpohhnxgbokfrxxhhshh_0111022201110100 5589.80342767142 81
55692 qLLLMwvQzMQkbedgfhjkmjlmnoppphhnxgbhokwksxbbfo_0111022201110200 9.42542561071966e6 83
55733 qLLLMwzAvQQkbedgfhkjklnmmpopphhnxgbqhojaxnfjsr_0111022201101222 25516.5387019863 47
55738 qLLLMwzPzPQkbedgfhkklmlnpoppohhnxgbqoknjaaagbr_0111022201101220 5.48375303863311e15 71
55739 qLLLMwzPzQAkbedgfhkklnmlnnopphhnxgbqokekjatahw_0111022201101221 17832.1234894648 65
55744 qLLLMwzzPPQkbedgfhkkmmlonpnpphhnxgbqonrjaxangb_0111022201101120 11275.0103336446 71
55746 qLLLMzAAMzMkbefggijjkjlmnopppxxqahxqhxaxxxxxhq_1022101102011001 168088.689161387 17
55753 qLLLMzLAMPMkbefghijlkmnnooppphhihuhmmihtlaihad_1200112222011022 1060.00593741188 6
55757 qLLLMzLAwPQkbefghijlkmnponpophhihuhmmihlalgssc_1200112222011012 1422.93399567062 7
55758 qLLLMzLAwQMkbefghijlkmononppphhihuhmmihelehhae_1200112222011012 1060.00593741188 6
55760 qLLLMzLAzQMkbefghijlkmnmnoppphhihuhmmiadldlhld_1200112222010011 1706.63334990376 7
55762 qLLLMzLAzQPkbefghijlkmnmnoppphhihuhmmiadldsvfs_1200112222010010 2206.99954689615 8
55775 qLLLMzLzzQQkbefghijknpnmpoonphhihuhmiaeloedtuw_1200112222010001 1964.48801868880 79
55776 qLLLMzMAMLMkcegfhijkiilmonppphqhaqqhhhxhhaaqxh_1222011022211220 7315.78663359632 13
55778 qLLLMzMAMzMkcdgfhhikjjlmnoppphshasjqhqsqhhhhqx_1222011022211221 1523.21233141917 10
55779 qLLLMzMAMzMkcegfhijkiilmnoppphqhaqqhhhxhhhhhha_1222011022211221 15653.7782986905 6
55780 qLLLMzMAMzMkcegfhijkiilmnoppphqhaqqhhqahhhhhqx_2010222201122112 1363.46826807229 3
55781 qLLLMzMAwzQkcegfhijkiiloopopphqhaqqhhhxhhaxaqh_1222011022211120 3287.37957439549 5
55786 qLLLMzMPMLMkcegfhijklllmonppphqhaqqhhqsjhggxqh_1222011022221110 4856.03828954479 47
55787 qLLLMzMPMzMkcegfhijklllmnoppphqhaqqhhqfohhhhrw_2010222201102211 3196.79481094473 7
55788 qLLLMzMPMzMkcegfhijklllmnoppphqhaqqhhqsjhhhhbg_1222011022221122 19079.2937902467 11
55789 qLLLMzMPzAMkcdgfhhjkjllnmoppphshasjhhrjwhahhrw_1222011022221122 917.912188302557 33
55792 qLLLMzMzLQMkcegfhijklooonmppphqhaqqhhqhqxaahxq_2010222201102221 2534.19767279767 4
55793 qLLLMzMzMAMkcegfhijklmnnnoppphqhaqqhhqqhhaqqhx_1222011022220102 6596.48434889823 4
55794 qLLLMzMzMAMkcegfhijklmnnnoppphqhaqqhhqqhqxqqqa_2010222201102220 16841.2580962396 5
55795 qLLLMzMzMzQkcegfhijklmnopppoohqhaqqhhqqhhqfowr_2010222201102222 11620.6333806094 9
55800 qLLLMzQzPzMkcegfhijjjkmlnoppphqhaqqhxqqaahhhqx_2010222201022112 1153.99913344822 4
55801 qLLLMzQzvMQkcegfhijjjkmnopopphqhaqqhxqqwofqwxh_2010222201022221 2301.17470444982 14
55803 qLLLMzvAMAQkcegfhiiikonnoopnphqhaqqhxrhhxxqaqw_1222011022222001 4318.84135439300 25
55807 qLLLMzvAQAMkbefghijknlmlmoppphhihuhtihkkooahpt_1200112222011122 837.889501533835 5
55808 qLLLMzvAQPPkbefghijknlmoopopphhihuhtihkkqaaakv_1200112222011122 1036.04982462339 5
55821 qLLLMzzMAPAkcdefgikjmlmooonpphftagpqdcsjqtidxn_2010220201200001 1018.73659692994 323
55822 qLLLMzzMAzQkcdefgikjmlmopnnpphftagpqdcsjqxdnrg_2010220201200001 1041.69948073141 71
55823 qLLLMzzMQzMkcdefgikjmlmmnoppphftagpqdcsjwqxqti_2010220201200012 1157.34962328624 205
55828 qLLLMzzwMAQkbdgfhikjmolmpnppodwxxbqdxkhcoqprbr_2101021221020120 35467.3750494663 33
55829 qLLLMzzwMMQkbdgfhikjmolpnnppodwxxbqdxkhcdxpqvr_2101021221020122 4867.85276936769 48
55830 qLLLMzzwQMMkbdgfhikjmjlmonpppdwxxbqdxkwcoqpxdu_2101021221020100 6822.09742747744 13
55835 qLLLPALLAzQkbcegfhgkkklonnpppxclmsckxojhhkwagb_1022211022201120 92849.1392389313 13
55837 qLLLPAMLwwQkbcegfhgijklmpopopxclmsckaxuuahrmom_1022211022110221 5.74198544416986e10 79
55839 qLLLPAMzMzMkcdghhfhijklmnoppphfhxjoohhhhhhhhwr_2010222111221122 173.910941399765 61
55848 qLLLPLLALAQkcdehgiljjmmopopophftxgpqxapueqcvsk_2010220100121220 2619.72939810940 367
55849 qLLLPLLALPQkcdehgiljjmonnpoophftxgpqxapetpfcsn_2010220100121220 2058.04713998507 22
55850 qLLLPLLAMPAkcdehgiljjlmnnonpphftxgpqxakpelfcxn_2010220100121201 1567.07456356189 425
55854 qLLLPLLzMAQkcdehgilmlmmnoopophftxgpqxkvcpelfcn_2010220100120120 1775.65471605126 401
55857 qLLLPLLzwQQkcdehgilmlpnnooppohftxgpqxkxpuelxac_2010220100120121 2063.98542076824 313
55858 qLLLPLMAMzMkbcgefihkijlmnoppptsdawxfdlwxxxxxqh_2010222111100110 947.893448056941 5
55859 qLLLPLMAPzMkbcgefjhkikmlnoppptsdawqfdlgqhqqqhx_2010222110122002 544.236123906412 67
55860 qLLLPLMLAAMkbcgefjhkjlmnmoppptsdawqfdjsmxlsxte_2010222110102011 1936.16191979538 69
55861 qLLLPLMLAwQkbcgefjhkjlmnooppptsdawqfdjsmxvnfjc_2010222110102011 3235.47285378333 133
55862 qLLLPLMLQzMkbcgefjhkjlmlnoppptsdawqfdjsmfdqqjs_2010222110102200 1787.28055334205 15
55863 qLLLPLMMMzMkbcgefjhkijlmnoppptsdawqfdljmxqxqti_2010222110120012 1499.19295900211 209
55864 qLLLPLMPPzMkbcgefihkjlmlnoppptsdawxfdwsxfdxqwg_2010222111100210 1578.91821957170 125
55865 qLLLPLMPzwQkbcgefihkjlmnooppptsdawxfdwsxxsofjc_2010222111100011 3606.10111545461 41
55866 qLLLPLMvMQMkbcgefjhklolmmnppptsdawqfdsqfhlbqxh_2010222110102220 559.875961082219 39
55867 qLLLPLMvPMQkbcgefjhknnlpoopnptsdawqfdhxfdlbgbg_2010222110102222 423.704707012751 10
55868 qLLLPLMvQMPkbcgefjhklnnlopnpptsdawqfdshxfdqbxh_2010222110102220 1732.81547679438 197
55869 qLLLPLMvQPPkbcgefjhklnnompnpptsdawqfdshxxlsbfj_2010222110102201 1991.69206913193 233
55870 qLLLPLMwAMMkbcgefjhkimmnomppptsdawqfdlhxxqbxrg_2010222110122001 1874.70655813358 125
55871 qLLLPLMwzMQkbcgefjhkinopmnnpptsdawqfdlqxqbsjti_2010222110122200 1941.29072200950 263
55872 qLLLPLMwzQMkbcgefjhkinooomppptsdawqfdlqxrgbqxh_2010222110122200 1677.20962539357 62
55873 qLLLPLMzPPMkbcgefihkjmlomnppptsdawxfdwxfdlwqqa_2010222111102220 3169.83379757604 11
55874 qLLLPLMzPPMkbcgefihkjnlomoppptsdawxfdwxfdlgaxh_2010222111102021 1637.34951935080 43
55875 qLLLPLMzPzQkbcgefihkjmlonpopptsdawxfdwxfdwswof_2010222111102221 1788.07876869671 23
55922 qLLLPLzALMQkbcgefjkikolpppnootsdawqqlaqcqsjbsj_2010222110002222 2727.88080806420 89
55926 qLLLPLzAPMPkbcgefjkiknnlopnpptsdawqqlahxcqqbxh_2010222110002220 2844.59039249727 353
55927 qLLLPLzAQzMkbcgefjkikjmlnoppptsdawqqlajmcqqqjs_2010222110002200 2374.95244158358 19
55928 qLLLPLzMAAMkbcgefjkiljlnmoppptsdawqqlsjkqcqqqa_2010222110000220 1090.78074233982 28
55929 qLLLPLzMLPQkbcgefjkilopmnppootsdawqqlsqqclaqsj_2010222110000222 1663.10815880846 37
55930 qLLLPLzMLQMkbcgefjkilommmnppptsdawqqlsqofclqxh_2010222110000220 1509.06797326696 139
55935 qLLLPLzvPQQkbcgefjkmppnnnomoptsdawqqshxofclclb_2010222110000022 1217.38386271974 75
55936 qLLLPLzvQPQkbcgefjkjmopnomopptsdawqqjsmqclclaq_2010222110000022 1024.38639357435 33
55938 qLLLPLzwPQPkbcgefjkioommmpppotsdawqqlhxofcqsjb_2010222110000222 3140.11980405367 14
55939 qLLLPLzzMMQkbcgefjkkjnlmpoopptsdawqqajmccalbss_2010222110000221 554.467440850650 29
55942 qLLLPLzzQMMkbcgefjkkjmnlmoppptsdawqqajsmccaqlu_2010222110000210 2381.09288576438 139
55943 qLLLPLzzQMPkbcgefjkkjmnlooppptsdawqqajsmcqmvno_2010222110000221 3382.04079862777 67
55946 qLLLPMLvLQQkcdgehfhiponnmppnohshhwwchhahrwrwww_1222011122211010 3334.59115175589 47
55948 qLLLPMLvMMQkcdgehfhilompmnopphshhwwchahhwnwfjj_1222011122211000 12410.9128676512 73
55954 qLLLPMLzLPQkcdgehfhilomnppnophshhwwchhhhgbwwrw_1222011122210101 4556.01214069901 27
55955 qLLLPMLzPAMkcdgehfhilmmnmoppphshhwwchhqxahhhgb_1222011122210122 4376.26590745831 31
55956 qLLLPMLzzMQkcdgehfhilkmponpophshhwwchhjhhwwavh_1222011122210112 3358.25698149014 16
55957 qLLLPMMzMzMkbcgefhihjklmnoppptsdawsqfdqxqxqxwb_2010222101200120 401.084126196085 131
55968 qLLLPMPzLLQkcdgehfhjiknopoopphshhwwchhhhxaqhgb_1222011122111202 3793.16472350877 17
55970 qLLLPMPzMzMkbcgefhijiklmnoppptsdawsqqqkqqqqqqa_2010222100022002 725.477056245181 97
55971 qLLLPMPzMzMkcdgehfhjiklmnoppphshhwwchhhhhhhhbg_1222011122112211 15155.9218121737 20
55972 qLLLPMPzvPQkcdgehfhjiknmoppophshhwwchhhanhhwjr_1222011122111220 3961.81082306059 29
56003 qLLLPMzLPAMkbcgefhijmnlmmoppptsdawsqqqqcqaqqqa_2010222100002220 1203.95637551612 133
56005 qLLLPMzLPzQkbcgefhijmnlopoopptsdawsqqqqcqqfoof_2010222100002222 1271.74503843691 55
56006 qLLLPMzLQzMkbcgefhijmlllnoppptsdawsqqqofcqqqfo_2010222100002200 1011.20239641322 239
56023 qLLLPPMzMzMkbeeehhihjklmnoppphhxxxvhvhhhhhhhrw_1200111122112211 9002.56204351477 37
56059 qLLLPvLALQQkcdehgmjjllonoppophftxgqxaffqqqtpff_2010220100002222 730.577738434509 25
56060 qLLLPvLALQQkcdehgmjjlonnooppphftxgqxafqmuumtpf_2010220100002222 3602.61765357400 23
56061 qLLLPvLAMMQkcdehgmjjlllpooppohftxgqxaoffxtpojf_2010220100002221 2512.07464463304 351
56062 qLLLPvLAMMQkcdehgmjjnllopoopphftxgqxaxffqatpso_2010220100002122 3035.92865179646 309
56064 qLLLPvLAPAQkcdehgmjjmllnoppophftxgqxakffxixccr_2010220100002111 2595.00072681620 74
56065 qLLLPvLAPPQkcdehgmjjmonlonppphftxgqxakiegtedjn_2010220100112112 2052.87863355670 223
56066 qLLLPvLAQAMkcdehgmjjnklmmoppphftxgqxaxofbrxxqh_2010220100002110 3479.24689036082 295
56068 qLLLPvLAQMMkcdehgmjjlmllonppphftxgqxaokffxmhmu_2010220100002211 2232.05013060035 81
56070 qLLLPvLAQPMkcdehgmjjnklonnppphftxgqxaxofxhqqrb_2010220100002110 3580.94390909183 297
56071 qLLLPvLAQPPkcdehgmjjnmlnmpopphftxgqxaxkfpcxkfs_2010220100002121 3502.62199072209 194
56073 qLLLPvLAQwQkcdehgmjjnmllopopphftxgqxaxkffadkkf_2010220100002122 1178.80793499117 211
56074 qLLLPvLAQzQkcdehgmjjnklopoopphftxgqxaxofxxudkn_2010220100002111 4127.33707809383 307
56076 qLLLPvLAzQQkcdehgmjjmmpnponophftxgqxakstexttco_2010220100112112 1950.84759544406 113
56091 qLLLPvLPAAQkcdehgmnlkmnnooppphftxgqxjjkvcxxadf_2010220100112022 1869.99445275304 121
56094 qLLLPvLPLQQkcdehgmnlonnpolopphftxgqxjivciugttp_2010220100112012 2632.00361561010 139
56097 qLLLPvLPMPQkcdehgmnkllplooopphftxgqxoofxfqtpxa_2010220100002021 1113.11643770325 225
56099 qLLLPvLPMQMkcdehgmnkllnnloppphftxgqxoofvcfqqvk_2010220100002020 1237.79892477170 24
56103 qLLLPvLPPPQkcdehgmnlmopmolopphftxgqxjkixsugtxa_2010220100112011 2045.20104944032 124
56104 qLLLPvLPQMPkbdehfimnklmnopnpphruxgxhbfokcqxfrg_1200012110010020 10142.8683177569 27
56106 qLLLPvLPwQQkbdehfjmlnpnpmpooohruxgihkbqvunaqdu_1200012110010002 4218.92207990083 13
56110 qLLLPvLQAAMkcdehgmjjlkmknoopphftxgqxajjkwxdfxw_2010220100112221 1854.36129099767 339
56111 qLLLPvLQAPPkcdehgmjjlkmonpopphftxgqxajjkhxdwfg_2010220100112222 2403.52663962137 110
56118 qLLLPvLQwPQkcdehgmjjlkoopnnpphftxgqxajjxxatpof_2010220100112222 2100.76601358553 13
56119 qLLLPvLQzPQkcdehgmjjlmolnppophftxgqxajktgtiong_2010220100112120 2275.91962601711 87
56120 qLLLPvLQzQMkcdehgmjjlmnnooppphftxgqxajkmuxxdjf_2010220100112122 2813.85848981551 261
56125 qLLLPvLzAQQkbdehfjmnlpnomponphruxgihbrqvlnaqfr_1200012110010022 3342.65241062798 61
56128 qLLLPvLzPQQkcdehgmnmlnnpooppohftxgqxkfvcqmuumm_2010220100002022 3010.01314780067 355
56134 qLLLPvLzQAQkcdehgmnoklnnpoopphftxgqxxofvcxhqud_2010220100002011 3768.18289575869 159
56135 qLLLPvLzQAQkcdehgmnomlnnomppphftxgqxxkfvcpcldk_2010220100002012 2984.58995191275 17
56136 qLLLPvLzQPQkbdehfjmnllnompnpphruxgihbrovlnifck_1200012110010021 6118.77370852118 63
56137 qLLLPvLzQPQkcdehgmnoklpmmoopphftxgqxxofxbrhqxa_2010220100002011 3121.11197663440 309
56138 qLLLPvLzQPQkcdehgmnomlplomopphftxgqxxkfxfpcpxa_2010220100002011 1696.92620052813 131
56139 qLLLPvLzQQMkcdehgmnoklnnmmppphftxgqxxofvcbrxkn_2010220100002011 3668.87849669204 79
56142 qLLLPvMAAAMkcdehgkljjjlnmoppphftxghqxaokhmhhrw_2010220100122211 2554.48822891699 123
56143 qLLLPvMAPPPkcdehgkljjlnompopphftxghqxakqhmholm_2010220100122221 4187.56420312044 20
56146 qLLLPvMPzMQkbdehfkilmknmooppphruxgixhbcdfhakcc_1200012110000211 3.95384802160978e6 31
56147 qLLLPvMzAMQkcdehgklmjlopnoopphftxghqxokxhmxawr_2010220100120212 3320.89257784220 131
56148 qLLLPvPAALQkbdehfjlkjkmnpopophruxghhaabhewjbsr_1200012110012220 2223.76669010131 23
56149 qLLLPvPAAMPkbdehfjlkjkmnnpopphruxghhaabhxehbtp_1200012110012201 2877.27400279537 57
56150 qLLLPvPAAMPkbdehfjlkjkmnoppophruxghhaabhxhhmjd_1200012110012221 3247.40527891183 41
56154 qLLLPvPAMMMkbdehfjlkjknnonppphruxghhaabmuhvqdm_1200012110010022 1892.32868707166 87
56159 qLLLPvPAQzMkbdehfjlkjkmknoppphruxghhaabhshhhwr_1200012110012211 1243.36461607564 9
56160 qLLLPvPAwMQkbdehfjlkjknpnopophruxghhaabuhvwrwj_1200012110010022 1622.94487912467 37
56174 qLLLPvPPQzMkcdehgkkmllklnoppphftxgduxknofxxxxa_2010220100000110 1381.84263276728 229
56191 qLLLPvQLMAAkbeeehjkilmnlmonpphhxxxaxxknxknanxk_1200111120200110 3216.32234903673 73
56223 qLLLPvvPQPQkbdehfmlonlnplnopphruxghwbwosaosfha_1200012110010101 2084.88072046001 13
56226 qLLLPvvzQQQkbdehfmonlnonpmppohruxghbrjjcfuntif_1200012110000000 4765.29080022854 9
56234 qLLLPvzAMAQkbdehfjkjkmompoopphruxghaabjuoxdvrg_1200012110000001 2174.18389578359 14
56235 qLLLPvzAMQPkbdehfjkjkmomnpopphruxghaabjuodavrr_1200012110000002 565.263695021353 33
56236 qLLLPvzLAQQkbcgefkmonnommopnploutgxsoovvkccack_0221100021111220 3778.21281018959 51
56242 qLLLPwLAAAMkbcgefhkijlmlnoppploutgoqqvnacaqqsj_0221100011110022 1871.33923380651 13
56243 qLLLPwLAAAMkbcgefhkijlmnmoppploutgoqqvnahhnhie_0221100011110201 1779.27921935038 89
56244 qLLLPwLAAMPkbcgefhkijlmnnpopploutgoqqvnahiqgxh_0221100011110202 2685.85938187714 64
56246 qLLLPwLAzMQkbcgefhkijmonopnpploutgoqqvahhinvng_0221100011110020 1028.30171255155 39
56252 qLLLPwLMAPPkbcgefhkimlmonnppploutgoqqhnthhgncn_0221100011112020 3234.17277156128 121
56253 qLLLPwLMAzQkbcgefhkimlmoonppploutgoqqhnthigsjg_0221100011112020 3742.61425441540 21
56257 qLLLPwPAMzMkbcgefhjkijlmnoppploutgohqqvahqhqlu_0221100011102210 2455.74523574822 187
56266 qLLLPwPMLMMkbcgefhjkilnnonppploutgohqqhulhvqkv_0221100011120012 4658.60618493718 251
56268 qLLLPwPMvMQkbcgefhjkilopnppooloutgohqqhhhvptvn_0221100011120021 6114.25549501876 283
56284 qLLLPwzPPwQkbcgefhjlmmnmnoppploutgohnnkavmlosk_0221100011111000 3370.24278669448 149
56297 qLLLPzLPMMMkcdehghlkjlnmoonpphftxgvqjjkhcdlrcj_2010220101122220 3347.44789796009 69
56298 qLLLPzLPMMMkcdehghlkjlnmooppphftxgvqjjkhcdlcnc_2010220101122220 3003.24766119499 13
56299 qLLLPzLPQPzkcdehghlkjljmnnopphftxgvqjjkwcdlcqj_2010220101122202 1863.60762797710 61
56300 qLLLPzLPwAQkcdehghlkjlononppphftxgvqjjkaamlxcv_2010220101122221 1603.17205801543 14
56302 qLLLPzLvMQQkcdehghllmkmonoppphftxgvqkfgchmicnr_2010220101122220 3053.02340611284 63
56303 qLLLPzLvMQQkcdehghllnnoompopphftxgvqkmetmsiqts_2010220101122110 1764.53187317115 31
56304 qLLLPzLvMQQkcdehghllononmpopphftxgvqkuetusiqts_2010220101122110 1764.53187317115 31
56305 qLLLPzLzMAQkcdehghlklommppoophftxgvqjkxccdlojj_2010220101122102 3381.06840544843 17
56306 qLLLPzLzQzQkcdehghlklnnmppoophftxgvqjkmucdlefb_2010220101122122 6847.83852256583 27
56307 qLLLPzvLPQQkbeeehgmmpoonpnponhhxxxkkkaaxkxkxxk_1200111122220011 35074.9809985183 23
56332 qLLLPzzMMLQkbdefhihljmlpnoopphruarpkdopoaorkko_1200012112000122 680.543106730902 49
56337 qLLLQLLvLQQkbeefegijmoppomnopxxaxaxawgffffgwbb_1022111222001100 104737.055824840 27
56342 qLLLQLMzMzMkbeefeghijklmnoppphhhhhhaaxxxxxxxxa_0111022110011001 262.869126266487 4
56343 qLLLQLMzMzMkbeefeghijklmnopppxxaxaxqqqqqqqqqqa_1022111220022002 837.236208505466 3
56345 qLLLQLvAMMPkbeefegijlmnmnpoppxxaxaxafaafffahsf_1022111222011012 2616.08116871418 7
56349 qLLLQLvLQLQkbeefeghlkmnpoopophhhhhhaaaaaqqaqaq_1200111000112200 3215.33640703112 7
56354 qLLLQLwAMzMkbeefeghijklmnoppphhhhhhaaxxxxxxxxa_0111022110011001 1286.04824441345 8
56358 qLLLQLwAPLMkbeefeghijklmnoppphhhhhhaaaaaaaaqaq_1200111001100110 2205.60189766705 7
56362 qLLLQLwAPLMkbeefeghikjmlnoppphhhhhhaaaaaaxxxxa_0111022110011221 1102.89572985897 6
56365 qLLLQLwAPLMkbeegefhikjlmnopppxxaxaxaahhhhaahah_0111022110011001 1286.04824441345 8
56366 qLLLQLwAPLMkbeegefhikjmlonpppxxaxaxaaaaaahhhha_0111022110011221 1102.89572985897 6
56367 qLLLQLwAPzMkbeefeghijkmlnoppphhhhhhaaaaqqqqqqa_1200111001100220 3287.37957439549 5
56369 qLLLQLwAPzMkbeegefhikjmlnopppxxaxaxaaaaaahhhah_0111022110011221 836.640445066815 6
56377 qLLLQLwvLQQkbeefeghinponpopnohhhhhhaaxaxaaaaxx_0111022110000111 428.179563961697 8
56379 qLLLQLwvLQQkbeefeghiopnnopopnhhhhhhaaaaaaxxxxa_0111022110000111 526.998102459961 4
56380 qLLLQLwvLQQkbeefeghiopnnpoponhhhhhhaaaaaaqaqaa_1200111001111220 1674.50946684841 5
56382 qLLLQLwvLQQkbeegefhiopnnopopnxxaxaxaaaaaahhhha_0111022110000111 526.998102459961 4
56386 qLLLQLwvPPQkbeegefihnopppononhhhhhhaaxaxxaaxaa_2111200112222111 428.179563961697 8
56388 qLLLQLwvQzQkcdfgeehiklmnpooppqcedhreerofahasoj_0111220102222000 53577.7857236812 103
56390 qLLLQLwzLQAkcdfgeehilonmmmnppqcedhreehaaaahwqj_0111220102220102 14315.5398485305 659
56391 qLLLQLwzLQMkcdfgeehilonmmmpopqcedhreehaaaahhjr_0111220102220102 42717.1281709676 571
56394 qLLLQvLLQAMkbeefegkjllnmlopopxxaxaxwrhahhhqqjj_1022111222200022 6875.43972887365 23
56397 qLLLQvMwQLMkcdfgeeijjklmonpppqcedhrevjiggaahah_0111220102022002 92272.1949074652 229
56402 qLLLQvvLPQQkbeefegmlommnpppnoxxaxaxaahxxhaknjj_1022111222201000 5271.62920713491 11
56403 qLLLQvvLQPQkbeefegmllopnlppnoxxaxaxahahahhrwjj_1022111222201001 2438.75492425566 27
56404 qLLLQvvLQQAkbeefegmllommnlnppxxaxaxahahxxhhjqj_1022111222201002 5695.77457458562 25
56410 qLLLQvvPMQMkbeefegmlnlmomlppphhhhhhaaaaaaaaqaq_1200111000022110 1201.80596448215 5
56413 qLLLQvvQPAMkbeefegkjmlmmnopppxxaxaxfoaaxxaxxkn_1022111222201011 909.529161254444 5
56414 qLLLQvvQzAQkbeefegkjmlonnopppxxaxaxfoaaaanriht_1022111222201011 4275.33648608662 7
56427 qLLLQzLLwPQkcegfeehkjmpnnpoophqhaxhhhjaqknhhqj_1222011222101022 1253.99001659460 6
56428 qLLLQzLvLQQkcegfeehklmppmnoophqhaxhhhhgbwwrjsr_1222011222101001 9242.41471576551 22
56429 qLLLQzLvMPQkcegfeehknlpompnophqhaxhhhhhhwwarwh_1222011222101012 7545.45804211610 29
56430 qLLLQzLvQLQkcegfeehknmloppoopqhqaxqqqaqqxhhxqq_0222100222011022 1674.50946684841 5
56431 qLLLQzMvMPMkcegfeehijmnnnopppqhqaxqqqqqxhqaqaq_0222100220002120 1477.67505267705 11
56435 qLLLQzMzMzMkbeegefhijklmnoppphhxaxahhhhhhhhhqx_1200111221122112 193.994845223857 2
56436 qLLLQzMzMzMkcdgfefhijklmnoppphfhaqoqhxhxhxhxet_2010222011201120 122.991869381244 5
56437 qLLLQzMzMzMkcegfdehijklmnoppphqhajjhhhhhhhhhxq_2010222112211221 293.720363543821 17
56439 qLLLQzMzMzMkcegfeehijklmnoppphqhaqahhhhhhhhhxq_2010222112211221 193.994845223857 2
56440 qLLLQzMzMzMkcegfeehijklmnoppphqhaxhhhhhhhhhhha_1222011221122112 2205.60189766705 7
56441 qLLLQzMzwzQkcegfeehijklooppophqhaxhhhhhhhaqxah_1222011221122210 1187.72636814418 6
56448 qLLLQzvvAQQkcegfeehonpnlnmopphqhaxhhhawbnbwfjj_1222011222110100 1238.56488416909 29
56450 qLLLQzvvMQQkcegfeehommponompphqhaxhhhhrbrbwwcv_1222011222110101 8390.20163701163 21
56451 qLLLQzvvQAQkcegfeehonmnmmnpopqhqaxqqaqqjjssajj_0222100222001102 3671.75012986718 31
56454 qLLLQzwvAAQkcegfeehiklmopnpopqhqaxqqqnofxqxnkv_0222100220000111 24517.1785337592 53
56456 qLLLQzwvMAQkcegfeehikonnoponphqhaxhhhwhhqqaxxr_1222011221111002 5317.15141390480 17
56470 qLLLvAALwQQkbeeijgkilmnpopoopxxqornasmggbbjooj_1022111100202211 3326.84851551000 17
56479 qLLLvAAMMPMkbeeijgkkilmnonpppxxqornaasmuwpounk_1022111100202111 9061.04217494585 13
56480 qLLLvAAMMPPkbeeijgkkilmnopoppxxqornaasmuwpqmaj_1022111100202110 5125.81280139003 19
56481 qLLLvAAMQzMkbeeijgkkillmnopppxxqornaasmeupqxlm_1022111100202100 13018.1825971584 61
56490 qLLLvAAvAQQkbeeijhkmlnopnpnopxxafrcamtlbwnkcgo_1022111100200022 68513.1670369818 9
56496 qLLLvAAzAAQkbeeijhklmlkmopoppxxafrcahmtlnbifei_1022111100200212 2276.69423420406 11
56508 qLLLvALLMQQkbeeighklokmnopnpphhxjrktiedojsvroo_1200111221020110 11711.4801465923 29
56510 qLLLvALLQAQkbeeighklnokmponpphhxjrktiuedoqsrhx_1200111221020110 8102.29820263405 43
56511 qLLLvALLQAQkbeeighklookmpnnpphhxjrktidedoqfrhx_1200111221020110 3616.25763245339 57
56512 qLLLvALLQMQkbeeijlomnmkloppopxxqorhltmdxgkwfcr_1022111100202002 5838.98385154852 23
56558 qLLLvAPLAMQkbeeijklkimlonopppxxqorahhsmdrnvmlh_1022111100200221 17580.8304680800 16
56560 qLLLvAPLQAMkbeeigjhklmnmnoppphhxjrcktiddffqavn_1200111221020002 9799.92568983147 65
56566 qLLLvAPPwAQkbeeigjhmklnopnopphhxjrckhticcqsstt_1200111221021220 8389.99527584607 19
56581 qLLLvAQwAwQkbcehijkijmlnpooopxclcrdaguacxhhwgw_1022211001222111 4707.62119730374 10
56586 qLLLvAvLQQQkbeeijnlonpmmpnompxxafrdxmtplokrvrc_1022111100202000 17485.0348422945 7
56588 qLLLvAvPQPQkacfijhinknlmmpoppjkgtmswssjwvcpnpt_2002121010102020 2676.87429296221 229
56590 qLLLvAvPQQMkacfijhinknmomopppjkgtmswssjjjvvmxm_2002121010102022 1802.39364015954 89
56599 qLLLvAwLQPQkbeeijhlnmklmnpoppxxafrchmtxokbrcnv_1022111100220002 2241.32603931158 5
56626 qLLLvAzMPAQkbcehikjnnonkopppoxclcrauxxvcrrhqxb_1022211001200221 1303.39074403793 7
56638 qLLLvLAAAPQkbcgjlimjmkponnppotsdaarqmaqlswglmw_2010222120000212 4033.39288791072 109
56639 qLLLvLAAMMQkcdgljkmklonnooppphshpxphppxxokkxqx_1222011102222211 6147.66616055488 5
56642 qLLLvLAAMQPkcdgljkmklonmnpnpphshpxphppxxwoagqh_1222011102222210 6037.01731779019 9
56645 qLLLvLAAPAQkcdgljkmkoknmponpphshpxphplhxwawgqp_1222011102222200 4094.89286963552 29
56648 qLLLvLAAPPQkbcgjlimjkkpnnoopptsdaarqmqtlwgofml_2010222120000202 2901.77620960838 131
56652 qLLLvLAAQAMkbcghiimkljklnoppptsdcsrquqwjsfqqof_2010222121010022 4324.14496281981 69
56653 qLLLvLAAQMPkcdgljkmkllknnpopphshpxphpphhxohxrw_1222011102222211 3741.83232448582 11
56655 qLLLvLAAQzQkbcgjlimjmkkopopoptsdaarqmaqtlxllmm_2010222120000221 4715.18296557321 107
56656 qLLLvLAAwQQkcedgjjklmpopmnonpptrklaxmxbvvrnrnb_1022120112002022 2897.28826299616 99
56669 qLLLvLALQQAkbcfggklnjmomoompptsqjrqhahrroorrqj_2010222221011012 7779.87078459107 85
56679 qLLLvLAMAQAkbcgklimjmnnlonmpptsdtxrqpaeogskohr_2010222121010212 3493.11641684859 201
56680 qLLLvLAMAQMkbegkhjimnllmomppphhqavvouaxasvsqhx_1200112111001002 10474.9956171325 23
56685 qLLLvLAMPAQkacflkhimokmkpnnppjkgtaamsxnjsqangw_2002121010000102 17667.8879212636 303
56691 qLLLvLAMPPQkbcgklimjkknppoooptsdtxrqmqtotiofcm_2010222121010002 3099.82472097722 31
56692 qLLLvLAMPPQkcdghkljmlmmnoppophshvtuxaixoskmxwm_1222011102112021 3756.70600831727 101
56695 qLLLvLAMPQMkbegkhjimonlmnmppphhqavvouhxascsxxq_1200112111001021 9.26606375815646e6 93
56700 qLLLvLAMPQPkcdghkljmomnmnnppphshvtuxaxxvosrqit_1222011102112012 3357.04379589117 9
56701 qLLLvLAMQAAkcdghlljmklmnmnopphshvpuxatixvosuxn_1222011102112001 9682.70890733739 47
56710 qLLLvLAMwQQkbegkhjimnloponpophhqavvouaacvccjoc_1200112111001000 842.998813758711 7
56713 qLLLvLAMzQQkbcgklimjklnpnoooptsdtxrqmqgosoofcw_2010222121010001 2183.53803304691 43
56714 qLLLvLAMzQQkbcgklimjnnlpnoooptsdtxrqpeogskoofw_2010222121010201 2052.79917207153 45
56715 qLLLvLAPAMQkacflhlnlnkmonooppjkgtxlnjjsnmnlmaj_2002121010000202 1626.46907354013 87
56721 qLLLvLAPMAQkacflllmknnonpooppjkgtqdcnnkxgqlmhx_2002121010000202 3821.80552465435 217
56722 qLLLvLAPMMQkbcfglliikonmnmppptshfhhsrtqwswsefo_2010222221010121 11753.4954863890 146
56726 qLLLvLAPMQMkacflllmknnonmmpppjkgtqdcnnkxgjsqwg_2002121010000202 3316.71685563215 233
56728 qLLLvLAPPAQkcedijjkmmknlopppoptrflaxiiajnnpipn_1022120112001102 2701.99962990372 6
56731 qLLLvLAPQAAkacflkljnmlknmnoppjkgtadsnsgssnnaqj_2002121010000220 3020.39888162981 59
56733 qLLLvLAPQAMkacflllmknknknopppjkgtqdcnnwkggqqsj_2002121010000222 3335.11370910006 209
56734 qLLLvLAPQMMkacfikhkmjmklonpopjkgapdcojsnnhkhww_2002121010220211 3388.20008377078 39
56743 qLLLvLAQAPAkbcgjlimjlmkonoopptsdaarqmmaqlsalhr_2010222120000122 2529.76614254947 257
56744 qLLLvLAQLMQkcdgljkjkmomopnppohshpxpxpaxxkawqpf_1222011102222010 6246.51699139373 40
56748 qLLLvLAQMAMkcdgljkjkmlnmmoppphshpxpxpapxxoaxnk_1222011102222100 4346.23180172071 4
56752 qLLLvLAQMzQkcedijjjkmlknpopopptrflamxiaaktiulk_1022120112001211 2432.93136137150 193
56755 qLLLvLAQPPPkbcgjlimjlkkoopppotsdaarqmmqtlaqaql_2010222120000022 1843.81438628805 133
56762 qLLLvLAQzPQkbcgjlimjlkpopnnpotsdaarqmmqlsaoflw_2010222120000012 1697.32717102137 223
56769 qLLLvLAwAQQkbegklhmnooplnonpphhqaxcqaxaxavcvof_1200112111000000 500.822097521549 97
56770 qLLLvLAwAQQkcedgjjknkpmnmoppoptrklaxaubckrnrbn_1022120112002202 5655.63624387922 27
56772 qLLLvLAwMQQkbcfglljkknpnponoptshfhhhetssosbkfw_2010222221010010 3655.67447012971 53
56774 qLLLvLAwMQQkbegkjhiomlpnmnoophhqaccolmakswfgvr_1200112111001002 2.65656421598100e8 155
56775 qLLLvLAwMQQkbegkjhiomlpnpnopohhqaccolmaksvfgfv_1200112111001002 8158.82033760964 49
56776 qLLLvLAwMQQkbegklhinpmmnonmpphhqaxcoaxetvcvsjs_1200112111001000 1555.43075663788 82
56777 qLLLvLAwMQQkbegklhmnmpmlnonpphhqaxcqaaxxavcvjs_1200112111000000 1197.75245483307 17
56781 qLLLvLAwPQQkcdghklmpomnonpnpohshvtuhxxwvosgrrg_1222011102112021 4444.37982360952 10
56783 qLLLvLAwPQQkcdghllmpomnonnppohshvpuhxxwvowsgrg_1222011102112021 4444.37982360952 10
56784 qLLLvLAwQAQkbcgklimmkkolpnpoptsdtxrqaqtogacmcm_2010222121010002 1730.01523612181 41
56788 qLLLvLAwQMQkbcgjlimmkkopponpotsdaarqaqtolaoclc_2010222120000002 3614.30501977755 111
56790 qLLLvLAwQMQkbegklhmnomopnonpphhqaxcqaxaahvcvgw_1200112111000002 837.776415484795 121
56794 qLLLvLAwQPQkbegkjhmolmlpnnpophhqaccqluaajsfcvo_1200112111000000 221144.613130628 17
56795 qLLLvLAwQPQkbegklhinoopnonmpphhqaxcoaxahvcvsfj_1200112111001002 876.021163654136 17
56797 qLLLvLAwQPQkcdghklmklononnppphshvtuhtixvosrxqx_1222011102112021 4448.22549371991 11
56798 qLLLvLAwQPQkcdghllmklononnppphshvpuhtixvowsxqx_1222011102112021 4448.22549371991 11
56810 qLLLvLLAPQQkacflkminlnkoponppjkgthlfcobfeqqvhn_2002121010000212 9.33076750545773e7 85
56814 qLLLvLLAQPQkacfljmiknmppomnopjkgtxlrosshaakwes_2002121010000221 55007.3548174999 106
56825 qLLLvLLMAQQkbdehhnjkompmopnnphruvkhtpxgmowhffq_1200012112122121 4040.65018379554 21
56832 qLLLvLLPAQQkacfljhinmpppnmnoojkgtxswsshahwkwkr_2002121010000221 7.32802770308570e7 65
56838 qLLLvLLPQMQkbdehhimklonnponpphruvkrppgvgfmvkex_1200012112122002 5920.93734991371 37
56839 qLLLvLLQAAQkacfijimklkonpppoojkgqxmfcnnhrxipqx_2002121010220011 2.54829616213503e10 139
56850 qLLLvLLQPMQkacfljimklkonmpoppjkgtxmcnjjuvkidqn_2002121010000021 1204.70349111243 22
56856 qLLLvLLQQAMkbdehhnijklmlmoppphruvkhrtpggooahfj_1200012112122112 3084.82915202511 91
56858 qLLLvLLQQPPkbdehhnijklmoooppphruvkhrtpgghmmate_1200012112122121 3427.56851013041 109
56859 qLLLvLLQQzQkacfljknnllkomnpppjkgtxlgwjgspfvtgj_2002121010000201 3408.35167991215 23
56884 qLLLvLMMMAQkbefhikjlnnonmmpppxxqsoxgxhaawofqdu_1022101111222221 1509.77336273589 169
56900 qLLLvLMPLQQkacfihjkmopmplpoonjkgqxxccddgmrmuur_2002121010222222 95596.6242495925 77
56902 qLLLvLMPMMQkacfihjkmnnoplopnpjkgqxxcckgdqrmirg_2002121010222220 12337.5422266698 19
56920 qLLLvLMQwPQkbefkikjjmlpnoonppxxqdoxgbhxwrrrrrr_1022101111222002 7138.45859217069 49
56924 qLLLvLMwPQQkacflljikkonomnpppjkgtqxmwgqaqsxqoo_2002121010000112 6110.70244603445 29
56925 qLLLvLMwPQQkbegkljinoolpnponphhqaxjoaxaacccvcv_1200112111000000 689.206031418498 47
56940 qLLLvLPALQQkacfljkiiknmopnoppjkgthhmffejqqtxff_2002121010000122 81823.0889796128 41
56941 qLLLvLPALQQkbcgkihmmkloponnoptsdtrfhlffosoosfw_2010222120001001 1576.82014968190 27
56972 qLLLvLPLMQQkbeeghinopklmnoonphhxkkkaaxannnnnnk_1200111221022000 38580.4682231612 67
56978 qLLLvLPLQMQkbdehlhmkoonnpoppnhruvtkppxwvjlweeg_1200012112122020 5124.76371928008 39
56982 qLLLvLPLQQMkbeejjholnkkmnoppphhxcckhetxanwjqih_1200111221022210 2824.88965825452 14
56983 qLLLvLPLQQMkccgkhjojmnllmnppplnxhnahxxlgggktip_1200111110022020 28211.7536107253 239
56984 qLLLvLPLQQPkbeejjholnkkmnpnpphhxcckhetxanwaret_1200111221022211 2028.16770019007 48
56985 qLLLvLPLQQPkccgkhjojmnllmopoplnxhnahxxlgggoeww_1200111110022021 3966.37836235496 17
56987 qLLLvLPMAMQkacfljkijnmkopppoojkgthhmfhrfdhmubg_2002121010000202 6837.43911094277 27
56991 qLLLvLPMAQAkbcgkimmlmnklnonpptsdtrlmmleffkskhr_2010222120001212 2163.43479388579 195
56994 qLLLvLPMLQQkbeejjhinklmoppoophhxcckkhannnnnngg_1200111221022100 1848.23634058692 89
56995 qLLLvLPMLQQkbeejjhlnkkmpoopophhxcckxhxancccngw_1200111221022100 2660.16215967476 71
56996 qLLLvLPMLQQkbeejjhlnlkpmpooophhxcckxhiasncrggw_1200111221022100 308699.866438677 16
57000 qLLLvLPMMQMkbeejjhlnkokmooppphhxcckahaxanvcqmd_1200111221022100 1.96101338474221e7 49
57001 qLLLvLPMMQMkbeejjhlnmlkomoppphhxcckxhiiasncipe_1200111221022101 140098.566215396 56
57006 qLLLvLPMPQAkacflhjklkjnnonoppjkgtlxljssuaalljj_2002121010000222 2974.99956833275 14
57009 qLLLvLPMQPPkbcfikljmlnlnopooptshsihhlhxqgupxhj_2010222221011122 8842.33289840269 31
57014 qLLLvLPMwQQkacfljkijmkponpoopjkgthhmfsfxhqlljj_2002121010000222 81823.0889796128 41
57015 qLLLvLPMzQQkacfljkijmkmpmooppjkgthhmfrfjdobggg_2002121010000220 3818.48370714821 27
57024 qLLLvLPPLQQkbcgjihjmnnponmooptsdarfmmgfsogfoow_2010222120000101 1277.95135866444 11
57025 qLLLvLPPMAQkacflljjknnonpmmppjkgtdxvnnkxgqsjwg_2002121010000202 1973.28832683708 75
57027 qLLLvLPPMQAkacflljjknnonoomppjkgtdxvnnkxglmsqj_2002121010000202 2630.65805228150 185
57028 qLLLvLPPMQAkbcehjhlnklmnomnpptsukqfdxqgkfswbhr_2010222121001112 10094.5011173387 143
57029 qLLLvLPPMQAkbcgkihnljklomnnpptsdtrfdqqffssknhr_2010222120001112 7274.20972586389 177
57031 qLLLvLPPMQPkbcgkihnljklompppotsdtrfdqqffssxqhw_2010222120001110 4862.26487277421 41
57032 qLLLvLPPMQPkccgkhjnmjnllmopoplnxhnaxixlgggberw_1200111110022021 7883.02695428635 69
57044 qLLLvLPPwQQkbeejjhlmlkpmonopphhxcckeeeajncrvvf_1200111221022200 1118.79111288487 53
57052 qLLLvLPQAwQkceghmmmjilknopppohqhvhxqkkxxxaaaxn_2010222112001012 72229.8199323981 16
57071 qLLLvLPwMQQkbeejjhlnkkmonnppphhxcckxaxannccnkn_1200111221022000 2963.71805343250 9
57095 qLLLvLPzMQQkbcgkihnjklpomonoptsdtrfdqffskssgfw_2010222120001101 1164.62823139344 49
57096 qLLLvLPzMQQkbeejjhmmlkomnppophhxcckiiiajnrcvkf_1200111221022200 2.45404880488614e6 65
57105 qLLLvLPzQPQkacflljjokmopmpnopjkgtdxvpssqlchnql_2002121010000212 6174.22209153144 127
57115 qLLLvLQLAQPkbcfggjjlmklonpopptsqjruuhatfaohuhj_2010222221010022 1.51347415325941e6 29
57116 qLLLvLQLLQQkbcgklihjompomnnoptsdtxrfpwwsokfonw_2010222121011201 2597.54555019435 15
57117 qLLLvLQLPMQkcdghgllkmnomnpopphshvbuehlbjwjlwpx_1222011102110210 1661.03340203251 44
57123 qLLLvLQMAPAkceghggjimlknonnppqhqvsjnnxqqaahqxn_2101222020111201 25294.9254729154 17
57124 qLLLvLQMMAMkbefhilkjlmmnmopppxxqsoqxgxhaawaqrb_1022101111222210 1241.93168582476 33
57129 qLLLvLQMPzQkbefhilkjlnmmpnoppxxqsoqxgxxawakvdu_1022101111222021 1793.51367606869 49
57131 qLLLvLQMwQMkbefhilkjlmnonnpppxxqsoqxgxhawrrqqa_1022101111222220 1263.89973227391 159
57134 qLLLvLQMzPQkbefhilkjlnopponopxxqsoqxgxxwrrokfv_1022101111222022 2026.15589086876 93
57137 qLLLvLQPAMMkacflhljmlmknmooppjkgtxlxnjjspnejpj_2002121010002012 129866.627957519 39
57141 qLLLvLQPMAMkacfllljjkmmnmopppjkgtqdxvnnkxgqxlm_2002121010002021 3017.53566961264 257
57145 qLLLvLQPQzMkbcgklihmjkklnoppptsdtxrfdmqtgaxqpe_2010222121011200 1113.41974649262 10
57158 qLLLvLQvMQQkbcgklihnolmpnmooptsdtxrfekgwskwcbw_2010222121011221 3366.77041294666 57
57182 qLLLvLQzLQQkbcgklihmolnpomnoptsdtxrfdwgwsowffw_2010222121011001 1605.36571095600 13
57183 qLLLvLQzMAQkbcgjlihjkmmopnppotsdaarfmqgfsxolmw_2010222120001211 8157.23296448063 167
57185 qLLLvLQzMPQkbcgjlihmknpopnnpotsdaarfdqolsaofhw_2010222120001012 1912.98061103630 34
57186 qLLLvLQzMQAkbcgjlihjkmmonnnpptsdaarfmqgfswgohr_2010222120001212 8653.22302586049 25
57193 qLLLvLQzQPMkbcgjlihmkknoonppptsdaarfdqtolaoxen_2010222120001020 1799.17687024169 21
57194 qLLLvLQzQzQkbcgjlihmkknopnopptsdaarfdqtolxfhpv_2010222120001021 5237.66374935001 49
57196 qLLLvLQzwQQkcdeghjkllonopmnpphshjgxxadrcbiwsih_1000121212201021 2.68251361077602e8 135
57200 qLLLvLvAQQQkbegkilnlkmnloppophhqaoaxaaxxaojsoj_1200112111000010 706.812150109931 37
57207 qLLLvLvMQQQkacflikokkoopnmmppjkgtmnswgnjissjxe_2002121010000001 24004.4216731546 95
57209 qLLLvLvMQQQkbegkimnpkmnloppoohhqaoxxaaxxaoofoo_1200112111000010 10775.9276279745 7
57210 qLLLvLvMQQQkcdghjomnopolmnpnphshvxaalxvocjrrrr_1222011102112020 3442.96106624413 115
57215 qLLLvLvPQQQkacfinkljolkmmnoppjkgakckjsccknvnkr_2002121010220202 6164.32058458151 18
57218 qLLLvLvPQQQkacflnoolnpkokmpnpjkgtgnsgcsnjsfcvn_2002121010000202 2897.54153919548 129
57223 qLLLvLvQAQQkacfliniokompmnmppjkgtmnjsojsanvnqq_2002121010000001 1295.49035752170 31
57224 qLLLvLvQAQQkbegkilmnlmnlppoophhqaoaxxaxxaofooo_1200112111000010 4626.21117732915 8
57232 qLLLvLvQMQQkacflmnoomlkokpnppjkgtlgnsssnjshrld_2002121010000202 2543.99750202919 15
57233 qLLLvLvQMQQkacflomknoknomnpppjkgtlcncsjwjsrhxl_2002121010000202 4053.18201726655 106
57235 qLLLvLvQMQQkbegkilmnpmnlpopoohhqaoaxxhxxagogoo_1200112111000012 3538.00494507033 101
57236 qLLLvLvQMQQkcdghjklkomonnpopphshvxpadxwovwjgjr_1222011102222021 4281.54193512730 17
57245 qLLLvLvQQMQkbegkilmnlkmpopoophhqaoaxxaaxhogoow_1200112111000012 719.107728015501 75
57249 qLLLvLvQQPQkacflimmlmkokpnpopjkgtmcvjrgjoafqfq_2002121010000001 2738.91651420721 23
57250 qLLLvLvQQPQkacflknnllkoopmnppjkgtlgwjgsnjmfvum_2002121010000200 4043.45034696369 47
57252 qLLLvLvQQPQkacflomknlonomppmpjkgtlcncjswjshxkp_2002121010000202 3725.35404122583 98
57254 qLLLvLvQQPQkcdglokmllnompnnpphshphphphlwwjkvrr_1222011102222022 2395.61950342922 19
57257 qLLLvLvQQQMkacflkmnnlkjokmpppjkgtlcwcjssjoktux_2002121010000202 2115.56118932956 29
57259 qLLLvLvQQQMkbegkolmnlkomnlppphhqaqaxxaaaxxaaaa_1200112111000001 1538.83257260495 19
57261 qLLLvLvQQQPkbegkilmnlkmnloppphhqaoaxxaaxxaoamu_1200112111000011 56917.9240060648 81
57262 qLLLvLvQQQPkcdgljkmllnomopopphshpxphphlxwohgtp_1222011102222021 4273.71225456346 9
57265 qLLLvLwAAQQkcdghjnkklnpomoopphshvxhpduwjrwbkvr_1222011102220222 2554.86326170501 11
57273 qLLLvLwAPQQkcdgljjkkonpmponophshpxxpduxbvbfcrw_1222011102220220 8338.87343008243 99
57276 qLLLvLwAQMQkacflknmllnomoponpjkgtalkjgspnxaann_2002121010002021 3019.29995332003 207
57277 qLLLvLwAQMQkcdghjjkklnnmponpphshvxxpduxowxkcdu_1222011102220221 3120.19562799244 5
57278 qLLLvLwAQPQkacflkimllonoponnpjkgtamojgpjxaansn_2002121010000021 1.70707545445776e6 231
57280 qLLLvLwAQQMkacflkimlloknoonppjkgtamojgpnjxasan_2002121010000021 6385.72549866337 231
57282 qLLLvLwAQQPkcdghjjkklnnompnpphshvxxpduxorwicha_1222011102220221 2026.92427606204 11
57286 qLLLvLwMAQQkacflkimllnnpompopjkgtamfjgnjmlfthc_2002121010000020 3244.96611643085 27
57287 qLLLvLwMAQQkbegkjinmonlopompphhqacomxamavvvcvo_1200112111000100 408.297692421988 55
57288 qLLLvLwMMQQkacflliknpnnoppmoojkgtqmnsxnjilmsxe_2002121010000010 2312.94499988463 117
57292 qLLLvLwMQMQkacflliknkknomooppjkgtqmnswgnisxeaj_2002121010000012 1741.35048588199 13
57294 qLLLvLwMQPQkacflknollnkmpponpjkgtalxjgsnnmuqno_2002121010002010 1874.05003493674 69
57295 qLLLvLwMQPQkacfllinokonkpmonpjkgtqmniwmjsasxfn_2002121010000011 6134.30018989283 249
57296 qLLLvLwMQQAkacflliknkknnomoppjkgtqmnswgnjisxkj_2002121010000012 16321.4948855968 37
57298 qLLLvLwPQAQkacfihkmnjklmpnoopjkgqxccssnnghnkrw_2002121010222021 4278.37292730551 103
57303 qLLLvLwQAAQkacflhnjmlnkkponppjkgtxljcbsnshennv_2002121010002002 6524.40362555629 187
57304 qLLLvLwQAPQkacflhnjmlnkpooonpjkgtxljcbssaluenn_2002121010002001 2657.65132301410 139
57306 qLLLvLwQMMQkacflhiilknkmonpppjkgtxmgjgjofqfqgb_2002121010000011 2607.63674896370 23
57307 qLLLvLwQMMQkacflhijnlkkpnonppjkgtxmjobnshndsnv_2002121010000002 2172.14806948442 15
57308 qLLLvLwQMQPkacflhijnlkkooonppjkgtxmjobnsludsan_2002121010000001 2065.92049247184 59
57318 qLLLvLwQwQQkacflhiilkkomonoppjkgtxmgjgoafqfqaj_2002121010000012 2070.53618428173 39
57323 qLLLvLzAAQQkcdglkjklmnonppopohshppxppuxronnbjb_1222011102222221 1426.30101780801 36
57325 qLLLvLzAMQQkcdglkjklonmnppnophshppxppuxwokkggo_1222011102222221 4067.73872267131 8
57337 qLLLvLzAQMQkcdglkjkllknonpopphshppapphhaofhjah_1222011102222221 3375.33188840993 9
57342 qLLLvLzAQQPkbcghinkmljklopooptsdcrquaqwjsfqofj_2010222121010002 23339.9795174680 93
57343 qLLLvLzAQQPkcdghmjkkmnonomppphshvpxpahxrojwtpq_1222011102222220 1429.53106798058 7
57346 qLLLvLzMAQQkbcgkinlmokloponnptsdtrqmleffkskwgw_2010222120001021 1863.72894089654 69
57347 qLLLvLzMAQQkbcgkinlnjklpmoooptsdtrqqaqffsswgcw_2010222120001001 2454.40968147394 177
57350 qLLLvLzMPQQkacflhklkjnnopoppojkgtlljssjsaallam_2002121010000022 35515.5845731089 54
57357 qLLLvLzMPQQkcdghljnpnonmopmpohshvuxaxxvofsgfrn_1222011102112201 2524.99960396033 5
57372 qLLLvLzPMQQkacflljonkonnopmppjkgtdsnsssnjnusud_2002121010000020 2827.10573957122 33
57373 qLLLvLzPMQQkacfllnkooponnppmmjkgtdcnnkxgjslmsj_2002121010000020 2000.62712985064 217
57376 qLLLvLzPQAQkacflljonmkonommppjkgtdsnsrssnnfsaj_2002121010000022 2900.26892076848 47
57377 qLLLvLzPQPQkacflljonkmnnpmpopjkgtdsnsssnjlchnl_2002121010000022 6466.94408831296 29
57380 qLLLvLzPQQAkacfllnkokokonnmppjkgtdcnnwkggjssqj_2002121010000022 4105.87475982568 193
57381 qLLLvLzPQQMkacflljonmkonnopppjkgtdsnsrssnjnhld_2002121010000022 9609.60819684365 47
57382 qLLLvLzQAMQkacflhkmllknomooppjkgtllfjgsnmfumaj_2002121010000002 3566.25265312432 189
57385 qLLLvLzQAPQkccekmllkmnmloopoplnpahhitixbbrrkkr_1200111212200022 4646.87116252429 63
57386 qLLLvLzQAQAkbcgkinmlnjklomnpptsdtrqlqaqffssshr_2010222120001012 2642.27829201555 27
57389 qLLLvLzQAQMkbcghinknmloklnpoptsdcrquaaqhjsfqrj_2010222121010022 395534.814100629 333
57393 qLLLvLzQLQQkbegkhijmmlpoponophhqacovxxakkvvoff_1200112111000122 163792.505861219 125
57405 qLLLvLzQPAQkcdglkjkmoknmponpphshppxphlhxwawgqp_1222011102222200 4261.38793303517 29
57423 qLLLvLzQQLQkcdglknkmllkmooppphshpphphphhwjrxqa_1222011102222221 938.329213211414 10
57428 qLLLvLzQQwQkacfllihiknnmmooppjkgtamswrnjsnxekj_2002121010000012 15610.1825399483 41
57430 qLLLvLzQzQQkbcgkinmljklpmoooptsdtrqlqqffsssofw_2010222120001001 1716.78340729119 13
57435 qLLLvLzwQQQkbegkhiokmonpomnpphhqacoaaxltcosssw_1200112111000100 2256.96262421813 131
57436 qLLLvLzwQQQkbegkhiolpolnpnnpohhqacoaxaxascsovc_1200112111000100 677.696460540282 19
57458 qLLLvMAMwMQkbcfigkkjklopnoppotshjfhhxxqqhvdqxd_2010222221100022 4860.67056575120 195
57463 qLLLvMAPQzMkacfikkklimmmnopppjkgmtqdcjnkgqqqxh_2002121010002220 1904.64964882843 209
57473 qLLLvMAvQPQkcdghhihomnlooppnphshfvocjjnjkjetjq_1222011102122122 40323.9383431878 44
57476 qLLLvMAwMAQkbcfigkkjmmoomnpoptshjfhhhxssskfiwj_2010222221100102 9.50264901985333e6 98
57488 qLLLvMAzMPQkccfgkjhmmoknmpopphwawhhgxabwgrxgxx_2010220221110112 4669.57238724042 39
57489 qLLLvMAzQAAkacfikkkjlmnllnoppjkgmtqdsskhnjdvqj_2002121010002202 1503.78804512535 25
57490 qLLLvMAzQMPkacfikkkjlmnlonpopjkgmtqdsskhnadvjj_2002121010002220 1873.53150724878 94
57492 qLLLvMAzwQQkccfgkjhmmpknmoppohwawhhgxaqwwrwxhw_2010220221110112 14548.2943597262 56
57507 qLLLvMLPAQMkbcgiihnjmkomlmppptsdjofdmdgabswxwb_2010222121101120 5396.45482330500 68
57511 qLLLvMLPMPQkbcgiihnjmnmplmopptsdjofdmdwbxswqrg_2010222121101120 1704.14366962311 103
57513 qLLLvMLPMQPkbcgiihnjmnomompoptsdjofdmdwtbiwqqj_2010222121101122 1489.72539639156 223
57531 qLLLvMLzQPQkbcgiihnmokpmlmopptsdjofddogabswfqm_2010222121101102 546.828244860006 137
57543 qLLLvMMMLPQkacfikkjijonopopnpjkgmtqxmkmumdffss_2002121010001222 4118.29141166490 48
57549 qLLLvMMMwQMkacfikkjijmlmonoppjkgmtqxmkisxtkfuj_2002121010001210 2066.75308335459 18
57552 qLLLvMMPwQAkacfgkhilmjonmnnppjkgntqmsqsqqlxfqj_2002121010002220 3551.26204990725 109
57564 qLLLvMMwAMQkbefikiijknlopopopxxqgmowwxagwdwuwa_1022101111222221 5914.21726586776 99
57565 qLLLvMMwLQQkacfikkjinmlmoopppjkgmtqxmqasxqovkr_2002121010001122 21197.0698097826 211
57567 qLLLvMMwPPQkacfikkjinnlmoppopjkgmtqxmtqsxqgboo_2002121010001121 2538.27678443475 235
57576 qLLLvMPAQzMkbeeijjhkkjlmnoppphhxjcckxesinqxqep_1200111221220012 1098.53182957862 103
57584 qLLLvMPLQLQkbeeijjhnjlmoonppphhxjcckhsirlmfxug_1200111221222111 1325.36448713579 27
57585 qLLLvMPLQLQkbeejghimnklpopoophhhckkkaaxxaaiiii_1200111221220011 3285.88649902457 17
57586 qLLLvMPLQMPkbeeijjhnjlmlooppphhxjcckhsirgaxter_1200111221222111 1063.23453372459 43
57588 qLLLvMPMALQkbeeijjhkmjlpooopphhxjcckxhsiqetgwg_1200111221221110 1686.94260149856 49
57589 qLLLvMPMAMMkbeeijjhkmjlmonppphhxjcckxhsijquxlm_1200111221221100 1531.03482640829 34
57593 qLLLvMPPAAMkbcgiilhmjlknloppptsdjotfdmxgasxqpe_2010222121101200 5154.85163634576 49
57597 qLLLvMPPwQPkbcgiilhmjlnlnpopptsdjotfdmxtsixgwb_2010222121101220 4945.97804948029 39
57617 qLLLvMPzAMQkbeeijjhmjllpnopophhxjccktsigakxeeg_1200111221222011 615.553846124766 37
57619 qLLLvMPzAPQkbcgiilhmlnolonppptsdjotfdxotsifqmg_2010222121101022 706.530461778484 121
57620 qLLLvMPzAQPkacfikkjjnmnllooppjkgmtdxvpkqsjlkkj_2002121010002120 3532.45614420517 53
57626 qLLLvMPzQMMkbeeijjhmjlmlonppphhxjccktsirgakxkn_1200111221222011 1479.70003832531 8
57637 qLLLvMQPwAAkccfgkjhilllnmnopphwawxxggxxaaasqqj_2010220221102202 5970.24234789713 27
57638 qLLLvMQPwAMkccfgkjhilllnmoppphwawxxggxxaaaqqjs_2010220221102200 11407.5237775574 63
57644 qLLLvMQvMAQkacfikkkjnmompopopjkgmtqdxxxduqmkon_2002121010022221 5.24248423763403e7 215
57651 qLLLvMQzAMAkacfikkkjjmlmnnoppjkgmtqdxvpkqlkkqj_2002121010021202 2334.16197534346 67
57653 qLLLvMQzAMPkacfikkkjjllnnpoppjkgmtqdxvnkmsqklu_2002121010021200 3.67706301406412e6 113
57655 qLLLvMQzzMQkacfikkkjjlnonmoppjkgmtqdxvkdljnfkj_2002121010021220 11608.5988302605 43
57657 qLLLvMQzzQMkacfikkkjjlnoonpopjkgmtqdxvkdiljxfk_2002121010021220 11698.2098962914 51
57667 qLLLvMvMQQPkbcgiinjnmkoommpoptsdjoqmadgoobwqcj_2010222121101002 15724.4922491763 247
57681 qLLLvMwAwQQkacfikkijmnlpnonppjkgmtqmsohsqqlack_2002121010000221 25561.3649176081 110
57685 qLLLvMwMAQAkacfikkiimmnlnnoppjkgmtqmjsnisxeaqj_2002121010000120 1555.79295586843 111
57690 qLLLvMwMwQQkacfikkimnmmlnpoppjkgmtqmnijssxtkcf_2002121010000121 8657.23038933773 114
57698 qLLLvMzAMQMkcdeigjilmoomnnopphshbjxvdixigvjxdn_1000121212012010 2.53121776957447e9 147
57708 qLLLvMzMPPQkbegiihmnnlplpnoophhqnnnqqaucsbcofr_1200112111000002 10617.6597340812 171
57721 qLLLvMzPQPPkacfikkminnnolpoopjkgmtdcjnkgqsqhxj_2002121010000222 8555.91187422251 209
57732 qLLLvMzvQQQkbcfijlmppmonmpnootsqjaaaxaoojjorgg_2010222220011110 2.20874595163021e8 27
57739 qLLLvMzwQMQkbcgiilmmlokplnpoptsdjotqaxogascmcm_2010222121100002 9026.85264212846 133
57744 qLLLvPAAAAMkbefghhkijmllnopppxxqrbwxbbahrxqxlm_1022101111222100 1955.30802937094 13
57745 qLLLvPAAAMMkbefghhkijmlnmopppxxqrbwxbbahqghqti_1022101111222012 1500.54713208522 211
57746 qLLLvPAAMAMkbefkhhkjimllnopppxxqxbwugbxhvgxqrb_1022101111020210 2148.43521009066 241
57747 qLLLvPAAPMMkbeejhghkjmnlonpppxxqrgngxfaogqfabw_1022111100202220 75410.4477040131 51
57749 qLLLvPAAQzMkbeejhghkjkmlnopppxxqrgngxfqagqhqdm_1022111100202210 6767.46069464817 115
57750 qLLLvPAAwMQkbefkhhkjimlpnnoppxxqxbwugbxvqrbbxh_1022101111020220 4383.75312334010 343
57765 qLLLvPAMMwQkbcfhggkikknnponoptsqrjrqrtsxuqqdnj_2010222221000212 113523.197214318 179
57778 qLLLvPAPPAMkbefkhhkijnmlmopppxxqxbwubbahvbaqwg_1022101111022210 1993.40285983361 235
57779 qLLLvPAPPMPkbefkhhkijnmlonpppxxqxbwubbahvqghbw_1022101111022201 1492.36479531044 201
57781 qLLLvPAPzAQkbefkhhkijnlmpooppxxqxbwubbavbagbhh_1022101111022221 334.551556395885 17
57784 qLLLvPAQPzMkbefkhhkjijmlnopppxxqxbwugbbavqqqhx_1022101111022002 2015.90839456788 237
57791 qLLLvPAwMMQkbeejhghkkolpoonppxxqrgngxqxgqfsfmd_1022111100202212 7379.30063347045 53
57793 qLLLvPAwMQPkbeejhghkkolnnpnppxxqrgngxqxgckhfdl_1022111100202211 7051.76548708598 37
57795 qLLLvPAwPAQkbeejhghkmmolpnoppxxqrgngxldogqffee_1022111100202222 28757.2623107982 31
57798 qLLLvPAwPQPkbeeighhkoklnmpppohhxnknkxxakcchahk_1200111221020002 405840.444238140 65
57802 qLLLvPAzwQQkbefkhhkinmlmppoopxxqxbwubxhvbggrbb_1022101111022022 1603.40976651776 205
57803 qLLLvPLAAQMkbegikkijmjlmnoppphhqvapovxvvvccqaq_1200112111000002 3409.02097541763 31
57804 qLLLvPLALQQkbeejhijmkmlnpooppxxqrgwwiqwbkrowwf_1022111100202022 2207.50871875752 37
57809 qLLLvPLAPAQkbegikkijjnlmopopphhqvapovvavvcavxx_1200112111000001 24918.1578690945 53
57815 qLLLvPLLAQQkbeejhimlopmlnooppxxqrgwtdmxwbgkgwb_1022111100202001 17046.3382354902 5
57824 qLLLvPLMPQPkbeejhijmnkmlopoppxxqrgwwtmqwbrdgqd_1022111100202021 11116.3074215700 41
57831 qLLLvPLPAPQkbdejhhilknomnpopphruavkrppvlkgltuv_1200012112120002 3046.09145536939 47
57832 qLLLvPLPAQAkbdejhhilknnmmmopphruavkrppvjfkreqj_1200012112120002 8204.92938003305 19
57833 qLLLvPLPAQMkbdejhhilknnmmoppphruavkrppvjfkxhfj_1200012112120001 3502.28087406346 21
57834 qLLLvPLPAQMkbegfkmilnjolnnppphhqvaqvxavhvccqul_1200112111000022 477.741874626783 103
57835 qLLLvPLPAQPkbdejhhilknnmmpopphruavkrppvjfkeesj_1200012112120000 2796.66349878752 36
57840 qLLLvPLPQLQkbdejhhilknmmopopphruavkrppvgkedmmb_1200012112120022 2832.98456602036 93
57841 qLLLvPLPQQzkbdejhhilknnnmmopphruavkrppvrjfkeqj_1200012112120002 4355.22523301560 185
57844 qLLLvPLQwMQkbdejhhmilknpopnophruavkhrppiuxtlrv_1200012112121102 2776.69313725837 51
57846 qLLLvPLQwQMkbdejhhmilknoonppphruavkhrppilelhvg_1200012112121102 2939.32698218695 62
57849 qLLLvPLwMQQkbeejhijlkmlnopoppxxqrgwwdqwbkgovww_1022111100202002 16277.6334343857 13
57851 qLLLvPLwQAQkbeejhijolkmlpnoppxxqrgwwmuqwbdgcqq_1022111100202001 2087.00432088750 7
57856 qLLLvPLzAQQkbdejhhiknnppmoopohruavkrpvjlekvfmk_1200012112120000 2474.94784061046 71
57857 qLLLvPLzAQQkbeejhimolpmlnooppxxqrgwimuxwbgkgwb_1022111100202001 5258.25225374274 7
57866 qLLLvPMAPPPkacfiikjilnmmnpoppjkglaaxmodmaugkfv_2002121010002212 12804.6886904654 57
57872 qLLLvPMLMAQkbeejhiinkolmpooppxxqrgrwxqxwgqwbti_1022111100220010 15946.2939351335 25
57873 qLLLvPMLMQMkbeejhiinkolmnnpppxxqrgrwxqxwgrgqpe_1022111100220012 9185.16417668933 11
57876 qLLLvPMLQAMkbeejhiinkmmlmopppxxqrgrwxqepwgqxrg_1022111100220001 20137.7741532560 14
57877 qLLLvPMMMAMkbefikikjlmlnlopppxxqrdoxghxharxqrb_1022101111220210 8662.64353913581 61
57880 qLLLvPMMQzMkbeejhiijmkklnopppxxqrgrwwxqqwqxqti_1022111100220012 15503.1505098654 31
57881 qLLLvPMMvQQkbefikikjlopmnpoopxxqrdoxghawrrrbbr_1022101111220022 1730.32985227299 17
57882 qLLLvPMPMAMkbeejhiillknlmopppxxqrgrwitqxwgqxwb_1022111100220120 4171.07205367018 19
57883 qLLLvPMPMPMkbegfkhlimjnonnppphhqvacqvavhqnvqsj_1200112111000222 2265.28375958352 79
57884 qLLLvPMPMzQkbegfkhlimjnopoopphhqvacqvavhqqhxul_1200112111000222 1933.09892827756 213
57890 qLLLvPMQMzMkbefikikjjlimnopppxxqrdoxgbhbwqqqhx_1022101111222002 9.60943260300188e9 57
57891 qLLLvPMQMzMkbegfkhlkikjmnoppphhqvacqxvxvhqhqlu_1200112111002210 492.109177090572 35
57895 qLLLvPMwAAQkbegfkhlknjompnnpphhqvacqxhvhcqnvul_1200112111000222 1732.58632611262 207
57897 qLLLvPMwAQMkbegfkhlknjomooppphhqvacqxhvhcnvqul_1200112111000222 2049.87198397235 11
57911 qLLLvPPAQzMkbeejhhijkmklnopppxxqrggwwxqqbxqxud_1022111100202100 5762.46260225163 41
57915 qLLLvPPLAQPkccejkijlllmnonppplneeanpqiunjrfidl_1200111212200122 6.19339879369085e7 33
57916 qLLLvPPLPAQkbeeijjhnokmlpoopphhxncckhqaknqvkul_1200111221022100 8017.80252837505 13
57919 qLLLvPPLPQMkbeeijjhnokmlnnppphhxncckhqaknnvhpt_1200111221022101 12429.9847402208 31
57921 qLLLvPPLQAMkbeeijjhnmmkmloppphhxncckhtpaknqhvn_1200111221022102 3806.30819455343 7
57926 qLLLvPPMQzMkbeeijjhimkklnoppphhxncckkhxanqhqlu_1200111221021022 1542.67214620067 8
57929 qLLLvPPPPAMkbeeijjhllnkmloppphhxncckulqaknhqkv_1200111221022012 12097.9999173417 6
57930 qLLLvPPPPMMkcedhgjkjmklmonpopptrvcadhqxcwhgxrn_1022120112012021 5086.18350389870 413
57951 qLLLvPQAMzMkbefghhkjijlmnopppxxqrbwxgbbaqqqqfo_1022101111220022 1667.97953746582 225
57952 qLLLvPQAMzMkbefkhijihjlmnopppxxqxsobgbgaxqxqwg_1022101111021002 5134.02957548234 79
57956 qLLLvPQMvMQkbefghhkjilopppnooxxqrbwxgbxqxudbqa_1022101111202201 4034.01932330146 351
57961 qLLLvPvAAQQkbegiknjmjoplmoopphhqvaqvxvavvvccof_1200112111000000 2.01116178242778e6 91
57967 qLLLvPvAQPQkbegiknjmjnnlmoppphhqvaqvxvavvvccof_1200112111000000 46143.7152107607 17
57968 qLLLvPvAQQAkacfiilmnmknklmoppjkglalgscnjsfvaxk_2002121010002010 52115.6769460851 33
57969 qLLLvPvAQQAkacfjilmnjmklnmoppjkgmalgsjcnknvaxk_2002121010202010 16871.2236263694 39
57972 qLLLvPvLQQQkbeejhmlnkonmoopppxxqrgtdlqllwgnkgv_1022111100202000 1011.70935084656 43
57975 qLLLvPvMPQQkacfhiiklnlpopnonpjkgmamcnjslmlnasj_2002121010200022 2716.24248785248 99
57976 qLLLvPvMPQQkacfhinknlmlpoponpjkgmalcsnnslmldnj_2002121010202022 2158.68589793019 69
57977 qLLLvPvPAQQkcdgihklmjmpponopohshjvphlhwteggwaj_1222011102220220 34989.3855274817 21
57978 qLLLvPvPMQQkcdgihklmppmnponoohshjvphlbgwfjggwj_1222011102220222 2187.49542739090 24
57981 qLLLvPvQAQAkacfiilmnnmnkolmppjkglalgnscjsafvxk_2002121010002010 3860.88470648383 27
57990 qLLLvPvQQwQkcdgihnklmjkmopopphshjvhphlhfwtxtab_1222011102220201 2910.27673540252 13
57992 qLLLvPvwQQQkacfiiinknlpoponopjkglamsnjsaaaanaa_2002121010000022 3884.78676451673 21
58002 qLLLvPwMMMQkbefkhijlnnoppoopnxxqxsoghhaaxqgbxg_1022101111022221 365.648620862600 83
58003 qLLLvPwMMQPkbefkhijlnnomlpnppxxqxsoghhaavnhgml_1022101111022221 959.934806882839 143
58004 qLLLvPwMPPQkbefkhijlonmlppnopxxqxsoghxavngbgkv_1022101111022202 896.472128009669 69
58010 qLLLvPwMwQQkbefkhijlnomloopppxxqxsoghhavngbgof_1022101111022222 972.898227930850 137
58011 qLLLvPwPLQQkbeejhillpolmnopopxxqrgritaawggwwww_1022111100220022 2032.61111467578 63
58012 qLLLvPwPPAQkbefkhinlonmlpppooxxqxsoahxahaxqxkk_1022101111022201 201995.057137004 17
58013 qLLLvPwPQAMkbefkhinlnmnmlopppxxqxsoahhhahaxhnk_1022101111022211 4514.18688240948 25
58026 qLLLvPwQPMAkacfiihijmknlmonppjkguqxmjosassanxk_2002121010000110 1166.94445013202 265
58032 qLLLvPwvQQQkbeejhgnkonlmoppopxxqrgnlqllwggfwcg_1022111100220002 23593.4824021634 18
58036 qLLLvPwwMQQkbefkhijnnpmoooppnxxqxsoghaavvjsgbg_1022101111022222 681.143389513317 14
58044 qLLLvPzAMAQkbegikhmjjlonpoopphhqvacqvvxvcqofhx_1200112111000002 191499.043363653 77
58045 qLLLvPzAMQMkbegikhmjjlonnnppphhqvacqvvxvcjsqaq_1200112111000002 64267.4071907425 93
58047 qLLLvPzAQAMkbegikhmjjmlmnoppphhqvacqvvaxvcqqjs_1200112111000022 4.18537189309414e6 13
58050 qLLLvPzMAPQkbegikhilnlpomoppohhqvacoxaxkkoffvv_1200112111001022 20995.8369069597 47
58051 qLLLvPzMMPQkbegikhmlnlpoloopphhqvacqxaxhvvofnv_1200112111000002 1.53875562527779e7 25
58052 qLLLvPzMMQMkbegikhmlnlnnolppphhqvacqxaxluvvqaq_1200112111000002 346363.015296817 91
58056 qLLLvPzMPQPkbegkihinnlmoonppphhqhnnoqautnccaid_1200112111201002 12917.3193622001 51
58057 qLLLvPzMPQPkcedhgjinlnommpoopptrvcabacgncwhgbr_1022120112012222 395216.491567177 157
58064 qLLLvPzQMAMkbegikhmjljlnloppphhqvacqvxvxvvqqof_1200112111000022 52011.7441224939 113
58066 qLLLvPzQMMAkbcghkimjljknooopptsdktrqmlqfsxlmhr_2010222120010102 2294.21261114647 109
58068 qLLLvPzQMMPkbcghkimjljknopnpptsdktrqmlqfsxqwwg_2010222120010102 1455.37738561194 153
58074 qLLLvPzwAQQkbegkihiknmmmpoopphhqhnnoeadnoknnkk_1200112111201000 730671.889063927 39
58075 qLLLvPzwQPQkbegikhmnmlnmooppphhqvacqaaxuvcjkvn_1200112111000002 6136.10958279498 9
58078 qLLLvQAAMzMkbeeijhghiklmnopppxxqorgngsmxqxqxbw_1022111100012001 761.824347705631 11
58096 qLLLvQLvQAQkbeeijhkmlonopnnppxxqorghmdllnugchh_1022111100020001 7218.11885846782 17
58121 qLLLvQwMLQAkccfgfjhllomlnoopphwawwhgxaqwrwxhhr_2010220221101122 4790.22431729312 26
58126 qLLLvvAAPQQkcdfkjljopjlponnpoqcelphqaaqgckfvvs_0111220221111211 3329.99969969967 3
58131 qLLLvvAMAQQkbcgiinmnlpklmoooptsdsrqaaqhjsjfccr_2010222121010002 2448.57456426207 15
58135 qLLLvvAMPQQkbcgiinmljklmooppptsdsrqaqwjsjfcofc_2010222121010000 1827.70876498452 33
58137 qLLLvvAMQAQkbcglinlnlkjkonppptsdxrqtamtwjkfqtl_2010222121011022 2170.65609455538 47
58139 qLLLvvAMQQPkbcgiinmnljklmpopptsdsrqaaqwjsjdcqa_2010222121010002 2276.80409640259 51
58145 qLLLvvAPPQQkacfkhknnpmkllppoojkgpdcosxsnnrxakr_2002121010221020 1580.79636676385 33
58153 qLLLvvAPQPQkacfmmjknlonnlpmppjkgmiscskknjblkil_2002121010221022 2642.05935447325 12
58155 qLLLvvAPQQAkacfkhknmnmmklloppjkgpdcovscsnnrkhw_2002121010221021 2178.17705983953 117
58165 qLLLvvAQQAAkbefijhmnklnlmnopphhinjsehumxagfdqj_1200112111002020 5883.65814846635 34
58173 qLLLvvAzQQQkbdejinokmlmnolpppdwiujpplxwwwwwrjj_2101021221211221 3945.41571320016 59
58176 qLLLvvAzQQQkcedjjklpnjlmponopptrlaxaatanfknnvj_1022120112001112 1877.56844645843 93
58189 qLLLvvLPQQQkbdehimmklnolnpopphrukrxxpggcoojojb_1200012112120211 10484.6500862421 61
58199 qLLLvvLQQAQkacfjnikkonjopmnppjkgxlrcvsskwukoia_2002121010221021 11621.7780809532 129
58209 qLLLvvMPAQQkacfhjknmoolplmppojkgxxcckkgwerkqer_2002121010221220 12468.6149112176 105
58220 qLLLvvMQQPAkccgljkknnjnomoopplniatqdqiiubbbrxn_1200111212220021 3.80844242859606e6 133
58231 qLLLvvPAQAQkbcfnimjionklmnpoptsharehrarffsghsj_2010222221010102 5089.49741537413 90
58239 qLLLvvPAQPQkbeemhlmllkpknnopphhxakaeetxqanwvof_1200111221020210 9552.60095624280 19
58249 qLLLvvPLQQQkbcejhlokklponpnpotsuqfdxqtgsfwkwcb_2010222121000112 2764.00403264426 23
58255 qLLLvvPMMQQkbcgihljkmnmpnoooptsdrfqpqgsvsscgcw_2010222121010021 2808.77316974350 13
58257 qLLLvvPMMQQkbeemhjnokpllnopophhhakgeahaxgvbvcn_1200111221020200 83580.1044452084 9
58261 qLLLvvPMPQQkbeemhlnolomklnppphhxakxlliuaannkrg_1200111221020210 22829.7112393188 46
58262 qLLLvvPMQAQkbcfkijmilomomnpoptshirhhrmbsosvprj_2010222221010112 12407.6835743840 73
58268 qLLLvvPMQPQkbdelhnmmkonmpnopphrutktxxpxgrmowhq_1200012112120221 35653.0788668652 23
58273 qLLLvvPMQQPkbeemhinlkomknoppphhxakklexuaanjqlu_1200111221020211 1795.14224151698 41
58277 qLLLvvPPAQQkbcgihmkljknnnpopptsdrfmddhfkwsagqe_2010222121010012 2840.98249495430 27
58278 qLLLvvPPAQQkbcgihomnlpklmoonptsdrfdaaqhjsjbfsr_2010222121010012 1658.09675294687 21
58284 qLLLvvPPQAQkbcgihnjkkmmmonopptsdrflpqtgfvgbwxk_2010222121010010 2342.08314759355 32
58290 qLLLvvPPQQAkbcgihomnljklmoopptsdrfdaaqwjsjbfqj_2010222121010012 1734.70162658777 201
58292 qLLLvvPPQQPkbcgihomnljklmpnpptsdrfdaaqwjsjdsep_2010222121010012 2436.11625466976 93
58297 qLLLvvPQMAQkbcgihlmnkmlnopppotsdrfqmmqgggsittw_2010222121010011 2642.05935447325 12
58301 qLLLvvPQMPQkccekmlljnnkonoopplnppphipiujgcnwrr_1200111212202002 11105.1447752453 153
58309 qLLLvvPQQMAkbcfnimjiinklmnopptsharehsrrffsghqj_2010222221010120 216022.322976200 110
58314 qLLLvvPQQQzkcegnnnklmimlmkoppqhqqxhqxarhxaqahw_2101222020111021 4895.01331445834 47
58320 qLLLvvPwQQQkbeemhiopjklnopmpohhxakkaakannnnknn_1200111221020200 1091.91833958036 25
58321 qLLLvvPwQQQkbeemhiopmmklnoppohhxakkaaxaannnnnn_1200111221020200 1544.64418781379 16
58337 qLLLvvQAQAAkcegggklmnmlmkonppqhqsjqxahhxaqawhw_2101222020111121 65372.4362257522 21
58346 qLLLvvQLAQQkbcglihllkpkoonnoptsdxrftmthjkjcror_2010222121011122 2959.34945570898 113
58347 qLLLvvQLPQQkbcglihlkjkoponnoptsdxrfttwjkrjcros_2010222121011120 4051.98944287116 63
58350 qLLLvvQMAAQkbcglihmllkoknpppotsdxrfatmthjkqtlr_2010222121011222 2524.39777482958 11
58351 qLLLvvQMPMQkbcglihmlkjkonpppotsdxrfattwjrkqtls_2010222121011202 2697.47959258155 99
58355 qLLLvvQPAMQkcedjjmknlnolmnpppptrlaqxeaexnfwmax_1022120112001101 20601.6912082217 75
58357 qLLLvvQPMMQkcedjjmkjlonpompopptrlaixhappqkfqjt_1022120112001222 17957.4242612192 187
58359 qLLLvvQPMQPkbcgiihnmloklmpppotsdsrfdaqhjsjdepr_2010222121010122 1431.79533281667 159
58361 qLLLvvQPPQAkcedjjmknnmjlmnoppptrlaqxeeianfwnxn_1022120112001101 2246.01740450590 207
58362 qLLLvvQPQAMkbcgiihnmljklmoppptsdsrfdaqwjsjdxwb_2010222121010120 1514.98485183198 189
58368 qLLLvvQPwQQkcedjjmkjlnnmomoppptrlaixhaprfkfjrn_1022120112001220 1920.29782016024 21
58369 qLLLvvQPzQQkcedjjmknnpplmnopoptrlaqxeexcnfwngn_1022120112001100 2088.77958372679 213
58370 qLLLvvQQzAQkbeehmhlkknokpoonphhxkakaaaqqahvksw_1200111221020001 390679.698719869 98
58374 qLLLvvQzQAQkbcgiihnljklmopopptsdsrfdqwjsjcdfad_2010222121010102 666.026913770921 21
58376 qLLLvvQzQPQkacfmmjjolnolopmppjkgmixvpkkqbalkil_2002121010221212 22842.4147981695 27
58382 qLLLvvvQQQQkacfpokllpmnonnmmpjkglkckjscnnsgvsn_2002121010221020 2591.77027211306 9
58388 qLLLvvwMQQQkacfkonpkopnomnmpmjkgplbissmwjgbjdk_2002121010221201 2245.65143078607 44
58402 qLLLvvzMQQQkbcgiojokkmmmonppptsdrqpaqtgfvoscwc_2010222121010002 3334.64840485180 22
58405 qLLLvvzMQQQkbcgiomonljklmppnptsdrqaaaqwjsjfcsc_2010222121010000 3477.82141451114 267
58417 qLLLvvzQQQMkcegnoklmimlmklpppqhqqqqxarhxaqwqhx_2101222020111002 16464.9830323738 47
58420 qLLLvvzQQQPkbcgionjokkmmmpnpptsdrqlpaqtgfvdblp_2010222121010000 3672.95689623897 65
58421 qLLLvvzQQQPkcegnoklmimlmkpoopqhqqqqxarhxaqajsr_2101222020111002 8349.70094747845 47
58425 qLLLvwALQAQkacfilliomlmkpnnopjkgtmiwqssjnhkrjw_2002121010210221 10302.0298999321 17
58427 qLLLvwALQQPkacfilliknnonmppopjkgimignkgxnnthak_2002121010210221 2206.99954689615 8
58429 qLLLvwAMMPQkbcgjkimkmjonmpppotsddxrqtahrkfuhps_2010222121110200 3861.18346903200 21
58430 qLLLvwAMMQPkbcgjkimkmjnonpppotsddxrqtahjrjleis_2010222121110200 14194.8478636691 243
58438 qLLLvwAMQAPkbcgjkimkmkjnnpppotsddxrqtamhjjudrk_2010222121110202 24651.2209840718 263
58452 qLLLvwAzMQQkccfgjhnnkllooonpphwawxgxagrrbbwrww_2010220221111011 43315.8111817570 32
58455 qLLLvwAzQPQkccfgjhnnkoplompnphwawxgxaqrawbbqrx_2010220221111012 1486.09635579251 5
58458 qLLLvwLAQAQkbcfikjjklollnoopptshjhhhhxasswwrhk_2010222221101100 3558.52792072759 31
58502 qLLLvwPLQMQkbcfglmkjolmpnpoopxcxvqqeiaxkactjfe_1022211001122222 12913.6256088911 19
58506 qLLLvwPMQMPkbedjlmklmlmnonppphhwhaaahhhhahwawr_2111200001111122 25956.9466534411 8
58508 qLLLvwPMzQQkccehmlkmjmnnoopoplnpkhphiqbnonwrfr_1200111212020102 8188.01498450222 65
58514 qLLLvwPzQQMkbcfimhjoklnnooppptsmjafmtagggcoaqq_2010222120011122 3.25845985219306e7 35
58520 qLLLvwQLPAQkbcgjkihkjnonmpnoptsddxrfthjrjrhosk_2010222121111200 4600.38674664936 171
58521 qLLLvwQLPQAkbcgjkihkjnonmmnpptsddxrfthjrjcroqj_2010222121111202 5002.39659956946 161
58522 qLLLvwQLQMAkbcgjkihkkjnnmonpptsddxrftmhjjrhoxn_2010222121111201 6888.39022576505 141
58527 qLLLvwQMzQAkbcgjkihlkjnmooopptsddxrfathrkuhpqj_2010222121112002 3217.91734910893 87
58534 qLLLvwQzAAQkbcgjkihmkjnopnpoptsddxrfdmhralfdun_2010222121111000 5289.18144659344 199
58535 qLLLvwQzAMQkbcgjkihmkjnmonppptsddxrfdmhrbufqgc_2010222121111002 4156.01181580913 107
58549 qLLLvwwQMMQkacfilijiknnpmooppjkgimmsgnjntrqihw_2002121010210011 4017.92001948041 289
58556 qLLLvwzLQQQkcdgijklkppomnoonphshkptahlwjfrwggw_1222011102102220 11242.3181202565 93
58561 qLLLvwzPQQMkacfilhiomnonnlpppjkgttswkvjnngktuq_2002121010210020 4366.77957340618 15
58565 qLLLvwzQQAPkbcfgmljkkjlnnopppxcxvaxeeeexvvxxcv_1022211001122211 4159.20298213572 7
58569 qLLLvzAAMPQkbefkihjlnomnompppxxqxoggipdvvfvjfc_1022101111012202 64157.5287366414 12
58570 qLLLvzAAPPQkbegkkhmlojplnppoohhqhtcqxhvhgcnvnv_1200112111200022 2314.69803861030 223
58571 qLLLvzAAPQMkbegkkhmlojmmlnppphhqhtcqxhvlugcqul_1200112111200022 2499.51048319447 81
58572 qLLLvzALAQQkbefklkiojpnmoonppxxqxqubxbahvwbbgg_1022101111022202 602.180712015043 111
58581 qLLLvzAMAAQkbegkkhminjolpoopphhqhtcqvavhgqnvhx_1200112111200022 2400.79817676617 45
58588 qLLLvzAMMMQkbegkhjimnnoppmnophhqhvvouaxxhascox_1200112111201001 69656.2635709174 71
58593 qLLLvzAMPPQkbegkhjimonlpmnpophhqhvvouhxggscjgr_1200112111201020 1.63362700145318e6 44
58594 qLLLvzAMQAMkbefklkjinjmmmopppxxqxqugbxbhhvqxbw_1022101111022001 692.727013313835 13
58598 qLLLvzAMwQQkbegkhjimnolompopphhqhvvouaxgrsvojs_1200112111201000 45408.4042031872 71
58616 qLLLvzAQMPMkcedijjkklimoonpppptrclapxicotarplv_1022120112011020 3083.66496119356 21
58628 qLLLvzAzPQQkbefkihlplmomonpopxxqxogixihhvvskgk_1022101111012220 1.04333484493233e7 43
58629 qLLLvzAzQAQkbefkihlnmlmopnpopxxqxogihhihhxsxgx_1022101111012221 1.52733430372038e6 67
58632 qLLLvzLAAQQkbegklijnjopppmnoohhqhpovxvavkvvvcc_1200112111200000 37084.3964542801 79
58642 qLLLvzLAQAQkbeeihimklokmpoopphhxnkkuxxuanqnsaq_1200111221002012 2366.18087465423 59
58646 qLLLvzLAQPQkbegklijnjklmnoppphhqhpovxvtgvvccof_1200112111200000 12225.0086044018 12
58648 qLLLvzLMAQQkbeejijokmkmponppoxxqrwwhxdqbogfrob_1022111100220222 4166.08957427283 19
58669 qLLLvzLwQQQkbegklinokpoolmnpphhqhpoxatalugvvcc_1200112111200000 814916.309201043 61
58671 qLLLvzMMAPQkacfkljijnklmnpoppjkghmxmkicvrxtkcf_2002121010210121 140590.635997146 130
58672 qLLLvzMMAQMkbefkiljmnkmolmpppxxqxopghxuhaboxud_1022101111012021 8867.89575775159 11
58674 qLLLvzMMMAQkbefkiljmnnmnpmoppxxqxopghxdhdxooud_1022101111012021 6978.39218982776 41
58678 qLLLvzMMPPQkbefkiljmkoolpnppoxxqxopghuuubsrsrv_1022101111012002 5436.51756169013 9
58681 qLLLvzMMwQQkbefkiljmnmpoomoppxxqxopghxharboobr_1022101111012022 7662.38150676209 73
58686 qLLLvzMQMPMkbefkiljjmimomnpppxxqxopgbhbhxooqrb_1022101111012210 7227.53998668364 31
58687 qLLLvzMQPMMkbefkiljjmnnmompppxxqxopgbhpehxopbr_1022101111012210 6.66487615354078e7 10
58688 qLLLvzMQQzMkbeeihhikklmknoppphhxnnkkxxxaaqqqqa_1200111221000220 2390.04204370591 13
58689 qLLLvzMQvQQkbeeihhikknpompoophhxnnkkxxnkknkkkk_1200111221000022 2523.51721474707 31
58691 qLLLvzMQwPQkbefkiljjmiponooppxxqxopgbhbxsojsud_1022101111012221 45696.0549899878 39
58692 qLLLvzMQwQMkbefkiljjminnonpppxxqxopgbhbrbsoqxh_1022101111012220 1.47533677932315e9 67
58693 qLLLvzMQzPQkbefkiljjmnlnpopopxxqxopgbhpbvsrsbr_1022101111012202 2.10859349294306e6 21
58697 qLLLvzPAMAQkbeeilhimknkmopopphhxnakkuxuancuoix_1200111221002101 2003.51304567485 41
58701 qLLLvzPLMQQkbeejlilkponmnoppoxxqrawhxqupbggrbn_1022111100220022 6726.64330185778 115
58703 qLLLvzPMAQAkccejklhmlmknnonpplnppppjieujvvrjhw_1200111212220021 3603.86191888841 17
58704 qLLLvzPMMAQkbeejlijnkokmpooppxxqrawwhxqqbhrbah_1022111100220221 6528.30456957855 50
58706 qLLLvzPMMQMkbeejlijnkokmnnpppxxqrawwhxqqbgbxdu_1022111100220221 9111.09311528841 26
58707 qLLLvzPMQAMkbeejlijnkmmkmopppxxqrawwhxduqbhhgb_1022111100220211 4219.01044981372 43
58710 qLLLvzPPAPQkccejklnjmlkopnooplnppppepiejrrkrwr_1200111212220022 15613.1186706625 211
58715 qLLLvzPQMAMkbeejlijllknkmopppxxqrawwahxqqbxqbr_1022111100220210 9099.51174409783 49
58717 qLLLvzPwAQQkbeeilhiklkmonppophhxnakkxxansnwjgj_1200111221002110 1575.37864646507 46
58718 qLLLvzPwAQQkbeejlijkmkmonppopxxqrawwxdqbbbrojj_1022111100220222 883745.465151520 59
58720 qLLLvzPwMQQkbeejlijkmkmonpoppxxqrawwxuqbbbrsoj_1022111100220222 1976.66091031369 51
58722 qLLLvzPwPQQkbeejlijpmknmooppoxxqrawwmuqvbbgkck_1022111100220020 11056.4848369251 19
58735 qLLLvzQMQzMkbeejilijmkkknopppxxqrrawwhxqqhhhah_1022111100222112 10332.1454142780 31
58742 qLLLvzQwAPQkbceihlkjnmpolopopxclrrauuaaaareeee_1022211001122222 4202.20632778250 21
58750 qLLLvzvMQQQkacfholkolmnmmpppojkgmlsvsbnnsgxiqn_2002121010210201 3217.72437876632 9
58753 qLLLvzvMQQQkbegkimnplmnplpooohhqhoxxaaxxaggooo_1200112111200010 977.814248242954 69
58755 qLLLvzvPQQQkcdgikmlnjknooppophshjphalhfwfrwggw_1222011102202022 3621.91209110087 40
58765 qLLLvzwAAQQkbefkijlloopnmmppoxxqxogldhaavnogbg_1022101111012222 696.191825850939 55
58766 qLLLvzwAMQQkcdgkjnmlponomlppohshxxhaaxxwossffg_1222011102100221 6567.29715100083 9
58773 qLLLvzwMQMQkbefkljiojnnpooppnxxqxqgbxbhhxwbudb_1022101111022201 820.978965587748 41
58774 qLLLvzwMQPQkbefkljmokomonppnpxxqxqghxudhdvofbb_1022101111022202 331959.975323104 16
58779 qLLLvzwQAAQkbefkljjmikmnpnoppxxqxqgbhbuhvqbbqa_1022101111022220 175701.527611253 41
58782 qLLLvzwQMAQkcdgkjjmnlonnpoppohshxxxaaaxxoxfppf_1222011102100210 4866.84175404771 4
58795 qLLLvzzPPQQkcedijknlmmonlpppoptrcaxiddnssfofok_1022120112011110 34944.2424674050 281
58804 qLLLwAAMMzMkbcfegijhiklmnopppxcxevpajefehqhqmd_1022211012102210 9725.29708314876 5
58809 qLLLwAAMwAPkbcfegijhilkmnpoppxcxevpajepjcchhbg_1022211012100011 1039.91307520801 7
58810 qLLLwAAMzAMkbcfegijhilmmnooppxcxevpajepedwdawj_1022211012101210 7879.39606041408 41
58816 qLLLwAAwzPQkbcfegijhinompoppoxcxevpajeevwcjsso_1022211012101120 1859.59558405296 7
58819 qLLLwALMvQQkcdgfghlklkpnpnoophfhafrqxjgaubgbbg_2010222211102222 560.298328777876 99
58823 qLLLwAMLLAQkcdgffihjmolnnooppqgqagqrdqaomdofgn_2101222201102021 1345.78828207070 347
58824 qLLLwAMLPAAkcdgffihjmmmlnnoppqgqagqrdqaaomdgxk_2101222201102010 1174.19872658095 30
58833 qLLLwAPLAAMkcdgffikijmmnmopppqgqagqqponkqgxqti_2101222201011200 710.207388442094 157
58835 qLLLwAPvMAQkcdgffikjjllnnooppqgqagqqdorgtadggn_2101222201010101 1041.81683635141 295
58838 qLLLwAPwMPAkcdgffikjkjmmnnoppqgqagqqdtoaadggxk_2101222201001010 1004.01877046264 163
58843 qLLLwAwLAAQkcdgffihjlmnmpnoopqgqagqrowwtgqpskj_2101222201100102 2093.68687640162 375
58844 qLLLwAwLAAQkcdgffihjlmnmpnoppqgqagqrowwtgqpswg_2101222201100102 1861.67524308131 73
58845 qLLLwAwLAMQkcdgffihnlmlmppoopqgqagqrqwwggqqofr_2101222201100222 1325.78322929510 100
58846 qLLLwAwLAQAkcdgffihjlmnmlnoppqgqagqrowwtgjpsxn_2101222201100101 1304.91512664959 335
58847 qLLLwAwLAQMkcdgffihnkmlmmopppqgqagqrqcwfgouqqa_2101222201100220 1524.60492478062 103
58848 qLLLwAwLLQQkcdgffihjnmopnopopqgqagqrotodlxeemg_2101222201100100 1313.93132711543 177
58849 qLLLwAwLLQQkcdgffihnnolmmpoppqgqagqrqaifgouqgg_2101222201100222 1816.63307882633 239
58850 qLLLwAwLLQQkcdgffihnnolmpnoppqgqagqrqaxfglummv_2101222201100200 1400.05573828807 181
58852 qLLLwAwLPAQkcdgffihjmlnmpnoppqgqagqrowgtgxpfbw_2101222201100101 2215.96055983103 97
58853 qLLLwAwLPMQkcdgffihnmnlmoopppqgqagqrqwaggpeqrg_2101222201100202 1934.61708464698 36
58854 qLLLwAwLPPQkcdgffihnmnlompoppqgqagqrqwafdodmrc_2101222201100202 1676.65480357952 36
58855 qLLLwAwLQLQkcdgffihjlmnpooppoqgqagqrowwthqqhjj_2101222201100122 1174.01107348216 80
58856 qLLLwAwLQLQkcdgffihnlmnmlppopqgqagqrqwwagjqrkw_2101222201100202 1318.30644566634 22
58857 qLLLwAwLQLQkcdgffihnlmnmoopppqgqagqrqwwaglmqrw_2101222201100202 1603.42816067814 15
58858 qLLLwAwLzQQkcdgffihjmnmpoonppqgqagqrowtglpepsv_2101222201100100 3732.29048125156 51
58859 qLLLwAwMAAMkcdgffihkmkllnopppqgqagqrqqrbrhqqfo_2101222201112200 667.045639471739 163
58860 qLLLwAwMLPQkcdgffihkjlnoponppqgqagqrqorxxjffrr_2101222201111002 1600.44642143848 201
58862 qLLLwAwMMMMkcdgffihkjllmnooppqgqagqrqokrpggkaj_2101222201111002 1069.22596513822 269
58863 qLLLwAwMMMMkcdgffihkmkmlonpppqgqagqrqqrarxgqpe_2101222201112200 1646.73068282445 271
58865 qLLLwAwMvQQkcdgffihkjpmponoopqgqagqrqoxldxrfvs_2101222201111000 2214.79533916810 66
58866 qLLLwAwMvQQkcdgffihkmlnonppopqgqagqrqqrxhhofgg_2101222201112222 512.413127107928 139
58867 qLLLwAwMvQQkcdgffihkmnnonopppqgqagqrqqitehpofg_2101222201112222 2348.07428294925 153
58868 qLLLwAwMwMQkcdgffihkmklpoopopqgqagqrqqrrxofwgb_2101222201112220 1643.10098873906 273
58869 qLLLwAwMzPQkcdgffihkmlponooppqgqagqrqqbxhhofrg_2101222201112220 1714.43717551901 277
58872 qLLLwAwQzMMkcdgffihkljmnmopppqgqagqrqsoxxunxud_2101222201110021 2068.71763911867 146
58881 qLLLwAzLMPQkcdgffikljnpnooppoqgqagqqvowqoeutim_2101222201001002 1096.41299827809 22
58882 qLLLwAzLMPQkcdgffikljopnonppoqgqagqqsoxqgugtiu_2101222201011102 942.381897016856 11
58885 qLLLwAzMMMPkcdgffikkljnmnpoppqgqagqqtsoxfuxnrg_2101222201011020 2123.67771861966 297
58887 qLLLwAzMwPQkcdgffikkljopnopopqgqagqqtvolqmmivs_2101222201000001 1174.71054618117 19
58889 qLLLwAzvQAQkcdgffikjlnmmopoppqgqagqqowwrgpxpaf_2101222201001012 1080.12709179654 88
58890 qLLLwAzvQPQkcdgffikonlmmpnnppqgqagqqqbbrghggof_2101222201011122 803.802473940503 183
58893 qLLLwAzwMPQkcdgffikkjmmnpooppqgqagqqtowoxqmrkr_2101222201000101 1424.40962094448 99
58894 qLLLwAzwMPQkcdgffikkjmpoonppoqgqagqqtowipepikf_2101222201000101 1709.71674952967 33
58895 qLLLwAzwMPQkcdgffikknmompooppqgqagqqtqwiouemof_2101222201000202 1688.39584402889 27
58896 qLLLwAzwMQPkcdgffikkjomnmpoppqgqagqqtoxfpgarsn_2101222201011102 773.513490569996 165
58903 qLLLwAzwQLQkcdgffikkjlmpnooppqgqagqqtowwqpikkn_2101222201000112 1411.91014815449 83
58905 qLLLwAzwQPAkcdgffikkjlmlnooppqgqagqqtowwjpikxr_2101222201000112 1172.83276219452 125
58907 qLLLwAzwwQQkcdgffikkjmnmpooppqgqagqqtoflgxurfv_2101222201011100 1682.75662611127 77
58908 qLLLwAzwwQQkcdgffikkjomnppoopqgqagqqtoiopllmrf_2101222201000100 1267.86715705697 167
58912 qLLLwLAAPQzkcdefhihklmklnnopphftafabawujfpvdxk_2010220211010210 1816.01726566345 71
58913 qLLLwLAAzAQkcdefhihklmlonpopphftafabawufmvkbvv_2010220211010220 9785.44605285894 121
58916 qLLLwLALLQQkcdgfjihkomppmnopoqgqalxrfpnlifghqx_2101222201010022 1877.52016611003 185
58917 qLLLwLALMPQkcdgfjihknnopmonppqgqalxrfjwlifxohf_2101222201010021 1957.21725446807 183
58919 qLLLwLALPMQkcdgfjihklnopmnpopqgqalxrfrwaxfouhf_2101222201010022 1949.98094147420 177
58920 qLLLwLALPPQkcdgfjihklnlpnpoopqgqalxrfrwsioehhv_2101222201010021 2047.16842215790 42
58924 qLLLwLAMAAAkbdgfijjjlmknmonppdwxxaihluvkqfujqj_2101021212221002 6761.34201720470 279
58925 qLLLwLAPAPMkcdgfkihlmjlomnpppqgqaxxrqbwrxrxqit_2101222201011012 4674.24123369060 26
58926 qLLLwLAPLAQkcdgfjihlknnmponppqgqalxrqfpabxherg_2101222201011220 1860.96589282245 211
58927 qLLLwLAPLMQkcdgfjihlknnmopoppqgqalxrqfparxhhfg_2101222201011222 1192.60201108153 165
58928 qLLLwLAPLPQkcdgfjihlknomopnppqgqalxrqfplrxuevf_2101222201011221 2065.34373638261 69
58929 qLLLwLAPMMMkcdgfkihlmjkmonpppqgqaxxrqbwrbxhqti_2101222201011200 1684.17111982356 37
58930 qLLLwLAPMMPkcdgfjihlkjmnonpppqgqalxrqfwjlxhbbr_2101222201011202 2244.59981280251 55
58931 qLLLwLAPwAQkcdgfjihlkjnmoppopqgqalxrqfwlreqrfs_2101222201011212 763.449211395446 69
58932 qLLLwLAPwAQkcdgfkihlmjooponppqgqaxxrqbwitxxhrg_2101222201011200 2644.04829835995 117
58933 qLLLwLAPwPQkcdgfkihlmjpnnonppqgqaxxrqbwxitxhgr_2101222201011201 3470.13471190570 53
58934 qLLLwLAPzMQkcdgfjihlklnmpooppqgqalxrqfrarexwfr_2101222201011202 1134.11489811003 75
58935 qLLLwLAQMzMkcdgfjihklkjmnopppqgqalxreqfwlxqxrg_2101222201012001 1619.31474834154 57
58938 qLLLwLAzwQQkcdgfkihljppmonopoqgqaxxrqwitrxhhwg_2101222201011220 2093.58720259814 153
58939 qLLLwLLAAQPkcdgfkmiljkonnoopphfhaphxdffxcjtedn_2010222200011010 731.955034475830 9
58940 qLLLwLLALQQkcdefhiklmpnonponphftafeamnxddaliev_2010220211012220 1694.39941017148 111
58942 qLLLwLLAPAQkcdefhiklonmoonppphftafeamahclhhqxs_2010220211012221 1666.56710154634 105
58943 qLLLwLLAPMQkcdefhiklonlmponpphftafeamahgreieff_2010220211012221 754.298345610410 33
58947 qLLLwLLAQQzkcdgfkmiljkmmnnopphfhaphxdfffjcjdxn_2010222200011001 746.413518128362 13
58948 qLLLwLLLAQQkcdgfjmlnkklpnooppqgqalqqjgggafrguh_2101222211100012 786.086423486571 137
58950 qLLLwLLLMQQkcdgfjimlklnpmopophshatxxrvjnlbshoh_1222011021122220 1652.87437683957 9
58951 qLLLwLLLMQQkcdgfjimlknopnmpophshatxxrvnblobqcu_1222011021122110 1615.17699259627 83
58955 qLLLwLLLQMQkcdgfimlmjkopmoppohshaxhxwffjhgshao_1222011022222221 2577.26745236562 10
58956 qLLLwLLLQPQkcdgfimlmjknpmopophshaxhxwffjagshoh_1222011022222220 556.314157761673 51
58957 qLLLwLLLQPQkcdgfjimlmkopnmpophshatxxrovnaobhch_1222011021122110 329.216652955904 13
58958 qLLLwLLLQPQkcdgfjimloknppmopohshatxxrjvjaebseo_1222011021122220 995.068987268312 15
58961 qLLLwLLMAMQkcdgfjikmlnonpmnpphshatxexrjhnebsvk_1222011021122220 1208.07189678344 43
58963 qLLLwLLMAQMkcdefhiklkknmomopphftafeagoosnijqsn_2010220211012021 158329.777459694 191
58965 qLLLwLLMAQPkcdefhiklkknmopoophftafeagoosniqmqj_2010220211012020 2812.01340136565 211
58966 qLLLwLLMLQQkcdefhiklmpnomnpophftafeagnxfhnwxhv_2010220211012020 3186.54641385618 9
58969 qLLLwLLMPQMkcdefhiklojnomnpophftafeagawfhnwqhj_2010220211012020 610.233528254527 69
58970 qLLLwLLMPQMkcdefhiklommnomppphftafeagancfhnepw_2010220211012020 984.787273676106 31
58971 qLLLwLLMPQMkcdgfimkljknnonppphshaxhhxffjjxshrw_1222011022222211 907.823197517288 12
58972 qLLLwLLMPQPkcdefhikjolnmopopphftafeabagfchpiep_2010220211012020 868.511450002138 67
58973 qLLLwLLMPQPkcdefhiklojnommppphftafeagawfhnjepw_2010220211012020 811.710572875259 52
58975 qLLLwLLMQAMkcdgfjmillkklnopppqgqalquqrgggbqxrg_2101222211100120 667.072741598391 135
58980 qLLLwLLMzQQkcdefhiklopnomnmophftafeagahfhnwjhr_2010220211012022 795.268551671161 27
58981 qLLLwLLMzQQkcdefhiklopnomnppohftafeagahfhnweih_2010220211012022 795.268551671161 27
58982 qLLLwLLPAAQkcdgfjikmlmoonmppphshatxhxrohtobulg_1222011021122120 1106.68199388258 27
58983 qLLLwLLPAMQkcdgfjikmlmonnmppphshatxhxrohnobhvk_1222011021122120 860.008540804826 47
58984 qLLLwLLPAPQkcdefhinlkknmnpopphftafehgssgnciisj_2010220211012122 1864.78150022762 11
58985 qLLLwLLPAPQkcdefhinlkknmomppphftafehgoognijpsr_2010220211012122 1613.64455693093 23
58986 qLLLwLLPAQMkcdefhinlkkonmnpophftafehgsshgncqrj_2010220211012120 1802.72723293845 105
58987 qLLLwLLPAQMkcdefhinlkkonmnppphftafehgsshgncqnc_2010220211012120 2058.50771157386 29
58989 qLLLwLLPPMQkcdgfimnljklpooopphshaxhxxffohxxqmu_1222011022222111 1905.52814908669 95
58990 qLLLwLLPPPQkcdgfimnljknpopoophshaxhxxffkaxqxqm_1222011022222110 1493.27086670183 38
58991 qLLLwLLPPQMkcdgfimnljklnnoppphshaxhxxffoojxhrw_1222011022222111 2168.91668957589 81
58992 qLLLwLLPQLQkcdgfimnlmjkomoppphshaxhxxwffagqqhf_1222011022222100 1536.61517853596 49
58993 qLLLwLLPQMMkcdgfimnlmjklomppphshaxhxxwffohgxoj_1222011022222110 1434.24119855063 105
58997 qLLLwLLPwQQkcdefhinlkonomnppphftafehgsxgincein_2010220211012102 222234.849830340 27
58998 qLLLwLLQAAMkcdefhikllkkmnoppphftafeamgsscahqlu_2010220211012210 1151.22397038192 61
58999 qLLLwLLQAPMkcdefhikllkkmonppphftafeamgssniiqxh_2010220211012220 16718.8718892126 19
59001 qLLLwLLQMMAkcdgfkmjlilmmnoopphfhaxhxddwfjupvdk_2010222210111021 2600.01329436165 91
59006 qLLLwLLQPAMkcdgfimkkljklnoppphshaxhmuxffoxhhqx_1222011022222112 1920.94237116843 63
59014 qLLLwLLQwPQkcdefhikllknopnopphftafeamgsiatxlvr_2010220211012020 31474.2045707652 53
59018 qLLLwLLvQQQkcdgfjmlknklpnooppqgqalqrgnggbrrggg_2101222211100111 1173.45302937511 6
59019 qLLLwLLvQQQkcdgfjmlknkpopnoopqgqalqrgbgwbffrgo_2101222211100010 1040.13386459701 139
59020 qLLLwLLwAQQkcdgfkmjonmmppopnohfhaxhxsofjaxjafs_2010222210111002 1986.78740036063 67
59021 qLLLwLLwMQQkcdgfjmilklpoonnppqgqalqurggtworghq_2101222211100102 1208.65756196858 43
59022 qLLLwLLwPQQkcdgfjmklnklnoppophshatherjvjnwxqoa_1222011021122221 964.092484256266 28
59023 qLLLwLLwQPQkcdgfjmkmlnppnpooohshathewrjhtnuwro_1222011021122222 1130.15217667022 18
59025 qLLLwLLzMQQkcdgfkmlnlmmnpoopphfhahhdwnfjoaojhh_2010222210111002 2924.64963678533 131
59027 qLLLwLLzPQQkcdefhinpmlnoponpohftafehanggddacie_2010220211012122 996.005507830288 64
59028 qLLLwLLzPQQkcdgfjmkloknnnoppphshathhrjvnnowxqa_1222011021122121 394.552029716141 23
59029 qLLLwLLzQAQkcdgfjmmlknklnopppqgqalqtrgnggrfhpe_2101222211100112 1693.83061135878 225
59031 qLLLwLLzQMQkcdgfjmkmlokpnoopphshathhwrjvaowrul_1222011021122120 695.722048219031 36
59032 qLLLwLLzQQAkcdgfkmljnnmmonopphfhaphdfvcfjcsjdn_2010222200011000 1194.26406607154 299
59034 qLLLwLMAAAMkcdgfjilklkjnmopppqgqalxqetfwlfxqpe_2101222201001200 1842.03158694738 123
59037 qLLLwLMAMwQkcdefihiliknmoppophftahweuqrhhkvvks_2010220211120000 973153.330743834 71
59041 qLLLwLMLMAQkcdgfkilinonkpmnpphfhahhhqsxowhwjjf_2010222210111012 623.816850809317 169
59042 qLLLwLMLMMQkcdgfkilinonpoomnphfhahhhqsxohtewjr_2010222210111012 1051.82915465001 93
59043 qLLLwLMLMMQkcdgfkilinonpooppnhfhahhhqsxohtexqj_2010222210111012 987.588705757816 111
59044 qLLLwLMLMQMkcdgfkilinonkoopnphfhahhhqsxowtehjr_2010222210111012 842.371703272109 251
59045 qLLLwLMLMQPkcdgfkilinonmmpnpphfhahhhqsxowrhjjf_2010222210111012 662.256890058936 113
59047 qLLLwLMLQAMkcdgfkilijnmmmopppqgqaxxqhwbwnkqxrg_2101222201000120 801.192468402008 135
59049 qLLLwLMLQMPkcdgfkilinllnopnophfhahhhqsfjohhjrr_2010222210111022 1339.18725677344 123
59050 qLLLwLMLQPMkcdgfkilijnmonnpppqgqaxxqhwbwxrgxkn_2101222201000111 1587.21273400360 153
59051 qLLLwLMLQwQkcdgfkilinllnopnpphfhahhhqsfjoxxjsj_2010222210111022 1202.99437897407 41
59052 qLLLwLMLQzQkcdgfkilijnmopooppqgqaxxqhwbwxqhqti_2101222201000112 1183.20333136609 149
59054 qLLLwLMMLQAkcdgfkhlkmllmnnopphfhamfhmbfjjaqwxn_2010222210110201 562.716971914029 56
59055 qLLLwLMMMAMkcdefhjikjlmlnoppphftafheabnfctxqit_2010220211020012 1052.30786273587 14
59056 qLLLwLMMMAMkcdgfkilkimnmmoppphfhahhhqqsxoshxet_2010222210110120 468.237510389173 111
59057 qLLLwLMMMPMkcdefhjikjlmnooppphftafheabnftdavnf_2010220211020022 588.363459013169 29
59059 qLLLwLMMvQQkcdgfkhlkmpmnppnoohfhamfhmbxjateqwn_2010222210110201 538.518047056541 191
59063 qLLLwLMPLAQkcdefihiikonomoppphftahweqnhatohlcn_2010220211121200 197890.603454791 33
59064 qLLLwLMPLQAkcdgfiklmkllomnopphfhaqqhdhfjxwesaw_2010222210111221 1160.04383761940 243
59067 qLLLwLMPQzMkcdgfkillijlmnopppqgqaxxqthwswxxxqh_2101222201000110 1987.67639159044 147
59068 qLLLwLMPvQQkcdefihiiknonmpnpphftahweqnatioaqsj_2010220211121200 3541.43771868767 19
59069 qLLLwLMPwAQkcdefihiikmlnoppophftahweqnwntaujko_2010220211121001 11102.9704258869 41
59072 qLLLwLMQzMMkcdgfhjlkijmnompppqgqasmqxmkaxqrxlm_2101222211102021 467.259377564829 185
59073 qLLLwLMQzMPkcdgfhjlkijmnopoopqgqasmqxmkaxqhwgw_2101222211102021 532.440923614278 223
59074 qLLLwLMvAQQkcdgfjilkjmpnnopopqgqalxqfwjlrgghgh_2101222201001112 1080.30979037927 179
59075 qLLLwLMvAQQkcdgfjilkoompnnoppqgqalxqfjwnlrgouh_2101222201000102 1563.50115425783 46
59076 qLLLwLMvAQQkcdgfkilmjkmnnpoppqgqaxxqbwrbrghgpe_2101222201001112 1602.40787687058 106
59077 qLLLwLMvAQQkcdgfkilonpmnoppnohfhahhhosxosoteff_2010222210110001 759.634306043540 123
59080 qLLLwLMvMQQkcdgfjilknopmnnoppqgqalxqfbwajrgohh_2101222201000102 701.628904985495 109
59081 qLLLwLMvMQQkcdgfjilkoppmnnopoqgqalxqfbpabrggeg_2101222201001112 1257.09207291643 181
59082 qLLLwLMvQAQkcdgfkilmjokmpooppqgqaxxqbwbrbqggti_2101222201001112 1124.31529386925 7
59083 qLLLwLMvQAQkcdgfkilonllmpnopphfhahhhosfjohffdm_2010222210110002 2301.35382187460 109
59084 qLLLwLMvQPQkcdgfkilmjoppnnpooqgqaxxqbwbitrgxgg_2101222201001110 2021.57763918386 18
59087 qLLLwLMwAMQkcdgfjilkkjopnppooqgqalxqefwlqgtipe_2101222201001122 1419.50880531248 108
59088 qLLLwLMwAQMkcdgfjilkkjommnpppqgqalxqefwlrggxwb_2101222201001120 1766.15576470559 121
59096 qLLLwLMwQAMkcdgfjilkknmnnopppqgqalxqhfjbwjqxrg_2101222201001020 593.169027169408 113
59097 qLLLwLMwQMMkcdgfjilkkjnnonpppqgqalxqefwbjqgxrg_2101222201001120 905.412538935802 6
59100 qLLLwLMzAAQkcdefhjimlnmnopopphftafhehnhgdtxqso_2010220211021201 1865.15515454515 197
59102 qLLLwLMzAPQkcdgfkillmjppnpoooqgqaxxqtbwitfxhpe_2101222201001120 2610.20438979577 75
59103 qLLLwLMzAQMkcdgfkillmjkmnopppqgqaxxqtbwrbfhxwb_2101222201001120 1808.98865605543 115
59104 qLLLwLMzLQQkcdefihiipnopmnpnohftahweqhhatcthhr_2010220211121020 4736.13286839483 177
59105 qLLLwLMzLQQkcdefihiipnoponponhftahweqhhatithqh_2010220211121020 3732.04013673357 31
59106 qLLLwLMzLQQkcdgfkilllnmpooppoqgqaxxqtswwaahhhh_2101222201000022 548.447988429509 103
59109 qLLLwLMzMAQkcdefhjimlmmopnopphftafhehnngldebsf_2010220211021221 910.547485530076 65
59110 qLLLwLMzMAQkcdefihiikononopnphftahweqrhhtthlhs_2010220211121000 10363.6254312218 153
59111 qLLLwLMzMPQkcdefihiimoloponpphftahweqwhntphhkn_2010220211121000 10209.6506835462 67
59117 qLLLwLMzQLQkcdgfkillmjnpnonppqgqaxxqtbwbxfxggr_2101222201001101 3229.00448185783 11
59119 qLLLwLMzwQQkcdgfjillkoomnpoppqgqalxqtfpabfhepe_2101222201001122 1737.25023612387 7
59121 qLLLwLMzzQQkcdgfkilljkononpppqgqaxxqtwrafhghhg_2101222201001122 1234.75063491472 165
59122 qLLLwLPALPQkbedgiijjllmmpopophhnxxxaxhrwwaovnc_0111022211111002 83237.3006384767 67
59123 qLLLwLPALQAkbedgiijjllommnopphhnxxxaxhrlwwdfxk_0111022211111001 15116.1145203061 13
59126 qLLLwLPAPLQkcdefhjiklnmopoppohftafeeamaaeessss_2010220211012211 545.412690714728 89
59128 qLLLwLPLMMQkcdgfjhklkknonopppqgqalrxrggwdouqqr_2101222211100002 1184.24672986515 123
59132 qLLLwLPLQPPkcdgfililjknonpnpphshaxaxxffjhshobg_1222011022222211 2200.04783175875 9
59133 qLLLwLPMAAAkcdefhliklkkmnnopphftafteagoosiqsxk_2010220211010210 1466.50923324862 227
59134 qLLLwLPMLAQkcdefhjiklomnmnppphftafeeagxfhwhgwg_2010220211010202 1564.52403005210 33
59135 qLLLwLPMLQPkcdefhjiklomnoppophftafeeagxfhlepvw_2010220211010200 1284.63339097985 24
59136 qLLLwLPMPAPkcdefhjiklnlmnpopphftafeeagagfhxwwb_2010220211010201 940.124865149867 153
59138 qLLLwLPMPwQkcdefhjiklnlmoppophftafeeagagfamwsr_2010220211010220 386.208234276177 39
59140 qLLLwLPMvQQkcdefhliklmpnmoopphftafteagrlurmvrk_2010220211010202 1600.32474865452 31
59143 qLLLwLPPAPMkcdgfilimljkonnppphshaxaxxxffhqmkkv_1222011022221012 2789.98669675471 84
59144 qLLLwLPPAPPkcdgfilimljknnpopphshaxaxxxffaqxfnk_1222011022221000 1248.98424986098 57
59147 qLLLwLPPMMMkcdefhjimlknmomppphftafeehgsxgecxip_2010220211011011 2530.45709536186 41
59149 qLLLwLPPwAQkbdgfilkjkjmnoppopdwxxadpqdkrdlhfwj_2101021211100221 66290.9139907055 137
59152 qLLLwLPQMzMkcdefhjikllkmnoppphftafeeamgsxexhos_2010220211010112 3194.87070828552 18
59155 qLLLwLPQwQzkcdgfkjjjlilmnnopphfhaxtexddwupvdxk_2010222210110210 2992.15752052371 169
59156 qLLLwLPQzPMkbedgiijjlkmonmppphhnxxxaxhhaaakxxa_0111022211110221 29768.6423351699 18
59162 qLLLwLPzMMQkbdgfilkjjmnopnoppdwxxadpqkwcdpbhxn_2101021211101120 2.92416403441287e6 131
59164 qLLLwLPzMPQkbdgfilkjjmlpnooppdwxxadpqkwwmbhhdn_2101021211101120 7060.76675518692 107
59167 qLLLwLPzMQPkcdgfkjjljonmnoopphfhaptedfxcsjxadn_2010222200010010 1433.51395989445 169
59170 qLLLwLPzQQzkcdgfkjjljmmnmnopphfhaptedfvccsjdxn_2010222200010001 1133.65334903763 341
59171 qLLLwLPzwQQkcdgfkjjlmmonnpopphfhahtedwoaojhhlw_2010222210110020 2783.31801076082 125
59172 qLLLwLQAMzMkcdefihjikilmnoppphftahweexqxxxxxqh_2010220211100110 2764.94506178958 105
59174 qLLLwLQLAPMkcdgfkijjimmnomppphfhahhteqsoxxjqxh_2010222210110220 2053.04702528791 57
59176 qLLLwLQLLQAkcdgfikjjkomlmnopphfhaqqtehxowjasaw_2010222210110221 8277.29969195241 233
59178 qLLLwLQLPPPkcdgfjihjkmnmoppopqgqalxrxfwaohajfj_2101222201000222 621.364395035626 93
59179 qLLLwLQLQLMkcdgfkijjimmlonppphfhahhteqsowxlqti_2010222210110200 1457.27599535607 46
59186 qLLLwLQPLQzkcdgfikjjlknlmnopphfhaqqtedhxwesahr_2010222210112212 2002.61485736642 257
59187 qLLLwLQPMzMkcdgfkihjijlmnopppqgqaxxrxhwwxxxxnk_2101222201001100 2369.64600099179 131
59188 qLLLwLQvPAQkcdgfkihjmlonponppqgqaxxrxwwaaxhhnn_2101222201000221 1213.97391636703 127
59189 qLLLwLQvPPQkcdgfkihjmlpnoonppqgqaxxrxwwxhhhhvv_2101222201000221 1156.26681587003 121
59191 qLLLwLQvzQQkcdgfkijjmmomnppophfhahhtessaffqqqf_2010222210100022 1062.32282877127 111
59193 qLLLwLvAMQQkcdefhmmnpnompoopnhftafhawawabmmaan_2010220211011122 1257.30938035341 33
59196 qLLLwLvAQPQkcdgfjinolkomoppnphshatxqbrvckrttjt_1222011021122220 15470.5860196882 29
59197 qLLLwLvMAQQkcdefhklnknmppoopohftafagwswkilwgqw_2010220211011100 1142.49356735749 27
59198 qLLLwLvMMQQkcdefhklnpnlopmnophftafagwawgfhvvwh_2010220211011102 512.505674961651 27
59200 qLLLwLvMPQQkcdefhklkkplmnopophftafagssagvvwewh_2010220211011102 748.539531667431 40
59203 qLLLwLvMQPQkcdefhkjnllpnnopophftafabwbbusnrajl_2010220211011102 1807.78715449290 23
59204 qLLLwLvPAQQkcdefinllnnmoplopphftahmmgwwkghbwqu_2010220211111100 2142.78863220878 79
59206 qLLLwLvPMQQkcdefhojnplopnpmnohftafhbwagglshvvc_2010220211011112 1376.00209898651 161
59209 qLLLwLvPQPQkcdefholnkkpopmnophftafhgwsshgavvcq_2010220211011112 2621.17909156428 29
59210 qLLLwLvPQPQkcdefinllnkmoppoophftahmmgwnkgaafsq_2010220211111102 1541.18711660332 29
59215 qLLLwLvQMPQkcdefhkmlnnmpooppohftafamgwkkldapeq_2010220211011122 1391.75691527874 23
59217 qLLLwLvQMQPkcdefhmmlnookmpnpphftafhagwaxjbinef_2010220211011121 2074.63747744434 17
59219 qLLLwLvQQLQkcdefhkmjnllnpopophftafambwbbsmtuts_2010220211011121 1426.37995482935 61
59221 qLLLwLvQQPMkcdefimnllnkmmoppphftahlmmgwnkvaqgb_2010220211111122 46633.1708204233 53
59226 qLLLwLvwQQQkcdefimlopkmmnopophftahlgsbrkvvowww_2010220211111100 2904.77411178420 13
59227 qLLLwLvwQQQkcdefimlopommnlpophftahlgsbskvvbwww_2010220211111100 1444.92633367587 20
59228 qLLLwLvwQQQkcdgfjipnklponmpoohshatxjjvjcnbbjsf_1222011021122222 6765.13060944930 77
59229 qLLLwLvzQQQkcdgfinpjolopmnmnphshaxqbfrrssobbjw_1222011022222222 6180.80664662607 65
59239 qLLLwLwMLQQkcdefhikmmlnpnpopohftafaawwkfmbqamn_2010220211011000 218.095635128843 95
59240 qLLLwLwMMQPkcdefhjkjmlnomoppphftafhabwkfhvqepw_2010220211011020 910.752893737381 72
59241 qLLLwLwMPAQkcdefhikmkmlnpoppohftafaawwwkfhadln_2010220211011002 783.739061378133 239
59242 qLLLwLwMPAQkcdefhikmmolnonppphftafaawkukfxwxan_2010220211011002 523.520889770559 15
59244 qLLLwLwMPQAkcdefhikmkmlnnnopphftafaawwwkfsfaxn_2010220211011001 574.163148160679 56
59247 qLLLwLwPAQAkcegfggnmllnonlmppqhqasjhahrrawwwhw_2101222221101021 1444.58500636053 17
59248 qLLLwLwPAQMkcegfggnmllnonlpopqhqasjhahrrawwhrr_2101222221101022 215486.930416254 143
59251 qLLLwLwPPPQkcdefhinmkmnoponpphftafahwswgitxctv_2010220211011102 3290.17523438928 35
59252 qLLLwLwPPQPkcdefhjnjklnomoppphftafhhbskgdveaxw_2010220211011120 1018.59278446906 37
59253 qLLLwLwPzQQkcdefhinmolnpmpnophftafahwqkglsecab_2010220211011102 1008.76110502364 17
59254 qLLLwLwQLPQkcdefhiklmnompnpophftafaamwulstxtvb_2010220211011022 1521.20424471480 13
59256 qLLLwLwQLQAkcdefhillmnklmoopphftafahawujbfpvdk_2010220211011021 2406.40374078361 25
59258 qLLLwLwQPLQkcdefhiklmkmopnpophftafaamwswtuasws_2010220211011021 1824.04694544894 93
59259 qLLLwLwQvQQkcdefhiklmlpmpnnophftafaamwklseankw_2010220211011002 601.723711703215 133
59260 qLLLwLwQvQQkcdefhiklmlpmpnoophftafaamwklseaknw_2010220211011002 583.350600059789 85
59264 qLLLwLwQzAQkcdefhiklmmlonppophftafaamwkklxirnf_2010220211011021 1569.08089758018 34
59265 qLLLwLwQzQMkcdefhiklmnlomoppphftafaamwqklseofb_2010220211011020 1374.50141631614 53
59271 qLLLwLzAMQPkbdgfkljkkjlnonoppdwxxmdluccgftvuos_2101021212202100 2658.93912791018 39
59275 qLLLwLzAQAMkbdgfjlljjnkkmopppdwxxudhmkgkjcqxrg_2101021212202001 1612.47567330002 149
59277 qLLLwLzAQPPkbdgfjlljjnkompppodwxxudhmkgkqcqtij_2101021212202000 2196.37203336846 15
59279 qLLLwLzLAQQkbdgfilmoonlnplnppdwxxadtvgwrwarkpq_2101021212202010 2425.24516238816 10
59280 qLLLwLzLMQQkcdgfjhlkkomoppnopqgqalrrggwrfddfoe_2101222211101000 2189.74056499905 30
59281 qLLLwLzLMQQkcdgfjhnkklponpnopqgqalrjgggaofifgq_2101222211101002 1568.94728361093 169
59282 qLLLwLzLPQQkcdgfjhnmklpoonnppqgqalrjrggtwoffxq_2101222211101002 1874.33627532541 89
59283 qLLLwLzLQMQkbdgfilmooonpmnpnpdwxxadtvgfwdwcqkh_2101021212202011 2865.10666550270 11
59285 qLLLwLzLQPQkcdgfjhlmnknopopopqgqalrrrbgwwmoagl_2101222211101000 1454.61168054180 71
59291 qLLLwLzMPQAkcdefhhkmomnonnopphftafbawawammaaan_2010220211011220 844.392723948870 125
59292 qLLLwLzMQLQkcdgfjhilmklponoppqgqalrurrgglxgmmv_2101222211101000 1499.65233927301 165
59293 qLLLwLzMQLQkcegfkjimlnkonpnppqqqaaawqaanurdbjn_2101222221111100 2008.08325708405 19
59297 qLLLwLzPMAQkbdgfklknkjlnoopppdwxxmduqccgwthlqr_2101021212202001 1699.90005642840 9
59298 qLLLwLzPMMQkbdgfiljkjompnnpopdwxxadqdkxkdkkpmg_2101021211102022 2812.27014730630 119
59299 qLLLwLzPMMQkcdgfjhmlkklonpoppqgqalrqrgggdrxuhv_2101222211101102 1035.04740771770 51
59300 qLLLwLzPMPQkbdgfilnknmmolpppodwxxadedrfnhsdplr_2101021211102022 2866.21235536207 45
59301 qLLLwLzPMPQkcdgfjhmlkkmponoppqgqalrqrggrmdrhxk_2101222211101100 1548.99127045781 57
59302 qLLLwLzPMQPkbdgfiljkjomnmpoppdwxxadqdkxorcdmmb_2101021211102022 2712.33081558501 11
59303 qLLLwLzPMQPkbdgfiljkjomnopnppdwxxadqdkxordaktf_2101021211102021 3500.29890998971 77
59304 qLLLwLzPQLQkbdgfilnknkmlopoopdwxxadedrrfsdpplr_2101021211102022 3199.97281719085 255
59306 qLLLwLzPQMPkcdgfjhmlknklnpoppqgqalrqrgnggrxhrg_2101222211101120 1821.25347551932 39
59314 qLLLwLzvQQQkbdgfilooonnpmlnppdwxxadvgfwngjwkng_2101021212202010 2425.24516238816 10
59316 qLLLwLzvQQQkcdgfjhkmkomonppopqgqalrgrgwrffxxoh_2101222211101002 1199.01399619737 129
59320 qLLLwLzwMQQkbdgfiljnmloplnoppdwxxadlvornprfnhh_2101021212202112 1212.86331263429 9
59321 qLLLwLzwMQQkbdgfillnopmpompnodwxxadevcisicsmfw_2101021211102112 4746.11264129212 33
59322 qLLLwLzwQMQkbdgfiljnkmlpmooopdwxxadlvkgnqconwj_2101021212202110 3138.34672836423 81
59323 qLLLwLzwQQAkbdgfiljnkmlkmooppdwxxadlvkgnjconar_2101021212202112 9896.59784529246 201
59324 qLLLwLzzMQQkcdgfjhlkklpnonpopqgqalrqgggafxfxug_2101222211101022 694.843214286477 111
59325 qLLLwLzzMQQkcdgfjhmkklpnonpopqgqalrqgggarxrxeg_2101222211101122 1002.76544244939 6
59327 qLLLwLzzQPQkbdgfiljjnnopmoppodwxxadqkgwchcgptb_2101021211102112 11257.5484687392 63
59329 qLLLwMALzPQkccfggjihmnnonpppohwauwhhgqhlalasjj_2010220211002221 2.62365200996327e8 189
59330 qLLLwMAvLQQkcdgffjhinopponpnoqgqagarahddddhwrw_2101222211002200 1041.41158100172 53
59331 qLLLwMAvwQQkcdgffjhikppmnonopqgqagararxxqhwrgr_2101222211002202 1528.75125550309 13
59335 qLLLwMAzAPMkcdgffjhilkmnmooppqgqagaraoriuhbohw_2101222211002221 1698.81413551873 21
59336 qLLLwMLMLAQkcdgfgjlklnmmnpopphfhafhqdgaojxdwnk_2010222211100200 2469.00743000659 111
59342 qLLLwMMAMzMkcdgffjhikjlmnopppqgqagarhqgaxqxqti_2101222211120012 473.941538015309 133
59344 qLLLwMMLzAQkcdgffjhikmlopnpopqgqagarurqglbnwcg_2101222211100002 726.495396314970 20
59345 qLLLwMMMMzMkcdefihijjklmnoppphftahfaiavfhxhxjo_2010220210102110 755.124115007044 81
59346 qLLLwMMwzMQkcdgffjhiknompooppqgqagarhqxxgqrgti_2101222211122000 1341.34110094074 253
59347 qLLLwMMwzQMkcdgffjhiknonmnpppqgqagarhqxxrggqti_2101222211122000 1284.89263212403 19
59351 qLLLwMPAzwQkcdgfgjhkikmmnpoophfhafxsddwxvcxxjk_2010222211102021 3709.86668497106 253
59353 qLLLwMPLAAMkcdgffjkijmmnmopppqgqagaqhgbbqgxqti_2101222211011200 154.294080031668 9
59354 qLLLwMPLPAMkcdgffjkijnllmopppqgqagaqhgarggxqpe_2101222211011200 553.594893363712 147
59355 qLLLwMPLPPPkcdgffjkimnmonpnppqgqagaqubtwqhxqrg_2101222211010220 573.402296421485 63
59357 qLLLwMPvLQQkcdgffjkinllopnoppqgqagaquqrghmdqng_2101222211010020 742.511411905872 137
59371 qLLLwMwALQPkcdgffjhklolnnnpppqgqagarqbxrxhgqti_2101222211112200 561.460758591957 145
59373 qLLLwMwLLQQkcdgffjhknpmopnnopqgqagarrqxgdluuuk_2101222211100000 818.146708817371 9
59374 qLLLwMwLMPQkcdgffjhklnmpoonppqgqagarrbqglmmdkv_2101222211100000 814.929066299000 29
59375 qLLLwMwLMQPkcdgffjhjnolmmopppqgqagargxifgoqjfj_2101222211100021 1249.27196558651 61
59376 qLLLwMwLPAQkcdgffjhjolnmponppqgqagargagxgxqhnk_2101222211100221 1041.65985927925 39
59378 qLLLwMwLPMQkcdgffjhjonlmnopppqgqagargaxfouqhrs_2101222211100222 659.301459776785 117
59379 qLLLwMwLPQMkcdgffjhjoonmmnpppqgqagargaixgohajf_2101222211100222 715.419300292580 113
59380 qLLLwMwLPQPkcdgffjhkknmmopoppqgqagarrcqgouavbb_2101222211100002 812.376136940139 8
59382 qLLLwMwLzQQkcdgffjhjolmmnpoppqgqagargafgoulgcc_2101222211100220 428.954122700610 12
59383 qLLLwMwLzQQkcdgffjhjonmloonppqgqagargaxgjqqhbk_2101222211100220 646.695475281440 187
59384 qLLLwMwLzQQkcdgffjhjonmppoonpqgqagargaxglmqqhb_2101222211100220 761.237476571926 103
59385 qLLLwMwMAMMkcdefihijkmlnmoppphftahfaavfrhwmhpt_2010220210110201 569.619093831789 135
59387 qLLLwMwMPMPkcdgffjhkjnlnonpppqgqagarqgarxxgqpe_2101222211112200 488.572666012972 127
59390 qLLLwMwMQzMkcdgffjhkjmklnopppqgqagarqgxrrxxxkn_2101222211110011 651.222392200742 153
59391 qLLLwMwPLAQkcdgffjhmkmnmoopppqgqagarbrwhgperbg_2101222211100002 691065.723263077 45
59392 qLLLwMwPPAMkcdgffjhmklmnmopopqgqagarbrwwhgqxjn_2101222211100021 1343.49726516305 183
59393 qLLLwMwPPAMkcdgffjhmknmlmopppqgqagarbrqwggxqpe_2101222211100012 2307.93986820126 67
59394 qLLLwMwPPAPkcdgffjhmklmnmopppqgqagarbrwwhgrrwr_2101222211100022 1590.57350273972 18
59396 qLLLwMwPQzAkcdgffjhkjllmnnoppqgqagarggssohhoxk_2101222211100210 392.043529883243 173
59397 qLLLwMwPzAQkcdgffjhljnlmopoppqgqagarjgafglqrfw_2101222211100202 670.846711692819 119
59398 qLLLwMwPzMQkccfggjiikmnnpnopphgalghhhgfpaxxdwb_2010220211110220 11037.7311412615 12
59399 qLLLwMwPzPQkccfggjiiknopopnophgalghhhgheupmldk_2010220211110220 13644.1069386460 21
59400 qLLLwMwPzQPkccfggjiikmnonpopphgalghhhgfpeamdwb_2010220211110220 10051.7616705683 21
59401 qLLLwMwQLAMkcdgfgjikiklmnoppphfhafhhqqjjxxqqjs_2010222211012200 20349.1188994234 18
59402 qLLLwMwQMzMkcdgfgjikiklmnoppphfhafhhqqjwmxqxrg_2010222211012001 1987.18784481982 77
59404 qLLLwMwQzMMkcdgffjhkljmnmopppqgqagarqbgaxhbxud_2101222211112021 350.109366181182 109
59405 qLLLwMwvAQQkcdgffjhkonomnppopqgqagarrtxxohllqw_2101222211100220 1126.06716915565 133
59407 qLLLwMwvPQQkcdgffjhomnlpmnoppqgqagartwxfxouqgg_2101222211100222 760.408896167767 61
59408 qLLLwMwvPQQkcdgffjhonplompnopqgqagartqdfxoeuqv_2101222211100020 1679.72431377259 35
59409 qLLLwMwvQAQkcdgffjhklmnopnoppqgqagarrwwxxqhqso_2101222211100222 1915.69648319668 47
59410 qLLLwMwvQMQkcdgffjhklompnopopqgqagarrwiohhlhsr_2101222211100222 2415.74960723688 57
59412 qLLLwMwwLQQkcdgffjhkmlnpmnoopqgqagarqqrxxhrwnk_2101222211110200 1089.14389674100 279
59413 qLLLwMwwLQQkcdgffjhkmlnpmnoppqgqagarqqrxxhrwkn_2101222211110200 1437.00210129870 139
59415 qLLLwMwwMQAkcdgffjhknmlnomnppqgqagarqiqrxxhrxn_2101222211110201 2114.66027237567 291
59417 qLLLwMwwPMQkcdgffjhknmloponppqgqagarqtqruqvrrc_2101222211110202 896.497984390258 19
59419 qLLLwMwwPPQkcdgffjhkompopmnpoqgqagarqqqxhdhrcw_2101222211110200 1471.19449943399 21
59421 qLLLwMwwPQAkcdgffjhklnooomnppqgqagarqkipeqisaw_2101222211112221 928.290242538369 27
59422 qLLLwMwwPQPkcdgffjhknmlnoopppqgqagarqtqrxhvnrn_2101222211110200 1210.05256895886 163
59423 qLLLwMwwQQzkcdgffjhkklnlmnoppqgqagarqbkirisahr_2101222211112212 554.474786046554 209
59424 qLLLwMwwQzQkcdgffjhklnmomnpppqgqagarqntqxhrbbr_2101222211110202 1535.99585035069 219
59426 qLLLwMwzMQPkcdgffjhlknmonpoppqgqagarjriodqhmjw_2101222211100201 742.148729656374 28
59427 qLLLwMwzQLQkcdgffjhlnmlmnppopqgqagarwibbghqwkw_2101222211100202 1459.97121186182 117
59430 qLLLwMwzwQQkcdgffjhlklnpopnopqgqagarjrfxlmmqgv_2101222211100200 1098.55375506216 145
59431 qLLLwMwzzQQkcdgffjhlnolmpoppoqgqagarjtifglqmgg_2101222211100220 1314.14613107488 163
59432 qLLLwMzLLQQkcdgffjklonmmnppopqgqagaqjtwrgouhqg_2101222211001022 812.412260876430 72
59433 qLLLwMzLLQQkcdgffjknlnmmlooppqgqagaqbwwrgjhqwn_2101222211001020 792.093528460602 52
59434 qLLLwMzLLQQkcdgffjknlnmmppoopqgqagaqbwwrgduhqw_2101222211001020 909.160290418463 31
59435 qLLLwMzLLQQkcdgffjknpnmmoppooqgqagaqbqwrgqephq_2101222211001020 1130.53867234512 24
59436 qLLLwMzLMPQkcdgffjkljopnonppoqgqagaqbgaqghgtih_2101222211011122 128.298427580105 11
59437 qLLLwMzLMQPkcdgffjkljommnpoppqgqagaqjgargoiqtn_2101222211001021 588.557423836455 41
59439 qLLLwMzLPMQkcdgffjknllnpooppoqgqagaqbbwwqqhtiq_2101222211001022 664.005947834454 64
59442 qLLLwMzMLAQkcdgffjkkmlmnpnoopqgqagaqtbwwdqqwnj_2101222211000202 1306.40536111386 105
59443 qLLLwMzMLQAkcdgffjkkmlmnlnoppqgqagaqtbwwdjqwxn_2101222211000201 941.988337366253 275
59444 qLLLwMzMLQPkcdgffjkkmomnnpnppqgqagaqtbqwdqxqwb_2101222211000201 1680.15939231204 73
59447 qLLLwMzMvQQkcdgffjkklnonpnoppqgqagaqtjidqeldmv_2101222211000220 859.394288444593 133
59448 qLLLwMzMvQQkcdgffjkkmmnoppnopqgqagaqtbwddpeqwk_2101222211000200 3026.36416712052 117
59452 qLLLwMzvPQQkcdgffjklpommnopopqgqagaqbtqrgouhuq_2101222211001002 827.601901316848 43
59454 qLLLwMzvQAQkcdgffjkjonmmnpnppqgqagaqgxbrggxgnk_2101222211011100 790.442124185696 171
59455 qLLLwMzwLQQkcdgffjkklmponnoppqgqagaqtwwdqhhqgg_2101222211000222 796.952977772396 60
59457 qLLLwMzwMPQkcdgffjkkjopnoonppqgqagaqtgaihqqhis_2101222211000221 639.463032256980 117
59458 qLLLwMzwMQPkcdgffjkkjomnmpoppqgqagaqtgafhgagbb_2101222211011222 80.3113893934844 13
59460 qLLLwMzwPAQkcdgffjkklonmnppopqgqagaqtntqfhtirb_2101222211011022 1486.57876242028 9
59461 qLLLwMzwPQAkcdgffjkkmlommnoppqgqagaqtrkifgisaw_2101222211011221 674.665261180852 191
59462 qLLLwMzwQMAkcdgfgjiknmlmnnopphfhafpadxcsjxadxn_2010222200100101 1236.51937731623 181
59464 qLLLwMzwQwQkcdgffjkkjllnnooppqgqagaqtgssmmabjn_2101222211000221 443.244470521419 161
59465 qLLLwMzwQwQkcdgfgjiknmlmpoppohfhafpadxcsjxdvcn_2010222200100101 1376.58148853314 111
59466 qLLLwMzwzQQkcdgffjkkonmpmnoopqgqagaqtiqfxghhrk_2101222211011020 1111.07895340747 193
59472 qLLLwMzzwQQkcdgffhkmlmpnnopophshafohjnkeeqqqcv_1222011021212020 1.71053942566174e7 24
59473 qLLLwPLAQzMkcdgfhiljkjkmnoppphshajxhhxfoxhhhwr_1222011022221122 1084.16961569365 41
59474 qLLLwPLLAQMkcdgfhjllknomnnppphshanthwrjhowrhbg_1222011021221222 811.195768136749 15
59480 qLLLwPLPAAMkcdgfjilmklknloppphshaxxhxxwoxgxxhq_1222011021221001 505.653436031852 9
59481 qLLLwPLPLPQkcdgfjilmkononnppphshaxxhxxdxqxqitc_1222011021221102 2798.01174137198 115
59482 qLLLwPLPLQPkcdgfjilmkomnopopphshaxxhxxdgxqhmrw_1222011021221101 2842.04699705180 23
59483 qLLLwPLPMAMkcdgfhjilklnmloppphshantxxrohobhhha_1222011021221221 772.399139535494 7
59484 qLLLwPLPMPPkcdgfjilmklnlnpopphshaxxhxxwdgqxcrg_1222011021221020 2195.96863246738 33
59486 qLLLwPLPPAMkcdgfjilmkkmmnoppphshaxxhxxoknxhhqx_1222011021221112 1211.24233508004 6
59490 qLLLwPLPwQPkcdgfjilmklolnppophshaxxhxxwxgqxofo_1222011021221000 2492.10281246757 47
59491 qLLLwPLPzAQkcdgfjilmkkonpoopphshaxxhxxoxxhqhrw_1222011021221101 979.478317691508 11
59492 qLLLwPLPzQMkcdgfjilmkkonnnppphshaxxhxxoxxxqxnk_1222011021221100 723.998618781895 5
59494 qLLLwPLQPzMkcdgfjiljjkkmnoppphshaxxhhqxoxhhhwr_1222011021221122 1314.15127092655 13
59495 qLLLwPLvAQQkcdgfhjlknpmnooppohshanthrjhowxqhaa_1222011021221212 773.978088869189 8
59498 qLLLwPLvQQPkcdgfhjlknmmmnpopphshanthrjbgowharw_1222011021221211 630.602440480832 17
59499 qLLLwPLwPMQkcdefijikonoppmnophftaqqeuqsaupccdq_2010220211120022 4215.05295965602 83
59500 qLLLwPLwQMMkcdgfhjljkmkmonppphshanthhrjjwhahqx_1222011021222112 389.341821556768 9
59507 qLLLwPMPMzMkcdefjihiilkmnoppphftahhweqwchxhxjo_2010220211211021 2777.22965530023 29
59508 qLLLwPMPMzMkcdgfhjikijlmnopppqgqajlxqhwbqxqxrg_2101222201012001 399.878132246997 105
59510 qLLLwPMzLPQkcdefjihiiloponppohftahhweqcuuvrvkk_2010220211212211 3886.89409901390 77
59517 qLLLwPPPLAMkcdgfjikilknmmoppphshaxxaxxxxqmkxlm_1222011021210021 1520.73170364672 143
59518 qLLLwPPPLMMkcdgfjikilknmooppphshaxxaxxxxqxodlq_1222011021210002 1833.26154230463 159
59519 qLLLwPPPMzMkcdgfjikilkkmnoppphshaxxaxxxoxxxxkn_1222011021210011 344.855832351030 4
59528 qLLLwPvMMPQkcdefijlmknonpoopphftaqquugoxgteetl_2010220211111022 6057.67931662011 143
59529 qLLLwPvPPQMkcdefijljmoomnoppphftaqquhwqagcxpiq_2010220211111122 8676.03107127059 85
59533 qLLLwPvvQQQkcdefjikooklmpnpophftahhgssgvvwwwff_2010220211111000 1294.78684088701 75
59543 qLLLwQLMMzMkcdgfhhikjjlmnoppphshaknxhxoxhhhhxq_1222011022211221 1174.93265045018 7
59551 qLLLwvAAAAQkbdgfjjjllmooppnpodwxxihlxgsediaope_2101021212212121 9588.15516202824 9
59554 qLLLwvAAMQMkcdgfihkmlnlonnpppqgqaxreqjeglqxxrg_2101222201001220 1679.85298478617 219
59556 qLLLwvALAQQkcdefihmnkonponpophftaawwgbosajshwq_2010220211111002 5396.66553451164 62
59557 qLLLwvALAQQkcdefihmnlkmponopphftaawwgggrajfwdm_2010220211111002 221741.006722316 51
59558 qLLLwvALAQQkcdgfihnjopmnopmopqgqaxrjwfissoisol_2101222201001000 3695.22206593176 131
59560 qLLLwvALMQQkcdgfihonnpnmlpopoqgqaxroobeogjhsqg_2101222201001002 954.142173364699 65
59561 qLLLwvALPQQkcdgfjhjlonlmnopppqgqamrkrfofwnoxqq_2101222211101002 1881.56049515682 55
59562 qLLLwvALPQQkcdgfjhnmpnmlponopqgqamrjrawrfhonol_2101222211101002 1122.83976222791 107
59563 qLLLwvALQAQkcdgfihnjmkkompoppqgqaxrfwbrjostott_2101222201001001 7026.54916357139 75
59564 qLLLwvALQMQkcdgfihnomolmnpnppqgqaxrjjrwgssifie_2101222201001001 1873.10131605361 127
59566 qLLLwvAMLQQkcdefihlmokmnnppophftaawdwugrjjiplv_2010220211111002 281687.728720742 53
59567 qLLLwvAMLQQkcdgfjhijmolnopnppqgqamrukcawoaqgao_2101222211101022 2543.67924612723 125
59568 qLLLwvAMPAQkcdefihlmkmnonppophftaawdwbwoujipln_2010220211111002 107512.348653602 109
59570 qLLLwvAPAPQkcdgfjhmjlnloopppoqgqamrqkfnfhqitht_2101222211101122 1468.94166261865 193
59571 qLLLwvAPLQQkcdefihjmlmnlnopophftaawuwgrsgsaunk_2010220211111000 1609.87440464798 27
59572 qLLLwvAPLQQkcdefihjmlmnlnoppphftaawuwgrsgsaukn_2010220211111000 1453.24813220611 7
59574 qLLLwvAPMMQkcdgfihmnjkknpooopqgqaxrqbwrjrqithj_2101222201001122 2913.51086840190 159
59575 qLLLwvAPMMQkcdgfihmnjklppoopoqgqaxrqbwrsumitph_2101222201001122 8262.42760882131 171
59577 qLLLwvAPMPQkcdgfihmnjkplnooopqgqaxrqbwrqsrithj_2101222201001122 1720.20271635239 413
59578 qLLLwvAPMQPkcdgfihmnjkklnpoppqgqaxrqbwrjsrxhrg_2101222201001120 1698.41263126660 171
59579 qLLLwvAPMQPkcdgfihmnjkkonnpppqgqaxrqrwrjhbraow_2101222201001122 2354.88751419151 73
59580 qLLLwvAPMQPkcdgfihmnjkllnpoppqgqaxrqbwrsjrxhrg_2101222201001120 2229.98418219588 101
59581 qLLLwvAPPAQkcdgfjhmjnomlponppqgqamrqknarfxdrpb_2101222211101122 914.755821705956 11
59586 qLLLwvAPPQMkcdefihjmolmnlnppphftaawuwqgrsgslof_2010220211111000 4782.97020797362 66
59588 qLLLwvAPQLQkcdefihjmnmllpopophftaawuwgkggaxddg_2010220211111022 2439.61926147249 70
59589 qLLLwvAPQLQkcdgfihmnjmkpnonppqgqaxrqbwrrhrhrwr_2101222201001122 3247.06995283006 7
59593 qLLLwvAPQzQkcdgfihmnjmkonpnopqgqaxrqbwrrqrqrjj_2101222201001122 2104.62542694360 39
59594 qLLLwvAPzQQkcdgfjhmjlmopnonppqgqamrqkrrahrarto_2101222211101122 3035.64194869003 22
59597 qLLLwvAvQQQkcdgfihomololnppnpqgqaxrjrwgjssxxfu_2101222201001002 1675.16398539464 74
59601 qLLLwvAzAQQkcdfgjlmokkmplnoppqcedlexwggvawrbqq_0111220211111112 1691.99940898324 3
59602 qLLLwvAzPQQkcdgfihmmoppnlponoqgqaxrqreeabjhxrp_2101222201001122 1253.21870960758 71
59604 qLLLwvLAMQQkcdgfninmolmnpomppqgqaqutrfwwsasfaq_2101222211100002 1932.53103856037 6
59613 qLLLwvLAMQQkcdgfnkjnomlmlppophshahqqwjjjffxxra_1222011021122221 438.359681820433 13
59614 qLLLwvLAPQQkcdgfnkjioppomnopnhshahqqjjqqjsgjag_1222011021122220 2760.48127978806 57
59615 qLLLwvLAPQQkcdgfnlkmjkolmoppphshahuurffjgbwxqa_1222011022222221 1489.51760863985 25
59623 qLLLwvLAQQPkcdgfnkjkjmoomoppphshahqqssjjjsjaah_1222011021122221 1151.99611784703 7
59624 qLLLwvLLQQQkcdefilkllpnomppoohftaexwwwocrrogsf_2010220211111210 1877.33647052106 107
59625 qLLLwvLLQQQkcdefilmlpkkmpnnophftaexgwwrknfnjwj_2010220211111210 1792.22835582150 273
59626 qLLLwvLLQQQkcdgfinljkpmonmopphshaxxwffjggggbso_1222011022222222 6293.61567415788 77
59627 qLLLwvLLQQQkcdgfinlpkomlmnopphshaxxwjcjjfjgbso_1222011021122222 2273.55502703221 67
59628 qLLLwvLLQQQkcdgfnijpomopomnpnhshahhkvnnwkrsgkg_1222011021122211 9533.61816881472 23
59631 qLLLwvLLQQQkcdgfnkmplnnoompmphfhahubsbfjorgfgf_2010222210111100 984.299132144849 151
59632 qLLLwvLLQQQkcdgfnmjkpnnmllpophfhahxffofjjjwfwj_2010222200011110 1262.20900333886 15
59633 qLLLwvLLQQQkcdgfnmjkpnnmloopphfhahxffofjjjrwfj_2010222200011110 1598.34997407654 8
59634 qLLLwvLLQQQkcdgfnmopmnnpmolpohfhahxrsgfjogwgfw_2010222210111110 709.819977177088 109
59639 qLLLwvLMMQQkcdgfijnlmpolmnopphshaxtxwjdcfkgsqx_1222011021122220 2518.33703408895 23
59644 qLLLwvLMPQQkcdgfiknjknmpomopphshaxmxffogxjgjxd_1222011022222211 14297.5216561957 57
59650 qLLLwvLMQMQkcdgfnikkmlomomppphshahxxwrrjgwgqxa_1222011022222221 9267.73256128163 45
59652 qLLLwvLMQPQkcdgfilnmjkopmonpphshaxuxrffnabjbqu_1222011022222210 7921.24596619955 16
59654 qLLLwvLMQQAkcdefimjmkololonpphftaeuugrwgsgsnqj_2010220211111200 1767.49114240500 31
59655 qLLLwvLMQQAkcdefinlkllonnmopphftaedxwwwocvrodn_2010220211111200 1460.61955430956 145
59656 qLLLwvLMQQMkcdgfnkmmolnnolppphfhahqxbsbfjobahd_2010222210111102 693.803609410911 117
59658 qLLLwvLMQQPkcdgfnkijokmomoppphshahqhkvcnkskaah_1222011021122211 19095.3907586860 13
59659 qLLLwvLPAQQkcdefikmlonponmnpphftaelmbsnxgnbcli_2010220211111200 3415.99208530214 69
59660 qLLLwvLPAQQkcdefiljmklpomnopphftaedugbgusknwxu_2010220211111200 2319.27086398989 105
59661 qLLLwvLPAQQkcdgfnmkolnnopmopphfhahduwbfjoqggxh_2010222210111100 879.199009024211 63
59662 qLLLwvLPAQQkcdgfnokklplmmnnpphshahxxojqsooggax_1222011022222210 2174.07406581268 91
59665 qLLLwvLPMQQkcdgfijnmlmpomnopphshaxhxrsoajogfqh_1222011022222220 1003.43501966232 23
59667 qLLLwvLPMQQkcdgfnnmmlpmoolpopqgqaqtqrragwofhnd_2101222211100002 1375.51112336883 115
59670 qLLLwvLPPQQkcdgfnokpoolmpmnpnhshahxxhcksomogug_1222011022222211 3237.75321134565 23
59673 qLLLwvLPQPQkcdefiolmlokmponnphftaedxgwkknabnjr_2010220211111212 2710.50433396832 213
59674 qLLLwvLPQPQkcdgfnmkolmpolmopphfhahduwbnxonggte_2010222210111101 861.191007659688 68
59675 qLLLwvLPQPQkcdgfnomjkopmllopphfhahdxffwxjjwbte_2010222200011111 1124.31529386925 7
59676 qLLLwvLPQQAkcdefknljkmmlmnopphftaxuxbbbbrnwghr_2010220211111112 2679.59825710418 255
59677 qLLLwvLPQQMkcdgfnokkloolmmppphshahxxojcksooaah_1222011022222211 2031.47244533859 25
59678 qLLLwvLPQQMkcdgfnomjkonnmlpophfhahdxffwfjjjhbr_2010222200011112 2734.58605190194 15
59680 qLLLwvLQAMQkcdefinljmklnopopphftaeedugbgnxhqdb_2010220211111202 7620.18300823672 95
59681 qLLLwvLQAMQkcdefknnljkompnpophftaxxuxbbanqwaab_2010220211111122 2511.80852390150 13
59682 qLLLwvLQLQQkcdefinkmpomnompophftaeelmahgshbaai_2010220211111222 1659.16392091811 65
59685 qLLLwvLQLQQkcdgfnkjipoopmnponhshahqqhhqqhsghag_1222011021122200 2430.45384333698 16
59687 qLLLwvLQPAQkcdgfikjnnmlmppoophshaxqqxojjfqaxxj_1222011021122210 680.223125425491 6
59689 qLLLwvLQPMQkcdgfnijkllmpnonpphshahxhxjsohgagos_1222011022222201 2829.41102601525 77
59692 qLLLwvLQPQPkcdgfnijkllmoooppphshahxhxjsoipaaah_1222011022222201 2019.70336410931 67
59694 qLLLwvLQQAMkcdgfnijkkllmmoppphshahxhxojsooahgb_1222011022222211 1383.17142160066 53
59698 qLLLwvLwQQQkcdgfnjlomnnmolppphfhahxwowfjwowjjs_2010222210111100 916.771170126133 125
59700 qLLLwvLwQQQkcdgfnkjppkmomnonphshahqksjcnksgkgn_1222011021122212 2.93288330712972e8 51
59702 qLLLwvLzQQQkcdgfnjkoplmpmnonphshahhojjsojogfgf_1222011022222222 2149.19109318498 19
59704 qLLLwvLzQQQkcdgfnlkjmpopomnnphshahqssjofofsggj_1222011021122222 1722.22528996134 89
59705 qLLLwvLzQQQkcdgfnnmklkmlpooppqgqaqtrgrgggbrrfg_2101222211100011 1090.89406410060 9
59706 qLLLwvLzQQQkcdgfnnmlopmonlppoqgqaqtrfbfgwsfsof_2101222211100000 1966.47024556486 145
59709 qLLLwvMALQQkcdgfimkmmnlpopoopqgqaxqhtswgaqhxxx_2101222201000022 670.822868729520 35
59711 qLLLwvMAMQMkcdgfjmimjomlnnpopqgqamqutkasfsoxrk_2101222211100021 921.095895279538 223
59712 qLLLwvMAMQMkcdgfjmimjomlnnpppqgqamqutkasfsoxsf_2101222211100021 900.652711449187 56
59716 qLLLwvMAwQQkcdgfjmimjmlnnpoppqgqamqutksfsodlof_2101222211100022 1795.36778135236 43
59717 qLLLwvMAwQQkcdgfjmimjmoppnopoqgqamqutksahqoaaq_2101222211100022 1730.19013314328 71
59718 qLLLwvMAzQQkcdefhijloonpnpponhftaweqxahhahheie_2010220211112222 556.957578072273 9
59719 qLLLwvMAzQQkcdgfimkmlolpoonppqgqaxqetjeglqxfpe_2101222201000122 1644.20987436015 43
59721 qLLLwvMLMQQkcdgfimiopolnlnppohfhahhqsxonwkwtej_2010222210111101 1655.49994487575 117
59724 qLLLwvMLQAQkcdgfimiommollpppohfhahhqsfjonkaxqj_2010222210111102 27245.9357436791 99
59726 qLLLwvMLQMQkcdefiklkolmpopnpohftaaxxbggbiftwxj_2010220211111102 2942.39559696418 109
59731 qLLLwvMLQPQkcdgflimljknpmopophshahxxwffjagshoh_1222011022222220 6397.44881353147 43
59737 qLLLwvMMMMQkcdefikmlklmonppophftaaxxxbgbxftllw_2010220211111002 15477.5743809619 33
59749 qLLLwvMPAMQkcdefhilnllkopoppohftawexrgggamidqq_2010220211112122 1153.43273352083 75
59750 qLLLwvMPAMQkcdgfimmijmononpppqgqaxqthwsismnaqr_2101222201000001 3111.15362094734 79
59751 qLLLwvMPAPQkcdefhillkkompopophftawexbbbaciitqi_2010220211112122 1201.80596448215 5
59752 qLLLwvMPAPQkcdefhilnllppoponohftawexrggtiaiinq_2010220211112122 2925.77849625554 20
59760 qLLLwvMPMQMkcdefhillkmonmmppphftawexbbnxrncxnk_2010220211112100 4174.80742026376 60
59764 qLLLwvMPPQPkcdgfkmiijolonpnpphshaihqhkafararmg_1222011021122201 117643.380236415 22
59765 qLLLwvMPQAMkcdgfimmijmklnopppqgqaxqthwsrssxxkn_2101222201000011 213573.605043556 107
59767 qLLLwvMPQMMkcdefhilnllnmonppphftawexrggwcxwhso_2010220211112101 4145.03333736108 115
59769 qLLLwvMPQwQkbcfejilknnmlopppoxcxeduqxjfvraptxw_1022211010220210 3088.34002639927 19
59770 qLLLwvMPwQQkcdefhillkoopmnpophftawexbbxuacvidq_2010220211112102 3355.24967799362 83
59782 qLLLwvMQPLQkcdgfjmilknlpooopphshaqhxqxhshqqxrw_1222011022222111 1207.10415123055 9
59783 qLLLwvMQPMMkcdgfjmilknlmomppphshaqhxqxhsrhghqx_1222011022222112 809.630701368819 16
59784 qLLLwvMQPPAkbcfejiilkmlnonnppxcxedutqxvriaduhr_1022211010220212 2588.42614648025 35
59785 qLLLwvMQPPMkcdgfjmilknlnnoppphshaqhxqxhsxqqhwr_1222011022222111 1908.20635703586 20
59787 qLLLwvMQQzMkcdgfjmilkkklnoppphshaqhxqxwrsqhhxq_1222011022222112 3169.83379757604 11
59789 qLLLwvMvQQQkcegflmponnkppnmmoqhqaqqhahrwrwwjsw_2101222221100010 6162.78245422567 161
59796 qLLLwvMwPQQkcdgflmkljknnoppophshahhhwffjjrxqoa_1222011022222221 1845.26862062615 18
59800 qLLLwvMzAQQkcdgfimmnjkklnopppqgqaxqtbwrjsrfhpe_2101222201000112 1652.22763315055 343
59801 qLLLwvMzAQQkcdgfimmnjkllnopppqgqaxqtbwrsjrfhpe_2101222201000112 2176.57967511285 98
59808 qLLLwvMzMQQkcdgfimmomopnnlpopqgqaxqtsswenkjhoh_2101222201000002 1401.25057462952 67
59815 qLLLwvMzQAQkcdgfimmnjokknpoopqgqaxqtbwbrjrqfgj_2101222201000112 2200.04783175875 9
59816 qLLLwvMzQAQkcdgfimmnjoklppopoqgqaxqtbwbrsumfpg_2101222201000112 8431.83643107092 18
59817 qLLLwvMzQMQkcdgfimmnjokplnoopqgqaxqtbwbrqsrfgj_2101222201000112 1411.77716445380 23
59818 qLLLwvMzQMQkcdgfimmnomoolnpppqgqaxqtjjswjssitl_2101222201000000 1444.83561092779 125
59819 qLLLwvMzQMQkcegflmiononnopmmphqhahhsqqjjssarwj_2010222220011112 1285.90347312001 121
59821 qLLLwvMzQPQkcdgfjmmjlnmlpooppqgqamqtkfbsfhooqq_2101222211100002 1823.26076992870 147
59822 qLLLwvMzQPQkcdgfjmmjlnolppoopqgqamqtkfnbfhqfgt_2101222211100112 1113.41974649262 10
59823 qLLLwvMzQQMkcegflmionnkoonpppqhqaqqrhhrwrwwqhx_2101222221100002 849.709694676977 75
59827 qLLLwvPAAMQkcdgfmlkjnnopomopphshaaaqqbghahshqx_1222011021122200 1509.72661736785 7
59828 qLLLwvPALQQkbdgfmijlpolnoponpdwxxdelxiicvixmjq_2101021212210122 3267.41210444189 79
59830 qLLLwvPALQQkcdgfmlkjpnoonmnophshaaaqqqjqqjsjas_1222011021122200 6363.58001136257 13
59832 qLLLwvPAPPQkcdgfmlkjnnoopmpophshaaaqqsjqqasaaa_1222011021122200 4881.46473693374 17
59834 qLLLwvPAzQQkcdgfmlkjioopmponphshaaaqqjqqasaaja_1222011021122200 4881.46473693374 17
59835 qLLLwvPLMQQkcdgfhkmkkolpnonppqgqarxrggwgdfffdu_2101222211100000 1323.73035602411 109
59836 qLLLwvPLMQQkcdgfmlijnmnpompophshaaahknnkhkshcx_1222011021122110 30505.2447775325 23
59837 qLLLwvPLPQQkcdefjimnnpopmmpoohftaeemssafhbbhff_2010220211111002 1375.46263182172 29
59838 qLLLwvPLPQQkcdgfhkmnpmnloopnpqgqarxrbagwfsodfl_2101222211100002 2752.80698093351 56
59839 qLLLwvPLPQQkcdgfmlkloolmnpppohshaaaxjvnsoopaac_1222011022222110 1798.79391347992 27
59841 qLLLwvPLQMQkcdgfhkmjlnolpnoppqgqarhrwrbbfdssxx_2101222211100002 3898.33239928376 107
59842 qLLLwvPLQMQkcdgfhkmknkoponpopqgqarxrgbgwmoolom_2101222211100000 1364.68613441441 11
59843 qLLLwvPLQMQkcdgfmlijonmopmopphshaaahkvnnkhskxq_1222011021122112 5011.91858588565 10
59844 qLLLwvPLQPQkcdefhkjkmmoopnnpphftawxbbbbgjhfglu_2010220211111002 4212.16136685710 137
59845 qLLLwvPLQPQkcdfglmiknkmnlooppqcedeeqgwggwwbbhn_0111220211110110 1588.16309757384 29
59846 qLLLwvPLQQAkcdefkhmnllnmmoopphftaqrgowwognjjaj_2010220211111002 2406.85780247251 125
59847 qLLLwvPLQQPkcdfglmiknkomnpoopqcedeeqgwgcgwhbbr_0111220211110112 3631.74502196231 99
59855 qLLLwvPMMPQkcdefhkljkonnmpopphftawxdbbagjkaaub_2010220211111022 2360.70164503903 7
59856 qLLLwvPMPMQkcdgfhkimolmnmpoppqgqarxurawwsfalqb_2101222211100022 1716.78340729119 13
59858 qLLLwvPMQMMkcdefhkljkmmnnoppphftawxdbbbbojqljs_2010220211111000 4393.26282656320 31
59859 qLLLwvPMQMPkcdefhkljkmmnnopophftawxdbbbbojxdkn_2010220211111000 1292.97732960118 189
59860 qLLLwvPMQMPkcdefhkljkmmnnoppphftawxdbbbbojxdnk_2010220211111000 1283.64188995783 103
59863 qLLLwvPMQzQkcdgfhkimkknmopoppqgqarxurggwflamqg_2101222211100002 1112.02431190376 45
59866 qLLLwvPPAPQkcdgfhkkmjlnpoopopqgqarhxrwrwmmmmhh_2101222211100100 1685.99407510771 5
59867 qLLLwvPPAPQkcdgfjjnmklomponpphfhatedxbbaritbis_2010222210111122 25980.9810184208 131
59868 qLLLwvPPAQMkcdgfmlnkklolmmppphshaaaxxojqsooxvc_1222011022222100 1950.65219746452 101
59871 qLLLwvPPLQQkcdgfmljiponpnmpoohshaaaqhhqwhrshaa_1222011021122100 2727.32104996329 7
59872 qLLLwvPPMAQkcdgfhkkmjmonpnpopqgqarhxrwgqwxwxxb_2101222211100102 2379.20651500882 9
59875 qLLLwvPPPMQkcdfglmjiooonmlnppqcedeeaaqqawwwwhk_0111220211110120 745847.174924235 145
59876 qLLLwvPPPQMkcdfglmjiooonnmpnpqcedeeaaqqavwwhwr_0111220211110122 4.50902812035197e7 175
59884 qLLLwvPQLAQkcdgfmlijklmnopopphshaaaxhxsoxmubrv_1222011022222111 1592.16300890247 34
59888 qLLLwvPQPMMkcdgfmlijkllmonppphshaaaxhxjsohaxip_1222011022222011 4120.11903423944 83
59893 qLLLwvPQvQQkcdgfmlkjipnomonpphshaaaqqhxqhshank_1222011021122000 2701.99962990372 6
59897 qLLLwvPQwQPkcdgfjjjmimnlopopphfhatexddwuwxivrw_2010222210111022 3.30067076352491e6 161
59902 qLLLwvPvQQQkcdgfmlplnnlonpopohshaaajjsjsjssjjs_1222011022222222 672.975668571129 27
59905 qLLLwvPwPQQkcdgfhikkmlponnoppqgqaradgggixssxhr_2101222211100022 2440.44918520170 113
59906 qLLLwvPwQMQkcdgfmlkknmonopopphshaaaqsjjjrjpjiq_1222011021122122 1757.61634353730 18
59907 qLLLwvPwQQAkcdgfjjjlnmmnloopphfhatexwowwowjjaj_2010222210111002 1041.32011117617 79
59910 qLLLwvPzMQQkcdgfmlnkonlmomppphshaaaxojksojoxmx_1222011022222120 4641.10300459417 75
59912 qLLLwvPzPQQkcdefjilnnpnomompphftaeedssaggbjkau_2010220211111002 1592.47499351153 16
59913 qLLLwvPzPQQkcdgfmljnolmoppnpohshaaahjjsojipfaf_1222011022222220 72055.4034339619 63
59914 qLLLwvPzPQQkcdgfmljpolmopmnophshaaahhjsojmoffu_1222011022222221 1504.93965281381 57
59915 qLLLwvPzPQQkcdgfmlliopnponmpohshaaaqjoqfqofsaj_1222011021122220 8221.71155187997 77
59918 qLLLwvPzQQAkcdgfmllkjmononmpphshaaaqssjofofsaj_1222011021122220 2313.48971533948 53
59921 qLLLwvQALPQkcdefhjiklopmnopophftaweexxxxhhvkvk_2010220211112200 2875.17761603039 67
59922 qLLLwvQALQMkcdefhjiklonmmnppphftaweexxxhhhhaxa_2010220211112201 2054.37261750547 25
59923 qLLLwvQAPPMkcdefhjiklnmomnppphftaweexxaaxhhaqh_2010220211112201 2008.72405128763 119
59924 qLLLwvQLAAQkcdgfihjmnnnopmoppqgqaxrxjjwjuhflhb_2101222201000002 735.811646067191 89
59925 qLLLwvQLAMQkcdefikhmnmkpompophftaaqrorwvaxfxqf_2010220211110022 5000.80389705326 9
59926 qLLLwvQLAQPkcdgfihjmnnnlmpoppqgqaxrxjjwjssxlgr_2101222201000001 2529.71361980809 127
59927 qLLLwvQLMMQkcegflllinonnpmoppqhqaqxhjawbbhwsdm_2101222221100100 6767.56458268548 19
59928 qLLLwvQLMPQkcdefihkkmmnnpoopphftaawxbgsgjhhlub_2010220211110022 3465.36275162116 59
59932 qLLLwvQLPAQkcdgfihjnnoompnmppqgqaxrxsweajhoohf_2101222201000022 766.056847481623 5
59933 qLLLwvQLPMQkcdgfjhkjmolnonpppqgqamrxkbafodoxxb_2101222211100022 1531.90749969713 127
59936 qLLLwvQLPPQkcdgfihjnnoplonoppqgqaxrxswexjhohhq_2101222201000021 2481.81689489119 135
59937 qLLLwvQLPQMkcdefihkklmnonmppphftaawxbgsoxjfagw_2010220211110002 10052.2809070926 81
59938 qLLLwvQMAPMkbcfeljijkkmonnpppxcxeaxuexkraxeojs_1022211010221110 1930.43619748043 7
59939 qLLLwvQMLQMkcdgfjhkijlmmonpppqgqamrxukfsodlqqa_2101222211100220 3816.33064862804 63
59940 qLLLwvQMPAAkcdgfjhkijnlmmonppqgqamrxukafsoxrxk_2101222211100210 983.835433027131 257
59941 qLLLwvQMPAMkcdgfjhkijnlmmopopqgqamrxukafsoxhkw_2101222211100211 890.007089131908 53
59944 qLLLwvQMzPQkcdgfjhkijnpmopopoqgqamrxukaxoahqbb_2101222211100222 1983.04437646747 9
59949 qLLLwvQPvQQkcdgfihjijmnoppopoqgqaxrxhwsmaaqqrr_2101222201000011 5100.49504802224 39
59950 qLLLwvQPvQQkcdgfihjijnmoppopoqgqaxrxhwljaaqqrr_2101222201000011 3968.76667552030 67
59955 qLLLwvQPzPQkcdgfihjijnpmopoopqgqaxrxhwihnahqrb_2101222201000012 3984.24748819150 27
59957 qLLLwvQPzQMkcdgfjhkkjmmonmoppqgqamrhxkcwqqwfhw_2101222211101221 1740.65358840157 17
59958 qLLLwvQQLAMkcdefihkljklmnopophftaawxdubgxxxxnn_2010220211110011 696.305894952057 259
59959 qLLLwvQQLAPkcdefihkljklmnpopphftaawxdubgxxhhrw_2010220211110011 1293.97213480870 57
59960 qLLLwvQQLPPkbedgjllliknmopnpphhnxqaqhqhaxqxkqh_0111022211112021 64209.5540765332 73
59961 qLLLwvQQPzMkcdefihkljkmlnoppphftaawxdubqgqqqjs_2010220211110022 8200.90566000436 117
59962 qLLLwvQQPzMkcdgfjjlilkmlnoppphshaqqaxqxhshhhwr_1222011022221122 583.990270789180 7
59967 qLLLwvQvQAQkcegflllonmommopnphqhahxqqaqjjssasj_2010222220011012 2167.39894452765 33
59971 qLLLwvQzLQQkcdgfjjllklpoopnpohshaqqaqjsqqqqjaa_1222011022222211 1427.16305090905 17
59973 qLLLwvQzPPQkcdefhkilonpnponpohftawiexahhhhhqxq_2010220211111222 554.188750054522 77
59974 qLLLwvQzQMAkcegflllinmnmmnopphqhahxqsqqjjssaqj_2010222220011120 5648.64609060644 25
59984 qLLLwvvQAQQkcdefkolmopompnnpnhftaxmxgwawghbbhv_2010220211111112 1571.50297341433 62
59986 qLLLwvvQMQQkcdgfijklonpnmponphshaxhxrsouobqbbm_1222011022222221 101885.233438902 31
59988 qLLLwvvQPQQkcdgfijkllmpmnopophshaxhxjsoqogbajh_1222011022222220 6795.52812367118 25
59996 qLLLwvwAAQQkcdefjnljkmnooppophftahmdbbkcgjihjp_2010220211111102 2455.91084472716 38
59998 qLLLwvwAMQQkcdefimlnknmmooppphftaaldwnwkvjjhal_2010220211111100 1547.37951192403 49
60001 qLLLwvwAQPQkcdefimlnlkmmpoopphftaaldwnnkvajwqm_2010220211111102 52918.2063809733 73
60004 qLLLwvwMQAQkcdefiklnonommmppphftaaxxwgkskbbaxd_2010220211111102 1898.32945189165 137
60008 qLLLwvwPAQQkcdefjoljkmnpmoppohftahdxbbkctrbhpc_2010220211111112 2484.24605661541 47
60013 qLLLwvwPMQQkcdefikmnnlmolppophftaalmwkgkgguxji_2010220211111100 2482.02984211412 6
60015 qLLLwvwPQAQkcdefjnlonlompompphftahmxrwgwkxwbud_2010220211111110 3826.30041341310 70
60023 qLLLwvwQLQQkcdgfjilklnopmoppohshaqxqxswqqgaahh_1222011022222200 42410.5925964347 49
60027 qLLLwvwQMQMkcdefinlmlnomnmppphftaadddwkuknnicr_2010220211111102 5666.48093759166 117
60033 qLLLwvwQzQQkcdefjmnlnomnpopophftahxmxwhkrahaah_2010220211111122 1817.50538933753 139
60035 qLLLwvwzQQQkcdefilklnlmopopophftaadbnkgkggwwww_2010220211111100 942.357272147948 83
60036 qLLLwvwzQQQkcdefilnlknmoppoophftaadwnnwkgjjfsw_2010220211111100 1861.04575713374 39
60040 qLLLwvzAMQQkcdefhljnnlpommopphftawduwkghhbkaqg_2010220211111122 2997.90049998753 58
60041 qLLLwvzAMQQkcdefhnmnpnopommophftawmmwawahhbbhh_2010220211111122 1002.45538095884 87
60042 qLLLwvzAMQQkcdefhnmnpomnpompohftawmmwahgrahbaa_2010220211111122 1332.23843707021 113
60047 qLLLwvzLQQQkcdgfhmnokmonlpoppqgqarrrbggwcwooog_2101222211100100 1630.05570590521 123
60048 qLLLwvzLQQQkcdgfhoknkplnmppooqgqarjgrgwgrfooff_2101222211100100 1175.47648051927 139
60050 qLLLwvzMAQQkcdgfhimnklnomppopqgqarurrggcwfllgm_2101222211100100 1696.37487255013 85
60053 qLLLwvzMPQQkcdgfjnomolnompnmphshaqxxrorsoragrw_1222011022222221 1648.87497249500 22
60054 qLLLwvzMQMQkcdfglkimnoonmlpppqcedeqqfbwcbfwmhh_0111220211110110 18466.2918935802 15
60055 qLLLwvzMQPQkcdefhlmnkkopompophftawdgwbboajkawq_2010220211111102 80332.2101881368 103
60057 qLLLwvzMQPQkcdgfhimjlmnomopopqgqarurwwwbrfjqgk_2101222211100100 1938.54032121040 211
60058 qLLLwvzMQQAkcdefhjknlonommopphftabmwwwwwfrrfan_2010220211111100 2284.79819812868 31
60063 qLLLwvzPMQQkcdefhjmnnlpolopophftawugwkghsgsagq_2010220211111102 3929.53237142268 6
60064 qLLLwvzPMQQkcdgfhmmnnmpolnpopqgqarqrrrgqofwdnd_2101222211100100 1626.05348517822 41
60065 qLLLwvzPMQQkcdgfhnmkkmpnpopooqgqarqrgggqrdrurr_2101222211100110 2445.93099631258 18
60067 qLLLwvzPQAQkcdgfhnmklkmloopppqgqarqrgrgggrrith_2101222211100112 1390.41353527213 87
60069 qLLLwvzPQPQkcegfjnlmklknpmopphhhaahahqhnctwoit_2010222220011011 47734.1392975342 11
60073 qLLLwvzQAPQkcdfglkjimnnmlopppqcedeqaqfbbfwqpjr_0111220211110122 4627.39885104621 23
60075 qLLLwvzQAQMkcdefhljmnklnmoppphftawdugwbgrbxank_2010220211111100 5138.92345306573 39
60077 qLLLwvzQLQQkcdefhjlmkompmnopphftabmdgcanxrceps_2010220211111122 4113.08937214051 35
60078 qLLLwvzQLQQkcdgfjinkmnploponphshaqxqxwsqgqqxbb_1222011022222211 11329.2040870413 22
60082 qLLLwvzQPQAkcdfglkjiooomnlnppqcedeaaaqqafwwgpk_0111220211110121 12171.9205456024 37
60084 qLLLwvzQPQPkcdfglkjiooomnpnnpqcedeaaaqqafwhgfr_0111220211110122 40562.4621224825 37
60091 qLLLwvzwQQQkcdefhlnmmpknpomophftawdwbbhgrhjkwu_2010220211111102 5686.89188340307 113
60113 qLLLwwAzMMQkbcfegjkjkmonmpoppxcxevqqxkspioagcc_1022211012222220 133658.709365435 15
60123 qLLLwwLLPQQkcdgfhmmolklpnnopphshakhwjvfkxjjrda_1222011021222121 1950.27346147258 21
60142 qLLLwwLzMQQkcdgfhimmkponpnpoohshakxxofhxjpjtxd_1222011021222112 5417.86813246543 25
60144 qLLLwwMALAQkccfggikjimoompnpphwauwxqdhhaqavkkn_2010220211112020 18112.3964819731 105
60145 qLLLwwMALPQkccfggikjimonmnppphwauwxqdhhqaavkof_2010220211112022 3018.68817348880 237
60155 qLLLwwMPLQPkbcfegklijlmnnpoppxcxevameswfeehsjf_1022211012221012 299064.255708203 27
60161 qLLLwwMvPQQkcdgfhjlnmkpmooppohshakthjnfxjxqdaa_1222011021221211 770.340389288491 17
60170 qLLLwwPAPMMkcdgfghlilmknonopphfhafsddwuwxivwlk_2010222211110221 1.25213313783026e6 129
60173 qLLLwwPAzMQkbedgikkklnmpppooohhwhhaqxxhwqahawr_2111200011111220 31612.6518721504 17
60180 qLLLwwPPPAMkbcegfjkjjlnlmoppphgtaghphgfajbqxdu_1200011122222100 6387.32928213917 21
60181 qLLLwwPPPLQkbcegfjkjjlnmnpopphgtaghphgfabuqwsj_1200011122222100 6392.80975786126 15
60183 qLLLwwPPzMQkcdgfgiimjkoomnopphshasaxxjfxxsafjj_1222011021222010 1647.95683392883 17
60193 qLLLwwvPQPQkccfgglljoomnnmppphwauwqrgssknbrqea_2010220211111102 3247.00437013664 51
60230 qLLLwwzPQQzkcdgfghkmllmknnopphfhafswowwowjjaqj_2010222211110020 1536.71588741447 167
60232 qLLLwwzQzAQkbedgikmljnomoopppxxnxxaxhhxqnqaxnk_0111022211111020 71709.4985808562 15
60251 qLLLwzAQzPPkbedgijklijmnopnpphhnxaqaxqaaxxhnxq_0111022211110001 12096.3098796644 17
60267 qLLLwzLPAQMkcdgfhmllnkonnlppphfharhxbsbxofghjf_2010222210111012 537.857707704236 119
60274 qLLLwzLQQzMkcdgfjmikijllnoppphshaxhxqhknsahhah_1222011021222112 37857.7403203467 27
60276 qLLLwzLzMQQkcdgfhmlnmmnpolopphfharhxsfjohhghdg_2010222210111022 599.825634637325 117
60278 qLLLwzLzQPQkcdgfjmnoknopmompphshaxhxjjcvpgjgih_1222011021222122 2383.62521156232 48
60294 qLLLwzMPAMMkcdgfijlkmiknomppphshaqqhqqjsqhjhxq_1222011022222112 17051.2563329213 27
60298 qLLLwzMPPAMkcdgfijlkmnklloppphshaqqhqqqsrgqqxh_1222011022222002 95651.1210945046 30
60299 qLLLwzMPPPMkcdgfijlkmnkoooppphshaqqhqqqsqqxqsj_1222011022222010 71709.4985808562 15
60300 qLLLwzMPPzQkcdgfijlkmnkopnnpphshaqqhqqqsqhhxwr_1222011022222011 40365.2729195732 29
60301 qLLLwzMPQzMkcdgfijlkmmmknoppphshaqqhqqjssqhhxq_1222011022222112 17051.2563329213 27
60303 qLLLwzMQMzMkcdgfijlikikmnoppphshaqqhxqhsqhhhrw_1222011022221122 5494.84032992039 24
60305 qLLLwzMwQMMkcdgfhkljkjmmonppphshajhhhwfjrhahqx_1222011022222112 593.132578015335 29
60314 qLLLwzPMLQPkbedgikkkjnomoponphhnxaaqhaaxnaaxkk_0111022211111020 23853.7993424491 46
60318 qLLLwzPMMzQkbedgikkkjjnnponophhnxaaqhakxaaaxkk_0111022211111200 6070.40662863710 96
60321 qLLLwzPQLPMkbedgikkkljmnomppphhnxaaqhhaaahkxqh_0111022211110221 2.45665862050799e10 61
60326 qLLLwzPzAPQkcdgfjlkmnknpnpoophshaxaaxjjvpjiaxk_1222011021221202 2235.05335642890 109
60329 qLLLwzQPPzMkcdgfijjkklmknoppphshaqqqaqqqsqqqjs_1222011022220022 95808.9023384235 29
60345 qLLLwzzMMPQkbedgikmjjomponppohhnxaaxakxkxakqqx_0111022211111120 15794.5191924644 38
60353 qLLLwzzQLAQkbedgikmljnomoopnphhnxaaxhaaxnaqxkn_0111022211111020 27806.1040953982 84
60354 qLLLwzzQLAQkbedgikmljnonoonpphhnxaaxhaaxqaqhxn_0111022211111020 54651.9597457422 20
60364 qLLLzAAALwQkbeffggjjkknnopnpphhqqwraqqaaqaaqnk_1200111110022111 9327.72523812702 177
60365 qLLLzAAAMzMkbeffggjjkklmnoppphhqqwraqqahahhhrw_1200111110021122 3427.98123909434 16
60368 qLLLzAMAMzMkcdghfijkiilmnoppphfhxohhhumhhhhhqx_2010222111122112 237.886227812121 69
60369 qLLLzAMPMzMkcdghfijklllmnoppphfhxohhhxjohhhhrw_2010222111102211 299.672293910505 75
60370 qLLLzAMzMAMkcdghfijklmnnnoppphfhxohhhxhhqxxhum_2010222111102211 376.157754857002 81
60371 qLLLzAMzMPMkcdghfijklmnommppphfhxohhhxhhhumhxq_2010222111102221 348.847030344590 79
60373 qLLLzAvQzQAkcdghgfmlklonloopphfhxfwxgwjxagxaxn_2010222110100011 1128.41973947732 359
60374 qLLLzAvQzQPkcdghgfmlklonlpnpphfhxfwxgwjxagxnvc_2010222110100011 1081.30678634671 105
60375 qLLLzAwAwMQkbeeeghikjmlonppophhxxrvchhgbhhxrwb_1200111112222111 1960.15794884459 25
60380 qLLLzAwzPQAkbeeehiikmnlmnmopphhhhwwwhwkrrwraxn_0111022221111101 737455.410269529 39
60391 qLLLzLALMPQkccggjkiilopnmoopplntaaaaigxxccippi_1200111200221011 4362.44020236418 37
60392 qLLLzLAMAAPkbeeehkilmjklnopppxxaacavxaxnnxvvcv_1022111110202211 1372.91722836218 5
60396 qLLLzLAMAPMkccggjkijillmnoppplntaaaaiiggcppxxa_1200111200220110 1900.61059203637 19
60399 qLLLzLAMLMQkcdghhkilmonpoonpphfhxvhhhnxxhtedeg_2010222110112212 1014.95573300850 37
60400 qLLLzLAMLQAkcdghhkilmonkoonpphfhxvhhhnxxwtednj_2010222110112210 913.855602594968 51
60401 qLLLzLAMLQPkcdghhkilmonnmpnpphfhxvhhhnxxanhdjf_2010222110112212 730.478958108937 147
60402 qLLLzLAMPMMkcdghhkilmllnonpophfhxvhhhnfjxhdnrj_2010222110112220 1742.67152969237 339
60403 qLLLzLAMPQzkcdghhkilmllnknopphfhxvhhhnfjxwdnqj_2010222110112202 1191.42086936008 311
60406 qLLLzLAMwPQkbeeeikhjmlpnooopphhhhnakhahhxxulck_2111200001111002 1643.06564924342 6
60416 qLLLzLAwAMQkbeeehkiljnmopnoppxxaacavxxrbepodhw_1022111110202211 10711.6085024532 7
60418 qLLLzLAwMPQkbeeehkiljmponnnppxxaacavxxnxxkofvc_1022111110202221 2085.68912957351 5
60419 qLLLzLAwPPQkcdghhkilllonnoppphfhxvhhhfjaaudufj_2010222110112222 1131.24130240663 163
60422 qLLLzLLALQQkcdghhjjkoompnmnpphfhxvteixtghhghgg_2010222110111222 844.756563526862 34
60423 qLLLzLLAwQQkbeeegmlijloonpoppxxqqnxhnxoupjmlpl_1022111110220222 1740.28043620442 9
60424 qLLLzLLAwQQkbeeegmlijlponpopoxxqqnxhnxompjmlpd_1022111110220222 1740.28043620442 9
60426 qLLLzLLLAQQkcdehjkomnppoompnnhftxxexgwaxvcrabn_2010220111011102 3513.91061373683 91
60429 qLLLzLLMAMQkcdghhjjklmmonppophfhxvtebbggifhuuf_2010222110111222 1488.16163819792 175
60430 qLLLzLLMAMQkcdghhjjklmoonnppphfhxvtebbgeifcmqb_2010222110111220 2105.57268904440 223
60432 qLLLzLLMLQQkcdghhjjmoomnpnmpphfhxvtebxtgopfgdg_2010222110111222 1870.48145812712 217
60433 qLLLzLLMMMQkcdghhjjkllonnpopphfhxvtebbrafchhib_2010222110111222 933.574823420575 33
60434 qLLLzLLMPAQkcdghhjjjomlonnppphfhxvtefxjjeccaln_2010222100011212 2181.22775045404 10
60435 qLLLzLLMPMQkcdghhjjjomnpnmnpphfhxvtefxjrifgcfj_2010222100011212 2726.72727332149 148
60436 qLLLzLLMPMQkcdghhjjmlolnpnpophfhxvtebbxbnachdg_2010222110111222 959.228871415092 139
60437 qLLLzLLMPQPkcdghhjjlmnmolppophfhxvtewwcwawamuf_2010222110111222 1298.99298656795 41
60439 qLLLzLLMzQQkcdghhjjmlpmnomopphfhxvtebbegohgduj_2010222110111222 1422.60042400456 181
60443 qLLLzLLPQMMkcdehginjllmmomppphftxcexbgggrxbxvc_2010220111011011 846.186576955518 37
60447 qLLLzLLQMLQkbeeegmlikjnpoopopxxqqnxhnhxqaaiivv_1022111110220200 1565.83607905416 4
60452 qLLLzLLwMQQkcdghhjjlopmnoppnohfhxvteblqgoxxhse_2010222110111200 1320.69841332082 81
60453 qLLLzLLwPQQkcdghhjjmpmolponpohfhxvtegxghghhcdi_2010222110111222 985.339824440713 135
60465 qLLLzLMMAMMkbeeegklkkmjnonpppxxqqnaxhhhxqqlfkc_1022111110200221 2211.15140883713 73
60469 qLLLzLMMMPAkcdghhkjjmlmnomopphfhxvxteswcupsvdk_2010222110112021 4371.99048720383 115
60476 qLLLzLMMzAQkcdghhkjjjnnomonpphfhxvptefxepsxafn_2010222100012110 1874.38335123707 31
60478 qLLLzLMPAAMkbeeegklimjlnmopppxxqqnaxnaxsmglhha_1022111110202221 4598.84689472088 7
60479 qLLLzLMPALQkbeeegklimjlonppopxxqqnaxnaxspdhkkb_1022111110202211 4.47577247568144e7 16
60482 qLLLzLMPwAQkbeeegklimjomnpoppxxqqnaxnaxmghloss_1022111110202222 3396.94787824934 20
60487 qLLLzLMQMzMkbeeegklkikjmnopppxxqqnaxhnhxqqqqjs_1022111110202200 621.145366481135 4
60490 qLLLzLMwPMQkcdghhkjjlnopmpnophfhxvhtenlahsuerj_2010222110112022 4360.54389546629 85
60492 qLLLzLPMMLQkcdghhijjklnmoppophfhxvhtebbefitrbn_2010222110112200 1206.37738621628 22
60500 qLLLzLPMPPMkcdghhijjmnllonppphfhxvhtenxnkadnnc_2010222110112220 30132.9247229618 63
60502 qLLLzLPMzAQkcdghhijjmnnopmnpphfhxvhtenxaxxcdnk_2010222110112200 2135.62838674665 99
60503 qLLLzLPQPzMkcdghhljjkjmlnoppphfhxvhteufxrixhjf_2010222100011201 2266.09705719144 301
60506 qLLLzLPQwQzkcdehjiklkklmnnopphftxxaeaxawupvdxk_2010220111010210 4331.16819517926 201
60509 qLLLzLQAPLAkcdgeighjkjlmonnpphrhausslarulhhkxn_0222100022111001 3.85771673072617e7 87
60517 qLLLzLQMzAAkcdghhkijjlmnmonpphfhxvhhtenxhdnrqj_2010222110122202 2040.34660872864 75
60520 qLLLzLQMzzQkcdghhkijjlmmpopophfhxvhhtenxdnscjc_2010222110122220 1666.26070091014 53
60521 qLLLzLQPMzMkcdehgijiljkmnoppphftxchhexbrxxxxvc_2010220111001100 697.465590227849 35
60522 qLLLzLQwvQQkcdghhkijjpmnoopophfhxvhhtehudufgjg_2010222110122222 3460.61113141447 71
60529 qLLLzLvMAQQkbeeehnomjomppnmopxxaacxaxxnbupbbgu_1022111110220022 2753.81406723420 19
60530 qLLLzLvMAQQkcdghhnklmplmooopphfhxvhbbgxrgnfcte_2010222110111121 924.344180957101 36
60531 qLLLzLvMPQQkcdghhnjpnnmoppomohfhxvhfxfjjreufgc_2010222100011121 2246.12895920564 17
60544 qLLLzLvQQQzkcdgeiljkjnmnmloppqrqqlqlagbrjsjaqj_0222100022122202 37108.7313453297 141
60547 qLLLzLvwQQQkcdghhnlmnnplmopophfhxvhbnfjlngoxse_2010222110111120 1317.78737726944 90
60568 qLLLzLwPMMQkcdehjikklolmnpopphftxhhxagagvvieis_2010220111011122 1416.85270210388 139
60574 qLLLzLwQMAMkcdehjiikklmlnoppphftxhhexagcrahqlu_2010220111012210 1895.73808850628 59
60580 qLLLzLwQwQAkcdehijikklomnmopphftxqqexaghnijsaw_2010220111012221 9840.16778856961 275
60584 qLLLzLzMLQQkcdghhimnpololnppohfhxvhhnxxnakcted_2010222110111221 1226.77610537652 90
60586 qLLLzLzMMPQkcdghhimklopnpnoophfhxvhhbbxeoifteu_2010222110111212 1131.23509610206 30
60587 qLLLzLzMPAQkcdghhimnmmollpopphfhxvhhnfjxnkadeg_2010222110111222 2349.43934915819 51
60588 qLLLzLzMPMQkcdghhimnmmoopppnohfhxvhhnfjxaxqhcd_2010222110111220 1719.01380870147 197
60592 qLLLzLzPMAQkcdehjikknnmlpppoohftxmaxawwkfxetan_2010220111001101 2095.20034441486 437
60593 qLLLzLzPMPQkcdehjikknnmpompophftxhaxawwrhhntaw_2010220111011102 3837.38196432924 155
60594 qLLLzLzPMQAkcdehjikknnmlmmopphftxmaxawwkfjfaxn_2010220111001101 1619.38974835008 43
60597 qLLLzLzQzAQkcdghhlmkjnolpoopphfhxvhhufxxritefj_2010222100011112 1947.76317240831 277
60602 qLLLzMLLAPQkcdghghinlkmmppoophfhxfvaxjjccalfjo_2010222100112122 2284.90708416976 135
60603 qLLLzMLLAQMkcdghghinlmomlmppphfhxfvaxjrifgcxte_2010222100112120 2660.46738644796 72
60604 qLLLzMLLLQQkcdghghinnnmompopphfhxfvaxeufecttuc_2010222100112111 2164.13537360002 239
60605 qLLLzMLLMPQkcdghghinlnmlooppphfhxfvaxjefgtqtoo_2010222100112110 2365.72756947863 27
60606 qLLLzMLLMQMkcdghghinlnoommppphfhxfvaxjemucclnj_2010222100112112 3150.42985733204 27
60609 qLLLzMLLQAMkcdghghinlknkmoopphfhxfvaxjjewclncj_2010222100112120 2031.61665648602 37
60610 qLLLzMLLQPPkcdghghinlknompopphfhxfvaxjjehcling_2010222100112122 2711.59528942611 23
60614 qLLLzMvAQMAkcdghghmkllnkoonpphfhxfvdwwwawaqxhj_2010222111110220 1332.98245587203 48
60615 qLLLzMvLPQQkcdghghmpmoponnopnhfhxfvjajahhcchhn_2010222111110222 687.708756185264 121
60616 qLLLzMvLPQQkcdghghmponmponponhfhxfvjahnoahcaan_2010222111110222 819.266106890536 119
60617 qLLLzMvLQPQkcdghghmllopponnpohfhxfvjgghtihcnmi_2010222111110222 1816.80516864701 19
60618 qLLLzMvPLQQkcdghghmklnmopnnophfhxfvgbgowxxsnnk_2010222111110200 1292.58550146798 301
60619 qLLLzMvPLQQkcdghghmklnmopnnpphfhxfvgbgowxxsnkn_2010222111110200 1291.01513622753 69
60620 qLLLzMvPPAQkcdghghmkolnmpnnpphfhxfvgbqgowqsnjs_2010222111110200 2286.28407819797 153
60621 qLLLzMvPPPQkcdghghmklompponpohfhxfvgbguwihlnut_2010222111110202 2386.33592371253 86
60622 qLLLzMvPwQQkcdghghlmkoopnpnpohfhxfvbjbxuachnuh_2010222111110202 1779.59180650435 155
60623 qLLLzMvPzQQkcdghghjkomppononphfhxfvbbawihishnu_2010222111110222 2471.66088680169 46
60626 qLLLzMvvQQQkcdghghkplnpoononphfhxfvbtgohhesanx_2010222111110222 2296.93764323338 171
60627 qLLLzMvzPQQkcdghghmolnoplpnophfhxfvgtgohugunxt_2010222111110220 2489.52948665473 191
60633 qLLLzMzPLPQkcdghghimlnpomoopphfhxfvhnjxxanuenk_2010222111102020 52244.9820650734 133
60635 qLLLzMzPPPMkcdghghimllnommppphfhxfvhnjjxxcnxhq_2010222111102001 2422.45038381999 183
60636 qLLLzMzPwMQkcdghghimlkompnpophfhxfvhnjnhnueorw_2010222111102202 3196.29314442893 101
60637 qLLLzMzvAQQkcdghghikopnnponophfhxfvhnahhadxudp_2010222111102220 1791.26725112444 145
60639 qLLLzPAAMzMkcdghhhiikjlmnoppphfhxnviphfxhxhxte_2010222100112011 454.811536213851 6
60645 qLLLzPLAMLQkcdehhgiljmlonppophftxvceebababgggb_2010220111112222 666.917435825024 26
60646 qLLLzPLPLQAkcdghfhlmkomnmoopphfhxwvhswxcastexn_2010222110112011 883.249966835568 77
60647 qLLLzPLPLQPkcdghfhlmkomnmpnpphfhxwvhswxcashnjf_2010222110112012 809.386498006704 263
60655 qLLLzPPAzwQkcdehhjihkkmmnpoophftxvxasawxvcxxjk_2010220111102021 4579.17605539106 75
60656 qLLLzPPLQLMkbeggjjjklmkmonpppxxqqxqhaxaqqxaxqh_1022111110202110 1087.23475692976 8
60679 qLLLzPwQLAMkcdehhjiikklnmoppphftxvhheegniiqqjs_2010220111122200 7304.47060970313 11
60680 qLLLzPwQPzMkcdehhjiikklmnoppphftxvhheegcahqhnv_2010220111122102 2344.17658356757 23
60684 qLLLzPzPzMQkcdehhjilmmolonppphftxvhaewwhntankw_2010220111111020 3036.52147467949 64
60686 qLLLzvAAMPQkbeeeklmkkjnnoppopxxqqahxhhxnnvtpkx_1022111110200001 7269.25978664009 24
60687 qLLLzvAAQLQkbeeeklmkknjpopopoxxqqahxhhhxaxqqhq_1022111110200011 883.726780962357 5
60688 qLLLzvAAQzQkbeeeklmkknjopooppxxqqaaxhhaxqhaqha_1022111110200021 5601.35950596638 5
60690 qLLLzvALPQQkbdehlkkopomnomnppxnihxxqkxnvvjffpp_1022201110210020 130525.357454455 19
60691 qLLLzvALQQMkbdehlkkmonomnopppxnihxxqsksnvvjxee_1022201110210020 180380.551392137 67
60692 qLLLzvAMAMQkccggkijimjompnooplntaaheegkhbxcptn_1200111200202011 4191.07570852104 13
60693 qLLLzvAMAQMkccggkijimjolmnppplntaaheegkhkbcqkv_1200111200202012 3274.11433978069 131
60694 qLLLzvAMLQQkcdghkimnmmppoonnphfhxhhhxfjxaaqvcs_2010222110101022 1048.40396782726 183
60695 qLLLzvAMMAQkccggkijimonnmpnoplntaaheegxvkbxcnn_1200111200202011 5070.85329554044 147
60699 qLLLzvAMPMQkbeeekljllmmonpopphhxxaxqqhqrvcxopp_1200111112022001 26461.9155424694 35
60700 qLLLzvAMPMQkbeeeklmlljmpopopoxxqqahxqxxsmghodf_1022111110200222 3248.54332248837 39
60701 qLLLzvAMPPQkbeeekljllmmonppophhxxaxqqhqwvcxpfp_1200111112022001 2095.41318996129 43
60702 qLLLzvAMQAMkbeeekljlnlmmmoppphhxxaxqqahqrwxxvc_1200111112022011 1772.60317357703 28
60705 qLLLzvAMQPAkbeeekljlnlmokoopphhhhaxqqahqxkqhxn_1200111112022011 3296.61754725764 16
60707 qLLLzvAMQPMkbeeekljlnlmonnppphhxxaxqqahqhvchwr_1200111112022011 4320.83296376825 32
60708 qLLLzvAMQzQkbeeekljlnlmopoopphhxxaxqqahqhxqxxa_1200111112022011 3055.12167666939 8
60710 qLLLzvAQAPMkbeeekljillmkonppphhxxaxqkqhqkhhqqa_1200111112022112 4865.45474787877 23
60711 qLLLzvAQLAQkcdghkimllmmopnopphfhxhhhxafjxhqsgg_2010222110101222 1261.08303118213 169
60712 qLLLzvAQLQAkcdghkimllmmoknopphfhxhhhxafjxwqsaw_2010222110101221 1116.69269872983 225
60713 qLLLzvAQQzMkbeeekljklklmnoppphhxxaxqxqxhqhhhxq_1200111112022112 3865.17472688136 7
60714 qLLLzvAQQzMkbeeeklmklkljnopppxxaaaaxhxhxxqqqqa_1022111110200220 1208.17825019406 3
60715 qLLLzvAQQzMkbeeeklmklkljnopppxxqqahxhqhxxqqqxh_1022111110200220 1208.17825019406 3
60716 qLLLzvAQvQQkcdghkimllpoonnppohfhxhhhxaxxaaqtes_2010222110101221 936.289875197780 57
60727 qLLLzvLMAQQkccggljnlmkpomonpplntaliivvruvfsbua_1200111200202002 11131.2513375686 29
60729 qLLLzvLMMQQkcdghjjonmppnloopnhfhxtexbbxtgrvchg_2010222110101102 1215.91944299775 85
60730 qLLLzvLMQAQkbdehjnkmonomlnpppxnihxeqvknnrgwahx_1022201110222220 6416.30787014697 19
60731 qLLLzvLMQMQkbdehjlkmoloopnpnpxnihxdqwkgnjxoioh_1022201110211221 69566.9117878644 29
60732 qLLLzvLMQMQkccggmjnmlnloloppplntaxiirvvvvbwdax_1200111200202001 3096.73142225476 13
60740 qLLLzvLQPQPkcdghjjllmnomnpopphfhxtexabnlnguxxn_2010222110101100 1574.83733783371 101
60741 qLLLzvLQQAMkbeeejjmnkljmmoppphhhhahxhxhhofqqfo_1200111112020200 2534.85014874174 3
60742 qLLLzvLQQAMkbeeejjmnkljmmoppphhxxxqxhxhhofqqjs_1200111112020200 2534.85014874174 3
60743 qLLLzvLQQPMkbeeejjmnkljonnppphhhhahxhxhhqfoqfo_1200111112020222 3281.98386088154 3
60744 qLLLzvLQQPMkbeeejjmnkljonnppphhxxxqxhxhhqsjqfo_1200111112020222 3281.98386088154 3
60745 qLLLzvLQQzQkbeeejjmnkljopoopphhhhahxhxhhqqaqqa_1200111112020220 3473.87542691070 3
60746 qLLLzvLQQzQkbeeejjmnkljopoopphhxxxqxhxhhqqaqxh_1200111112020220 3473.87542691070 3
60754 qLLLzvMAwQQkcdgeimjljnonoppophshhphphfcpvettep_1222011122022000 27766.5715320923 89
60769 qLLLzvMMwQQkccggkljmlonnopopplntaaliivavvxttta_1200111200200011 11131.2513375686 29
60770 qLLLzvMMwQQkcdgeimjkjponpnpoohshhphpafppstjtet_1222011122022200 25936.6403642474 41
60776 qLLLzvMQLMQkcdgeimjlknnooppophshhphphatepeqqew_1222011122022001 7725.22782237576 85
60777 qLLLzvMQMAMkccggkljkmlnjloppplntaaletivqknqqxh_1200111200200220 4990.45636843276 17
60778 qLLLzvMQMPPkccggkljkmlnolpppolntaaletivqxnqjsn_1200111200200212 21703.8554049106 227
60779 qLLLzvMQwAQkcdgeimjlkjonponpphshhphphafpphtejf_1222011122022001 8449.40483737042 19
60780 qLLLzvMQwQAkcdgeimjlkjonlonpphshhphphafpprtexn_1222011122022001 6453.30167814183 65
60781 qLLLzvMQwQMkcdgeimjlkjonnoppphshhphphafppethjf_1222011122022001 35799.9967056289 23
60786 qLLLzvMwQPQkcdfehlimokonnopppqceqkeqoqwhvrmtxm_0111220211102100 3841.99973971888 4
60794 qLLLzvPMAMQkcdghijjnkmopnnopphfhxhtexbbeuvciqb_2010222110101020 1609.39400099427 54
60795 qLLLzvPMLQQkcdghijjnpmpmonnophfhxhtexxnakqvchs_2010222110101022 1632.85921952925 54
60796 qLLLzvPMPAQkbeeeljjlljmmpooppxxaaaaxxxxorhorqx_1022111110202220 1641.65125638123 11
60799 qLLLzvPMPMQkbdehmjlknonnppopoxnihixdqkxnjxmmil_1022201110211201 64770.5357974604 21
60800 qLLLzvPMPQPkbdehklmknmnomopppxnihxeeqknndreaxn_1022201110222220 384775.664384331 37
60801 qLLLzvPMQAMkcdghijjnkmmmloppphfhxhtexbbrnrxxvc_2010222110101011 1174.91825921815 45
60812 qLLLzvPQLMQkcdghijjllommnpopphfhxhtexaxnkqasgg_2010222110101222 2757.84239077888 171
60815 qLLLzvPQLPQkcdghijjlloopnppnohfhxhtexaxaxqqhhs_2010222110101220 2029.34274074604 221
60816 qLLLzvPQQzMkbeeeljjmlkljnoppphhhhaahxhxhhqqqqa_1200111112020220 2031.78709625968 3
60817 qLLLzvPQQzMkbeeeljjmlkljnoppphhxxxxqxqxhhqqqqa_1200111112020220 2031.78709625968 3
60827 qLLLzvQAPLQkcdgehijlknmopopnphrhasaaaaaaaaofwj_0222100022110100 2.87279986599697e7 75
60828 qLLLzvQAQLMkbeeekljjkkmjnoppphhhhaaahhhahqqxxa_0111022221111001 1153.99913344822 4
60829 qLLLzvQAQLMkbeeekljjkkmjnopppxxaaaaaxhhaxhhqaq_1022111110200110 3865.17472688136 7
60832 qLLLzvQAQzMkbeeekljjkkmjnoppphhhhaaahhhahxxxhq_0111022221111001 585.877053196782 4
60842 qLLLzvQLQAMkbeeekljlnlmmmopppxxaaaaaxaxarwhhwr_2111200001111122 4024.01008152274 4
60843 qLLLzvQLQLQkbeeekljlnlmopopophhhhaaahahaxxhhqq_2111200001111122 2206.99954689615 4
60850 qLLLzvQLQLQkbeeekljlnlmpopoopxxaaaaaxaxahhxxqq_2111200001111122 2206.99954689615 4
60852 qLLLzvQLQMMkbeeekljlnlmmonpppxxaaaaaxaxarhwhrw_2111200001111122 5944.26751224907 36
60855 qLLLzvQLQPMkbeeekljlnlmonnpppxxaaaaaxaxahrwhwr_2111200001111122 1439.37668390483 4
60858 qLLLzvQLQzQkbeeekljlnlmopooppxxaaaaaxaxahhqxqx_2111200001111122 2615.96024704220 4
60860 qLLLzvQMLPQkcdghkijjmopnmmopphfhxhhtexxhqvcsgg_2010222110100222 1348.86772439683 22
60861 qLLLzvQMLQAkcdghkijjmoknmmopphfhxhhtexxwqvcsaw_2010222110100221 1189.18145287659 29
60863 qLLLzvQMQLMkbeeekljjlmljnoppphhhhaaahhahhhhqaq_1200111112020110 2764.47940421090 5
60870 qLLLzvQMQzMkbeeekljjlmljnoppphhhhaaahhahhxxxhq_0111022221111001 5543.38988994322 4
60871 qLLLzvQMQzMkbeeekljjlmljnoppphhxxaxxqqahhxxxxa_1200111112020110 2764.47940421090 5
60874 qLLLzvQQLPMkcdghkijjllnomnpophfhxhhtexaxhqsarw_2010222110102221 2184.66932277875 123
60875 qLLLzvQQLQzkcdghkijjllnkmnopphfhxhhtexaxwqsahr_2010222110102212 1384.14955356066 341
60876 qLLLzvQQvAQkcdghkijjllnmopopphfhxhhtexaaafojso_2010222110102222 1337.69877899484 183
60884 qLLLzvvQMQQkcdghollnmooppnlpnhfhxhxabbfjxtgrhg_2010222110101112 1099.16454513013 165
60885 qLLLzvvQQAQkbeeeomlknjoomnpppxxqqxhqhqxsjfneat_1022111110202000 4507.57625999083 19
60886 qLLLzvvQQQMkcdghollkmnoomnppphfhxhxabbgfjrgqih_2010222110101112 1153.95266041802 163
60888 qLLLzvwAPQQkcdgeijlnppononmpohshhpphjtecwvggaw_1222011122022200 7672.04923346744 35
60891 qLLLzvwAQAQkcdgeijllmnlmoppophshhpphgggbgvluba_1222011122022201 5522.45052605535 21
60892 qLLLzvwAQPQkcdgeijljnmnpnmopphshhpphfjfwxggwxa_1222011122022201 13160.7273009275 99
60893 qLLLzvwAQQPkcdgeijljnmonoppophshhpphfjfcwvhawa_1222011122022201 15843.2272779520 13
60895 qLLLzvwMAQQkccggkjmnmjoplnpoplntaaeigskvlkbhca_1200111200200202 3009.89846505841 251
60898 qLLLzvwMPQQkcdgeijknppmnomopohshhppajterwsgjab_1222011122022220 6725.99985132322 5
60901 qLLLzvwMQAQkbeeekjmolnnnomppphhxxaqhahqrwcsumx_1200111112022201 2072.42073971059 17
60902 qLLLzvwMQAQkcdgeijkjnmmnmpopphshhppafjfrwgqbxh_1222011122022220 10501.4779662516 91
60907 qLLLzvwMQQPkcdgeijkjnmmnooppphshhppafjfrwsjhha_1222011122022221 12473.4484545799 11
60910 qLLLzvwQAPQkbeeeknimljkopopopxxqqaxwxxxraahhhh_1022111110200011 3060.83530854279 11
60911 qLLLzvwQMAQkccggkjkmnojnnpooplntaaetigqkrbxxhn_1200111200200221 5631.62944808232 129
60912 qLLLzvwQMQMkccggkjkmnojnlnppplntaaetigqkrkbqjs_1200111200200222 3567.54670038377 37
60913 qLLLzvwQPPQkcdgeijlkommnnmppphshhpphahfrwgghfs_1222011122022210 4424.73354457120 95
60914 qLLLzvwQQAMkbeeekjkmklnnnoppphhxxaqxhxhqrwqqjs_1200111112022200 2907.97539899786 8
60916 qLLLzvwQQAMkbeeeknklkmjnnopppxxqqaxhqhqxsjxxnk_1022111110200011 6780.03483879196 12
60917 qLLLzvwQQAMkcdgeijlkjnmmnopophshhpphafjfrwhaww_1222011122022211 25617.7373960417 207
60918 qLLLzvwQQAMkcdgeijlkjnmmnoppphshhpphafjfrwhagb_1222011122022211 8737.23242396938 81
60919 qLLLzvwQQAPkcdgeijlkjnmmnoppphshhpphafjfrwahkn_1222011122022211 3906.22466866563 38
60921 qLLLzvwQQLQkbeeeknklkmjppoopoxxaaaxhxhxxaqaqqq_1022111110200011 883.726780962357 5
60923 qLLLzvwQQLQkbeeeknkmkljopopopxxqqaxhxhxxaahhhh_1022111110200011 648.670600707572 3
60924 qLLLzvwQQLQkbeeeknkmkljoppopoxxaaaxhxhxxaaaaaa_1022111110200011 648.670600707572 3
60927 qLLLzvwQQPPkccggkjkmnmmonnpoplntaaetigsjxrbxnn_1200111200200211 6941.78635689329 11
60928 qLLLzvwQQQzkcdgeijlkjnmmnlopphshhpphafjfrwrahr_1222011122022212 4672.40686954811 29
60929 qLLLzvwQQzQkbeeekjkmklnopppoohhxxaqxhxhqhqxhqx_1200111112022210 5601.35950596638 5
60933 qLLLzvzMQQMkcdghinokmnnmmlppphfhxhhxbbfjrnrxxa_2010222110101101 1245.94540705774 37
60934 qLLLzvzQAQMkcdghinllkmommlppphfhxhhxabbxrnrhjf_2010222110101112 977.398325069195 165
60935 qLLLzvzQLQQkcdghinllnnpmpmoophfhxhhxafjxnakqhs_2010222110101122 1525.95263314795 207
60936 qLLLzvzQQMPkcdghinllkmnnopopphfhxhhxabbfjeuiqb_2010222110101120 1480.57305829086 69
60937 qLLLzwAALPQkcdghgjikkompnopophfhxfhhxahaqxgogs_2010222111002222 3891.21123394013 51
60938 qLLLzwAAMAAkcdghgjikklnmmonpphfhxfhhxajhqajrxk_2010222111002210 2313.41703800870 159
60939 qLLLzwAAwAQkcdghgjikklmmpopophfhxfhhxajqajsojo_2010222111002221 1840.32858559304 19
60942 qLLLzwLAAPQkcdghgikknmopomopphfhxfaxaxjiiugtfj_2010222100011112 3091.77123711990 11
60944 qLLLzwLPLQQkccgghkmknopnpnooplntaolivvllslklhh_1200111202020011 1.06060525512476e6 49
60951 qLLLzwLQLQMkccgghklmkknoonppplntaoltivnllllqjj_1200111202020112 1829.80602475428 19
60952 qLLLzwLQMLQkcdghglkkjlnpponophfhxfmxabbatxhhbr_2010222111011222 981.111815835553 141
60955 qLLLzwMPLPQkccgghjklkmpnonopplntaoalivvihhaann_1200111202000111 1.06060525512476e6 49
60958 qLLLzwMPwAQkccgghjklklnmpoopplntaoalivslshtvjn_1200111202000212 183764.028252167 39
60964 qLLLzwMQPzMkccgghjkjlkmknoppplntaoaltivqnqqqjs_1200111202002200 1108.67679879355 19
60967 qLLLzwMwPMQkcdfeihkilmmponpopqceqqkeqvvrdehowb_0111220211021202 36899.9294196198 19
60968 qLLLzwMwzQQkcdfeihkilpnnoonppqceqqkeqvmqmexhxc_0111220211021200 56324.4351624098 167
60970 qLLLzwvAQAQkcdghgkknmmolnoppphfhxfxajgghgohxqr_2010222111011022 1074.32907725794 29
60971 qLLLzwvAQQMkcdfeiliknoomlnpppqceqqdqovrvvbcdil_0111220211022111 3746.83270325227 13
60972 qLLLzwvQMMQkcdghgkkmnnmpopmophfhxfxabjbgupqgur_2010222111011020 2219.31130386767 39
60973 qLLLzwvQMMQkcdghgkknlompnoopphfhxfxagbqguwxhxd_2010222111011000 1485.19327526784 29
60974 qLLLzwvQPMQkcdghgkkmlnmpompophfhxfxabbbguhgdxr_2010222111011020 1627.91441443920 21
60975 qLLLzwvQPQPkcdghgkklmmolnppophfhxfxawwwawjaqxf_2010222111011022 1442.59042732095 59
60976 qLLLzwvQwQQkcdfeilijkplnnopopqceqqdqaoxbccttef_0111220211022122 2502.82608354015 123
60977 qLLLzwwALQQkcdghgjkkppmnponoohfhxfxxaaxjqaqaxo_2010222111010222 4158.14175598836 33
60978 qLLLzwwQPLQkcdghgjkkmlnoppnophfhxfhxagnaheqxjo_2010222111010222 4890.06045385942 61
60981 qLLLzwwQwQAkcdghgjkkmlnmomopphfhxfxxagwujpgvdk_2010222111010021 5100.67032688279 41
60983 qLLLzwzAAQMkcdghgikkmllnonppphfhxfhxajnkqaajjo_2010222111010221 32231.1264751091 15
60984 qLLLzwzAMAQkcdghgikkmmonpnnpphfhxfhxajjxqxhank_2010222111010200 2344.61120933073 71
60985 qLLLzwzQALQkcdghgikkjlmonppophfhxfhxabbbtdmnrg_2010222111010020 1369.25991070660 63
60990 qLLLzzALAAQkcdehhijjklnmoppophftxvhhbbkfvxaetc_2010220111111200 860.559095258851 64
60994 qLLLzzLALQQkcdehhjimponmmnopphftxveeexhhbbhhvv_2010220111111220 1336.68400952502 139
61003 qLLLzzLPPQPkcdehhknmllommpopphftxvqigwwagnaeif_2010220111111122 3335.11256702433 33
61005 qLLLzzLPQQzkcdehhhknllnkmmopphftxvswwwwwwrraxn_2010220111111101 1738.84981605652 47
61010 qLLLzzLzMQQkcdghfmnlmmoonnpophfhxwhxwfjldvcaan_2010222110011000 1230.06083313174 341
61013 qLLLzzMAQLMkcdgehiljkllmnoppphshhvphphgbhwwqqa_1222011122221112 1533.50150067783 9
61019 qLLLzzMMwPQkbeffjklkmmpnppnoohhqqhahqqahrqxrrr_1200111112020221 3095.06803509453 58
61021 qLLLzzMMwQAkbeffjklkmmllnnopphhqqhahqqarwrrrhw_1200111112020221 2528.93326252500 20
61025 qLLLzzMQzAMkcdehhijillmnloppphftxvheeegxxbxxkn_2010220111110011 2568.02139430532 76
61047 qLLLzzPzMQAkcdghfjjmlnnmmonpphfhxwtexwldvcaaxn_2010222110010001 1215.74856682149 47
61049 qLLLzzPzPQPkcdgehijkonlmmpppohrhavaaaaasjwasjw_0222100022122010 28846.9323843144 37
61052 qLLLzzvAAQQkcdehhimllknpmopophftxveegggcabhieb_2010220111111222 887.362982743761 51
61054 qLLLzzvAQMQkcdehhimllonpomopphftxveegghcxhbhpi_2010220111111220 2764.18124841581 21
61055 qLLLzzvLQQQkcdehhjkllmopmnopphftxvbbgggcfbvvjj_2010220111111112 1399.38974605644 75
61056 qLLLzzvLQQQkcdehhmollnkompnpphftxvgwggbgrbcvcj_2010220111111112 2032.88753693396 141
61058 qLLLzzvMAQQkcdehhikllnnmoppophftxvewwwcvrcaisu_2010220111111222 1103.28093915554 37
61059 qLLLzzvMMQQkcdehhimkloplpnonphftxvegrgodgdnoje_2010220111111220 4633.92075167190 47
61060 qLLLzzvMMQQkcdehhimklopnmopophftxvegbgounkslwt_2010220111111220 3730.91521605330 12
61061 qLLLzzvMMQQkcdehhkjkpmoonppnohftxvxbbagfcbhhvc_2010220111111122 2139.67270134177 93
61062 qLLLzzvMPQQkcdehhilpnmponmnophftxvebangpfnbcjd_2010220111111222 1842.32007525758 163
61071 qLLLzzvPAQQkcdehhnmoklnompnpphftxvegwbgkrbxnqq_2010220111111110 2809.59853192875 123
61072 qLLLzzvPQPQkcdehhnlokkmpmpnophftxvebwbbgabhvvq_2010220111111112 1581.94458125933 129
61074 qLLLzzvQMPQkcdehhknjkonmpopnphftxvxebbacbhhhvb_2010220111111122 1320.48620890693 71
61078 qLLLzzvQQLQkcdehhknjkmmopnpophftxvxebbbbhqnxtg_2010220111111120 1936.94645381576 151
61081 qLLLzzwALQQkcdgehijknopnompnphshhvpphaetaejehf_1222011122222000 3247.06995283006 7
61086 qLLLzzwLAQQkcdehhilnkmmppooophftxvhgwnkvaajfjq_2010220111111122 2013.63891932378 24
61088 qLLLzzwPzQQkbeeehilkmnnlopopphhxxvchhrrrwwxwxa_1200111112222221 1785.89308296523 33
61091 qLLLzzwQvQQkcdehhiillpnmopnophftxvheeghhnattwr_2010220111112020 4797.72988771626 23
61092 qLLLzzwQwAQkcdehhiillkononppphftxvheegnhatilgw_2010220111112202 4316.66092797688 16
61094 qLLLzzwQzAQkcdehhiillkonopnpphftxvheegrhhtptww_2010220111112002 3910.90508418977 37
61097 qLLLzzzLMQQkcdehhjlnlmpolnopphftxvhbwgkpfgvjqd_2010220111111122 2398.87422507894 101
61098 qLLLzzzLPQQkcdehhikklmnpopopohftxvabngkchsxjaj_2010220111111120 1362.70744517945 31
61099 qLLLzzzLQAQkcdehhinlknmmpoopphftxvawnnwkvasfpm_2010220111111122 2339.83577108715 32
61100 qLLLzzzLQQPkcdehhjjklmnoonppphftxvhbbgkcfcvppe_2010220111111122 2084.69340742413 33
61101 qLLLzzzMMAQkcdehhjkjkmnnooppphftxvhxbbkfchhaeg_2010220111111222 1996.33371572004 19
61103 qLLLzzzQLQAkcdehhikmklmnomnpphftxvaxebgkxxnnxn_2010220111111001 1171.01457066642 79
61104 qLLLzzzQPMMkcdehhikmknlmomppphftxvaxebqgkqnqhx_2010220111111002 4198.00986008188 23
61105 qLLLzzzwAQQkcdehhjimomnonpopphftxvhenhsfhcmatq_2010220111112220 2198.94897593905 41
61130 qLLMMzMzMzMkaedfdghijklmnopppjxaxjxxxxxxxxxxnk_2002110011001100 72.2527825959809 3
61131 qLLMPLMvwQAkbeddfgihjmmnmonppxxnwvcxxxxaaaanqj_2111200210002120 2237.49619697925 787
61132 qLLMPLMvwQMkbeddfgihjmmnmopopxxnwvcxxxxaaaaxjk_2111200210002120 2584.58521178937 687
61133 qLLMPLMzwAPkbeddfgihjklmnpoopxxnwvcxxxxxvvaarn_2111200210021120 2873.73376672424 337
61137 qLLMPLwvMQMkbeddfgihlmnommpppxxnwvcxxjsaansxxa_2111200210000220 12790.8844317078 73
61138 qLLMPLwvzQQkbeddfgihmnlmpopopxxnwvcxxoxfnaajoj_2111200210000222 83982.0867016258 71
61140 qLLMPvMvAQMkbeddfghknllloopppxxnwvcxxaavcnomua_2111200211020202 1428.32246656887 347
61146 qLLMPvwMAPMkbeddfghjklmnompppxxnwvcxrmdaaanxxa_2111200211000220 113324.826730358 345
61147 qLLMPvwPMPMkbeddfghjjmmmnopppxxnwvcxkwavvaaxxa_2111200211002220 8085.43463492641 61
61148 qLLMPvwvAQQkbeddfghomomnmopppxxnwvcxxxccovvsno_2111200211002020 1093.14278201434 79
61149 qLLMPvwzPMQkbeddfghjmnmmoppopxxnwvcxkxccvcauwl_2111200211002222 723.998618781895 5
61252 qLLMzPLALzQkbeeffiijkimoppopohhaqqaaaaaqhaqaah_0111002211100011 433.894086627120 6
61253 qLLMzPLAMzMkbeeffiijkilmnoppphhaqqaaaaaxxxxxqh_0111002211100110 399.986520518047 16
61254 qLLMzPLAPLAkbeeffiijkilmonopphhaqqaaaaaqqaawhr_0111002211100112 5747.59931836429 75
61255 qLLMzPLAPLMkbeeffiijkilmonopphhaqqaaaaaqqaarhr_0111002211100112 2062.81671714294 225
61256 qLLMzPLAPLMkbeeffiijkilmonppphhaqqaaaaaqqaahxq_0111002211100112 2806.53408274435 36
61257 qLLMzPLAPLMkbeeffiijkimlnoppphhaqqaaaaahhhhqaq_0111002211100110 1578.40906461268 30
61258 qLLMzPLAvPQkbeeffiijkinonoppphhaqqaaaaannnnaaa_0111002211100001 65167.5410661708 74
61259 qLLMzPLAvPQkbeeffiijkiononppphhaqqaaaaakkkkaaa_0111002211100001 492.221992811737 74
61265 qLLMzPLvPMQkbeeffiijkonnpnppohhaqqaaakxaqqqqan_0111002211111202 1679.51941919711 106
61280 qLLMzzLAPAMkbeeffikljmnnmoppphhaqqaaaaaaaaxahq_0111002211112201 1738.75024664007 14
61282 qLLMzzLAPAPkbeeffikljmnnmppophhaqqaaaaaaaakkkn_0111002211112200 1086.49880833084 38
61286 qLLMzzLAPMPkbeeffikkimnmnppophhaqqaaqaqqqqkckn_0111002211112200 2914.79707395270 22
61288 qLLMzzLAPzQkbeeffikljmnoppopohhaqqaaaaaaxxncnc_0111002211112200 11575.4102430120 22
61289 qLLMzzLAvQQkbeeffikikmopnopopxxhqqhaxqhaaavvkk_1022111120201111 58191.6930566447 46
61293 qLLMzzLAzQAkbeeffikikmmmonoppxxhqqhaxqxhxaawhr_1022111120201112 1538.39921296243 147
61294 qLLMzzLAzQMkbeeffikikmmmonoppxxhqqhaxqxhxaarhr_1022111120201112 2102.50314342151 147
61295 qLLMzzLAzQMkbeeffikikmmmonpppxxhqqhaxqxhxaahxq_1022111120201112 1257.77066100665 24
61299 qLLMzzLMAPMkbeeffikijlmlonpppxxhqqhaxvkcnaaqqa_1022111120202112 461.670379109578 46
61319 qLLPLALvPAQkbcfffhgknlnnppooplohmgooxaaaxxtfnt_0221100211120201 1523.21233141917 5
61320 qLLPLALvQAMkbcfffhgkmnlnnopoplohmgooxaaaaxhxwn_0221100211120211 31220.6587409645 867
61321 qLLPLAMvMPAkbcfffhgijmmmnonpplohmgooxxxvvaajxk_0221100211002210 11529.8047204009 681
61322 qLLPLAMvMPMkbcfffhgijmmmnopoplohmgooxxxvvaaqks_0221100211002210 11455.8170774655 267
61323 qLLPLAMzwAPkbcfffhgijklmnpooplohmgooxxxxxxaarn_0221100211021120 64452.1637392654 611
61335 qLLPLAvMAPMkbcfffhgkjmlonmppplohmgoowwaraakxxa_0221100211110221 4897.90466435283 31
61339 qLLPLAvzMMQkbcfffhgjnmnnpoopplohmgookxxxaaxrgb_0221100211112222 30029.6558910162 147
61340 qLLPLAwLPAAkbcfffhgiklnmnnopplohmgooxrlxuvcaxk_0221100211100210 7887.22671625250 14
61365 qLLPLLvAPQMkcdcfgimklkonmmopphsrakthvfjalxqsan_1222010212121001 2995.80366876306 42
61370 qLLPLLvzQQMkcdcfgiljnkoonmpophsraktjfxjulaahjr_1222010212121102 4172.77730262002 159
61386 qLLPLMLzzAQkbcfffhiklkomnpopplohmgodmvoauovovv_0221100222210002 487.997950811067 3
61387 qLLPLMvPQLMkbcfffhikjmlkonppplohmgodjjccjaaxxa_0221100222211221 1001.37696659797 145
61388 qLLPLMvzzQQkbcfffhiklppmonooplohmgodocharuuuss_0221100222211000 637.460991392657 35
61396 qLLPLPLzwAQkacefhigkjmlonpoppjkqgltqexjbexusgb_2002120102202001 723.607337078214 43
61402 qLLPLPvAMLQkbcfehigjlknmpoopptsqdjxoegbamgjbvv_2010221212200112 9616.96078670389 73
61443 qLLPLvAQzAMkcdcfhijlklknmopophsraleqwjosaehhwr_1222010212222112 1431.59939780835 137
61451 qLLPLvLAAAQkcdcfgjiilmnlnpoophsraorrjbghsuhrjw_1222010222222101 4601.95403358215 441
61452 qLLPLvLAAQAkcdcfgjiilmnlmnopphsraorrjbghswurqj_1222010222222102 26529.4254956803 41
61454 qLLPLvLAMAQkcdcfhmmlklnoopopphsralpfnovmtpahbn_1222010212211220 1.03359695847644e8 129
61459 qLLPLvLLPQQkcdcfgkojlpnmmpnpohsraobagbaawohxrj_1222010222222101 6222.03626382204 83
61461 qLLPLvLMAQMkcdcfhkkljmnmomopphsralxbkfkesdoren_1222010212222011 1345.37238329205 303
61472 qLLPLvMALQAkcdcfgjllknknmonpphsraohwrjqoqhsshr_1222010222220112 4741.77933634313 67
61482 qLLPLvPMAAAkcdcfhlkkljkmnnopphsralxxbgfneirexk_1222010212210110 1449.41503380281 27
61490 qLLPLvPwAQPkcdcfghiklnmloopophsraoqfjbteshoafj_1222010222220012 64159.9815479352 105
61491 qLLPLvPwAQPkcdcfhlkkjkmnnoopphsralxxbfneitroen_1222010212210211 1589.34615582920 69
61502 qLLPLvvAMQQkcdcfgnlkmlopoonnphsrakhvofjieexxqr_1222010212212122 22175.0333601212 102
61511 qLLPLvvQAMQkcdcfgjmljkopppnoohsrakwjbfkalxpqwg_1222010212212110 14372.6988497013 39
61512 qLLPLvvQAMQkcdcfhilmnlnoppopohsraljncjvjaqauaq_1222010212211210 1583.10553569021 18
61513 qLLPLvvQAPQkcdcfhilmnllomopophsraljncjvoaouaqj_1222010212211210 1582.41364806414 153
61514 qLLPLvvQQPPkcdcfhikljmnmnpopphsraljjofwgsbimrj_1222010212222210 1877.43634820554 71
61515 qLLPLvvQwQQkcdcfhikmjopnopnpohsraljonflaollomu_1222010212211211 1531.04505724771 33
61522 qLLPLvwAQPMkcdcfgkjljnlommppphsrakuwjfhrqawhtp_1222010212221201 804.078034824357 137
61523 qLLPLvwAQPPkcdcfgkjljnlompoophsrakuwjfhrqahkvr_1222010212221202 811.195768136749 15
61524 qLLPLvwMAAQkcdcfhhijlmnlnpoophsralxjfbgpsxhjjw_1222010212222001 1927.26521980636 441
61525 qLLPLvwMAQAkcdcfhhijlmnlmnopphsralxjfbgpswxjqj_1222010212222002 1215.07244696942 293
61528 qLLPLvwMPAQkcdcfhimjkmlnnopophsralewfbrrtaesrw_1222010212222021 3281.44741823565 69
61530 qLLPLvwMQAAkcdcfhhijlmnnlnopphsralxjfbgqpsxhhr_1222010212222012 1612.39393704744 357
61531 qLLPLvwMQAAkcdcfhimjmkmlnnopphsralewfkbrrtashr_1222010212222012 4055.82137379506 69
61550 qLLPLvzQQLMkcdcfhiikmklmonppphsralhjojffjhqxte_1222010212212120 143701.472923052 17
61560 qLLPLwvLQPQkbcfffhlkoomnmnppplohmgoooelcvcvxxo_0221100221221112 4335.41748336705 67
61567 qLLPLwzAvQQkbcfffhiljlnmpopoplohmgoqxjcimjconf_0221100221210001 33660.1407098328 127
61611 qLLPMvLAwMQkcefffgjikmlopnoppqhxhahgnbxxvhcnqx_2101222111100001 6030.04717787542 11
61618 qLLPMvLPzPQkcefffgjkmnlnoopppqhxhahgbhxxknnvkk_2101222111100000 10966.1319327690 7
61620 qLLPMvvLAQQkcefffgnllnpnlopopqhxhahhhqqaxxobfg_2101222111102022 2707.10126261927 9
61621 qLLPMvvLPQQkcefffgnponmnlppooqhxhahhxhqhxxsjof_2101222111102020 5032.63934504512 4
61624 qLLPMvvLQQMkcefffgnllonmnlpppqhxhahhhqhqhxxqqa_2101222111102020 4634.94168683258 4
61625 qLLPMvvPAQAkcefffgmnllnonlmppqhxhahahhqqaxxrhw_2101222111102021 2459.19137207451 10
61626 qLLPMvvPAQMkcefffgmlnlnolnppphqqxaqaaaxqaxqqqa_2010222000011210 5487.01641871736 7
61642 qLLPMzMzMzMkccdfeghijklmnoppphwraahhhhhhhhhhwr_2010221122112211 193.994845223857 2
61660 qLLPvAPzAAMkcdcfihkjjmlnloppphsraxxxxoxxxwxxkn_1222010212110011 371.239799456321 15
61661 qLLPvAPzAMPkcdcfihkjjmlnopppohsraxxxxoxxxhxhqr_1222010212110021 505.653436031852 9
61664 qLLPvAvAAQMkcdcfihkjnkmmloppphsraxxjjxfjjnqxhq_1222010212112001 14575.8976949139 87
61670 qLLPvAvMMMQkcdcfihmnlklmoppophsraxxwdcbsjhqjko_1222010212222001 2014.19046448590 263
61676 qLLPvAvwMQQkcdcfihmoknpmonopphsraxxwxbtajtaeqj_1222010212222001 6701.02517235951 107
61679 qLLPvAzMzAQkcdcfihilmknlpoopphsraxxewdbajsjbrr_1222010212220111 1484.08360466496 27
61685 qLLPvLLLPQQkcdcfihknompmonmophsraqqsxxkqkhqcvw_1222010222211001 6.95636287588902e9 103
61698 qLLPvLLQLAQkcdcfijlkimnonppophsrahxjwffhadahwj_1222010222211110 1193.93610983205 65
61750 qLLPvLQLPMPkcdcfijkhklmnopnpphsraqqqqsxxqxxwvc_1222010222200111 3791.00528774667 37
61762 qLLPvLvLQQQkcdcfjnjmlpmnlppoohsratjckkmfrfmmaw_1222010211222211 2596.21846032806 55
61765 qLLPvLvQLQQkcdcfikjjmponponophsrahrrjfphohdoua_1222010222211210 2969.22697357095 58
61766 qLLPvLvQLQQkcdcfikjnpmponponohsrahrrjafphohdou_1222010222211210 4707.62119730374 10
61767 qLLPvLvQMQPkcdcfikjjmlmnnpopphsraqrrjjgwgbidsg_1222010222222210 1667.38942584688 155
61788 qLLPvLwzMQQkceffgijmoplopnnophqqxvkxefqkfarbnu_2010221120002201 48460.8434809663 17
61792 qLLPvLzALQQkcdcfijkjnpmnpooophsrahdrrapguhtuxo_1222010222212010 1503.78804512535 25
61794 qLLPvLzAPAQkcdcfijmjknlmponpphsrahdwrsafjhxjso_1222010222212012 2431.31694156675 102
61798 qLLPvLzLPQQkcdcfijjkolmppnoophsrahdjsqfjpixxbb_1222010222212111 1642.33435848841 98
61799 qLLPvLzLQMQkcdcfijjlkolnpnoophsrahdjssqflaxxbj_1222010222212110 7662.72403823978 64
61801 qLLPvLzMAPQkcdcfijmmlklnpopophsrahdwjssfmmewbf_1222010222212101 3691.00688106401 75
61808 qLLPvLzvQQQkcdcfijlkpolmnnoophsrahdssaqfjlxxbj_1222010222212110 1837.23415533006 40
61884 qLLPvvALAQQkcdcfjimlkkopponnphsraqqjjjfxqaaawj_1222010211222110 751.438638158355 93
61896 qLLPvvALQQAkcdcfjimlklkooonpphsraqqjjjffxxaahr_1222010211222112 438.359681820433 13
61899 qLLPvvAMAPQkcdcfjimmlkppoonophsraqqwjjjqaqaajj_1222010211222100 5876.84205816898 65
61901 qLLPvvAMLQQkcdcfjilmpopmlopnohsraqqbjaapgriewj_1222010222222100 3824.26915353713 69
61902 qLLPvvAPAAQkcdcfjlkijmmopnnpphsramuwffjraqawwg_1222010222222110 1473.73794731749 259
61903 qLLPvvAPAPQkcdcfjimllkpmonpophsraqqrjsstjeqjss_1222010222222100 4029.76946237566 15
61904 qLLPvvAPAQAkcdcfjlkijmmooonpphsramuwffjramlahr_1222010222222112 1075.90342703620 71
61911 qLLPvvAvQQQkcdcfjiklklooponnphsraaafofoqqaaawj_1222010211222110 1460.76814887641 31
61921 qLLPvvLAAQQkcdcfhknkmokpponpohsraqjvsoxghimkhe_1222010222221110 10554.6094271146 111
61925 qLLPvvLAQAQkcdcfhilnmoonmpnophsraqnjknalffasaw_1222010211222201 11932.5296028816 123
61927 qLLPvvLAQMQkcdcflijlknknopopphsraxffjjffstxhaj_1222010211222201 1235.11784325937 33
61929 qLLPvvLAQMQkcdcflliimknonpnpphsraxbjkkfkesdoor_1222010211222201 2019.64729719383 93
61932 qLLPvvLAQPQkcdcflliknmmoonppphsraxbwsrsrehsaxs_1222010222222201 2279.90467130519 115
61934 qLLPvvLAQQAkcdcfjliklmnoomopphsraxbwsgooehoxxk_1222010222221100 1306.10525955058 19
61956 qLLPvvLMAQQkcdcfhkoklnlmmoppphsraqjqsjcjffalhv_1222010222221100 6689.29268101696 14
61962 qLLPvvLMMQQkcdcfllokpmknonpophsraxbmfhofjqsmdu_1222010211222212 11750.4628846586 175
61965 qLLPvvLMPQQkbefekmjpjnopnmpoohhxxqaxxasfcjjcfo_1200112210000000 7056.04848283612 14
61984 qLLPvvLQAPQkbefekmknijlpooppohhxxqaqakakqqxxxx_1200112210000022 87326.1505215549 49
61999 qLLPvvLQQAAkcdcfhinmlmnmlnopphsraqnvnngkbskahr_1222010211221112 9533.61816881472 23
62007 qLLPvvLwQQQkcdcfjloklmnppmpnohsraxbhsgooehoxnw_1222010222221110 1188.30370427637 225
62013 qLLPvvMAAPQkcdcfjhklkmpomnpophsraqqjjsrtesqjss_1222010222222100 2610.20758475573 58
62024 qLLPvvMLPQQkcdcfjhmlklmonppophsraaqvofofipavsn_1222010211221000 1341.71807153030 41
62026 qLLPvvMLQMQkcdcfjhinonlonpomphsraaqkxhxshxahnw_1222010211221001 2941.52481311224 67
62041 qLLPvvMMAMQkcdcfihjlkknonmppphsrauqfbssiihngbj_1222010222221001 4194.11999244720 243
62057 qLLPvvMPQMAkcdcfjhnjlnmlmonpphsraaqqnnlkskauhr_1222010211221012 2.93288330712972e8 51
62062 qLLPvvMPwQQkcdcfihlknnpmomnpphsraaqjsqqtjesasn_1222010222222000 2900.18114975454 81
62063 qLLPvvMPwQQkcdcfihlknopmpmnophsraaqjsqtqjqsajs_1222010222222001 1376.98129013156 89
62064 qLLPvvMQAMAkcdcfihjmlkkmnoopphsrauqfvbssjitbik_1222010222221011 17537.2519606160 255
62089 qLLPvvMzMQQkcdcfhliokomppmnpohsraxxshfhbppsaos_1222010211222100 809.931919457627 127
62093 qLLPvvPAPQPkcdcfjllioklmnnpophsratxbjxfnrehokw_1222010211222001 16494.3407932520 189
62172 qLLPvvQMwMQkcdcfjihkmkonmpopphsraqqqjqstetjsfo_1222010222220001 2591.41092362537 19
62173 qLLPvvQPAPMkcdcfjihmilkonmppphsraqqqqkffaasqqa_1222010211220112 103291.796457940 133
62199 qLLPvvvPQQQkcdcfjnomnnlmplpophsragoffjorrhrhba_1222010222222221 8462.06437956339 69
62204 qLLPvvvQMQQkcdcfjioikmnpnpopohsrajjjkfsjxjhoxo_1222010211221120 688.963712596658 159
62206 qLLPvvvQPQQkcdcfjioplkmnmnoophsrajjjxsfsjojook_1222010211221120 443.125815960579 15
62219 qLLPvvwAQQPkcdcfinmlkkmnonppphsrauwjbsscoiwefg_1222010222221201 2653.79994466740 143
62236 qLLPvvwMMQQkcdcfjlnmpklmnpoophsraabjvhfofgmuqn_1222010211221212 806.693744362527 19
62257 qLLPvvwQMPQkcdcfinjjkmnopopophsradwrjsojdauudq_1222010222221211 4887.01094602010 42
62258 qLLPvvwQMPQkcdcfinmmnmlnppoophsrahwjvjrnfiahio_1222010211221200 2.13640252364709e6 229
62259 qLLPvvwQMQMkcdcfjlnnkoklnmppphsraabrjfhfogohgb_1222010211221222 1573.66918278716 25
62260 qLLPvvwQPMQkcdcfjjilonlnpnmophsraajjjxjsjajnkw_1222010211221201 1709.19061788641 19
62262 qLLPvvwQQPAkcdcfjjilinlnonmpphsraajjjkjsjajnhr_1222010211221212 1380.05835409875 59
62263 qLLPvvwwQQQkcdcfilkmpokmonnophsraabsoaqgjawoxj_1222010222222210 1184.97514808486 107
62270 qLLPvvzAMQQkcdcfiijnklompnopphsraaffofwiopoqqj_1222010211221200 2101.33181902343 71
62274 qLLPvvzAQMQkcdcfijnjlnlnpopophsraejrckjfjatqhf_1222010211222201 9908.47258181288 133
62283 qLLPvvzLQQQkcdcflnmkpkmpnmpoohsraujksdskdroxaw_1222010222221211 1222.11796851813 27
62298 qLLPvvzMQQMkcdcflnnmkokmonppphsrauwjksdskdrqas_1222010222221210 14159.0282105731 217
62299 qLLPvvzPAQQkcdcflkijnmnpmppoohsrauwffjjraohmaw_1222010222221211 1706.53887820143 175
62300 qLLPvvzPAQQkcdcflknjmkpnmppoohsrauwjckfarothaw_1222010211221210 421.255590208156 25
62304 qLLPvvzPQPQkcdcfilnklkpnmppoohsrahrjsoshrshaaw_1222010222222211 2748.03896739891 63
62305 qLLPvvzPQQAkcdcfilnklkmmnmopphsrahrjsosbgrsahr_1222010222222212 1681.22796902816 91
62306 qLLPvvzPQQMkcdcfikljlkonmopophsraewjckfugbhaxj_1222010211222210 2021.64415212661 75
62319 qLLPvvzzQQQkcdcfilklpmlnmppoohsrahrsoajorfhhaw_1222010222222210 1022.11436186558 157
62320 qLLPvvzzQQQkcdcflkjpmklnmppoohsrauwcdgfjromhaw_1222010211221210 8116.87605107944 187
62322 qLLPvwLPQzQkcdcfgmlnjmnolppophsrajwjlsjqhslqrg_1222010222222101 1164.68173369623 31
62372 qLLPvzLPPQAkcdcfhkijlonmomopphsraxxffjaxshohhr_1222010222222102 475.134769612375 69
62382 qLLPwAPLMzMkccdfeghjiklmnoppphggaaaaaaqqqqqqfo_2010221122002200 5726.74720993432 21
62383 qLLPwAPLwAAkccdfehgjiklnmnopphwraaxxaaxxaawhhr_2010221122002212 19849.3063280004 372
62385 qLLPwAPLwAMkccdfehgjiklnmoppphwraaxxaaxxaahhwr_2010221122002211 1530.10612763711 4
62387 qLLPwAPLwAPkccdfehgjiklnmpoophwraaxxaaxxaahhww_2010221122002211 1920.64610661526 12
62388 qLLPwAPvLQPkccdfeghjimnnooppphggaaaaaafffqaqao_2010221122000022 2384.46557581621 21
62389 qLLPwAPvPzQkccdfeghjinlonpopphggaaaaaaffafqqqf_2010221122000022 1691.03212932679 21
62390 qLLPwAPzMzMkccdfeghjiklmnoppphggaaaaaaqqqqqqfo_2010221122002200 1012.18653945553 3
62391 qLLPwAPzMzMkccdfehgjiklmnoppphwraaxxaaqqqqqqjs_2010221122002200 1012.18653945553 3
62402 qLLPwLLzQLQkccdfejlimknpppooohwraarawaaamlhhdu_2010221111222211 950.116767156522 4
62405 qLLPwLPvMMQkccdfeijjlonmnonpphggaawwwaowwrwrhj_2010221111222220 5927.75764366741 45
62406 qLLPwLPvwQQkccdfeijjlnomnonpphggaawwwawfwrwrhj_2010221111222220 5007.25468646130 45
62407 qLLPwLPvwQQkccdfeijjlnpmnonpphggaawwwawqwrwrqa_2010221111222220 2662.27992603690 5
62433 qLLPwvLQLAQkccdfemlkkonkopnpphggaaaaaaaaafqoqa_2010221111222220 3102.30272395529 21
62434 qLLPwvLQLAQkccdfemlkkonkpnnpphggaaaaaaaaaqfoqa_2010221111222220 2308.25563577445 3
62435 qLLPwvLQLAQkccdfemlkkonkpnnpphwraaaaaxaaxqsjqa_2010221111222220 2308.25563577445 3
62436 qLLPwvLQLQMkccdfemlkkonkooppphggaaaaaaaaaofqqa_2010221111222220 2913.38244568559 3
62437 qLLPwvLQLQMkccdfemlkkonkooppphwraaaaaxaaxofqxh_2010221111222220 2913.38244568559 3
62439 qLLPwvLQMAMkccdfemlkkmnmkoppphggaaaaaaaaaaqqfo_2010221111222200 1053.93762721093 3
62440 qLLPwvLQMAMkccdfemlkkmnmkoppphwraaaaaxxaxxqqfo_2010221111222200 1053.93762721093 3
62441 qLLPwvLQMAPkccdfemlkkmnmkoppphggaaaaaaaaaaqqof_2010221111222200 1541.09002240963 9
62442 qLLPwvLQMAPkccdfemlkkmnmkpoophwraaaaaxxaxxhhjj_2010221111222200 1541.09002240963 9
62444 qLLPwvLQPAMkccdfemlkkllnkoppphggaaaaaaaaaaqqfo_2010221111222200 2407.51198556974 3
62445 qLLPwvLQPAMkccdfemlkkllnkoppphwraaaaaxaaaxqqjs_2010221111222200 2407.51198556974 3
62446 qLLPwvLQPAPkccdfemlkkllnkopophwraaaaaxaaaxqqss_2010221111222200 4217.83189097079 9
62447 qLLPwvLQPAPkccdfemlkkllnkoppphggaaaaaaaaaaqqfo_2010221111222200 4217.83189097079 9
62475 qLLPwwLLMPQkccdfehlmjoonpmppohwraaxaxaxxfqjhaa_2010221112222210 54363.2911223784 93
62478 qLLPwwLMMzQkccdfehllljnnponophwraaxaxaaxxhhajj_2010221112222100 4046.26627303134 117
62481 qLLPwwLPMAPkccdfehlkmjnnnopophwraaxaaxaxxaqqss_2010221112222100 6.66854315064297e6 387
62485 qLLPwzLPALQkcdcfeiljkmjnopopphsraaqaaqawuatvgg_1222012221101002 2584.34556508477 63
62486 qLLPwzLPALQkcdcfeiljkmjponnpphsraaqaaqawhhhnbg_1222012221101002 1525.62839202752 49
62493 qLLPwzvPQPPkcdcfeijnlmkmoopophsrahhxpirgrlaxdj_1222012221101022 5322.46967352354 23
62496 qLLPzMvPzQMkcdcfgghljkmonnppphsrasvppvhkabvdck_1222010121000211 12283.7853133713 53
62497 qLLPzMvzLQQkcdcfgghjlopmnoppohsrasvpjnnnssvvvv_1222010121000022 5294.51429976718 173
62499 qLLPzMvzQLQkcdcfgghlnmkpooppohsrasvppllhhhtppt_1222010121000011 14293.3599128757 53
62501 qLLPzMwAPLMkcdcfgghijklmnoppphsrasvplppaaaahah_1222010120011001 10466.4287176299 53
62502 qLLPzMwAPzMkcdcfgghijkmlnoppphsrasvplpphhhhhha_1222010120011221 1144.46943286601 35
62507 qLLPzMwvLQQkcdcfgghinpopnonophsrasvplaaaptptpp_1222010120011122 1232.84738946361 35
62516 qLLPzvLLAQQkcdcfgkljmnlmooppphsrasjvfvuooppsks_1222010112211221 882.527295553843 83
62517 qLLPzvLLPQQkcdcfgklmnpplmoopohsrasjvvpiaooppnr_1222010112211220 16231.2181060322 37
62522 qLLPzvMMQLMkcdcfgikjjmlmnoopphsrasajjfafaqssqn_1222010112210001 715.661384407422 125
62523 qLLPzvMMwPQkcdcfgikjjmnpnoppohsrasajjfatlussbj_1222010112210100 1216.39547774221 43
62524 qLLPzvMwQMPkcdcfgikjmnnmnoppphsrasajjaqaaaqsvs_1222010112210000 1095.67982815727 263
62526 qLLPzvvPQQPkcdcfglmjlonlnpnpphsrasccfceeoemhgr_1222010112211001 765.079010243748 11
62532 qLLPzwvAAAQkcdcfggjmknolnoppphsrasvvpvalhjgmea_1222010122102101 22782.0461704141 53
62543 qLLPzwvPPPQkcdcfggmlnloplppnohsrasvpeiedlhgrrj_1222010122102200 2449.18672542014 23
62544 qLLPzwvPPQAkcdcfggmlnlmomlnpphsrasvpeieidqhrqj_1222010122102202 2117.58884462750 155
62549 qLLPzwvQAAMkcdcfggjmlklnloppphsrasvvpevelhqxrg_1222010122102001 1605.16931566532 35
62550 qLLPzwvzPQQkcdcfggmnompmloonphsrasvpiaidqhfjrj_1222010122102210 2013.50588413811 173
62551 qLLPzwvzQQMkcdcfggmnnomnmlppphsrasvpppaphhhhtp_1222010122102211 3207.27988454409 35
62553 qLLPzzPLMLQkcdcfghjilknmpoopphsrastuvaouvavopa_1222010112100101 111.309765246021 35
62555 qLLvAALALMQkbeghfilhjomlpnpophhaagbhnherwhpgsb_0111022020111220 11511.9798849117 337
62557 qLLvAALALQAkbeghfilhjmomonnpphhxagbqnhnxkaaqaj_0111022020111220 1845.15311961224 38
62558 qLLvAALALQAkcdfhighljlnnmnopphsadxwnaowaxtfoqj_1222011122220102 2118.94308041687 53
62563 qLLvAALAMwQkbeghfijhllnmoppophhxagbpnloerhagbk_0111022020111200 1290.69992974335 89
62566 qLLvAALAwMQkbeghfijhllmnpoppohhxagbpnlortaagbk_0111022020111200 10166.3230360555 37
62568 qLLvAALLAQAkbeghfijlklnmonnpphhxagbplxowbekwqj_0111022020111120 3164.27472981188 195
62569 qLLvAALLAQPkbeghfiljkjonmopophhaagbhhxsxwwaaak_0111022020111120 2723.88311822357 30
62575 qLLvAALLzQQkbeghfiljjmolnppophhaagbhhsbwwkaxgx_0111022020111112 4036.04334330329 67
62576 qLLvAALMALQkbeghfilhklmmnpopphhxagbqnhokjafjsr_0111022020110222 2969.68621312431 36
62582 qLLvAALPALQkbeghfijmlklnmpopphhxagbpxlhotnfjsr_0111022020111222 122347.514621573 41
62585 qLLvAALPMLQkbeghfilkjmnlopppohhaagbhqhqhwqqbgr_0111022020111220 29180.8855146747 31
62586 qLLvAALPMLQkbeghfilkjmnoooppphhaagbhqhqhahqqbg_0111022020111220 7356.22776395059 11
62593 qLLvAALPwQAkbeghfilmjkononmpphhxagbqxhhxxaanaj_0111022020111220 1965.39730721906 13
62594 qLLvAALPzAQkbeghfijmllmnonppphhxagbpxlonrtkagb_0111022020111120 3482.10759962500 11
62595 qLLvAALPzAQkbeghfijmllnnomppphhxagbpxlonrtnagb_0111022020111120 3482.10759962500 11
62597 qLLvAALQLAPkbeghfilhjkknmpoophhxagbqnhhwaaaawj_0111022020112210 3476.21001365396 141
62598 qLLvAALQLQzkbeghfilhjknmnmopphhxagbqnhhxxaaaqj_0111022020112202 8853.24920366378 19
62603 qLLvAALwAAQkbeghfilhlmnnmoppphhxagbqnoknrjaagb_0111022020110120 4148.92847639927 19
62604 qLLvAALwAMQkbeghfilhlmonmoopphhxagbqnokekjatar_0111022020110122 3275.32276070183 281
62613 qLLvAAMPvPQkbeehgfikljmpoooppxxxavkcqaammwcjvr_2111200221110220 11898.1123568381 59
62618 qLLvAAPAvPQkbeghfighjkmnoppophhaagbrnhhsofharh_0111022020122220 19719.0535702542 271
62623 qLLvAAPwwPQkbeghfighjmpnoppnohhaagbrnhhaaabgkr_0111022020112020 2344.17658356757 23
62631 qLLvAAvPMMQkbeghfikjnommmnppphhaagbqhqhbnkwqbg_0111022020111120 5871.70395039299 19
62633 qLLvAAvPQAMkbeghfinkjlmmloppphhhhnkhhhnnnnahgb_1200112212200122 1437.25497618478 3
62634 qLLvAAvPQAMkbeghifnkjmllmoppphhhhcvhhhkkkkahgb_1200112212200122 1437.25497618478 3
62635 qLLvAAvPQPPkbeghfinkjlmonpnpphhhhnkhhhnnqgagvn_1200112212200102 2326.60902045606 3
62636 qLLvAAvPQPPkbeghifnkjmlonpnpphhhhcvhhhkkqgagck_1200112212200102 2326.60902045606 3
62637 qLLvAAwLMMQkbeehgfijnklmonpppxxxavkcackccqcqfo_2111200221111122 2075.86621736882 23
62638 qLLvAAwLMQMkbeehgfijnklomopopxxxavkcackcqcqhan_2111200221111120 39896.1746928135 45
62639 qLLvAAwLwQQkbeehgfijnplomonopxxxavkcacxcqcqcak_2111200221111120 129405.616162868 173
62640 qLLvAAwMPzQkbegfifhkjmlopnopphhhecvfahbfalhkkf_1200112212002122 251.164917542319 14
62641 qLLvAAwPPzQkbeehgfimjklnnppopxxxavkcaawwlmqgng_2111200221111002 2.08803111715203e7 47
62642 qLLvAAwPzPQkbeehgfimjkoponppoxxxavkcaawpdemunc_2111200221111020 1514.56633571408 33
62644 qLLvAAzAPLQkbeghfigljnlmpoppohhaagbrxhhnkaabgr_0111022020111220 2344.17658356757 23
62653 qLLvAAzPwQPkbeehggimlmnmopppohhqakkchhkakaxvck_1200111110022211 303792.333500531 51
62666 qLLvALAAwMQkbefhjiijlknmpopophhxaaccuqahwquvjk_1200111110022221 4111.59179577471 50
62668 qLLvALALPAQkbeghjkinomlmnpnpphhhhaxvhhkckgxgah_1200112210000121 2868.09711701048 23
62669 qLLvALALPQPkbeghjkinomlmooppphhhhaxvhhkckgwaah_1200112210000122 4116.96748733220 72
62670 qLLvALALQAMkbeghjkinlkmlmoppphhhhaxvhxakckahgb_1200112210000122 4704.28602004550 68
62671 qLLvALALwQQkbeghjiinkopnpoopnhhhhacvhahhgxxxxg_1200112210000122 2083.86467512544 5
62672 qLLvALALzQQkcefhijjkmlonpnoppptdunlahpwnomovqh_1022120102011221 53683.0755868341 73
62674 qLLvALAPMPMkbefhkjklmjloompopxxhaqxqxxqhaanxhn_1022111112200011 1516.57374253266 27
62675 qLLvALAPMPPkbefhjkklmjlooppophhxaaxxqqxxaqqxhh_1200111110022210 1558.58955760978 11
62676 qLLvALAPMPPkbefhkjklmjloonpppxxhaqxqxxqhaakeiv_1022111112200011 1670.51660539959 103
62677 qLLvALAPMPPkbefhkjklmjloopppoxxhaqxqxxqhaaxqhh_1022111112200011 1523.31106445299 14
62678 qLLvALAPPAMkbeghjkilmnmlmoppphhhhaxvaahkckxhgb_1200112210000211 1518.20256446151 59
62679 qLLvALAPwAQkbefhjiilkkompnopphhxaaccquahbauovv_1200111110022221 440217.456689756 46
62681 qLLvALAQMzMkbefhjkklkjjmnoppphhxaaxxhaaxhhhhqx_1200111110022112 694.054938326816 14
62685 qLLvALAwAQMkbeehjkjljnmolopppxxxaqhqxxavvncaqq_2111200221111112 4082.35560635953 10
62690 qLLvALAzAPQkbefhjiilkmoopnpophhxaaccqavhldwdml_1200111110022222 4934.25303007961 52
62691 qLLvALAzMAQkbefhjiilklmlpopophhxaaccqavkkhtxpv_1200111110022221 1.54047463376132e7 17
62692 qLLvALAzQAMkbefhjiilknlmlopophhxaaccqakvkkhhww_1200111110022211 8265.06830430137 187
62693 qLLvALAzQAMkbefhjiilknlmloppphhxaaccqakvkkhhrw_1200111110022211 10821.3008902709 53
62694 qLLvALAzQAPkbefhjiilknlmloppphhxaaccqakvkkxxkn_1200111110022211 5962.27346211555 20
62695 qLLvALAzQzQkbefhjiilknllooppphhxaaccqakvkptxqc_1200111110022221 7262.40748830180 43
62696 qLLvALAzwQQkbefhjiilknpopopnohhxaaccqavhuulurd_1200111110022222 24152.6977472234 48
62698 qLLvALLAAPQkbefhkjillnmoponppxxhaqxgahaoxihgif_1022111112222200 679.293360111349 101
62699 qLLvALLAAPQkbeghijklnmpomnnopxxaakxxleaaafcckr_2111200201122102 2771.16288964862 5
62701 qLLvALLAMPQkbefhkjlllonmppopoxxhaqxhahxooxhcqc_1022111112222200 301796.502040061 61
62702 qLLvALLAMPQkbeghijklnmpompoophhhakxqlejajftrca_2111200201122122 1523.21233141917 5
62703 qLLvALLAMPQkbeghkjklmjnmooppphhhaqxqlhqbfjjepe_2111200201122122 3376.59730583174 45
62706 qLLvALLAMQPkbeghijklkonnmoppphhhakxqlxkbbfnauu_2111200201122110 1264.00635664519 5
62707 qLLvALLAPAQkbefhkjilnonmpopnpxxhaqxgaawroasqgh_1022111112222220 927.312333570551 111
62710 qLLvALLAQLQkbefhkjlllnmpopoopxxhaqxhahaaxxhhqq_1022111112222200 2355.27892334038 12
62711 qLLvALLAQPMkbeghijklkmmnmoppphhhakxqlxujbftxwb_2111200201122120 3825.46422205600 109
62714 qLLvALLAQzQkbefhkjlllnmmoooppxxhaqxhahaafxhqhs_1022111112222200 7398.61344051522 19
62716 qLLvALLLMQQkbeghjmompononlppnhhhhaihahwrrwccks_1200112210000112 7621.62340182412 53
62718 qLLvALLLPQQkbeghjmolkononmppphhhhaihaawrrwcccj_1200112210000110 3535.38253519162 15
62720 qLLvALLLQPQkbefhjjmjnoolponpphhxaaxdxmhvchkchx_1200111110000022 2525.12044535610 23
62722 qLLvALLLQPQkbefhkjknjoponpnpoxxhaqxeaeqxvjaohk_1022111112222200 1.96182166963538e8 41
62723 qLLvALLLQPQkbeghjmomllnpnlnpphhhhaihamdrhwcsxq_1200112210000112 3499.85653645503 25
62728 qLLvALLMQAMkbeghjjknlmknnoppphhhhaxqhxxawrqqjs_1200112210000122 1947.35824997906 3
62729 qLLvALLMQAMkbeghjkjnlmknnoppphhhhahahxxagbqqof_1200112210000122 1947.35824997906 3
62732 qLLvALLMQLQkbeghjkjnlmkpopopohhhhaeehxxaeixamu_1200112210000111 1706.19334177183 4
62736 qLLvALLMQMMkbeghijkmkllnmoppphhhakxqlxlsgotxrg_2111200201122120 5193.27034283937 93
62737 qLLvALLMQPMkbeghjjknlmkommppphhhhaxqhxxahjshrw_1200112210000122 5670.33384276721 3
62738 qLLvALLMQPMkbeghjkjnlmkommppphhhhahahxxahfohgb_1200112210000122 5670.33384276721 3
62739 qLLvALLMQzQkbeghijkmkllonpopphhhakxqlxlsavqauk_2111200201122120 2696.08539914101 12
62742 qLLvALLMzQQkbeghjjknnlopponpohhhhapphtvcbbcrnc_1200112210000102 2022.73068901854 91
62743 qLLvALLPAAQkbefhjilnjkommpopphhxaavxaxaavfaiqn_1200111110000012 986.110240190528 129
62746 qLLvALLPLQQkbeghjmjkknnppopoohhhhaixqarwofcccj_1200112210000100 2267.08189804698 11
62747 qLLvALLPLQQkbeghjmjkpnnpmpooohhhhaixqhrwgcgccj_1200112210000102 77457.2588167152 43
62748 qLLvALLPMMQkbeghilnlnonlpmopphhhakaqxhkwwhnnxq_2111200201111110 4724.31590216008 36
62749 qLLvALLPMQPkbeghjmjkmonnlpnpphhhhaixqahrwcqsmd_1200112210000122 50447.0064158362 83
62751 qLLvALLPPPQkbeghklkjojpponpnohhhaqaaaqqhafrxwj_2111200201111120 1663.95605057885 123
62752 qLLvALLPPQMkbefhkjljjnlmoopppxxhaqxahhqjfjoaxh_1022111112222221 1793.44023108632 41
62754 qLLvALLPPQPkbeghklkjojlnnnppphhhaqaaaqqcncvhie_2111200201111122 7287.93684444052 59
62755 qLLvALLPQAMkbefhjilnjknnmoppphhxaavxaxaccvqqfo_1200111110000022 639.923420382961 115
62756 qLLvALLPQLQkbefhkjljnjmpoopopxxhaqxaqaqaaaqqhh_1022111112222200 12153.4711695688 19
62757 qLLvALLPQLQkbeghklkjnmjpopopohhhaqaaahhqhxqxqa_2111200201111100 1400.10085308662 7
62759 qLLvALLPwQQkbefhjjlnjnpommopphhxaaxxaxjngofgkg_1200111110000022 961.955020973291 107
62762 qLLvALLPzQQkbefhkjljjpmonnoppxxhaqxaqqofjsjgbj_1022111112222222 12815.3750477661 39
62766 qLLvALLPzQQkbeghjjimlnolpnopphhhhapvqdbfcpwcpi_1200112210000101 4128.15254681706 139
62767 qLLvALLQALQkbeghijkkjlmponopphhhakxqaaxxqaxnso_2111200201122000 2947.81749617944 19
62769 qLLvALLQAwQkbeghijkkjlmnopoppxxaakxxhhaaaaaknk_2111200201122000 2043.58354841475 24
62770 qLLvALLQLMQkbeghjjkjkkmopnopphhhhaxqxqajvxcjhq_1200112210000002 2682.47841749350 11
62771 qLLvALLQLPQkbeghijkkjlopponpohhhakxqaasjeassxo_2111200201122220 1258.14984376405 31
62772 qLLvALLQLPQkbeghjjkimlooponpphhhhappvqvbbancie_1200112210000021 3753.81369947618 55
62773 qLLvALLQPPPkbeghklmkjnjoooppphhhaqaxaaqqhaxaaq_2111200201111200 1005.11430002573 5
62774 qLLvALLQQLMkbeghjkjkjmlknoppphhhhahahahhaaaqaq_1200112210000110 35446.7542405556 5
62775 qLLvALLQQzMkbefhjjklkjmknoppphhxaaxxxxxaaqqqqa_1200111110000220 529.787502758195 5
62777 qLLvALLQQzMkbeghjkjkjlmknoppphhhhahahaxxaqqqqa_1200112210000220 969.998969071069 3
62778 qLLvALLQvQQkbeghjjkjknpomopophhhhaxqxqnkkknnkk_1200112210000022 1621.05297714377 23
62783 qLLvALLvQQQkbefhjjjponolmonpphhxaaxxhhjvcokcck_1200111110000022 2695.03519824755 20
62787 qLLvALLvQQQkbeghklmojplpnnnophhhaqaeeqbcbncvgb_2111200201111111 37460.7515854436 79
62788 qLLvALLvQQQkbeghklpmjolonnpnphhhaqaeiqgcgncgvg_2111200201111111 10982.3997206072 87
62789 qLLvALLwAQQkbefhjjkjnopmnmnpphhxaaxxxxrboknnjg_1200111110000222 2495.46529277673 21
62790 qLLvALLwMQQkbeghijkkpnnpmonophhhakxqxkggnonvnb_2111200201122111 2616.37384249961 37
62791 qLLvALLwQPQkbefhjjkjmkonponpphhxaaxxxaakkakkxx_1200111110000221 1647.19850572317 53
62792 qLLvALLwQPQkbefhkjlljmonponppxxhaqxhhqaggqrrqq_1022111112222001 1183.04401579705 47
62793 qLLvALLwQPQkbeghijkkmmpnopnophhhakxqxujanntvba_2111200201122112 1884.05193013092 44
62794 qLLvALLwQPQkbeghkjklmjpnonopphhhaqxqxxqannvvaa_2111200201122112 1213.73841113593 10
62796 qLLvALLwQPQkbeghkjkmljpnonopphhhaqxqhhqavnvnhh_2111200201122112 719.533775619803 4
62800 qLLvALLwQQMkbeghjkjlmkonnoppphhhhaeexxancffqul_1200112210000002 2062.55783068368 4
62804 qLLvALLzQQPkcdfekhlkjkonmnppphsahhnhwfrhrrfhwr_1222011122202211 1.15516346629247e6 29
62806 qLLvALMLAQMkbeghjilnlkmommppphhhhacihaarhwshrw_1200112210001122 2405.33763721355 35
62812 qLLvALMMQzMkbeghkijklljmnoppphhhaqsxqlhqgtxqti_2111200201121200 13559.5674496576 93
62813 qLLvALMMzMQkbeghkijkljonpnpophhhaqsxqlqajxnaev_2111200201121220 1719.52499562019 15
62814 qLLvALMMzPQkbeghkijkljmnonppphhhaqsxqlqvjaneof_2111200201121222 7368.03610334095 12
62824 qLLvALMQPzMkbeghijjkkjmlnoppphhhakxxqaaqnhqhie_2111200201112201 3072.48740570868 41
62829 qLLvALMvQPQkbeghkijojnmpomopphhhaqsxeqgntffvit_2111200201121112 9031.61454031689 51
62831 qLLvALMvQQPkbeghijjolnnmloppphhhakxxeiggnnvtat_2111200201111112 2510.50155771734 107
62832 qLLvALMwAPQkbeghkijkljponnpopxxaaxoxxaxpikwpif_2111200201121122 4360.18722873854 41
62833 qLLvALMwAQPkbeghijjkklonmnpppxxxarqqhqxawbwavc_0111022021111100 3679.14511289977 19
62834 qLLvALMwMMQkbeghijjkknmmoppopxxxarqqhqvcbwaxgx_0111022021111112 26835.1639527980 35
62842 qLLvALPAQzMkbefhkkjillmlnopppxxhaqqxgaharaqxdu_1022111112222100 702.324359913114 133
62844 qLLvALPLQPAkbeghiklnmjlmomnppxxxarhaxxhrbabnxn_0111022021111101 13645.5049293447 24
62847 qLLvALPLQzQkbeghjklnmjkompnpphhxaaqaxxqaakqnnc_0111022021111100 5061.72542334247 13
62848 qLLvALPLwQQkbefhkkjnloppnmpooxxhaqqxxhwwwvgbgv_1022111112222022 518.124084573343 21
62849 qLLvALPMAAMkbeghjijkmllnloppphhhhavxqhmdhchhqx_1200112210001221 4297.35547764223 21
62850 qLLvALPMAAMkbeghjljkmiknloppphhhhaxxqhkahkhhqx_1200112210001221 7723.30538326516 17
62851 qLLvALPMMPMkbeghjljkmlnonnppphhhhaxxqhxhhgghrw_1200112210001222 390369.228111534 11
62853 qLLvALPMPAMkbeghjljkmnkmmoppphhhhaxxqhxawrxxvc_1200112210001011 52362.4919428480 9
62855 qLLvALPMPPMkbeghjljkmnkonnppphhhhaxxqhxahvchrw_1200112210001022 21537.5814174946 7
62856 qLLvALPMPPPkbeghjljkmnkolpnpphhhhaxxqhxahkhkrw_1200112210001022 21537.5814174946 7
62857 qLLvALPMPzQkbeghjljkmnkopoopphhhhaxxqhxahxxqxa_1200112210001021 41008.7167675336 4
62859 qLLvALPMQzMkbefhjljkmjlknoppphhxaaaxxhxaaahhqx_1200111110002112 3622.72498366592 31
62860 qLLvALPMQzMkbeghjljkmllknoppphhhhaxxqhxaahhhqx_1200112210001221 8658.44902940754 3
62861 qLLvALPMQzMkbeghjlkjmllknoppphhhhaqhahxhahhhah_1200112210001221 8658.44902940754 3
62863 qLLvALPMzAQkbeghjijkmnolpoopphhhhavxqhhhcqxqmd_1200112210001222 52773.3486584481 23
62866 qLLvALPPwAQkbefhjljlmjnoponpphhxaaaxxaxnnakkaa_1200111110000221 909.529161254444 5
62867 qLLvALPQMzMkbefhjljklkjmnoppphhxaaaxxxxxhahhah_1200111110002112 389.194558745904 19
62869 qLLvALPQPzMkbeghjljkjkmknoppphhhhaxxqxqxaxxxxa_1200112210000110 35446.7542405556 5
62870 qLLvALPQPzMkbeghkljkkjmjnoppphhhaqqxqaaqqqqqhx_2111200201122002 1448.55234848551 3
62871 qLLvALPQPzMkbeghkljkkjmjnopppxxaaxqxxhhqxqqqqa_2111200201122002 1448.55234848551 3
62873 qLLvALPvPQQkbefhkilnnlponmoppxxhaqbiqwwggggvkk_1022111112220000 2232.71942723322 59
62877 qLLvALPwAQPkbeehkijlknkmopppoxxxatwxduarvtqqak_2111200221121102 1025.84904072504 67
62878 qLLvALPwMMQkbefhkkjllmopopopnxxhaqqxhhqnavavak_1022111112220001 4864.44524929507 5
62883 qLLvALPwQLQkbefhjljkjnmpooppohhxaaaxxxhhaaxhhx_1200111110002211 2495.46529277673 21
62884 qLLvALPwQLQkbefhkkjllnmpopopoxxhaqqxhhqqaqaqaq_1022111112220011 4864.44524929507 5
62886 qLLvALPwQPPkbeehiiklnlkoopoppxxxawwhhacneiqxqa_2111200221111122 168786.053560762 39
62889 qLLvALPwwQQkbefhjljkjnpompoophhxaaaxxxrbgwsbsg_1200111110002222 2516.14270509644 22
62891 qLLvALPzAPQkbefhkkjllnoomopppxxhaqqxahawwgbxlm_1022111112222221 444.078346492712 67
62892 qLLvALPzAQPkbefhkkjllnnooopppxxhaqqxahawwwblma_1022111112222221 213.362388960989 57
62893 qLLvALPzQLQkbefhkkjllnmpopoopxxhaqqxahahaxqxxx_1022111112222211 63.5910754301711 7
62894 qLLvALPzzQQkbefhkkjlmonnponppxxhaqqxaiwrrwsggr_1022111112222220 1201.80596448215 5
62895 qLLvALQLMLQkbeghfjjkkinnonppphhhakxxqxkaqqqqfo_2111200201111222 3889.10685427086 8
62897 qLLvALQLwMQkbeghfjjkkimopnoophhhakxxqxkktaeorr_2111200201111222 2764.40824665467 40
62899 qLLvALQLzMQkbeghfjjkknopopopnhhhakxxqxxaqqqqan_2111200201111122 24465.9738046553 19
62900 qLLvALQMMzMkbeghijijklkmnoppphhhakxnxqhxahhhgb_2111200201112211 9773.38050525856 9
62901 qLLvALQMMzMkbeghijijklkmnopppxxxarqwqhxqaxxxvc_0111022021110011 2949.00295260748 36
62902 qLLvALQMMzMkbeghjiijklkmnoppphhhhacvxqhahhhhwr_1200112210012211 3013.69929712831 5
62904 qLLvALQPMzMkbeghjfjklikmnoppphhhhanxqhkahhhhwr_1200112210012211 3013.69929712831 5
62907 qLLvALQwMPMkbeghijijkknnonppphhhakxnxqxahxhxnk_2111200201111200 1330.72947183865 6
62908 qLLvALQwQzMkbeghijijkklmnoppphhhakxnxqxgbxxxhq_2111200201111001 4275.97935149412 11
62915 qLLvALvLQQQkbeghjplmknlnomopphhhhahxxavvvnvkgg_1200112210000001 26785.1759653141 113
62922 qLLvALvPAQQkbefhjlojnoomnpmpphhxaaxaxlccvvkfkv_1200111110000002 1077.18263732991 18
62924 qLLvALvPMQQkbefhjlkjpoopnmpnohhxaaxxxhrrgnfgnb_1200111110000222 1481.32760782675 113
62925 qLLvALvPMQQkbefhkljlpnpmonopoxxhaqaqhxvkognrcc_1022111112222000 14668.9961256976 97
62926 qLLvALvPMQQkbeghjnolponolpmnphhhhaaaxhkckvgccw_1200112210000002 10669.7951640064 91
62929 qLLvALvPQPQkbefhkljljmnopnoppxxhaqaqhqaggqrrxx_1022111112222001 2382.08508216544 37
62930 qLLvALvPQPQkbeghjjklmkpnonopphhhhaxqxxahoossxx_1200112210000112 2122.01462298187 3
62931 qLLvALvPQPQkbeghjjkmlkpnonopphhhhaxqaaahososqq_1200112210000112 2167.28759675502 7
62932 qLLvALvPQPQkbeghjjknllplnopophhhhaxqmmdhcsslbx_1200112210000112 2879.92562097659 52
62933 qLLvALvPQPQkbeghjkjlmkpnoonpphhhhahaxxahooffaa_1200112210000112 2122.01462298187 3
62934 qLLvALvPQPQkbeghjnolmknpopponhhhhaaaxxakavtpck_1200112210000001 1377.67989678211 3
62935 qLLvALvPQPQkbeghjnolmkopnppnohhhhaaaxxanacievn_1200112210000001 1377.67989678211 3
62936 qLLvALvPQQMkbeghjnolmknlnoppphhhhaaaxxavvvnptq_1200112210000001 71787.2138258577 87
62937 qLLvALvPQQPkbefhkokljomnmnpppxxhaqhehexjvfnhhh_1022111112222001 1.96182166963538e8 41
62938 qLLvALvQLQQkbefhjinmpolopmnophhxaawqdksjfbogvj_1200111110000202 1802.37046024136 23
62939 qLLvALvQLQQkbefhjmnipolopmnophhxaamqrksjfbogvj_1200111110000202 5353.17769141774 25
62946 qLLvALwAAPQkbeghjflmnkoppoopnhhhhanaaxahhxxxxk_1200112210000022 2230.01984769631 125
62948 qLLvALwLAQQkbeghjiomkmplonnpphhhhachmaoacrwbul_1200112210001111 4382.62272010193 29
62949 qLLvALwLAQQkbeghjiomknonpmnpphhhhachmarrwhrsee_1200112210001112 3292.88787896042 135
62952 qLLvALwLQPQkbeghjiomkoopmnpnphhhhachmawrhsslbx_1200112210001112 1921.22133103734 31
62953 qLLvALwMQPPkbeghjklnjmkonnppphhhhaxqhxxaargxrw_1200112210000111 1950.16579188563 4
62954 qLLvALwMQzQkbeghjklnjmkoopopphhhhaxqhxxaaxqaqx_1200112210000112 1650.88081346335 4
62955 qLLvALwMwQQkcdfekjlijpoopnpnohsahhtaefpipintke_1222011122220000 159526.009912944 41
62956 qLLvALwPwQQkbeghjfnikopnpoopnhhhhanhkahhgxxxxg_1200112210000122 2083.86467512544 5
62957 qLLvALwQQzMkbeghjklmljmknoppphhhhaxqaqxxaaxhqx_1200112210000112 1540.39039924594 4
62959 qLLvALwQwMQkbeghiimkjlopnoopphhaakohaaxaaxahnf_2111200201121000 3247.06995283006 7
62960 qLLvALwQwQAkcdfekjlimjononmppqraqqdquagmlddjxk_0222100022212110 2715.57293402460 45
62962 qLLvALzAAMQkbeehjjmijnnnpoppoxxxaqqhwxawwaaqxr_2111200221111120 3945.73532938613 34
62963 qLLvALzAAQMkbefhkkmllnlonnpppxxhaqqxaharwrrxlm_1022111112220221 504.246264505549 91
62964 qLLvALzAAQMkbefhkkmllnnmoopppxxhaqqxahawvwwiah_1022111112220221 157.695672708991 15
62966 qLLvALzAPQMkbeghjiljomnmonppphhhhavixhwfrgsqxt_1200112210001022 10243.6793475748 52
62968 qLLvALzAQwQkcdfekhmlkjknpoopphsahhwhhwfrhaagbr_1222011122200111 2.88454231418978e7 89
62969 qLLvALzAwQQkbefhjlmljmnpoonpphhxaaahxxwjngggkg_1200111110002022 3880.15371704811 103
62970 qLLvALzLAQQkbefhkijkolpnmpoopxxhaqbppqwxggpccp_1022111112220000 3580.74384208513 81
62972 qLLvALzLAQQkcdfhjimomlnmppopohshhiaqvvwcoepoqr_1000121122000200 9603.84615120752 35
62977 qLLvALzPAMQkbefhjilkmnmompopphhxaacxxqqvmnelxo_1200111110002221 4431.46945211101 43
62978 qLLvALzPAMQkbefhjllnjmnompopphhxaaaxaxlcnvuvml_1200111110000022 760.267801140612 49
62979 qLLvALzPAPQkbefhjllnjmplmoopphhxaaaxaxlavvvkeh_1200111110000021 774.215213479187 113
62980 qLLvALzPAPQkbeghjimnlloplpoophhhhavaamdhhcxxxx_1200112210000022 1407.02010736966 71
62982 qLLvALzPPMQkbefhkiljnmonnppopxxhaqbaqqvkggatoe_1022111112220000 11859.2055339899 37
62983 qLLvALzPPPQkbeghjlkjokpmmppoohhhhaqhaqahofqqjs_1200112210001102 2167.28759675502 7
62984 qLLvALzPPPQkbeghklkjojpmnpoophhhaqqaaqqhojafja_2111200201121120 1325.81096603890 5
62985 qLLvALzPQLQkbeghjlmnllkoppoophhhhaqaaxhahhaaaa_1200112210000022 2390.74976481386 3
62986 qLLvALzPQLQkbeghjlmnllkoppoophhhhaxaaxaahhxxxx_1200112210000022 2390.74976481386 3
62987 qLLvALzPQPPkbeghklkjlljoopppoxxaaxqhhaqxahqaqh_2111200201121100 88035.0331426603 7
62988 qLLvALzQMAMkbefhjlmlkjnmmoppphhxaaahxxxhwwahgb_1200111110002211 703.640997232532 47
62989 qLLvALzQMLQkbefhkkmljlnpoooppxxhaqqxaqhxaqxaqh_1022111112220011 1278.87266004175 9
62991 qLLvALzQMMMkbefhkkmljlnmompppxxhaqqxaqhxvanxkn_1022111112220011 2214.15269668742 59
62992 qLLvALzQPzQkbeghklmkjnjopoopphhaaqqhaaqqaqahqa_2111200201121200 21126.0457772201 5
62994 qLLvALzvQQQkbefhjljmonnlmpopphhxaaaxlhccvvrnbb_1200111110000022 933.958583916514 39
62995 qLLvALzwPQQkbefhkilnnlponmoppxxhaqbtqwwggggvkn_1022111112220000 2213.35718087379 57
62997 qLLvALzwPQQkbeghjilponolpmnophhhhavihkckvgoggw_1200112210001002 2759.73133039281 41
62999 qLLvALzzMQQkbefhjkljmopmmnpophhxaaxxxxcnknnsbw_1200111110002202 7276.31085745336 101
63005 qLLvAMLLwQQkbeehgjkllnmpnopopxxxavtdilcvlsohfx_2111200221221102 7516.22550389629 33
63015 qLLvAMPzLMQkbefhhjikklnonopppxxhawqbiagwtcpqqg_1022111112200001 855695.066102862 77
63045 qLLvAMzLwQQkbeehgiinnmonopmppxxxavncabvtnhxrun_2111200221211120 3756.54995514261 57
63048 qLLvAMzMPPMkbeehgiiljmmonmpppxxxavncqhnchhkqul_2111200221211210 7.77097949323450e6 9
63051 qLLvAMzPPPPkbefhhjikjmnmoppopxxhawqbapgwciaqeg_1022111112200001 4329.38050214845 73
63058 qLLvAMzvPQQkbefhggioknlpoopnphhxavvcncckugglgl_1200111110022222 2204.38349556261 97
63061 qLLvAMzvQPQkbefhggimoklonnppphhxavvcvnckbbbddm_1200111110022222 1142.32537895254 17
63063 qLLvAMzwAMQkbefhggijnkloonppphhxavvcunckdmghhk_1200111110022221 1067.07531541359 83
63064 qLLvAMzzLQQkbefhhjikmolpnonppxxhawqbagwgtkkkep_1022111112200000 37081.4192739080 79
63067 qLLvAMzzPAQkbefhggiknklmpoopphhxavvcmnckbaulhv_1200111110022221 1971.08489306974 95
63068 qLLvAMzzPMQkbefhhjiknmopnopopxxhawqbawgwtnnine_1022111112200000 2524.99960396033 5
63069 qLLvAMzzPQPkbeehggimknloopppoxxxavncakvkhxaqqx_2111200221111102 1900.20638153649 13
63072 qLLvAPAAMzMkbefhjgiiiklmnoppphhxahvccvahqhqhtp_1200111112012201 334.103460847732 7
63073 qLLvAPALPLQkbeehfiijmllpnopopxxxakbbxabkquunjv_2111200221111000 32156.1963071456 89
63074 qLLvAPLAAPPkcdfeijhlkjmnoppophsahxqnahfhqxhach_1222011122021112 1110.52227813391 7
63075 qLLvAPLAzPQkbeghijkkhmnpmpoophhxabaaqnbnxrhpxs_0111022021110122 4947.24617945146 37
63085 qLLvAPLPAMMkbeghjikmkllnmoppphhhahkaqxeihvhhqx_2111200201111221 6704.79471933044 37
63087 qLLvAPLPMAMkbeghjgimklnnnoppphhhhhkvhxhhptqhck_1200112212021102 844.347196781316 3
63088 qLLvAPLPMAMkbeghjgimklnnnoppphhhhhnchxhheiqhvn_1200112212021102 844.347196781316 3
63089 qLLvAPLPMPMkbeghjgimklnommppphhhhhkvhxhhqckhpt_1200112212021122 487.997950811067 3
63090 qLLvAPLPMPMkbeghjgimklnommppphhhhhnchxhhqnvhie_1200112212021122 487.997950811067 3
63091 qLLvAPLPMzQkbeghjgimklnopppoohhhhhkvhxhhqqmdkv_1200112212021120 665.278668003074 3
63092 qLLvAPLPMzQkbeghjgimklnopppoohhhhhnchxhhqqulnc_1200112212021120 665.278668003074 3
63094 qLLvAPLPPMMkbeghjikmknkmmoppphhhahkaqxqrwvhqcn_2111200201111220 3747.63373829324 43
63095 qLLvAPLPQzMkbeghjgimklkknoppphhhhhkvhxhvkqhqmd_1200112212021022 1015.86026874300 3
63096 qLLvAPLPQzMkbeghjgimklkknoppphhhhhnchxhncqhqlu_1200112212021022 1015.86026874300 3
63098 qLLvAPLPzAQkbeghjikmknoompopphhhahkaqxqhxvhqie_2111200201111222 4688.11685232640 43
63099 qLLvAPLQMzMkbeghjgillklmnoppphhhhhkvdmxhhqhqkv_1200112212021220 321.996894379985 3
63100 qLLvAPLQMzMkbeghjgillklmnoppphhhhhnculxhhqhqcn_1200112212021220 321.996894379985 3
63101 qLLvAPLvAQQkbeghjiklnpopmnpoohhhahkaeehrxvgqwb_2111200201111112 2471.92971473469 7
63102 qLLvAPLvAQQkbeghjikmlpoponnpoxxxaxraxxxnqwbnhw_0111022021111110 25272.7488812025 73
63103 qLLvAPLvAQQkbeghjikolpnpompnohhhahkaeihwxgvqrg_2111200201111112 2238.64668273289 89
63105 qLLvAPLvQMQkbeghjiklnkmmnoppphhhahkaeerwvgwxti_2111200201111112 3901.90823630216 44
63106 qLLvAPLvQMQkbeghjikmlkmonppopxxxaxraxxnkwbxqwq_0111022021111110 8814.85635801696 65
63107 qLLvAPLvQMQkcdfeijhjomnnoppophsahxqnfhrkrquuxh_1222011122022011 252699.373968520 19
63108 qLLvAPLvQQMkbeghjikolkmnomppphhhahkaeirwwgvtiq_2111200201111112 3227.28673170342 103
63124 qLLvAPMPMzMkbeghjgjiljkmnoppphhhhhktvhihqhqhck_1200112212210221 1170.35835824411 3
63125 qLLvAPMPMzMkbeghjgjiljkmnoppphhhhhnechphqhqhnv_1200112212210221 1170.35835824411 3
63132 qLLvAPPAMzMkbefhjgijkjlmnoppphhxahvctxthqhqhkc_1200111112022102 440.386934373971 27
63133 qLLvAPPAMzMkbefhjiikkklmnopppxxhaxbbitaaxqxqwg_1022111110221002 365.938029715416 71
63135 qLLvAPPAMzMkbeghjghiiklmnoppphhhhhkkvvxhqhqhtp_1200112212012201 177.298484830068 3
63136 qLLvAPPAMzMkbeghjghiiklmnoppphhhhhnnccxhqhqhie_1200112212012201 177.298484830068 3
63138 qLLvAPPLMLQkbeghjiikmlnpomppohhhahknahhhhhwrwr_2111200201111222 3536.03718216430 133
63139 qLLvAPPLMMMkbeghjiikmlnmmopppxxxaxrwaxxxknxxqh_0111022021111001 14320.7871111527 34
63140 qLLvAPPLMMMkbeghjiikmlnmomppphhhahknahhhwhrhqx_2111200201111221 2444.16338037553 17
63141 qLLvAPPLMPAkbeghjiikmlnnnompphhhahknahhhxqhwhw_2111200201111221 4394.72593034163 37
63142 qLLvAPPLMPMkbeghjiikmlnnnoppphhhahknahhhxqhhrw_2111200201111222 4394.72593034163 37
63143 qLLvAPPLMPMkbeghjiikmlnnonpppxxxaxrwaxxxqxhxkn_0111022021111000 6649.46925302376 37
63144 qLLvAPPLMPPkbeghjiikmlnnnoppphhhahknahhhxqxxsj_2111200201111222 12482.5739270423 37
63149 qLLvAPPPMzMkbeghjiikkllmnopppxxxaxrwahqxxxxxnk_0111022021110011 23601.8099772840 31
63150 qLLvAPPPMzMkbeghjiiklklmnoppphhhahknaqxhhhhhwr_2111200201112211 6876.47966573021 31
63151 qLLvAPPPzPPkbeghjiikhlmonpnpphhhahknarhhhhhrqx_2111200201112221 2444.16338037553 17
63153 qLLvAPPvMMQkbeghjiiklompnnnpphhhahknahhwhwknrw_2111200201111122 3469.16887451697 79
63154 qLLvAPPvMPQkbeghjiiklooopnpnphhhahknahhxqhkqnq_2111200201111122 2304.27687754776 16
63156 qLLvAPPvQAMkbeghjiiklklmnoppphhhahknahrwwwxxnk_2111200201111100 4506.77203968185 89
63161 qLLvAPvAAMQkbeghjgllnmopmmnpphhhhhnulxqhqvnknc_1200112212020012 7182.45863078511 17
63170 qLLvAPvPMPQkbeghjgnimopmmnnpphhhhhnhkqhqvnnvnc_1200112212020112 3118.15866935741 10
63171 qLLvAPvPMQMkbeghjgnimooommppphhhhhnhkqheivnqul_1200112212020110 4533.23162768241 33
63172 qLLvAPvPPAQkcdfeijmkjonlmnppphsahxqhhfhrrwrhwr_1222011122020211 16691.9366563303 11
63173 qLLvAPvPQAMkbeghjgnimkkmmoppphhhhhnhkqncvnqhvn_1200112212020102 6504.92633361562 13
63174 qLLvAPvPQwQkbeghjinmklmnpoopphhhahkqxxxrwaaaqk_2111200201221100 2523.03176685737 19
63176 qLLvAPvPzQQkbeghjinmlpmlooppohhhahkqxxhoowsxqj_2111200201221122 2701.99962990372 6
63178 qLLvAPvQMPMkbeghjgllimnommppphhhhhnulkqhqvnhie_1200112212020122 1904.23394993726 47
63179 qLLvAPvQPLQkcdfeijlmkjnlpoopphsahxqahhfhraagbr_1222011122020111 7804.61822909924 41
63184 qLLvAPvzAQQkbeghjgnompppmmnnohhhhhnhxqheivnnvk_1200112212020101 12210.3320021287 57
63185 qLLvAPvzPQQkcdfeijmjpnmoopnophsahxqhfhrvnrqfnx_1222011122020201 46165.3257552296 10
63186 qLLvAPvzQQPkbeghjgnomkkmmpppohhhhhnhxqncvnqulk_1200112212020100 18559.7344132459 23
63187 qLLvAPwAMzQkcdfeghjilknmpooppqraqffduofduosfjk_0222100022111100 5.73609579377593e6 23
63188 qLLvAPwAPMMkbeghijfklmnnonppphhhhkanaavvcacqcn_1200112210002220 40144.3344048434 28
63196 qLLvAPwMPwQkbeehfiilmklnoppopxxxakbbqavrxdunvf_2111200221111000 2524.99960396033 5
63198 qLLvAPwPQzMkbeghjgjmilllnoppphhhhhnehkqwnqhqlu_1200112212201022 12167.9462520194 19
63201 qLLvAPwzPAQkbeghijfmnomopompphhhhkanhvvgcacgie_1200112210001222 86098.9020395676 31
63202 qLLvAPwzQMPkbeghjgjmnlllopnpphhhhhnehxqwnqhkvn_1200112212201002 35576.3442388736 35
63203 qLLvAPzAAPAkcdfeijhlkjmonnopphsahxqwhhfhaagbhr_1222011122001112 31769.1915633837 49
63204 qLLvAPzAAPPkcdfeijhlkjmonppophsahxqwhhfhaaharh_1222011122001112 16691.9366563303 11
63205 qLLvAPzALQMkbefhjiiklomlmnpppxxhaxbbtxxcgvcqwg_1022111110200210 1054.83999516548 95
63206 qLLvAPzAMAMkbefhjgiklmnmmoppphhxahvcxahhckqhpt_1200111112002122 406.348878526510 77
63207 qLLvAPzAMPMkbefhjgiklmnonnppphhxahvcxahhqpthkc_1200111112002121 459.541500718941 83
63211 qLLvAPzLLQQkbeghijknopknpoopnhhhhkaxhvvkgccccg_1200112210000122 83283.8408234502 153
63212 qLLvAPzLMAQkbefhjginmonmooppphhxahvchhhkkptxxx_1200111112002211 1245.29370154120 103
63214 qLLvAPzLPMQkbefhjgikllmpnoopphhxahvcmvkkxbggxq_1200111112002221 1868.11390316572 103
63216 qLLvAPzLQzQkbefhjginmllmppoophhxahvchhvkkxxdmn_1200111112002221 1583.79262645357 35
63217 qLLvAPzLQzQkbeghjfkliklopopophhhahkahkrwhqhqha_2111200201111122 6649.46925302376 37
63219 qLLvAPzMMPMkbeghjghlmlnolmppphhhhhnnaxqhqvkhie_1200112212000122 3140.48065255058 79
63222 qLLvAPzQMzMkbeghjfklklimnoppphhhahkaqxhkhhhhwr_2111200201112211 6876.47966573021 31
63223 qLLvAPzQzAMkbeghjghlilmnloppphhhhhnnakqhqvhqcn_1200112212001220 915.292438878479 27
63224 qLLvAPzQzMMkbeghjfklklmnomppphhhahkaqxhxhhnhqx_2111200201111221 12578.2975523777 8
63225 qLLvAPzvPQQkbefhjgillomnnpopphhxahvcvkckrbbbgg_1200111112002222 1043.50726489788 13
63249 qLLvAQzAMzMkbeghifgikjlmnoppphhhhcvkvhhqhqhqmd_1200112212102210 1297.99922958352 3
63272 qLLvAvAAMPQkbegflhjmllnmpnpophhhepfqaxgnvmklru_1200112210020022 2538.21514443364 122
63299 qLLvAvLAMQQkbeghinmnpoloplpnohhhakdlmnbcbvknfn_2111200201112211 12945.9462691859 35
63302 qLLvAvLAQMQkbeghjkmkllnonnppphhhaxqlxqhjbjftep_2111200201112212 5102.51268789471 111
63305 qLLvAvLAQQPkbegfknmloolnmoppphhhepletpigbfjqpp_1200112210020111 2810.16927352517 143
63308 qLLvAvLLQQQkbeghmpolnnpmpolnohhhaahhqqcgcgnkcc_2111200201111111 4865.17732574108 34
63311 qLLvAvLMAQQkbeghjkomnloopnmpphhhhxqhxhgwrbgrbg_1200112210020212 17714.9888807227 4
63313 qLLvAvLMMQQkbeghimnmpoloplpnohhhakmldngcgvknov_2111200201112211 34828.6953570848 47
63314 qLLvAvLMPQQkbeghjkonlmoopmpnphhhhxqhhhkwrnkcnc_1200112210020210 1502.43579311394 5
63315 qLLvAvLMPQQkbeghjkonlpoompmnphhhhxqhhhvwrcvnkv_1200112210020210 1502.43579311394 5
63317 qLLvAvLMQAQkbeghjknkllmomnppphhhaxqlxqhsgsotit_2111200201112212 3.68930525716316e7 87
63321 qLLvAvLMQMQkbeghjkolnmlpmnnpphhhhxqhthdghcgkxq_1200112210020212 2206.99954689615 8
63322 qLLvAvLMQMQkbeghjkomnllplppoohhhhpphxhhgagptck_1200112210020211 1521.58147424198 3
63323 qLLvAvLMQMQkbeghkjomnllplppoohhhheehxhhgageinv_1200112210020211 1521.58147424198 3
63324 qLLvAvLMQQMkbeghjkomnllmmlppphhhhpphxhhgvvgqmd_1200112210020210 1160.31052990910 3
63325 qLLvAvLMQQMkbeghkjomnllmmlppphhhheehxhhgnngqul_1200112210020210 1160.31052990910 3
63327 qLLvAvLMQQPkcdfehnmolmkonpnpphsahnagworsbbhbpi_1222011122220200 1319.70099632640 17
63331 qLLvAvLPPQQkbeghmkjpnnmolnpophhhaaaaqqccnkcfcj_2111200201111112 2204.19984663614 43
63333 qLLvAvLPQAQkcdfehmmnlokmlpopphsahnhgjojsgjaoha_1222011122220221 23779.9947662789 23
63335 qLLvAvLPQPQkbeghmkjolnmolpopphhhaaaahqqcnkacmd_2111200201111110 2380.76147838395 39
63339 qLLvAvLQAAQkbeghjkjklnlmpoopphhhhxqxqthgcecgha_1200112210020221 2484.48315165741 11
63340 qLLvAvLQAAQkbeghjkjkmnlomoppphhhhxqxqxhgbrblma_1200112210020221 5885.46717320759 4
63342 qLLvAvLQAMQkbeghjkkjmnlnmppophhhaxqaaxxkkkaaka_2111200201112210 4000.73663499324 9
63347 qLLvAvLQLQQkbeghjkkjlmomopopphhhaxqaahsssfjsrw_2111200201112222 8422.74851100720 7
63350 qLLvAvLQMQMkcdfehnimlkonlnppphsahnaegoshbjbqkv_1222011122220212 12214.8831784834 26
63352 qLLvAvLQPMQkbeghjkjknlmmpnpophhhhxqxqhhkkhnhkx_1200112210020201 2714.55931398377 23
63356 qLLvAvLQQLQkbeghjkjkmnlopoppohhhhxqxqxhhahxaha_1200112210020211 1548.98838659782 3
63357 qLLvAvLQQLQkbeghjkkjmnlopoppohhhaxqaaxxhahxaax_2111200201112200 3244.14897544010 5
63359 qLLvAvLQQLQkbeghkjkjmnloppopohhhhhahaxhhahhqha_1200112210020211 1548.98838659782 3
63363 qLLvAvLQQMMkbeghjknnmnllolppphhhhppdmxhhgagqkv_1200112210020212 1720.63231096755 3
63364 qLLvAvLQQMMkbeghkjnnmnllolppphhhheeulxhhgagqnc_1200112210020212 1720.63231096755 3
63365 qLLvAvLQQzQkbegfknmilklmoppophhheplestagfdpppn_1200112210020121 3199.03886086730 139
63366 qLLvAvLQwQQkbegfknilmolmppnophhheplvpxkkvaaofa_1200112210020121 10083.9999008330 7
63367 qLLvAvLQwQQkbeghjkkjklnmpopophhhaxqaaxkkkcvcvn_2111200201112211 2643.10692232480 14
63369 qLLvAvLQwQQkbeghjkkjmlpopnopoxxaaxxhhavcnwoono_2111200201112221 4053.37027653773 13
63370 qLLvAvLQzQQkbeghjkjknlpnmoopphhhhxqxqhgbgrvcgr_1200112210020202 1.90441963053526e7 8
63371 qLLvAvLQzQQkbeghjkjknomppmnophhhhxqxqhvcbgnkvn_1200112210020202 1082.32677777052 12
63373 qLLvAvLQzQQkbeghjkkjnmomppnophhhaxqaaxsssknosj_2111200201112221 8.74057475725735e7 15
63379 qLLvAvLwQQQkcdfehnolmkpnlnopphsahnacovshbjbnpe_1222011122220201 3338.09780834101 43
63384 qLLvAvMMQzQkbeghjjknkmlopppnoxxxaqqhxqhhaqqann_0111022021111102 50736.2753795435 43
63395 qLLvAvMQQzMkbeghjjkkjklmnoppphhhaxxqaaxqqhhhxq_2111200201111221 985.890908270873 5
63398 qLLvAvMQwPQkbeghjjkhkmmpnnopphhxaxxanxhrlwwdfn_0111022021111100 154481.266578852 51
63402 qLLvAvMwAQQkbeghjjkkmonmnppopxxxaqqhqxvcbbwwrg_0111022021111111 9297.41714986955 45
63403 qLLvAvMwMQQkbeghjjkklonmpoppoxxxaqqhqxvcgrwrww_0111022021111111 30684.6909443563 37
63404 qLLvAvMwMQQkbeghjjkkpnnmopopohhhaxxqxxggrwkgkg_2111200201111111 265336.532113710 59
63405 qLLvAvMwMQQkbeghjjkkpoonmppnohhhaxxqxxbbwwkkgb_2111200201111111 2654.92528895178 67
63406 qLLvAvMwPQQkbeghlkjmplnopoonphhhhpeehmgkvnngbo_1200112210022000 2015.93962106084 10
63407 qLLvAvMwQMQkbeghjjkklmnmooppphhhaxxqxqqgrwgita_2111200201111112 3072.35695986875 83
63413 qLLvAvPAAPQkbeehlljijnpoononphhqaaqawqqhxqgxww_1200111110202211 71091.0908147419 42
63415 qLLvAvPALQQkbegfjklmplmonoopphhhepppehgvcjgvso_1200112210020102 1502.59844709814 49
63417 qLLvAvPAPMQkbegfjklmnnlonoppphhhepppepigcjgpta_1200112210020101 2119.76707064789 107
63418 qLLvAvPAPQPkbegfjklmnklmopopphhhepppelagvctsui_1200112210020100 4303.04288700940 73
63425 qLLvAvPLPQQkbegfjkloknmpnopophhhepppxakvckkvcn_1200112210020000 12136.1426499370 40
63430 qLLvAvPMAAQkbeehlljijnmnopopphhqaaqarqhbbqaaxb_1200111110202211 7323.09250231372 42
63435 qLLvAvPMPPQkbegfhkmjklnponopphhhefxeqagrarfkmx_1200112210020101 5785.12139569206 15
63445 qLLvAvPPAMQkbegfhkkjmknpoonophhhefxxqhakhxqcpw_1200112210020011 92040.8098850931 134
63449 qLLvAvPPPQPkbegfhkkjklnnopnpphhhefxxqagkkrqcxh_1200112210020002 5414.32376023856 70
63454 qLLvAvPPQPMkbegfjkilmlnonnppphhheppvpxhkakkqkv_1200112210020012 1498.88928869916 151
63455 qLLvAvPPQPMkbeghimjknllolnpophhxawaqqxhgagnxrn_0111022021111120 4883.12880787210 141
63458 qLLvAvPPQzQkbeghjmkjnknomopophhhaqaaahqxhrqhar_2111200201111102 3172.91586028671 38
63461 qLLvAvPQAAMkbeghhjkimllnloppphhhhkppvxhgagqhpt_1200112210020122 1749.33100465638 3
63462 qLLvAvPQAAMkbeghhkjimllnloppphhhhneecxhgagqhie_1200112210020122 1749.33100465638 3
63465 qLLvAvPQPPPkbegfjklmiklnnpopphhhepppesagcgqakv_1200112210020012 3026.25115589922 19
63467 qLLvAvPvQQQkbegfjkmolnmmnpopphhheppxlhkvvkkkff_1200112210020000 966.506187283161 107
63468 qLLvAvPwAQQkbeehijmnlmlpoopopxxxabxdxpvsxcntva_2111200221122110 8789.24719179946 8
63474 qLLvAvPwPQQkbegfhkmoponnolpnphhhefxemrfwrnrbfg_1200112210020102 2453.72406201744 63
63476 qLLvAvPwQAQkbeehlkmjonmknopppxxxaahhxaacnwgqml_2111200221111110 144995.711019650 9
63498 qLLvAvQMMAMkbeghjljkmknmmoppphhhaxxxqhxxggxxkn_2111200201111100 22767.1360416269 11
63499 qLLvAvQMMAMkbeghjljkmknmmopppxxxaqhqhxqhcchhrw_0111022021111122 46603.0126941465 44
63500 qLLvAvQMMLQkbeghjljkmknnnoppphhhaxxxqhxxnkahof_2111200201111122 117414.466744577 12
63501 qLLvAvQMMPAkbeghjljkmknonnmpphhhaxxxqhxxankwhw_2111200201111121 55085.7073534913 12
63502 qLLvAvQMMPMkbeghjljkmknonnppphhhaxxxqhxxankhgb_2111200201111122 55085.7073534913 12
63503 qLLvAvQMMPMkbeghjljkmknonnpppxxxaqhqhxqhawrxvc_0111022021111100 27566.2817745182 48
63505 qLLvAvQMMzQkbeghjljkmknopmppohhhaxxxqhxxaxwhqr_2111200201111120 25730.4799892397 43
63506 qLLvAvQMMzQkbeghjljkmknopoopphhhaxxxqhxxaxahhq_2111200201111120 47504.1758459724 12
63509 qLLvAvQMQzMkbeehjljkmjmmnopppxxxaxaxaxxxahhhah_2111200221111221 303.490581146264 8
63510 qLLvAvQMQzMkbeghjljkmkllnoppphhhaxxxqhxqhahhah_2111200201111221 32069.9727223685 11
63511 qLLvAvQMQzMkbeghjljkmkllnopppxxxaqhqhxqqxaxxxa_0111022021111001 10158.7995833235 11
63513 qLLvAvQQMzMkbeghjljkjkkmnopppxxxaqhqhxxqhhhhqx_0111022021111221 23638.6954638976 9
63514 qLLvAvQQMzMkbeghjljkkjkmnoppphhhaxxxqaaxxxxxqh_2111200201111001 58173.4403996542 9
63516 qLLvAvQQzMPkbeghjljkhkmnopnpphhhaxxxqrxxaxxrkn_2111200201111200 22767.1360416269 11
63522 qLLvAvQwMAQkbeghjijkknmonpoppxxxaqwqhqvcrwhwqx_0111022021111112 5337.56898108286 43
63523 qLLvAvQwMAQkbeghjljkkomnpnnpphhhaxxxqxxgbxknhq_2111200201111110 15126.9999338930 10
63525 qLLvAvQwMPQkbeghjljkkopoonpnphhhaxxxqxxankkhnh_2111200201111112 10660.5159816739 10
63528 qLLvAvQwQAMkbeghjljkkllmnoppphhhaxxxqxqhgbxxnk_2111200201111100 5622.30972516781 50
63533 qLLvAvQwQMPkbeehjljkjnmlopppoxxxaxaxaxaawhqqar_2111200221111122 11491.0311390571 82
63534 qLLvAvQwQPMkbeehjljkjnmooopppxxxaxaxaxaahxqqqa_2111200221111122 450.441576693996 14
63535 qLLvAvQwQPPkbeehjljkjnmlopppoxxxaxaxaxaarhqqar_2111200221111122 594.438876520058 82
63547 qLLvAvvMQQQkbeghlpmnolomlmopphhhhmhxhtgbfnssck_1200112210020211 1878.26610542179 7
63548 qLLvAvvMQQQkcdfenimlmkmnopnpphsahaegovskbwwbnk_1222011122220200 2701.99962990372 6
63551 qLLvAvvPQQQkbeghjkmnlloploppohhhhqxxhhgrrgoosj_1200112210020211 2019.98908305769 3
63552 qLLvAvvPQQQkbeghjkonmlppmnonphhhhxqmhdgrwcgckb_1200112210020211 2196.82694171570 28
63553 qLLvAvvPQQQkbeghkjmnllpolopophhhhahxhhggggoofo_1200112210020211 2019.98908305769 3
63554 qLLvAvvPQQQkcdfeoimlmkmpoonpphsahhegovskbwrbof_1222011122220202 3924.50328788058 67
63555 qLLvAvvQAQQkbegfomjnmlnmplpophhhedetmmgojnggbs_1200112210020112 5852.26702960565 37
63556 qLLvAvvQAQQkcdfenoimlkpnoonpphsahahegoshbwrbpt_1222011122220201 2877.15506367840 67
63558 qLLvAvvQMQQkbegfnilmopmomnopphhhelvpxokfbssogf_1200112210020112 1615.32836954389 19
63559 qLLvAvvQPQQkbegflmiklnpnoonpphhhepesagscsskovj_1200112210020110 716.383421700152 48
63563 qLLvAvvQQMQkbeghlnnmnolmpmopphhhhmdmxhtgfhssdp_1200112210020212 2062.55783068368 4
63572 qLLvAvwMQPQkcdfejmijlknopppoohsahtaefoswwahank_1222011122222001 2867.66663474938 71
63577 qLLvAvwPPQQkcdfejinmpomlppoonqraqduasajssaqskj_0222100022221211 679267.254213198 35
63579 qLLvAvwPQMQkcdfejinjklopmooppqraqduaggwjajnkaq_0222100022221210 102053.705200348 31
63581 qLLvAvwPQPQkcdfejnijlknnpopophsahthefoswraohfa_1222011122222021 5954.58173385733 13
63582 qLLvAvwPQQMkcdfejnijlkonnmppphsahthefosbwrbqqa_1222011122222020 3881.84256970804 59
63586 qLLvAvwQQMMkcdfejminjklmompopqraqdquaggwsajqsj_0222100022221200 3291.97544645994 133
63587 qLLvAvwQQPAkcdfejmnijlknnompphsahtahefoswrarhr_1222011122222012 4162.37807594831 155
63588 qLLvAvwQQPMkcdfejmnijlknnopophsahtahefoswrahww_1222011122222011 4376.17939940208 167
63589 qLLvAvwQQPPkcdfejmnijlknnoppphsahtahefoswrhacv_1222011122222011 2108.04834656376 49
63596 qLLvAvzAPQQkbegfhmjkoplnomppohhhefetavvnovnosf_1200112210020000 3929.26470563291 113
63599 qLLvAvzAQPQkbegfhmjoklmnnoppphhhefetxagjovgpea_1200112210020001 10648.1993188041 54
63600 qLLvAvzAQPQkbegfhmjoklmnnpppohhhefetxagjovdpek_1200112210020001 1.07798097123240e6 271
63602 qLLvAvzMPQQkbegfhmjnlopnlnopphhhefexlgjnogvfgk_1200112210020012 16562.5689758685 29
63603 qLLvAvzMPQQkbegfjlinlmnplpoophhheppnigvbfgvcjo_1200112210020100 5255.54862387743 58
63608 qLLvAvzPAQQkbegfhnmolnmnmppophhhefaxlhkvkvaakp_1200112210020001 1450.85242760725 63
63610 qLLvAvzPMQQkbegfhnjmlomplpoophhhefaxmgvjnggcfv_1200112210020002 6455.97090739487 103
63614 qLLvAvzPQPQkbegfhnmollmpmlopphhhefaxlhgvavgfpp_1200112210020001 1706.06043637520 127
63615 qLLvAvzPQPQkbeghhimnlolmnoppphhhhkvxtgonssktup_1200112210020111 2120.66065363624 165
63617 qLLvAvzQAMQkbeghhlimnlmmnoppphhhhkmvxtgfssdtsj_1200112210020122 2043.78406528275 9
63618 qLLvAvzQAPQkbegfhmjjmnnoppmophhhefetxmloaulntk_1200112210020012 5046.79066813024 45
63619 qLLvAvzQAPQkbeghhlimnllpnpoophhhhkmvxtgnhsqqpo_1200112210020122 1813.60149190193 171
63621 qLLvAvzQAQPkbegfhmjiklmnnoopphhhefetkagjovpegj_1200112210020010 4086.53431242336 279
63623 qLLvAvzQPAQkbegfhmjlklomnoppphhhefettagvjvoumh_1200112210020002 4926.36029604901 127
63624 qLLvAvzQPPQkbegfhmjlolmnonppphhhefetthgjogvpel_1200112210020021 23366.9227829589 101
63628 qLLvAvzwQQQkbegfhmollnpnplopohhhefephgkckcgfvb_1200112210020010 2004.24248016659 73
63629 qLLvAvzwQQQkbegfjlmoplmoplnophhheppxllgvoogobb_1200112210020100 4813.99588491939 111
63636 qLLvAvzzQQQkbegfhnoklnmnpoppohhhefaxagkvkckgvc_1200112210020000 3362.76477242626 21
63657 qLLvAwAwAMQkbegfijhjkmnomppophhhecxfthjbpbelhk_1200112210201212 1324.09685102594 117
63658 qLLvAwAzAPQkbegfijhlkmnmpoopphhhecxfahvbfpxahb_1200112210200211 1474.16042266241 43
63660 qLLvAwAzMPQkbegfijhlknnmppoophhhecxfahgbfpptmb_1200112210200211 1106.53849045443 123
63705 qLLvAwPLwQQkbeehgilnmpomnppooxxxavchaaqhwgaqdu_2111200221111100 9.96766151076543e8 75
63707 qLLvAwPMLMQkbegfihklmnmmpoopphhhecfpepnjoexlhv_1200112210201221 1193.19878086637 135
63713 qLLvAwPvPQQkbeehgilklnpnmopopxxxavcdsfconvrrcc_2111200221221111 3710.25808031323 12
63715 qLLvAwPwLQQkbegfihklononmppnphhhecfpenggbfuxvl_1200112210201222 2183.22724891716 18
63717 qLLvAwPwwQQkbegfihklknnmppoophhhecfpehgbfxttmc_1200112210201211 1327.07638863664 137
63718 qLLvAwPwzQQkbegfihklmnonoppnphhhecfpejggbkttvq_1200112210201221 1926.85945181872 165
63737 qLLvAwvMQAQkbeehgkmmjlolponppxxxavlilmkwfaskxx_2111200221222110 9439.41572038006 59
63742 qLLvAwvMQPQkbeghikomlnlpopnpohhhhcphhdvcqspwdg_1200112210202011 2770.64766126487 73
63746 qLLvAwvQMPQkbeghiknkmnopmopnphhhhcpaphvbqrbawq_1200112210202021 1508.67916919704 56
63751 qLLvAwwLQPQkbeghijolkmnppnopohhhhcxhhhvkhhkgxg_1200112210220011 2338.68217525429 133
63752 qLLvAwwMAPQkbeehgjmlnjnopppooxxxavpqiamnmamitq_2111200221221121 2672.95235580860 85
63755 qLLvAwwMQAPkcefhgklkmllknpoppqqaaoqqqaaffohhbg_1222011111200011 899.907680690111 5
63758 qLLvAwwPwQQkbegfhkklkmnmppopohhheopmmxjcbttvar_1200112210211021 1355.58685446543 46
63779 qLLvAwzLQQPkbeehgkkjkloonpnopxxxavhehivnccxcck_2111200221221110 11039.2259574258 191
63780 qLLvAwzMAAQkbeehgijkjmnnponpphhaaccamhnrgqqbnc_1200111112020220 4249.60870165399 15
63784 qLLvAwzMAPQkbeehgijkjmnpoonpphhaaccamhnguiqbds_1200111112020221 3627.63871472945 6
63789 qLLvAwzMQLQkbeehgijnjmnpooopphhaaccahhnkqeiqxx_1200111112020221 7666.27798918789 15
63796 qLLvAwzPPQAkcefhghlmoknloonppqqaaonaujfwwwwjak_1222011111220021 1788.90130599382 35
63798 qLLvAwzQMPAkbeghilkmklmnomopphhhhclpapuvbqkqbs_1200112210200210 3969.21931228463 199
63802 qLLvAwzQwPQkbeehgijlkjnoonppphhqakcxxmhxuqpxwk_1200111112020121 1359.92352075379 111
63804 qLLvAwzvQQQkbeehgkjplopponmnoxxxavhhqvnnccckcc_2111200221221110 20787.2089768272 29
63807 qLLvAwzwMQQkbegfihlklomonpnpphhhecfehvgkbftbum_1200112210200121 2811.50306138846 183
63808 qLLvAwzwPQQkbegfihlkpnmopopnohhhecfennjkbkknbs_1200112210200122 1134.16998923891 125
63816 qLLvAwzwQPQkbegfihlknlmonoppphhhecfehjvkbfvtta_1200112210200121 1931.31728177596 72
63818 qLLvAwzzMQQkbegfihmklomopnnpphhhecfahvgkbxcfxm_1200112210200021 1629.42535069086 75
63819 qLLvAzAAAMMkbeghjfkklmlnomppphhhhhnxxaxqhqkhah_1200112212000112 3969.94861199258 40
63820 qLLvAzAALMQkbefhjiikloopmpnpohhxahccuqhalwmvha_1200111112022012 7266.97155797966 113
63821 qLLvAzAAMLQkbeghjiilkmnppopoohhaahofhqqhqxqqwr_2111200201111220 125485.731340543 8
63822 qLLvAzAAMPMkbefhjiiklmnlmoppphhxahccuqphvwuhah_1200111112022112 7437.29282305508 53
63823 qLLvAzALAAQkbeghjiknkmolooppphhhhhchhtqhrxqaah_1200112212200112 5553.90348844863 29
63825 qLLvAzALAQPkbeghjiknkmolnpnpphhhhhchhtqhrghgrw_1200112212200111 4351.40299022263 33
63826 qLLvAzALLQQkbeghjiknopomnoppnhhhhhchhrgrwgcvkg_1200112212200100 3453.10026526835 47
63828 qLLvAzALMAQkbefhjginmomopomppxxhaxgbqqxrqqxgdu_1022111110220010 4016.83762613691 23
63829 qLLvAzALMMQkbefhjgilmomnpmnppxxhaxgbtqxrrhgknk_1022111110220011 2.61101581674766e7 29
63830 qLLvAzALMMQkbefhjginmomnnpmppxxhaxgbqqxrrghgnk_1022111110220011 2406.12344282394 59
63832 qLLvAzALMQAkbefhjgilmomonomppxxhaxgbtqxrqrxgxn_1022111110220011 4.84763249265199e9 71
63834 qLLvAzALPMQkbeghjiknmlmpnonpphhhhhchhqrwhgcgpt_1200112212200101 1.37063435320268e6 25
63835 qLLvAzALQAMkbeghjiknkmlmloppphhhhhchhtqrwrahgb_1200112212200122 5492.15045492733 25
63836 qLLvAzALQMMkbefhjginmlkmompppxxhaxgbqqvnrqgqrb_1022111110220002 4945.95758572810 72
63837 qLLvAzALwQQkbeghjiknloplmpopohhhhhchhmgacbxrqw_1200112212211100 3923.64197350507 59
63838 qLLvAzAPAAMkbeghjiklmkmnloppphhhhhchaatqhrhhqx_1200112212200112 2395.93429969646 37
63839 qLLvAzAPLMQkbeghjiklmnopnoopphhhhhchaarghcvkqx_1200112212200001 1833.21424221987 61
63844 qLLvAzAPMLQkbeghjfkmilnopppoohhhhhnxhkqhqxxqgb_1200112212001112 3744.87168731712 5
63846 qLLvAzAPMMMkbeghjfkmilnnnoppphhhhhnxhkqhaqxhrw_1200112212001122 4177.69740968575 5
63847 qLLvAzAPMPMkbeghjfkmilnmomppphhhhhnxhkqhwqghah_1200112212001112 2732.82095301880 5
63848 qLLvAzAPPLQkbeghjiilmknpoopophhhhhcvaaggxxxxhh_1200112212000022 1163.20844260834 5
63850 qLLvAzAPQzMkbeghjfkmilklnoppphhhhhnxhkqgwxhhqx_1200112212001221 3901.72667565158 5
63851 qLLvAzAPvQQkbeghjiklmpnmnoopphhhhhchaahrwcvkxa_1200112212200001 2124.13663503778 61
63854 qLLvAzAQMzMkbeghjfkklilmnoppphhhhhnxxakqhqhhgb_1200112212001122 1474.41323393898 5
63855 qLLvAzAQMzMkbeghjiikkllmnoppphhhahsjaqxhhhhhrw_2111200201112211 10452.1138372646 11
63857 qLLvAzAvAQQkbeghjiklopnlmnopphhhhhchmqhrcbbbxq_1200112212211001 3426.38498269481 101
63858 qLLvAzAvMQQkbefhjgimpmpnopmnoxxhaxgbqxrqrwxgkn_1022111110220001 2364.73273855858 91
63859 qLLvAzAvMQQkbefhjgimpmpnopmooxxhaxgbqxrqrwxgnk_1022111110220001 3928.80788838761 61
63861 qLLvAzAvQAQkbefhjgimlkmnmopppxxhaxgbqvnrrgntlm_1022111110220000 2803.18766054520 28
63862 qLLvAzAvQMQkbefhjgimlkmomppopxxhaxgbqvnrwgdukp_1022111110220000 16097.6837756696 61
63863 qLLvAzAvQMQkbeghjiklonopmpnophhhhhchmqrwhbibbx_1200112212211001 10535.4365062626 89
63865 qLLvAzAvQQAkbefhjgimlkmnomnppxxhaxgbqvnrrwgkxn_1022111110220001 2666.52199866351 129
63866 qLLvAzAvQQMkbefhjgimlkmnompopxxhaxgbqvnrrwgxnn_1022111110220001 9861.85696444726 149
63868 qLLvAzAzAAQkbeghjfkmnlooopppnhhhhhnxhxqhaqxxqk_1200112212001012 10266.1536710395 57
63869 qLLvAzAzAMQkbeghjfkmnlompmnpphhhhhnxhxqhwqgkgb_1200112212001011 7735.41428880032 137
63870 qLLvAzAzAPQkbegfjkhlknomppopohhhehpfaxmafuumel_1200112212200000 1360.77029006905 9
63871 qLLvAzAzAQPkbegfjkhlknomnnppphhhehpfaxmhwkohrw_1200112212200011 1243.83178275352 14
63872 qLLvAzAzMAQkbefhjiilnoommpppohhxahccqphavbuumu_1200111112022212 530531.653581603 21
63874 qLLvAzAzMPQkbegfjkhlkmmnpopophhhehpfaxwwktcewh_1200112212200020 2118.01646472404 65
63875 qLLvAzAzMQAkbegfjkhlkmlmnnopphhhehpfaxwrwkonhw_1200112212200021 13484.1977096358 64
63876 qLLvAzAzQMPkbeghjfkmnlklopnpphhhhhnxhxqgwxhkrw_1200112212001022 10239.5362894854 91
63878 qLLvAzLAMAQkbeghjlmkmnnkooppphhhahaxqqqgwwraxh_2111200201111110 1291.13530763371 21
63882 qLLvAzLAPAQkbeghjlmkonnkpopophhhahaxqqqgwxfafx_2111200201111120 933.085349047488 11
63883 qLLvAzLAQPPkbeghjlmkmlnooppophhhahaxqqqqhqxaax_2111200201111120 582.687120888079 6
63884 qLLvAzLLMQQkbefhjiokkpnmmoppohhxahvhxggcofwvcg_1200111112000020 1016.46624112042 149
63886 qLLvAzLLQAQkbeghjkolmnknmmppphhhhhxhxxqgwjsxxq_1200112212000012 6460.93036134423 3
63887 qLLvAzLLQMQkbefhjkmknokmopnpphhxahxdxmhgokicut_1200111112000020 2082.76201289658 107
63890 qLLvAzLLQPQkbeghjkolmnppommpohhhhhxhxxqhawjsqg_1200112212000011 5347.27298527318 3
63892 qLLvAzLLQQMkbefhjikljkmonopppxxhaxrphdnovrbaxt_1022111110222201 1.67286634904668e7 35
63903 qLLvAzLPLQQkbeghjkimknlpopoophhhhhpvqgkvbcncjv_1200112212000102 3138.87999362580 50
63905 qLLvAzLPMPQkbefhjklnkoppmmoophhxahxxaxhhaofgwx_1200111112000021 583.378780002089 99
63909 qLLvAzLPQAMkbefhjklnkmnknoppphhxahxxaxaxgrqqfo_1200111112000022 561.012502858405 5
63910 qLLvAzLPQAMkbeghjkknlmnknoppphhhhhxxaxxqgwqqjs_1200112212000022 1377.67989678211 3
63911 qLLvAzLPQAMkbeghjlnlnkmlnoppphhhahaqxhqqrwhhwr_2111200201111122 1815.64781633912 12
63912 qLLvAzLPQMPkbeghjlhnmklnoooppxxxaxanxhhnkqqaxn_0111022021111120 83278.7331181200 23
63913 qLLvAzLPQPMkbeghjlnlnkmommppphhhahaqxhqqhrwhrw_2111200201111122 9171.39750308164 16
63914 qLLvAzLPQzQkbefhjklnkmnommppphhxahxxaxaxhofxgb_1200111112000011 438.981155107718 5
63915 qLLvAzLPQzQkbeghjkknlmnommppphhhhhxxaxxqhjsqgb_1200112212000011 2971.49117033976 3
63916 qLLvAzLPwQQkbefhjilnkppnmmoophhxahvxaxhacofvca_1200111112000001 443.316169420343 95
63920 qLLvAzLQAPMkbegfjjmljmlolnpophhhehulemmmhnfhww_1200112212201211 1869.76536261230 13
63927 qLLvAzLQwMQkbegfjjmljmonnoppphhhehulemmbbvvlxx_1200112212201221 1118.14194480994 5
63928 qLLvAzLQwQPkbegfjjmljmlnnoppphhhehulemmkwbsdud_1200112212201222 1039.68845950356 8
63929 qLLvAzLvQQQkbefhjkkmnknmopopphhxahxxaxgrokrkbb_1200111112000022 1824.80572627822 57
63932 qLLvAzLvQQQkbeghjlnkmlnmpopophhhahahqqrwrwwgrg_2111200201111111 2373.30136948434 37
63934 qLLvAzLvQQQkbeghjlnkmpomonppohhhahahqqggcnccck_2111200201111111 1800.11881074206 11
63937 qLLvAzLzPQQkbeghjmklokonmpppohhhhhixaqgwrcccjb_1200112212000100 3475.38611351957 11
63939 qLLvAzLzQPQkbeghjlkmmoppnnonphhhahaqeiqhqvccva_2111200201111112 10410.1586584043 43
63942 qLLvAzMLMMQkbeghjilnlkommoppphhhhhcihaggrsrxqh_1200112212001102 2866.56221892737 29
63943 qLLvAzMLwQQkbeghjilnlppnmmoophhhhhcihahawrsrwa_1200112212001101 2790.08352378805 23
63944 qLLvAzMzAMQkbeghjilklnommnppphhhhhcixaqhrsbqgb_1200112212001011 2187.55678678527 17
63947 qLLvAzPAMAMkbegfjijklmmmnoppphhhehsupedkkrqqsj_1200112212201022 1947.81546992768 16
63949 qLLvAzPLMAQkbeghjklnmolmpnnpphhhahxahhxrwxwrhq_2111200201111110 20655.7163189797 23
63950 qLLvAzPLMAQkbeghjklnmolmpnnppxxxaxhaxxhnkhknxq_0111022021111112 83278.7331181200 23
63951 qLLvAzPLMAQkbeghjlknlokmooppphhhhhxxhxhgwgrxxq_1200112212000122 1.56608417309306e6 13
63952 qLLvAzPLMMQkbefhjlinkkoonppnphhxahavhxggvwiega_1200111112000201 1075.32768383825 15
63953 qLLvAzPLMPQkbeghjklnmopoonpnpxxxaxhaxxhxwrkqnh_0111022021111110 81954.8273103655 45
63954 qLLvAzPLMPQkbeghjklnmopoonppnhhhahxahhxhnkwxqr_2111200201111112 12853.8891111533 45
63955 qLLvAzPLMPQkbeghjlknloppnoponhhhhhxxhxhhawgqrg_1200112212000121 3.49700605685420e6 15
63956 qLLvAzPLMQMkbeghjklnmolmoopnphhhahxahhxrwnkhwr_2111200201111112 17979.3521455128 173
63957 qLLvAzPLPAQkbeghjlknomkmlpppohhhhhxxhxqgwkxxqk_1200112212000102 25797.7200105460 7
63958 qLLvAzPLPAQkbeghjlknomkmooppphhhhhxxhxqgwvcxxq_1200112212000102 25797.7200105460 7
63959 qLLvAzPLPPQkbeghjlknomppnlpnohhhhhxxhxqhawkqgk_1200112212000101 20925.9706933479 7
63960 qLLvAzPLPPQkbeghjlknomppnoopnhhhhhxxhxqhawvcqg_1200112212000101 20925.9706933479 7
63961 qLLvAzPLPQPkbeghjlknomkmnpnpphhhhhxxhxqgwwxgxa_1200112212000101 40159.0338653565 4
63962 qLLvAzPLQAAkbeghjklnmkklmonpphhhahxahhqhrwhwhw_2111200201111121 19306.1701963888 45
63964 qLLvAzPLQAMkbefhjlknklmkmoppphhxahaxhxaxgrxhrw_1200111112000211 4780.34970839689 11
63965 qLLvAzPLQAMkbeghjklnmkklmoppphhhahxahhqhrwhhrw_2111200201111122 19306.1701963888 45
63966 qLLvAzPLQAMkbeghjlknllmkmoppphhhhhxxhxaqgwxhrw_1200112212000122 11240.7517738874 3
63967 qLLvAzPLQAPkbeghjklnmkklmoppphhhahxahhqhrwxxsj_2111200201111122 46049.9538945048 45
63968 qLLvAzPLQPPkbeghjklnmkkonnpppxxxaxhaxxqxxknxnk_0111022021111100 45329.9368558562 41
63969 qLLvAzPLQPPkbeghjklnmkkonpnpphhhahxahhqhhwhrrw_2111200201111122 5936.17364786339 41
63970 qLLvAzPLQPPkbeghjlknllmoooppphhhhhxxhxaqhaqxxq_1200112212000112 11108.9722721753 3
63972 qLLvAzPLQwQkbeghjilnmklmpopopxxxaxwaxxxnkitepg_0111022021111122 11971.7477218960 7
63973 qLLvAzPLQzQkbefhjlknklmonpnpphhxahaxhxaxhwxggb_1200111112000211 1515.92161468250 25
63974 qLLvAzPLQzQkbeghjklnmkkooopnphhhahxahhqhhxqhwr_2111200201111122 8761.46062877948 10
63975 qLLvAzPLQzQkbeghjlknllmonpnpphhhhhxxhxaqhwqggb_1200112212000111 8299.13882632333 3
63977 qLLvAzPLwQQkbefhjlinkppmononphhxahavhxhacvwcga_1200111112000201 489.103422713922 107
63978 qLLvAzPLwQQkbeghjilnmppnmmoophhhahnahhhqrvcnwq_2111200201111112 5752.53720109837 27
63984 qLLvAzPPAwQkbeghjklhmkknpoppohhhahxarhqhhhhrwr_2111200201111222 5936.17364786339 41
63985 qLLvAzPPMAMkbefhjlklmknkmoppphhxahaxxaxhgrxhgb_1200111112000211 407.082445184996 13
63986 qLLvAzPPMAMkbeghjkllmmnlmopppxxxaxhahqxhnkhhrw_0111022021111122 58559.6857019161 39
63987 qLLvAzPPMAMkbeghjklmlmnlmoppphhhahxaqxhxrwxxkn_2111200201111100 91347.9921409793 39
63989 qLLvAzPPMPPkbeghjklmlmnokpnpphhhahxaqxhxhnhnrw_2111200201111122 58559.6857019161 39
63990 qLLvAzPPMzQkbefhjlklmknonnppphhxahaxxaxhhgwxgb_1200111112000211 343.886327431341 35
63991 qLLvAzPPMzQkbeghjkllmmnopooppxxxaxhahqxhxhqhxq_0111022021111102 91883.5694591057 10
63992 qLLvAzPPMzQkbeghjlkkmlnonpnpphhhhhxxxaxhhgqrgb_1200112212000211 3.20123711520592e6 17
63993 qLLvAzPPPAMkbeghjlkkmnmkmoppphhhhhxxxaxqgwxxvc_1200112212000011 33145.5288197335 9
63994 qLLvAzPPPMPkbeghjklhmnlmopoophhhahxarhxrwxhhqr_2111200201111102 20655.7163189797 23
63995 qLLvAzPPPPPkbeghjklmlnkonpnpphhhahxaqxqhhfhjrw_2111200201111222 117716.030151354 39
63996 qLLvAzPPPPPkbeghjlkkmnmoopopphhhhhxxxaxqhaxqxa_1200112212000011 21409.2421851247 4
63997 qLLvAzPPPzQkbeghjlkkmnmolpnpphhhhhxxxaxqhkqkgb_1200112212000011 10548.0005713032 7
63998 qLLvAzPPPzQkbeghjlkkmnmonnppphhhhhxxxaxqhvcqgb_1200112212000011 10548.0005713032 7
63999 qLLvAzPPQzMkbefhjlklmklmnoppphhxahaxxaxaxhxhah_1200111112000112 297.691247460659 5
64000 qLLvAzPPQzMkbeghjlkkmllmnoppphhhhhxxxaxaqhqhah_1200112212000112 4239.27605567814 3
64003 qLLvAzPPwMQkbefhjlilmkomnnppphhxahavxaxhcvcagb_1200111112000011 170.134798445185 11
64004 qLLvAzPPwMQkbefhjlklmkknopopphhxahaxxaxggkugae_1200111112000220 832.110526628824 93
64007 qLLvAzPPzQPkbeghjklhmnonnoopphhhahxarhxhnkxqhr_2111200201111122 12853.8891111533 45
64008 qLLvAzPQMzMkbefhjkiilklmnopppxxhaxaknahhxhxxnk_1022111110221100 396.863900043103 23
64009 qLLvAzPQMzMkbegfjhkiklkmnoppphhhehfpvpxhhqhqkv_1200112212201220 204.575472018442 65
64011 qLLvAzPQPzMkbegfgikljjkmnoppphhhejspepqgrqqqxh_1200112210200220 2292.56144880449 32
64012 qLLvAzPvAQQkbeghjilmkpnoopnpoxxxaxwaxxxbwnqnhr_0111022021111110 19802.5713755809 85
64013 qLLvAzPvMQQkbefhjlkknkmpopoophhxahaxxhgrgrwbbb_1200111112000222 1473.26652591272 49
64014 qLLvAzPvMQQkbeghjklmplmppnooohhhahxahxrwnkwwkn_2111200201111111 11763.5343098638 101
64015 qLLvAzPvMQQkbeghjkloklmpnpnophhhahxaehrwowsrgc_2111200201111112 5212.33375626294 33
64016 qLLvAzPvPQQkbeghjklnklmpopoophhhahxaehrwfrjwbn_2111200201111112 657028.682565466 79
64017 qLLvAzPvQAQkbeghjklmkklmpopophhhahxahqhrwhkqnq_2111200201111112 5490.47599429233 19
64018 qLLvAzPvQPQkbeghjklmkkpnppooohhhahxahqhhwxqwkn_2111200201111112 6710.61187022375 47
64020 qLLvAzPwAQMkbegfjhklmkommnppphhhehfpephhofvqcn_1200112212201012 651.777770103144 121
64021 qLLvAzPwMQMkbegfjhklmnnomoppphhhehfpepcngokalm_1200112212201022 995.351648670913 10
64022 qLLvAzPwPQPkbegfjhklknnompopphhhehfpehcnbfevxl_1200112212201021 1083.35472762406 145
64023 qLLvAzPzAMQkbeghjilkmnommnppphhhahnaqhqhvccqwr_2111200201111122 4820.76470377538 29
64024 qLLvAzPzAQMkbefhjillkmomnmpppxxhaxbiaeqxrbgqwg_1022111110220210 307813.685486028 77
64026 qLLvAzQLMLQkbeghjiikmlnopppoohhhhhcvxhqhqxxqgb_1200112212001112 3744.87168731712 5
64027 qLLvAzQLMMMkbeghjiikmlnnnoppphhhhhcvxhqhaqxhrw_1200112212001122 4177.69740968575 5
64028 qLLvAzQLMPMkbeghjiikmlnmomppphhhhhcvxhqhwqghah_1200112212001112 2732.82095301880 5
64029 qLLvAzQLQzMkbeghjiikmlklnoppphhhhhcvxhqgwxhhqx_1200112212001221 3901.72667565158 5
64031 qLLvAzQPMzMkbeghjiikkllmnoppphhhhhcvxxaqhqhhgb_1200112212001122 1474.41323393898 5
64034 qLLvAzQvzQQkbeghjigioomnpmpophhhahkckhacvhnhaa_2111200201111122 4217.63197129005 13
64037 qLLvAzQwQLMkbeehjkkkjjmlnoopphhqaaqaqaqqqaakxn_1200111110022110 5.93078042426201e8 123
64044 qLLvAzvAMQQkbefhjinkkmopmoppohhxahwqxgrbkfrkrw_1200111112000222 1847.21374464124 83
64046 qLLvAzvAMQQkbeghjklmnnkomppophhhahalhhrwwfjjrc_2111200201122112 1594.18522593079 39
64048 qLLvAzvAPQQkbegfjkloomnmpmppohhhehpepikkkgovjw_1200112212201110 1679.13948934084 33
64049 qLLvAzvAQAQkbefhjilonkmonmppphhxahwxxxgronfqua_1200111112000202 1795.25434294555 151
64050 qLLvAzvAQAQkbefhjlllomnkmpoppxxhaxhahaavnfasqx_1022111110222220 7332.54679108057 49
64054 qLLvAzvLQQQkbeghjpkmlnonmmopphhhhhhthdrwrgkngg_1200112212202001 1928.07436998140 8
64055 qLLvAzvLQQQkbeghjplmkllnoonpphhhhhhxhhncnnnngg_1200112212202001 540.045931875086 3
64056 qLLvAzvLQQQkbeghjplmkllonnopphhhhhhxhhvkkkkkgg_1200112212202001 540.045931875086 3
64057 qLLvAzvLQQQkbeghjplmknononopphhhhhhxhhkkkkoock_1200112212202111 1297.99922958352 3
64060 qLLvAzvMQAQkbeghjkolmnknmmppphhhhhahxxhgbfoaah_1200112212000012 6460.93036134423 3
64061 qLLvAzvMQAQkbeghjmoknlklpopophhhhhqhxxxgrxrxga_1200112212000011 1257.71125999883 4
64063 qLLvAzvMQPQkbeghjkolmnppommophhhhhahxxhhagfogh_1200112212000011 5347.27298527318 3
64065 qLLvAzvPAQQkbefhjlkkokmnmpopphhxahxaxxgrnfkbww_1200111112000222 1322.59676179108 125
64066 qLLvAzvPAQQkbegfjiklkpomnoppohhhehvpxhhkoofppf_1200112212201101 933.052156994265 117
64068 qLLvAzvPAQQkbeghjnolmkpnlmopphhhhhaaxxggvvvkvk_1200112212000000 16572.0347534528 35
64069 qLLvAzvPAQQkbeghjnolmnonmlppphhhhhaaxhrwrgrbgw_1200112212202002 11589.8881113973 4
64071 qLLvAzvPAQQkbeghjonlmnomlnppphhhahqxxxrwkkknnv_2111200201122111 2523.03176685737 19
64072 qLLvAzvPMQQkbefhjlkknkmnpnopphhxahxaxxgrnknnrw_1200111112000222 32935.8081844422 26
64073 qLLvAzvPMQQkbeghjnoillnpopponhhhhhaakncncnkcnn_1200112212202000 1458.74267621292 23
64075 qLLvAzvPPQQkbeghjnomknolpmnpphhhhhaahhrwkcnkcv_1200112212202000 957.002476699247 5
64076 qLLvAzvPPQQkbeghjnomknoplmopphhhhhaahhrwvnknvc_1200112212202000 957.002476699247 5
64078 qLLvAzvPPQQkbeghjonmknolpnmpphhhahqxxhrwsfoosj_2111200201122112 25907.1743375753 17
64079 qLLvAzvPQAQkbefhjlnonmnkmpoppxxhaxahahavnfqsax_1022111110222220 9821.05956861045 89
64080 qLLvAzvPQAQkbegfjiklkmnopoppohhhehvpxhkkkqfaaf_1200112212201102 1256.12809511926 70
64081 qLLvAzvPQAQkbeghjnojmklopnpophhhhhaaihhrkqcakq_1200112212202001 1130.33059193863 115
64082 qLLvAzvPQMQkbegfjljmlonplnoophhhehemmmdvhnbssw_1200112212201101 189753.478901360 126
64083 qLLvAzvPQPQkbefhjlkkonppnopnohhxahxaxxxhannxnn_1200111112000221 1642.80795321289 29
64087 qLLvAzvPQPQkbeghjmmlmkpnonopphhhhhdmxhhhkkoopp_1200112212202111 1381.36091450053 3
64088 qLLvAzvPQPQkbeghjmmlmkponnopphhhhhulxhhhnnooee_1200112212202111 1381.36091450053 3
64089 qLLvAzvPQPQkbeghjnokmlpnmmopphhhhhaathdhrgknxq_1200112212202001 1207.38047970651 8
64090 qLLvAzvPQPQkbeghjnolmkpnopponhhhhhaaxhhhnneinn_1200112212202001 233.685006008693 3
64091 qLLvAzvPQPQkbeghjnolmkponppnohhhhhaaxhhhkkptkk_1200112212202001 233.685006008693 3
64092 qLLvAzvPQQMkbeghjmmlmknonoppphhhhhdmxhhkkkkqaa_1200112212202112 1634.93090066210 3
64093 qLLvAzvPQQMkbeghjmmlmkononppphhhhhulxhhnnnnqaa_1200112212202112 1634.93090066210 3
64094 qLLvAzvQAAQkbegfjmliknnopopophhhehlestukaelehe_1200112212201101 3133.51588891940 141
64095 qLLvAzvQAMQkbefhjilkknonmpnpphhxahwxaxxhnfxngb_1200111112000211 806.239777221601 31
64097 qLLvAzvQMAQkbefhjilkkkmnopopphhxahwxaxgrnkarum_1200111112000222 1195.35455234389 32
64101 qLLvAzvQPQPkbegfjklinmnmoppophhhehpesukkkgqaju_1200112212201102 2696.05578643556 55
64103 qLLvAzvQQAMkbeghjknklmnknoppphhhhhaaaxxhgbqqof_1200112212000022 1377.67989678211 3
64104 qLLvAzvQQAMkbeghjmnmknlkloppphhhhhqaqxxxgrxxrw_1200112212000011 1341.29298086455 4
64106 qLLvAzvQQLQkbeghjkmmlmnoppopohhhhhmdmxhtaedldh_1200112212202100 1706.63334990376 7
64107 qLLvAzvQQLQkbeghjknkjmlponpophhhhhpapihdeiwmtw_1200112212202001 1408.31202892388 63
64110 qLLvAzvQQPPkbeghjmnmknloooppphhhhhqaqxxxhaxxxa_1200112212000011 815.580532420290 4
64112 qLLvAzvQQzQkbegfjmlnmlmoploophhhehlexmmihhnmuw_1200112212201111 3546.19420654641 31
64113 qLLvAzvQQzQkbeghjknklmnommppphhhhhaaaxxhhfohgb_1200112212000011 2971.49117033976 3
64114 qLLvAzvQwQQkbegfjmiklnopmnpophhhehlvpxkbpoohvh_1200112212201120 36004.8709308333 53
64116 qLLvAzvQzQQkbegfjklinpmomoppohhhehpesuhkgovppj_1200112212201101 1907.66431847230 49
64117 qLLvAzvwQQQkbefhjllnmnkompoppxxhaxhhhavnrfcrnc_1022111110222200 5566.89102641622 52
64121 qLLvAzvwQQQkbeghjklmnknpopopohhhhhexxdgnnffvnf_1200112212000100 2354.99149367486 4
64122 qLLvAzvzQQQkbefhjllpmpkomnoopxxhaxahaannrfnrck_1022111110222002 12173.9308417902 75
64131 qLLvAzwLMQQkbeghjilmkpomnpnophhhhhcqmggvowcbbv_1200112212001100 3730.33084227480 41
64132 qLLvAzwLMQQkbeghjjoipmpnpnmoohhhhhehkgncncnngg_1200112212220010 5334.59317521956 29
64134 qLLvAzwLQAQkbeghjjojlkmnpoppohhhhhehphhnnqguug_1200112212220010 1272.32211445113 3
64135 qLLvAzwLQAQkbeghjjojlknmpoppohhhhhthihhkkqgmmg_1200112212220010 1272.32211445113 3
64136 qLLvAzwLQQMkbeghjjojlkmnnmppphhhhhehphhnnnnaah_1200112212220012 947.195165951311 3
64137 qLLvAzwLQQMkbeghjjojlknmmnppphhhhhthihhkkkkaah_1200112212220012 947.195165951311 3
64138 qLLvAzwMAAQkbeghjikllmoopnopphhhahsalhhhqiwxti_2111200201121122 8122.28345989371 27
64139 qLLvAzwMAMQkbeghjikllmonnnppphhhahsalhhhrvwhwr_2111200201121122 3108.98224166749 69
64141 qLLvAzwMPMQkbeghjiklmmknoppophhhahsalhrwvjhqnp_2111200201121122 1276.99859118065 17
64142 qLLvAzwMQMMkbeghjikllmmkonppphhhahsalhhrwiwxrg_2111200201121120 12810.9872755556 89
64143 qLLvAzwPAQAkbegfjkkjlkmmnnopphhhehpmmmxvbssvhw_1200112212211021 10113.3690593615 22
64148 qLLvAzwPQzQkbegfjkkjlknmpopophhhehpmmmxdbauliv_1200112212211002 1481.07940658215 56
64149 qLLvAzwPzQQkbeghjjmnopmpnpnmohhhhheaaxgncncnnk_1200112212220000 6476.46360511362 127
64150 qLLvAzwQPLQkbeghjflmiknpoopophhhhhnaakggxxxxhh_1200112212000022 1163.20844260834 5
64151 qLLvAzwQQzMkbegfjklkmlklnoppphhhehplmxmxihxhmu_1200112212211102 723.998618781895 5
64156 qLLvAzwvQQQkbeghjimpkponomnophhhhhcmqgwjrorsgb_1200112212001100 3135.08570776777 117
64157 qLLvAzwvQQQkbeghjipmmkonopnophhhahsehrwrvvffwv_2111200201121111 4476.24947639487 45
64159 qLLvAzwwAQQkbegfjkmlknonmpopphhhehpdmxwrwbnbcr_1200112212211002 2495.50324060363 142
64161 qLLvAzwzAQQkbegfjkklkoomnnopphhhehpmmxojbsswvr_1200112212211012 1327.29036108220 60
64166 qLLvAzwzQMQkbeghjikmokomnpnpphhhhhcxmqgwsslbxx_1200112212001102 2013.56066599233 12
64167 qLLvAzwzQPQkbegfjkklknpmnnopphhhehpmmxdhbsswmu_1200112212211011 1228.36571652756 118
64168 qLLvAzzAAMQkbefhjkimlmonnpnppxxhaxanxhhxnchvnk_1022111110220011 1018.59278446906 37
64169 qLLvAzzAAQPkbegfjiklnlonlnppphhhehspedhhkwrxoj_1200112212201110 10791.8586412318 32
64170 qLLvAzzALQQkbefhjiklnnnompopphhxahcuxvkvkncwwb_1200111112002022 255165.291793307 25
64171 qLLvAzzAMMQkbefhjlimkklponopphhxahawqxgrxrwgah_1200111112002221 1280.72365984200 39
64172 qLLvAzzAMMQkbefhjlmlkoknponpphhxahahxxhgctfgia_1200111112002020 832.282416846239 123
64173 qLLvAzzAMPQkbefhjkmlloppomnopxxhaxaxahxxqcnkcq_1022111110220201 1228.66429690504 17
64174 qLLvAzzAMQPkbefhjkmllonkopppoxxhaxaxahxnnchqac_1022111110220201 957.134739484471 25
64175 qLLvAzzAPAQkbeghjlmkonnkooppphhaahqhqqqgwofqxq_2111200201121120 61234.9360545439 6
64176 qLLvAzzAQPMkbefhjkmllnmoonpppxxhaxaxahamxqgear_1022111110220211 343.973315091754 79
64177 qLLvAzzAQPPkbeghjlmkllnooppophhaahqhqaqqhqqxaq_2111200201121120 117433.320092755 7
64178 qLLvAzzAwQQkbegfjiklnpnooopnphhhehspedhkrsjmru_1200112212201101 3875.01425019553 16
64181 qLLvAzzMAQPkbegfjhlnlmonmppophhhehfedmlhvvumtg_1200112212200110 10304.8265491681 51
64182 qLLvAzzMLQQkbegfjhlknpnmopopohhhehfetvgvvossof_1200112212200100 9038.06784364868 27
64185 qLLvAzzMPAQkbegfjhlinonmpopophhhehfekvgvvlsdom_1200112212200100 9038.06784364868 27
64186 qLLvAzzMQAMkbeghjlknllmkmoppphhhhhqahxhhgbahgb_1200112212000122 11240.7517738874 3
64188 qLLvAzzMQLQkbegfjhlnlmnoloppphhhehfedmlvenmttg_1200112212200101 6116.01633543833 49
64189 qLLvAzzMQPPkbeghjlknllmoopopphhhhhqahxhhhaahah_1200112212000112 11108.9722721753 3
64190 qLLvAzzMQzQkbeghjlknllmonnppphhhhhqahxhhhgghgb_1200112212000111 8299.13882632333 3
64196 qLLvAzzPAQPkbegfjhmlnkomnpnpphhhehfaxlhhkkqfkv_1200112212200012 245.971177218986 33
64198 qLLvAzzPMAQkbefhjkmnlmlkppnopxxhaxaxxhhvnhqnnx_1022111110220001 1355.10282248259 33
64199 qLLvAzzPMAQkbefhjkmnlmlkppoopxxhaxaxxhhvnhqnkx_1022111110220001 1355.10282248259 33
64200 qLLvAzzPMAQkbefhjlmnkmklppoophhxahaqqxxgrxqsjh_1200111112002221 1378.72068685009 29
64201 qLLvAzzPMAQkbeghjhilkomnppoophhhhhkvxhhkkqappa_1200112212201112 1634.93090066210 3
64202 qLLvAzzPMAQkbeghjhilkonmppoophhhhhncxhhnnqaeea_1200112212201112 1634.93090066210 3
64206 qLLvAzzPMQMkbeghjhilkomnmnppphhhhhkvxhhkkooakv_1200112212201112 1409.27575686991 3
64207 qLLvAzzPMQMkbeghjhilkonmmnppphhhhhncxhhnnooanc_1200112212201112 1409.27575686991 3
64208 qLLvAzzPPMQkbegfjhmlkllonppophhhehfaxhvkbfppvh_1200112212200021 265.143840387937 21
64212 qLLvAzzPQPPkbefhjkmnlnmoopoppxxhaxaxxhhhxqhxqq_1022111110220011 1101.70685664592 18
64213 qLLvAzzPwQQkbefhjllnkkpmoopophhxahaxaxggvccvvv_1200111112000000 134.011103456546 13
64219 qLLvAzzQMAMkbefhjkmlklnlkopppxxhaxaxahhxvnxxkn_1022111110220011 972.078001039774 31
64221 qLLvAzzQMLQkbegfjhimlknopopophhhehfvaxhhttppgg_1200112212200100 1644.67301926264 137
64222 qLLvAzzQMLQkbeghjhkilmnpopoophhhhhkmvxthelehgn_1200112212201101 1422.93399567062 7
64223 qLLvAzzQMPMkbefhjkmlklnooopppxxhaxaxahhxxqxxhq_1022111110220011 1087.23475692976 8
64224 qLLvAzzQPAMkbeghjlkkmnmmkoppphhhahqaqxqhrwqqjs_2111200201121200 2982.35974471120 7
64225 qLLvAzzQPPPkbeghjlkkmnmoopopphhhahqaqxqhhqqxxh_2111200201121220 5615.20505224892 4
64226 qLLvAzzQPzQkbeghjlkkmnmonnppphhhahqaqxqhhjshwr_2111200201121222 8983.14173086952 9
64228 qLLvAzzQQzMkbeghjlkkmllmnoppphhhahqaqxxhhhhhxq_2111200201121221 11403.4749994934 5
64229 qLLvAzzQQzMkbeghjlkmkllmnoppphhhhhqaaaxhhhhhah_1200112212000112 4239.27605567814 3
64230 qLLvAzzQvQQkbegfjhimlopmponophhhehfvaxaewdlgph_1200112212200200 1448.24988840678 181
64232 qLLvAzzQwAQkbegfjhimlknopnopphhhehfvaxhaaqppkk_1200112212200002 1633.89356591680 75
64233 qLLvAzzQwMQkbeghjhkilmnonoppphhhhhkmvxtadldlsf_1200112212201001 1589.09529879105 4
64234 qLLvAzzvQQQkbefhjklnolkpppnooxxhaxahhqvnncvvcc_1022111110220000 1375.74530465177 72
64236 qLLvAzzwMQQkbefhjkllnmkpopopoxxhaxahhqvnccnnkc_1022111110222000 9601.99989585503 4
64237 qLLvAzzwPQQkbegfjhlkoompnopnphhhehfehcnkbfvvbs_1200112212200102 1008.36552576511 125
64239 qLLvAzzwQQPkbegfjhllmoonmpppohhhehfeudkvvvldmo_1200112212200100 15653.3201912618 97
64240 qLLvAzzzAQQkbefhjilmnpnomnmppxxhaxbaqqxrbrgglm_1022111110220021 19234.0884991217 83
64243 qLLvAzzzAQQkbegfjhmlmponlnpophhhehfahxhwkwcxcq_1200112212200001 6.52944536196654e7 70
64244 qLLvAzzzAQQkbegfjilolpknnpopohhhehsedhhrncmruf_1200112212201011 4020.34522154140 24
64245 qLLvAzzzMQQkbefhjilmkopmmnpophhxahcxqgrkvnnobr_1200111112002202 10083.9999008330 7
64249 qLLvAzzzPQQkbegfjhmkoompponnphhhehfahcnkbwvcfw_1200112212200002 942.206782836012 66
64250 qLLvAzzzPQQkbegfjhmmomonpppnohhhehfaxwrwkrsjcc_1200112212200000 43226.9119364802 35
64251 qLLvAzzzPQQkbeghjlkpooknmpnophhhahqqqqgwvowccj_2111200201121112 18248.3617703382 15
64252 qLLvAzzzQAQkbefhjilmnooommppphhxahcxqqvkvvnqlu_1200111112002202 7049.21008041241 85
64253 qLLvAzzzQAQkbegfjhmlmomkpnpophhhehfahxwrrhcich_1200112212200001 8341.91573259638 9
64254 qLLvAzzzQMQkbegfjilolmmpnnoophhhehsedhjohncrfw_1200112212201011 10824.4804473299 20
64256 qLLvLAAAAAMkbegjfiikjlknmoppphhucvwkpfuidwxxhq_1200112211211001 524300.135424009 55
64257 qLLvLAAAzAQkbegjfiikjknonoppphhucvwkpfibdshaun_1200112211211000 21636.7604128929 20
64262 qLLvLAALPPQkccfifkjklopmnoppolnnjwdnaimnkkgjjg_1200111221020010 1.25139131193591e6 29
64265 qLLvLAAMzAQkccfifkjlklmnoppoplnnjwdndaiufomdjt_1200111221021100 192982.179583283 23
64269 qLLvLAAPQzMkccfifkjmkjlknoppplnnjwdnhajihqhqmd_1200111221021022 970.074741747053 11
64271 qLLvLAAQPzMkbegjfiikjlkmnoppphhucvwkpfxigxqxud_1200112211210021 24639.9719382083 6
64272 qLLvLAAvAQQkbegjfiilmopnpmoophhucvwkuhkkkjffff_1200112211210000 21328.1478883907 20
64273 qLLvLAAvPQQkbegjfiimnmnopnopphhucvwkhakkvbjbno_1200112211210000 46131.8192571091 77
64282 qLLvLALALQQkbefjhjminmmnponppxxxffjqshofojjofo_1022101010112222 2869.98296168685 5
64286 qLLvLALAMMQkbefjhlkimnooopnppxxxffiisahmssabip_1022101010222220 45718.3639875753 7
64295 qLLvLALAPPQkbeghhmlklnkoponpphhhbgqqhxahjsjjfo_1200111122000000 3523.12747983999 5
64298 qLLvLALAQAMkbefhfmmllnlkmopppxxxsoxixhxqqihxjo_1022101010120021 1297.99922958352 3
64302 qLLvLALAzQQkbefjhjkmknloppoopxxxffjiuihvssggbb_1022101010112200 9187.08339232747 5
64303 qLLvLALLPQQkbeeggkoloknlmponphhabbththixgswbjj_0111022000110212 3.90180102402184e13 65
64304 qLLvLALLPQQkbefhjhmjompomnoppxxxoosashoojssjfo_1022101010112222 2709.40764992030 5
64306 qLLvLALLQMQkbefhjhknlommmpoppxxxooseaehdjjawit_1022101010222220 11161.2112251344 19
64319 qLLvLALMAMQkbefigjlknmkoppoopxxxwrgaqexxjaegjq_1022101010220220 280.268046696901 55
64323 qLLvLALMMMQkbehijlijlkmopnopphhqjoakfhtbsagjhu_1200111122202211 1948.07401819826 17
64324 qLLvLALMMQMkbefhfjlmklnnompppxxxsoglhihhnjblhx_1022101010120201 1304.42320681186 30
64325 qLLvLALMPAQkbeffjmkllolnpppooxxxjsxhxhxqahldoj_1022101010120102 1297.99922958352 3
64337 qLLvLALMQLQkbegjjkmjllnmpnoppxxxcvahfhttwavstp_1022101011222100 1859.17398843593 19
64339 qLLvLALMQPMkccfjhlinjlkommppplnckchchvxxqvrhck_1200111221202102 3431.36820763188 82
64343 qLLvLALMwQQkbefjjiklkppnoonpohharwkpppakvwkffc_1200112211220020 31628.5527308020 10
64345 qLLvLALPAPQkbeefjljmkjonnpopphhagwqfqxfcckxnaq_0111022000101220 5336.78222211673 233
64346 qLLvLALPAPQkbefhhimklkomnpopphharwkaeeecnrfvvf_1200111122220200 994.215339331612 17
64349 qLLvLALPMMQkbefjhjiklkmonppopxxxffjspiiosbiibi_1022101010112220 669502.725475845 9
64357 qLLvLALPPQPkbegjjkijnkmompoppxxxcvasfhhofoaoqq_1022101011222220 7.17936579968264e7 13
64359 qLLvLALPQzQkbefjjikjinlonoppphharwkpffdbaotttb_1200112211220011 1481.71149450582 43
64360 qLLvLALPQzQkbehjfikjnjlonoppphhlcvkpfdvbaotttb_1200112211220011 714.387482735384 87
64363 qLLvLALQALQkbeefjlljmkjoopopphhagwqmfqxfixhqmd_0111022000101202 3757.22280654512 75
64364 qLLvLALQAPAkbeffjmkilljonooppxxxjsxhoxhohsldqs_1022101010120220 15831.3672597768 339
64365 qLLvLALQAPPkbeffjmkilljonpnppxxxjsxhoxhohsxjfs_1022101010120221 3555.87935587327 62
64378 qLLvLALQQzMkbeffjmkilljlnopppxxxjsxhoxhoqhxhdl_1022101010120211 1297.99922958352 3
64393 qLLvLALwQQPkbefjhjlmonoomnpppxxxffjqihdhbovxhu_1022101010222121 4082.35560635953 5
64397 qLLvLALzQMQkccihjkmllonmlopoplnccwxxppaxbbnksr_1200111111222002 5665.61618098741 77
64398 qLLvLALzQPQkccihjkmnnolmnopoplnccgxxxxaxvcbbnk_1200111221020000 6573.98099022292 37
64400 qLLvLAMALQPkbdfhgkljimonlppopdwgggxxffawwkqqva_2101021122001112 1962.27370671510 217
64403 qLLvLAMAvQQkbchjiilikmnnmpopptsjjjfafassssnksn_2010222112110000 1764.78453078618 25
64406 qLLvLAMAwAQkbeefjhkjljmoppopohhagwcxfqfwiqtpdd_0111022000111222 6851.25435870591 61
64407 qLLvLAMAzPQkacihjjkljmnponppojkhllamhmuadabbbj_2002121101102222 2752.17821007129 135
64418 qLLvLAMPAPMkbegjjikijkmmonpppxxxcvsasfaxshxxet_1022101011212120 3523.12747983999 5
64426 qLLvLAMwAMQkbeefjhkjjmnpooppohhagwcxffiwxhtddp_0111022000111120 9543.27632916314 26
64427 qLLvLAMwAQMkbeefjhkjjmnnmoopphhagwcxffiwrrhpbk_0111022000111120 76604.4812774767 71
64443 qLLvLAPAAzQkbdfhgijijmlnopopphrgrrknknajxaxnng_1200012211000211 3077.94315501198 25
64444 qLLvLAPALQPkbegiflkijknomnoppxxmwgapkflrwnkruj_1022111110220022 12566.6296791089 29
64453 qLLvLAPAPMPkbdfhgjilknmnnpoppdwgggssaaaajjaqjb_2101022222001022 3169.83379757604 11
64457 qLLvLAPAQzAkbeefjlkljkjmnnopphhagwelmfxfihxbxn_0111022000101201 54091.8541169183 61
64458 qLLvLAPAQzMkbefhjlhikjkmnopppxxxooisbestohqhie_1022101010112201 3439.81637255945 6
64459 qLLvLAPAvQQkbchjiiiklmnnmoppptsjjjooqqjssjcvsn_2010222112000000 1544.64418781379 16
64460 qLLvLAPAvQQkbdfhgijijlpoopnophrgrrknknkxxhhnhh_1200012211000022 2607.32105004918 135
64464 qLLvLAPAwMQkbeefjlkljknpponophhagwelmfxqhtccop_0111022000101222 22522.1499478528 18
64466 qLLvLAPAzMQkccihjiilkmnponppolnccwncphanmrvqqr_1200111111020021 833.158095715235 23
64471 qLLvLAPLQLQkbefhjihkjnlonpoppxxxoogsishvawiitv_1022101010112200 2475.05192505851 11
64474 qLLvLAPLzQQkbefhjkjilponmopopxxxcvakkxvrvgrkko_0111022020111212 2656.79591703546 61
64477 qLLvLAPPPAMkbefigklmjklknopppxxxwreexjphxbxqbr_1022101010221002 2200.69994729484 19
64479 qLLvLAPQMzMkbdfhgijijlkmnoppphrgrrknknaxqqqqjs_1200012211002200 4893.45452804979 41
64482 qLLvLAPvAQQkcchijihloklnpnooplnkkwnkpakwkkoccr_1200111111020002 1872.55862727493 23
64487 qLLvLAPvQPQkbefhfjklnmpnnooppxxxsowdhteocsbffb_1022101010121202 2206.99954689615 8
64488 qLLvLAPvQQMkbeffjhkljlonoopppxxxjsglhoqjnssxxa_1022101010122220 3371.17395246185 209
64490 qLLvLAPwAPQkccihjiilknpnoppnolnccwncpqaqwrxhcr_1200111111020022 4221.58222747662 123
64491 qLLvLAPwAQAkccihjiilknmmnonpplnccwncpqasjwrchw_1200111111020021 2948.66827183676 14
64495 qLLvLAPwPQPkbefigkllknkmnpoppxxxwreeaphxhfhbei_1022101010222201 2160.24834290733 15
64499 qLLvLAPwzQQkbefigkllkkonnpoppxxxwreeapxmffjbjg_1022101010222202 372.497762055731 28
64507 qLLvLAQAMzMkbdfhgkijijlmnoppphrgrrxknknaxxxxvc_1200012211001100 6025.98389622011 28
64520 qLLvLAQvPPQkbefhfkjkmlmnpopopxxxsoewdtecfffbgw_1022101010112022 1959.08847489670 15
64527 qLLvLAvAAQQkbefhjmnlnopmppnooxxxooepidhiwwnbsf_1022101010222020 4453.92768807808 6
64532 qLLvLAvAMQQkbefhjknlnonmopoppxxxoodpmxhpocskbg_1022101010112022 3003.85389600047 9
64534 qLLvLAvAPQQkbeffjnmljlnpmpoopxxxjsllhoqfjfsbbf_1022101010120022 3921.66893884253 149
64537 qLLvLAvAQAQkbefhjknlmnonopoppxxxoodpmhxhpcakqa_1022101010112020 2021.08419705722 4
64540 qLLvLAvAQPQkbefigljomkmnpnpopxxxwraspxxwwswgbj_1022101010220022 251.180811729403 55
64541 qLLvLAvAQQAkbefhjknllnonmooppxxxoodpmexhpockhw_1022101010112021 4236.12373982125 133
64542 qLLvLAvAQQPkbefhjknlmnonmmpppxxxoodpmhxhpooqmd_1022101010112022 2373.45399885099 4
64559 qLLvLAvMPQQkbefiglkmonnnpmpopxxxwraqxxitwbwbrw_1022101010220020 732.769804831767 13
64560 qLLvLAvMPQQkccfifjknnmplompoplnnjwvaiilfknnfro_1200111221020201 10679.2959558596 17
64564 qLLvLAvMQAQkccfjfnknmlonloppplnnkwiaiqiuxkniae_1200111221020201 2140.81223088077 37
64566 qLLvLAvPQAQkccfjhkknnlmomoppplnckcmdtxixxccaea_1200111221202021 2285.97001063011 13
64567 qLLvLAvPQMQkbegjjijklonnpnoppxxxcvsfapxgoussux_1022101011211221 1295.05714956530 11
64569 qLLvLAvQAPQkbehijinjmlplnonophhqjokmftphnokbsw_1200111122202001 16009.0689325743 281
64581 qLLvLAvwQQQkbefhfmmkonplnlpopxxxsoidmhuuoorvbb_1022101010120020 21678.5472789949 13
64588 qLLvLAvzQQQkbefhjnmknpnlomoppxxxoopiixhpvrsrsb_1022101010112002 1665.07993864563 113
64590 qLLvLAwAAPQkacihjjlmknnpnoppojkhllahhbuaadamdj_2002121101102222 5755.82600346678 75
64591 qLLvLAwAAQAkacihjjlmknmnmnoppjkhllahhbucacdaqj_2002121101102220 4790.73719399468 269
64595 qLLvLAwAMQPkbefgikjjmnloonnppxxhvcqrfhhfjrgbhj_2111200202121020 3.31306091924062e6 19
64601 qLLvLAwAPQAkcdggikmlkmlnooopphsgbfxamaxlqrbshw_1000121121000211 4017.23423136831 27
64604 qLLvLAwAQPMkacihjjlmknlnonpppjkhllahhbusaadhck_2002121101102221 3.71842487883624e6 109
64608 qLLvLAwLQQMkccfifkklmkonnoppplnnjwdatihuuffqmm_1200111221002000 1516.53779016812 11
64612 qLLvLAwMMPQkbeefjhjkjmnmponpphhagwcfxfcvvhnkmd_0111022000111122 7721.20105558457 43
64619 qLLvLAwMwQQkbeefjhjkjonmoponphhagwcfxfcvvnqnkk_0111022000111120 15916.9933597199 95
64625 qLLvLAwPMQAkbefgikmjmnmloooppxxhvcquohhufjrfhr_2111200202121122 507893.321691467 91
64629 qLLvLAwPPQMkbefgikjjlnmomopppxxhvcqfoxhcckkqxa_2111200202121112 18967.1048718502 13
64641 qLLvLAwQPAMkbefgikmjjlnmnopppxxavcxqfoxqccxavc_2111200202121102 5106.58185216150 9
64653 qLLvLAzAAQMkbegjfikjlmloomopphhucvkpfxubnnwfhr_1200112211221102 1232.24043976755 275
64654 qLLvLAzAAQPkbegjfikjlmloonppphhucvkpfxubnnwtiu_1200112211221102 9753.99141854416 81
64666 qLLvLAzAQzQkbegjfimllnkoopnpphhucvkdpxqikkdbpi_1200112211221000 1.60781228249151e6 89
64667 qLLvLAzAzQQkbefhjlkmknmnpopopxxxooidpihpcjjcbv_1022101010110200 1794.15451033251 83
64668 qLLvLAzLAQQkbegjfilnmonopnpophhucvktduakknvnjj_1200112211221000 7826.89446351930 107
64672 qLLvLAzMAMQkbeefjlmmkjnopnpophhagweltxfacuwtsq_0111022000100220 88455.2911732974 277
64682 qLLvLAzMQMAkbefhjlimkmmnlonppxxhgbanlhxuhrhshw_2111200202111021 9433.97138486117 27
64684 qLLvLAzMQMPkbefhjlimkmmnopnppxxhgbanlhxuhhhsrw_2111200202111022 26944.8699258232 189
64694 qLLvLAzPQAMkccfifjnkjmklloppplnnjwnhajihnrqhck_1200111221022102 4073.77533740041 49
64696 qLLvLAzPQMAkbefgikmjmlnmlonppxxhvcpuohehuvhwhw_2111200202111121 3474.19754462243 103
64697 qLLvLAzPQMPkccfifjnkjmklopppolnnjwnhajihnhqmdw_1200111221022110 17088.4016389114 131
64702 qLLvLAzQPPPkbefgikmjjlnlonpppxxhvcpqfoeqvqkabw_2111200202111122 4536.89169037730 13
64703 qLLvLAzQwQPkbegjfikjmlloopppohhucvkpfxxbnnxudc_1200112211221000 26894.4695792607 54
64704 qLLvLAzQzMQkbegjfikjmmlpnoopphhucvkpfxubawjkxi_1200112211221201 1973.50672307353 26
64706 qLLvLAzvQQQkbegjfilomonopnpnphhucvkxamakkvvvrb_1200112211221000 5536.72539880351 107
64708 qLLvLAzwPQQkbegjfiimpopnpnonohhucvkkmakkkkkkbb_1200112211221000 25316.2662408241 97
64712 qLLvLAzzQAQkbefgikmolmnolpoppxxhvcputedhqvqbxh_2111200202111102 4787.65994119637 50
64722 qLLvLLALAQQkbefkliolnkoomppnphhaaaoqqaqaqgbnww_0111022020111021 4248.87062988153 13
64725 qLLvLLALMQQkbefklijnompopmnophhaaaofaheljrvvcs_1200111122000001 5717.61570839814 7
64726 qLLvLLALMQQkcchhlimkmpnonmooplnknanpdthlncrgvr_1200111111022022 10155.2194914780 269
64727 qLLvLLALPQQkacihlkmnnmknoopppjkhataccossgncaid_2002121101002022 4915.94732510268 55
64739 qLLvLLALPQQkcchhlinpklokpmnoplnovavehaxxksrnks_1200111221022021 3140.03446225563 48
64745 qLLvLLALQAQkbefklkolmlnkpnnppxxxqhqqxqqqxqnkfo_0111022020111122 11283.2034216461 5
64746 qLLvLLALQAQkcchhlimkjmnomoopplnknanpdrtlnrgvhk_1200111111022021 3684.91589830263 361
64747 qLLvLLALQAQkcchhlinolklopmnoplnovaveppaxxxrnkn_1200111221022021 1708.15630075084 177
64750 qLLvLLALQMQkbeflkknjnlmnoppophhhqxxuohxhugbvnn_2111200202111111 7474.16856968403 23
64752 qLLvLLALQMQkccjhlkjmjiomonopplncvaukikjnrgvvhk_1200111221022021 4441.97041673776 51
64756 qLLvLLALQPQkbefkliomnlkmnpnppxxxqhgxuuxhmcfvos_1022101010220012 2758.33378270927 39
64763 qLLvLLALQQMkcchhlimkjmnonmppplnknanpdrtlncrtlm_1200111111022021 5238.80059226925 133
64764 qLLvLLALQQPkbefkliojmlnkmnpppxxxqhgxjdxmhvctqh_1022101010220010 15866.9859986378 101
64769 qLLvLLAMMAQkbefklkmnllokpmppoxxxqhqhqxqhxqwfow_0111022020111212 61234.9360545439 6
64770 qLLvLLAMMAQkbefklkmnllokpooppxxxqhqhqxqhxqwrfo_0111022020111212 61234.9360545439 6
64771 qLLvLLAMMAQkbefklkmnlomkpooppxxxqhqhqxqxxqoofo_0111022020111202 115065.678830181 6
64774 qLLvLLAMMQAkbdfgjhlmnklnmmoppdwgnjnmpiqdrnvjqj_2101021122112002 4696.72193649363 231
64776 qLLvLLAMMQMkbefklkmnlloknnpppxxxqhqhqxqhxaqhxq_0111022020111212 117433.320092755 7
64778 qLLvLLAMPMQkbdfgljmkonomlpnppdwgjefauxaxrjcfff_2101022222220110 5.32579693539700e6 43
64779 qLLvLLAMPMQkbefklimjkmkpmnpophhaaaoifqhqfsjfwf_1200112211000010 4257.20364289343 15
64781 qLLvLLAMPMQkbefklkmjmlmnopoppxxxqhqhfqqxavcknr_0111022020111211 3247.06995283006 7
64786 qLLvLLAMQAMkbefklkmnlmlmkopppxxxqhqhqxqqxxqqqa_0111022020111220 21126.0457772201 5
64787 qLLvLLAMQMMkbefklkmnlilkompppxxxqhqhqxrqxqwqqa_0111022020111220 12342.8180084827 9
64788 qLLvLLAMQPMkbefkliinlmkommppphhaaaofqqhqqggqqa_0111022020111220 19654.8895756004 55
64790 qLLvLLAMQwQkbefklkmjjilnmopppxxxqhqhfkrqxwqhfk_0111022020111200 3171.54073978752 37
64797 qLLvLLAPAQAkacihlkkmlnmknmoppjkhatalcfcssgrhqj_2002121101002020 3046.64714989012 377
64800 qLLvLLAPLQQkbefklikjmlmpnopophhaaaomfhehrvbsbj_1200111122000021 5217.88448979168 19
64801 qLLvLLAPLQQkbehgijnjmnpoponpohhlkvbaflkcccckvv_1200112211000000 5777.99982692973 9
64803 qLLvLLAPMAQkbefkljmjnjmmnpopphhaaafafafhjjhfmu_1200111122000002 4207.70241712090 131
64804 qLLvLLAPMMQkbefklikjjmnnpoppohhaaaomfvhpfhoqxw_1200111122000012 13377.1502902529 133
64805 qLLvLLAPMMQkbefkliljmlkonpoppxxxqhghsuxhrvwbwj_1022101010220022 1086.31378117550 43
64806 qLLvLLAPPAQkbefkliljmmkmooppphhaaaodfthphnkixx_1200111122000021 8244.61880449203 23
64811 qLLvLLAPPPQkbefklilnmlkomppopxxxqhghudxhxvgwbj_1022101010220022 50718.9127643705 40
64812 qLLvLLAPPQMkbehkfkmjjloonmpophhlanxafvxajnkxfk_1200112211000001 2694.39256308361 53
64813 qLLvLLAPPQPkbefkliljmmkmnpopphhaaaodfthphnubed_1200111122000022 3085.33896718316 16
64814 qLLvLLAPQAMkbefklkjjlmlnkopppxxxqhqofxqqqxxxnk_0111022020111100 2524.99960396033 5
64818 qLLvLLAPQwQkbefklijjlnmkopopphhaaaoofqahqahqqf_0111022020111022 35728.4015468701 7
64820 qLLvLLAPwQQkcdjglhmnlokplmpopqcwcacaaxaagrjcvk_0111220022112111 2671.61498804012 49
64827 qLLvLLAQMAMkbefklkmjjllnkopppxxxqhqhofxqhxhhrw_0111022020111122 125485.731340543 8
64831 qLLvLLAvQQQkacihlklnnmknopoppjkhatafcossgnlbdd_2002121101002022 4952.68554304133 13
64845 qLLvLLAzPQQkbdfjijiklmnoppoopxnnrwbwumvvccbrrb_1022201011010022 2258.61993383610 19
64846 qLLvLLAzPQQkbdfjijiklnmpoopopxnnrwbwumccnnrrbb_1022201011010022 3167.32633261419 19
64848 qLLvLLAzPQQkbefklilnlokmnopppxxxqhghuxxhmcrrbf_1022101010220022 1991.81289836703 48
64849 qLLvLLAzPQQkbeflkklmlnpkoopophhhqxxaqxqaaarrbb_2111200202111100 5601.35950596638 5
64850 qLLvLLAzPQQkbeflkklnlmokppoophhhqxxahxhqaqbrrb_2111200202111100 7356.22776395059 11
64854 qLLvLLAzQQMkcdjglhmlonoknlpopqcwcacaxxxxarrqns_0111220022112110 134927.198155506 38
64858 qLLvLLLAAQQkbefgiijknmnopmopphhakkkfxlksjrbknc_1200112211002012 9163.77794858854 39
64859 qLLvLLLAAQQkbefhkimollkonnpppxxxfxbahxmmwrrgrj_1022101010222222 21453.8194534171 119
64860 qLLvLLLAAQQkbefhkjknkmonopnppxxxfxsuiqhawngjws_1022101010222210 137124.595631345 25
64861 qLLvLLLAAQQkbefhkjmnkplonopopxxxfxsaiqmurwrbfg_1022101010222220 7922.00248922229 13
64862 qLLvLLLAAQQkbefkkimjnpkpomnopxxxqxbajimhcrgrjk_1022101010222220 2567.67971290565 121
64864 qLLvLLLAAQQkcdhijmhkknpmnnopphswvranphlrsvkofw_1222011110222022 1741.35048588199 13
64869 qLLvLLLAMQQkbehkkmnjjlponmopphhlaxhqfvxasccjoo_1200112211000000 2191.45804276518 16
64873 qLLvLLLAMQQkcdhijihoplmnonpophswvrgnixcjrfrvff_1222011110112021 2633.18167448873 149
64884 qLLvLLLAQMQkbehkkmnjlnmnopopphhlaxhqfaaausgkkb_1200112211000002 3379.26288732915 9
64890 qLLvLLLAQPQkbehkkiljnjmpoopophhlapkpfmvvckkcoc_1200112211000000 1642.91955804121 23
64892 qLLvLLLAQQPkbdfhikilklnmmpoppdwgfslsuluawwhjhd_2101022222220102 3036.01365336880 21
64901 qLLvLLLLQQQkbefkkipplmklnpoooxxxhxoetxhqhjvsjr_1022101010222221 17278.8275463194 6
64902 qLLvLLLLQQQkbefknipplmklnopooxxxhpoetxhqhbwvwr_1022101010222201 2184.87833795129 50
64903 qLLvLLLLQQQkcdhijlpkmonmopnnphswvrqhpqxlrwrvvg_1222011110222020 4082.35560635953 10
64911 qLLvLLLMAQQkcchhhjlionpompnnplnjvjnejhbnvfgsrn_1200111221022200 2923.77310662790 12
64926 qLLvLLLMPQQkcdgimhjolknpomnpphrgvanghqagbjfswo_0222100001021212 13539.5269557707 9
64937 qLLvLLLMQPQkcdhljmmokmpnnnopphswpraahphllkvrwn_1222011110222000 72487.7935303779 13
64943 qLLvLLLPAQQkccjhhnjooomnppmmplncvcxvtxlnkfofos_1200111221022201 38871.1940401616 229
64949 qLLvLLLPMQQkcdhijhokmlmnnppophswvrnapuurvwbbkb_1222011110222022 2528.43229128147 37
64951 qLLvLLLPPQQkbciinolnpnmkllmpptsccaqhdaqatkssof_2010222112000100 2798.38820443229 159
64952 qLLvLLLPPQQkbefgijmkplonnmopphhakkfmxqussfbvkk_1200112211002002 5250.68506222494 79
64955 qLLvLLLPPQQkbefknmippmklnpoooxxxhpabqthqhbwwwr_1022101010222202 1224.43649594132 10
64961 qLLvLLLPQMQkcdhljhokolmnnpopphswprnaphpukvngjs_1222011110222021 3035.81828446311 46
64965 qLLvLLLPQPQkcdhijhokmkmnpoppohswvrnapqurwjrjwk_1222011110222021 5373.78754046683 13
64966 qLLvLLLPQQAkbciinolononmkllpptsccaqhadaqatksqj_2010222112000102 44979.8550793437 30
64968 qLLvLLLPQQAkbdjjmkomkonllnmppdwbblmalmpexdrwqn_2101022222111001 93748.9175587879 111
64973 qLLvLLLPQQMkcdjikholkoknnopnphssvenapphalnrhnw_1222011110222021 1.68776321600731e6 37
64974 qLLvLLLPQQPkbefhkklonlmolnpppxxxfxuuhhxhlujmdx_1022101010222221 54374.7991036128 69
64978 qLLvLLLQAQAkbdhjmijklnknlmoppdwbbhsgllelbjwoqj_2101022222221002 5816.95964701652 513
64980 qLLvLLLQAQPkbdhjmijklnknlpoopdwbbhsgllelbjhojr_2101022222221002 3789.22007830162 553
64981 qLLvLLLQAQPkccihnjkkknmloopoplncvhnqmdpeicvhvs_1200111221222200 2503.34604032217 23
64985 qLLvLLLQLQQkbdjjmilknnlopomopdwbbhshdehdwwbwsw_2101022222111011 2461.80456397479 153
64986 qLLvLLLQLQQkbefhkjmiponmpmopoxxxfxsabmdrbcbwvg_1022101010222220 6725.99985132322 5
64988 qLLvLLLQLQQkcdgkhhjmlompmoppohsgikwghapnrfojwc_1000121121201110 2644.09092215281 335
64990 qLLvLLLQMAQkcchhhjljmkommppoplnovonejtasrfuxne_1200111221022211 9508.93251591367 58
64993 qLLvLLLQMPQkcchhhjljmkmnmoppplnovonejtarbfjhde_1200111221022211 5074.27278391765 30
64995 qLLvLLLQMPQkcdhijmhmkkonpopophswvranapdrwjbjkr_1222011110222021 3603.86191888841 17
65001 qLLvLLLQPAQkccijimhknkonmonpplnnwninhihmbfgrew_1200111111022201 902446.565244315 75
65002 qLLvLLLQPMQkbchhnlhmmnonpomoptsooahjipqajsofow_2010222222000101 2786.65272024272 125
65004 qLLvLLLQPPQkbdjjmilkknloomoppdwbbhshdhedwbwsoj_2101022222111010 5129.87617062743 9
65007 qLLvLLLQPQAkccijimhknkonomopplnnwninhihmbkfgaw_1200111111022201 265029.740041486 87
65008 qLLvLLLQPQMkbdjjmilkknnloopopdwbbhshdhehdwbhsr_2101022222111012 4109.16401369589 61
65009 qLLvLLLQPQMkcchhhjkloklnmnpoplnjvjnaeqhibfsasw_1200111221022201 4869.54774143778 231
65011 qLLvLLLQQAMkcdhljmhmkmllnoppphswpranaphphlhqvk_1222011110222012 6046.69304917719 17
65018 qLLvLLLQQMMkcdggmlijklmnomppphsgvaqkgpxxlqfxrg_1000121121200001 1963.59610378052 5
65020 qLLvLLLQQPAkbcijkimjhjnmmnopptsooifesnsjwsvpqj_2010222112010120 7325.45709645866 77
65025 qLLvLLLQwQQkbciinijnkkmpoponptsnnafwuqtonnokjn_2010222112000100 3561.12335288975 26
65028 qLLvLLLQzQQkbefhkjklkplnnpoopxxxfxsuuqmuwjbbgc_1022101010222200 6576.18418956079 41
65035 qLLvLLLzQQQkbefhkmonlmolnpppoxxxfxahhxhlurrrfb_1022101010222222 1.11772054512440e11 91
65052 qLLvLLMAAQAkbdjjgilkkmlnnnoppdwbbwshdhedwbsoqj_2101022222110102 2075.57908109395 61
65057 qLLvLLMALQQkbefklkjilonmponppxxxddxsjxharwrsjw_1022101010222122 1153.99913344822 4
65058 qLLvLLMALQQkbefklkmlmnnooopppxxxqhxhhhpxumfvcw_1022101010222220 4009.71090727601 109
65060 qLLvLLMALQQkbefklkmlploknppooxxxqhxhhhxhhhgbwr_1022101010222222 20649.8474082194 12
65061 qLLvLLMALQQkbeflkkjilonpmonppxxxmmxsjxhabggsjg_1022101010222122 1153.99913344822 4
65064 qLLvLLMAMAQkbefklkmlnolnppoopxxxqhxhhqhxxxngbn_1022101010222221 262432.207146966 29
65065 qLLvLLMAMMQkbefklkmlnolkpoonpxxxqhxhhqhxhqgbjj_1022101010222222 143285.868078007 29
65066 qLLvLLMAMMQkbefklkmlnolkpooppxxxqhxhhqhxhqgbjs_1022101010222222 143285.868078007 29
65067 qLLvLLMAMPQkbchhimlhlnopnnooptsoooahjqassoowrw_2010222222001011 17595.3615991534 111
65079 qLLvLLMAMQAkbdfgjlkmlkolmnnppdwgnjtiammadwkrhr_2101021122110212 1896.79501182656 89
65084 qLLvLLMAMQMkbefklkmlnolnknpppxxxqhxhhqhxxhhhah_1022101010222221 88035.0331426603 7
65086 qLLvLLMAMQPkbefklkmlnoljkpnppxxxqhxhhqhxshhjah_1022101010222221 38878.6924333160 25
65087 qLLvLLMAPAQkaciklhmjmmonnpnppjkhttmhmksaalalvn_2002121101000221 1637.84396008439 11
65090 qLLvLLMAPAQkbdfijimilknopnopphrgvvkhkpprrhggxx_1200012211111002 2082.05883866730 60
65092 qLLvLLMAPMQkbdjghjilolmmpppoodwbffjjmqdrjqldfo_2101021122110002 1874.45180329826 9
65093 qLLvLLMAPPQkbefhjkjilnmoppnopxxxfjxsjxaffxhsjq_1022101010222120 2017.36495276457 6
65094 qLLvLLMAPPQkbefhjkjilnomppnopxxxfjxsjxaooxhsjq_1022101010222120 2017.36495276457 6
65096 qLLvLLMAPQMkbdfijimilknonoppphrgvvkhkpprrrrhaa_1200012211111002 1704.01016584268 107
65097 qLLvLLMAPQMkbefklkmlilnkompppxxxqhxhhwxaharxxa_1022101010222220 91611.0336677740 39
65110 qLLvLLMAQPAkbchhimlhlmnmonnpptsoooahjqqajsoohr_2010222222001012 1353.93178279139 25
65122 qLLvLLMAQwQkbdjghjilnnlmopoopdwbffjjmqadrqlldr_2101021122110022 1444.46513047922 87
65123 qLLvLLMAQzQkccjhlhjmnlmopnooplncvacnxattcxncsn_1200111221022001 3.11484521997644e6 203
65124 qLLvLLMAzQQkaciklhmjmonononppjkhttmhmkaallllaj_2002121101000222 768.105687821435 7
65126 qLLvLLMAzQQkbefjhkimlnoppnopoxxxosxbuxarfffgos_1022101010222121 1.90135484676547e8 41
65128 qLLvLLMLAQQkbefklijkopnpnmopohhaaakftdllcffoof_1200112211000000 28858.4100591059 95
65129 qLLvLLMLAQQkbefkliolnkoompnppxxxqhrqxhxaqffonj_0111022020110020 4248.87062988153 13
65133 qLLvLLMLMQQkbdfijiknlnopmmpophrgvvkuaplrjsfkfc_1200012211110002 4530.59969561751 41
65138 qLLvLLMLMQQkbefklimojpmnonopphhaaakahfaarwrwfv_1200111122000220 65933.2219486520 26
65139 qLLvLLMLMQQkbefklimompnnpoponhhaaakahaatpnwnwn_1200111122000220 9545.12221089454 53
65143 qLLvLLMLPQQkbefklijomolpnnopphhaaakfdauurjoojb_1200112211000001 5169.93788536288 18
65149 qLLvLLMLPQQkbefklkonmlokponppxxxqhxxhhxihxkjjo_1022101010222212 7255.83546807642 27
65150 qLLvLLMLPQQkbeflkkonmlolpopnpxxxaxxxhhxixxcffo_1022101010222212 5929.74347790433 117
65151 qLLvLLMLQAQkbehglkjmjlmnnoppphhlkxxfpvxpkkvxhx_1200112211002002 3876.74339253592 35
65158 qLLvLLMLQQAkccfhijlkmoonnonpplncbnnxdhaqnwbfhw_1200111111022201 2.53290452399367e7 143
65159 qLLvLLMLQQPkbciijmnoonoklmpnptsnnsamxmaetkoajj_2010222112001002 7616.61696079265 57
65163 qLLvLLMMAPQkbefjiklmnmponnopphhannxxahaqnwwnoo_1200111122000200 5651.05177588197 97
65164 qLLvLLMMAQPkbefjiklmnmomopopphhannxxahaaananxq_1200111122000201 7943.10681709713 56
65167 qLLvLLMMLQQkbefklijjmopnpnnophhaaakkfatncncvff_1200111122000000 8024.07685893501 99
65171 qLLvLLMMLQQkbefklkjinnpmopopoxxxddxsbehdrbwrgf_1022101010222222 1496.51627509572 89
65176 qLLvLLMMMMQkcdhlhjmnknkonpopphswpgrmhpqdrrnkso_1222011110220021 4569.51492768434 103
65179 qLLvLLMMMPQkcdhihjmnkononpopphswvgrmhplgjrnjws_1222011110220021 2444.16338037553 17
65180 qLLvLLMMMQMkbefkliljkmnlmopophhaaakqftauuckqrj_1200112211000022 3240.19939996520 71
65181 qLLvLLMMMQMkbefklimnllknnopppxxxqhrqqxqxaqbqep_0111022020110212 7116.63832104688 31
65182 qLLvLLMMMQMkbefklkmnjolnknpppxxxqhxhxjhxihkhah_1022101010222121 20788.8107681899 29
65186 qLLvLLMMPPQkbdjghjiillnnpopopdwbffjjfdcggtjufd_2101021122110010 959.765743780658 33
65187 qLLvLLMMPPQkbefjhkhjlnmoppnopxxxosxjjxaffxhjsq_1022101010222120 2017.36495276457 6
65191 qLLvLLMMQAMkbdfijimnjklnnoppphrgvvkhqneprbhhrw_1200012211111022 7743.04435607541 21
65195 qLLvLLMMQzQkbdfijimnjklopppoohrgvvkhqnepxhxqud_1200012211111002 15126.9999338930 5
65196 qLLvLLMMQzQkbefkllijmmknoppopxxxqhhsfexhacuhnd_0111022020110210 8209.18468430024 39
65198 qLLvLLMMwQQkcdhihjmnkonpnoppohswvgrmhpugcrfcrr_1222011110220021 1560.00850676634 13
65200 qLLvLLMPAMQkbefklimjinooponpphhaaakqffdhwawott_1200112211000021 5676.06337907094 101
65202 qLLvLLMPAPQkbefklknjjjmpopoopxxxddxqsjwrcwvggw_1022101010222220 5235.88170495893 47
65213 qLLvLLMPPAQkbdfjikinmmlmoppopxnnrwxwuhhmnntabu_1022201011012021 1.98352490048921e6 73
65214 qLLvLLMPPAQkbefkliijmmlopoppohhaaakkfalurhjmub_1200112211000012 4716.36609686234 72
65224 qLLvLLMPQPMkcegilkkjlmjmnoppptplvuapfhmwobnqlu_0112222001010102 49921.0411675732 29
65225 qLLvLLMPQwQkbefklijjlnmkpoopphhaaarofqaaqqqqqr_0111022020110022 3841.99973971888 4
65226 qLLvLLMPQwQkbefklijjlnmkpooppxxxqhrofxhhxxqqxr_0111022020110022 3841.99973971888 4
65230 qLLvLLMPzQQkbehglknjjonmpnpophhlkxxafvakkckbbv_1200112211002000 6413.66718764396 83
65231 qLLvLLMPzQQkcdhihjhkkonpmnpophswvgrnpdrsnwgsbo_1222011110220221 3764.31842096326 89
65238 qLLvLLMQMAMkbefklimjjllknopppxxxqhrqofxqxbqxwb_0111022020110120 5306.10980823722 9
65239 qLLvLLMQMAMkbefklkmljjnlkopppxxxqhxhhsjhxhhhgb_1022101010222211 30011.8856824718 25
65240 qLLvLLMQMAMkbefkllmjjlnkkoppphhaaaaqofqqaqqqfo_0111022020110022 4718.07993935891 3
65241 qLLvLLMQMAMkbefkllmjjlnkkopppxxxqhhqofxqhxqqsj_0111022020110022 4718.07993935891 3
65242 qLLvLLMQMPMkcdjihkmhlknnonopphssvgtmnppljnjstj_1222011110220212 129622.655293957 123
65244 qLLvLLMQPAMkbefklkmlhnljkopppxxxqhxhhjhxshhhgb_1022101010222211 30011.8856824718 25
65245 qLLvLLMQPLQkbdjhggijmllpnooppdwbjjkooqdcaoduuc_2101021122110000 817.044932399149 141
65247 qLLvLLMQQzMkbdfijimkkjklnoppphrgvvkhdunephhhqx_1200012211111221 3118.21400173944 17
65251 qLLvLLMQwAQkcdjihkmhlknoponpphssvgtmnppuchrrli_1222011110220211 3251.63102148552 25
65253 qLLvLLMQwPQkcdjihkmhlkoponpophssvgtmnppcncksoo_1222011110220211 2907.71867160114 103
65254 qLLvLLMQwPQkcdjihkmhlkopopponhssvgtmnppcncwsor_1222011110220211 2931.73615392715 143
65262 qLLvLLMvQQQkbciijmnonmkllppoptsccsaamaqtksbkfc_2010222112001002 44499.8876160171 111
65264 qLLvLLMvQQQkbdjjgiommllonnpppdwbbwstehdcbkksgs_2101022222110101 2903.98608898341 77
65267 qLLvLLMvQQQkccflijpnmpplnoomolncannqhhaqnnvnrn_1200111111022200 10561.5988643127 122
65269 qLLvLLMwMQQkbdfijimllonpmmpophrgvvkhupurfnncoc_1200012211111002 164142.164863530 91
65272 qLLvLLMwMQQkbefklkhjlonmponppxxxddxjjxharwgjsg_1022101010222122 1153.99913344822 4
65273 qLLvLLMwMQQkbeflkkhjlonpmonppxxxmmxjjxhabgrjsw_1022101010222122 1153.99913344822 4
65274 qLLvLLMwPQQkbefhjkilmopnnopnpxxxfjxbxdarooogfj_1022101010222112 611700.392608356 69
65275 qLLvLLMwQAQkbehklkijnjmnopopphhlaqqkfdvhfkxnpt_1200112211000001 42852.8183267227 82
65276 qLLvLLMwQPQkbefklkhjnopmononpxxxddxjwptqrwfgjj_1022101010222122 3.88890241766887e6 51
65277 qLLvLLMwQPQkbefklkmnilpopnmopxxxqhxhewxlaokrks_1022101010222112 3951.15703455263 73
65278 qLLvLLMwQPQkccjhlhjolmpkonnpplncvacnattcknjsvs_1200111221022200 9941.95236916493 37
65284 qLLvLLMzMQQkbdfijimnlpomnonpphrgvvkqapxbrrrrkk_1200012211110002 15378.4146710721 14
65289 qLLvLLMzPQQkbdjjggimllnooppopdwbbjkfedcjjjorbo_2101021122110221 1029.13183766784 30
65290 qLLvLLMzQAQkacihlhjnmklomnoppjkhatmmcsrwdosajj_2002121101000022 3551.21280349090 15
65291 qLLvLLMzQMQkbciklmhljooponppntswtxajlbhhjsrbws_2010222222011001 1780.98596173617 91
65307 qLLvLLPAMPQkbdfimilmnmlopnnppdwgjqslahhdvnvvwc_2101022222110111 6596.39997955477 59
65309 qLLvLLPAMPQkcdhiljihnonomoppphswvurgnixvgfrtee_1222011110112210 2147.31216350142 10
65310 qLLvLLPAMPQkcdhiljihnonopopnphswvurgnixvgarqba_1222011110112210 2710.23285837844 9
65311 qLLvLLPAMQAkcdhiljihnonnomopphswvurgnixsvgfrhw_1222011110112211 14072.8678306548 58
65317 qLLvLLPAQAPkbcijhhilnkknmoopptsoossfqaetssaxsn_2010222112010021 1601.25808610407 19
65331 qLLvLLPAQwQkbefhlkjmnklmpnoppxxxfqxsahqxhaffet_1022101010222211 1660.90527033829 169
65337 qLLvLLPAzQQkbefhikjmllonnpoppxxxfgxsaxuwrrbrjr_1022101010222222 5045.17938097560 125
65338 qLLvLLPAzQQkbefhikjmllponpnopxxxfgxsaxusorjfgj_1022101010222222 6172.81763985536 57
65345 qLLvLLPLMQQkbehkmknjjlpponnophhlaxxafvxajnkknf_1200112211000000 4239.11654340527 12
65352 qLLvLLPMAAQkbefhikjlnllonopppxxxfgxsutxusvjqux_1022101010222120 8771.97816269126 54
65355 qLLvLLPMAQMkbefhikjlnllonnpppxxxfgxsutxusnvhha_1022101010222121 3383.64417397539 143
65356 qLLvLLPMAQPkbdfimijljkoonnoppdwgjqsjpjmojrvfpw_2101022222220011 2763.69489566640 24
65357 qLLvLLPMMAQkbdfikilklkolonoppdwgjusummlalfsoqn_2101022222220011 9324.59366033068 57
65360 qLLvLLPMMMQkbdfimijkjonlmnpopdwgjqsotoawjrvtww_2101022222220011 55787.0188784171 53
65363 qLLvLLPMMQAkbdfimijkjonnlmnppdwgjqsotoawnjrvhr_2101022222220012 23677.3762890623 71
65372 qLLvLLPMQLQkbdfimijljkknpopopdwgjqsjpjmmciptes_2101022222220000 1846.25930416952 94
65397 qLLvLLPPQAAkcchhjhkmnkknmnopplnjvrjadxphlrbhqj_1200111221022002 25379.7208629300 113
65399 qLLvLLPPQAMkbdjjminkilmlmopppdwbbmfhlfuqdkqhvn_2101021122111221 6883.94440609162 51
65401 qLLvLLPPQLQkcdhlkjhnknlppopoohswpprnaphpnnvjnj_1222011110222211 1558.34506585162 47
65402 qLLvLLPPQPAkcchhihlklnmnmmopplnovvoehpxxjrfkhw_1200111221022021 2768.86058283101 197
65405 qLLvLLPPwQQkbeeiiglnnllmpooophhavvriluigvcnrnj_0111022000111212 4257.50938609585 5
65408 qLLvLLPQMMMkbefghmjiklnmomppphhakftffxxhbabhrw_1200112211002211 13204.1513578312 39
65409 qLLvLLPQMMPkbdfimijmllnlnooppdwgjqsjaxqadguunr_2101022222110102 20570.0956039619 85
65416 qLLvLLPQQLMkcdhiljmhmkkknoopphswvtranaphdcihcr_1222011110222102 2948.66827183676 14
65428 qLLvLLPwAQQkbefjikllnpopnmonphhanoxxxpaancbnwk_1200111122002000 2183.47243036210 73
65434 qLLvLLPwQMQkbcijhhiokkonmnopptsoossfaetsgbwfxk_2010222112010100 5913.19321180306 11
65435 qLLvLLPwQMQkbefhikjnlmonopnppxxxfgxstxhannxvad_1022101010222110 17278.8275463194 6
65438 qLLvLLPwQQPkbdfimilloknmlpoppdwgjqstttletfistp_2101022222220000 30174.5222273465 65
65446 qLLvLLPzMQQkbeeiiglnkllmppopohhavvriupigvnrjnk_0111022000111211 6.20785750875437e6 95
65467 qLLvLLPzQQMkbcijhhnonkkonmppptsoossqaaetsosuax_2010222112010002 1459.09111659413 10
65472 qLLvLLQAAAMkbefklikilmlknopppxxxqhgxbhqxhqqqsj_1022101010222200 50125.2102567229 25
65473 qLLvLLQAAMAkbchhljkihmknooopptsooarejjhqsxpihr_2010222222001112 6046.69304917719 17
65475 qLLvLLQAAMPkbchhljkihmknopnpptsooarejjhqsxhwso_2010222222001112 4690.40728238499 31
65476 qLLvLLQALMQkcdhikljihonmopnpphswvturgnxsfrpglh_1222011110112012 3076.80373610830 139
65477 qLLvLLQAMMMkcdhikljihmnmmoppphswvturgnixvfqxrg_1222011110112120 2206.99954689615 8
65478 qLLvLLQAPAMkbefklikillnkmopppxxxqhgxbhxhhhhhrw_1022101010222211 1907.19172278175 8
65479 qLLvLLQAPAPkccjkljhjimnmnoppplncaaccncaakvhakw_1200111221020011 1683.99703369215 7
65484 qLLvLLQAQzMkbefhjlkjiklmnopppxxxfjqxsjqxaahxet_1022101010221120 2094.01438444236 7
65488 qLLvLLQLAMQkbcijgllnjnkmopopptsoofhhhjatsotfai_2010222112010001 8955.54808158708 147
65499 qLLvLLQLPAQkbefkljijmjmnoppophhaaafkftfrwntegl_1200111122002222 21451.8000074616 13
65502 qLLvLLQLQMMkbefklgkmilnkmooppxxxqhwxewxphkffpr_1022101010221122 3319.29802512347 53
65503 qLLvLLQLQMMkbefkljijnmjmmoppphhaaafkfhtfrrahrw_1200111122002211 13660.4706663880 11
65506 qLLvLLQLQwQkbehgijkjlmnmoppophhlkvbxfahukmtpxo_1200112211000021 15249.0195649166 17
65508 qLLvLLQMAAMkbefklikimjlknopppxxxqhgxbxjxhfxhos_1022101010221201 4210.25409507624 29
65511 qLLvLLQMLQAkbdfijliklmlooonppdwgjjasqxedvrbshr_2101022222110112 3060.47005873542 15
65515 qLLvLLQMPwQkbefklkiijlnmoppopxxxqhqrwfqxahhaxf_0111022020112100 5795.90505413349 8
65516 qLLvLLQMQzMkbdfijlilmjklnoppphrgvvqkxqnepxqxdu_1200012211110021 17248.8196994021 33
65517 qLLvLLQMQzMkbefjhlkhjklmnopppxxxosqxjjqxaahxip_1022101010221120 2094.01438444236 7
65518 qLLvLLQMQzMkbefklkiimllknopppxxxqhqrwqxqxqqqfo_0111022020112200 6238.99983971790 4
65532 qLLvLLQPQzMkbefklkgmlilknopppxxxqhqrqxrqxqqqfo_0111022020112200 6238.99983971790 4
65543 qLLvLLQPzPQkbehjgiilknmnooppphhqnknkqaxbfoclpt_1200111122002001 4150.58481732357 38
65545 qLLvLLQQMzMkcdhlhkjihklmnoppphswpgprgnppxaxxhq_1222011110221001 2578.89160965606 7
65554 qLLvLLQvQPQkbefklgkilonpmonppxxxqhwxwxhanknkkc_1022101010221121 17987.1259325584 11
65555 qLLvLLQwMAQkcdhlhkjikoknnoppphswpgprgplhwnnipp_1222011110220000 2408.35005486837 53
65559 qLLvLLQwPPQkbefklikilonpmonppxxxqhgxbxhankkvcv_1022101010221121 17987.1259325584 11
65561 qLLvLLQwQAPkbefklgklilmknopppxxxqhwxhwxahaxxcv_1022101010222200 14148.2985606459 11
65562 qLLvLLQwQMPkacghjiklkknmoopopjkkaaxxxcvaahnqvj_2002121101222210 60313.6773584987 51
65563 qLLvLLQwQQzkacghjiklkknmmnoppjkkaaxxxcvaaulqqj_2002121101222202 56067.3696460658 61
65564 qLLvLLQwQwQkbefklkiijlmnopoppxxxqhqrwkqaahhhhk_0111022020112200 3244.14897544010 5
65565 qLLvLLQwzQQkbefklikilmnopopopxxxqhgxbxaaffssss_1022101010221122 2934.98784795570 13
65566 qLLvLLQwzQQkbefklikilmnpopopoxxxqhgxbxaaoojjjj_1022101010221122 2934.98784795570 13
65567 qLLvLLQwzQQkbefklkiilmnopopopxxxqhqrwqaavcknkn_0111022020112211 3244.14897544010 5
65568 qLLvLLQzAAQkbeeijigjnkmonoppphhavkvrfhqcawiiqg_0111022000112122 622296.493003171 159
65582 qLLvLLQzQLQkccikliihnnmpooonplnnaannnqauxbrncn_1200111111020021 3305.91521060482 57
65584 qLLvLLQzQwQkbefklkgjilnmoppopxxxqhqrfrqhxqhahf_0111022020112100 5795.90505413349 8
65589 qLLvLLvAQQQkcdjiihlkonopnmopphssvgnppdlrsngwfk_1222011110222002 7788.08730885183 22
65593 qLLvLLvMQQQkcdgihjnmlkpommopphsgswgaaaqnnfosff_1000121121201100 47157.5944329954 26
65597 qLLvLLvPQQQkbdjjkpokpnllnomopdwbbmaampexdrjwjv_2101022222111000 11163.7968693624 87
65599 qLLvLLvPQQQkbdjjpkilonlnopopndwbbhlfutedrfnonj_2101021122111002 4039.50939980165 33
65613 qLLvLLvQAQQkbdjjmlkilnlnopnppdwbbuulfuedrfrjrg_2101021122111001 2063.26983902212 9
65618 qLLvLLvQAQQkcdggnijomknoppmpohsgvdkgeaqsnofofb_1000121121201100 23675.9803535857 19
65624 qLLvLLvQMQQkbehkmomjjlpponmpohhlahhhfvxajwccor_1200112211000010 2421.82238678571 52
65631 qLLvLLvQPQQkcdgihojmlknpmmopphsgswagaaqssfoscf_1000121121201101 45747.3127848528 13
65635 qLLvLLvQQAQkcdggoijklmnnmoppphsgvakgpxxlgfniii_1000121121200000 3641.88514011796 7
65637 qLLvLLvQQMQkbchhkhljjkmoppooptsjjqjesrtkrxpvwl_2010222222000111 4927.43868313791 37
65641 qLLvLLvQQPQkcdgkhojmnkknmpppohsgiwaghhihffcjjk_1000121121201100 2255.96594185002 49
65645 qLLvLLvQQQPkcdjimhmlkkononppphssvanapphdlvkatt_1222011110222001 8535.28764632961 65
65646 qLLvLLwAAQQkbdfjikinmlpnnooppxnnrwawuhmvvfnjso_1022201011012022 3713.94048932865 10
65649 qLLvLLwAMQQkacihlmjkmklpoppoojkhathmsssshlqxhx_2002121101000021 1957.63804235698 131
65650 qLLvLLwAMQQkacihlmnkmknlpopopjkhathhssscshlqeo_2002121101000221 1688.86020552178 28
65651 qLLvLLwAMQQkaciklmnnmmpnopopojkhtthhcksacallll_2002121101000222 1024.62466848330 131
65657 qLLvLLwAPQQkbchhjijokllnnoopptskksfwutksovfrjr_2010222112001102 6104.32692322347 89
65659 qLLvLLwAPQQkbdfjikimmlmpnooppxnnrwawhhmnbfnrrf_1022201011012022 3188.39413470025 83
65661 qLLvLLwAPQQkcdjikihonmonponpphssvtgnidlvooffjs_1222011110110020 2927.45422713780 123
65666 qLLvLLwAQMQkcdggkjiklnoopnpnphsgvlckpqmhvesxwt_1000121121201020 7477.62696518288 11
65678 qLLvLLwLQQQkcchhlnlopnnmlpooplnjvauexetxxnncnw_1200111221022202 1729.93326134586 185
65679 qLLvLLwMMQQkbefklljkmnolpopophhaaaqftahuucovok_1200112211000000 6393.26150850219 8
65681 qLLvLLwMQMQkbefklhojmnjnnpppoxxxddrqwhxsvvaudj_1022101010222021 4512.73215880081 100
65683 qLLvLLwMQPQkbefklhojmnpmnnmopxxxddrqwhxqrvvrjj_1022101010222022 6037.01731779019 9
65686 qLLvLLwPAQQkbefkljjlonkmponppxxxqhofxhxxffosfj_0111022020110100 35728.4015468701 7
65695 qLLvLLwPQAQkbdfjiilnmmlmopoppxnnrwwiuhhmnvtvaa_1022201011012001 2727.02671381194 75
65699 qLLvLLwPQPQkacihlknlookopnnppjkhatlcfcosgurvud_2002121101000200 51333.0235044855 173
65701 qLLvLLwPQPQkbefkljjlomknppnophhaaaofqaaqgbwrww_0111022020110101 3841.99973971888 4
65702 qLLvLLwPQPQkbefkljjlomknppnopxxxqhofxhhxbgwwrw_0111022020110101 3841.99973971888 4
65706 qLLvLLwPQQPkbefkloijmnonmpmppxxxdddbjhxmlraraa_1022101010222001 1323.15336921763 53
65707 qLLvLLwQAAQkcdglhkniklmknoppphsghvaacpqlxkkaaq_1000121121200001 3728.98420750189 11
65708 qLLvLLwQAMQkbchglijkjmlnnpooptsswxffxfmfgvtwsj_2010222112011102 2794.13527358518 85
65709 qLLvLLwQAPQkbchglijkjmmppnopotsswxffxfmbldvwts_2010222112011101 2673.13702175966 173
65710 qLLvLLwQAQAkbchglijkjmlmnnopptsswxffxfmfbgvwqj_2010222112011102 9144.67256221913 365
65711 qLLvLLwQAQPkcdgkihnjlkkompnpphsgibwageihnsqkdm_1000121121201002 8841.87845303884 201
65717 qLLvLLwQMQPkbdjjgnkilmlloonppdwbbjxtftedckrken_2101021122110011 2546.08158869501 51
65721 qLLvLLwQPPQkbeflkjkimolpoponpxxxaxgxbhtxrwwwng_1022101010222022 3143.51009557989 26
65727 qLLvLLwQQPMkbefklhhjmnjnnopppxxxddrjwhxsvvaqrb_1022101010222010 3043.41105878400 7
65728 qLLvLLwQQPMkbefklhjjjmnnnopppxxxddrsjwhxvvaqrb_1022101010222010 3043.41105878400 7
65729 qLLvLLwQQPMkcdgginijklmlmoppphsgvjakgphlrcthgb_1000121121200001 4659.78646665512 9
65731 qLLvLLwQQzQkbchglijkjmnmpnopptsswxffxfmubxvtfs_2010222112011110 29313.4395340153 247
65732 qLLvLLwQwQQkacihlmjnkklonopopjkhathmjssshnqaxj_2002121101000012 567.498238169985 153
65734 qLLvLLwwQQQkbefklhjmnpomnnmppxxxddrwhxhhrvvrwr_1022101010222022 2653.64953930265 4
65735 qLLvLLwzQQQkacihlmloopkonmpnpjkhatlfcotsgvflvm_2002121101000202 3292.37017889445 115
65740 qLLvLLwzQQQkbdjghnknpnlmompopdwbffqueaedrwjocs_2101021122110000 28581.5718787158 32
65741 qLLvLLwzQQQkbefkllnmoppknompoxxxqhhuiupxhmcwjv_1022101010222002 1221.76642669529 15
65742 qLLvLLwzQQQkbeflkkpmopnlnmonpxxxaxxhiupdxmbkwg_1022101010222002 1221.76642669529 15
65749 qLLvLLzAPQQkcdggknimnkopmopnphsgviakpxqhsfvjco_1000121121200021 2683.18192431459 5
65755 qLLvLLzLQQQkbdfghnppmklpnomoodwgnnpiahqdrnwwfw_2101021122110200 2743.80483230287 117
65756 qLLvLLzLQQQkbdfgjlnppkloomonpdwgnjipiaddcnrvnn_2101021122110220 4152.13249577337 70
65760 qLLvLLzMAQQkbdfgjklnoklmmnoppdwgnjiipiddrrnnjj_2101021122110200 3858.92814696548 38
65761 qLLvLLzMAQQkbeeiinlookllmppnphhavvhilupigvnrwn_0111022000111121 6.06002686469492e8 309
65763 qLLvLLzMMQQkccihkmjnnopopmmoplnsvuikptipnsrffs_1200111221022221 7415.74301636544 51
65766 qLLvLLzMPQQkbdjjmkmokmplnnpopdwbbmpiquqadrjonv_2101021122111020 2642.05935447325 12
65777 qLLvLLzPPQQkbdfgjilnkloomopppdwgnjfiuddcnrvbsk_2101021122110221 2367.70310426876 38
65783 qLLvLLzPQQAkbcijmlkkljnkmnopptsootulqefutsgwqj_2010222112010102 2873.52189998067 197
65790 qLLvLLzQPQAkbdffiimnolkmnmnpphrgnkkaaapprrrrxn_1200012211110001 1200.01667753939 179
65796 qLLvLLzQzQQkbcijmnlklnpoopmnptsootuuleutikvsgn_2010222112010100 1779.89779821253 217
65797 qLLvLLzQzQQkbdfgjlijnlpmppooodwgnjhfnufwrckbsk_2101021122220210 38954.0708128108 63
65798 qLLvLLzQzQQkbdhlkijlmomoonnppdwbmpsodquqnfrjsj_2101022222221010 1822.25782279392 105
65801 qLLvLLzQzQQkcdgjhmnjmpponpomohsgvnlabpagsgowvf_1000121121200010 230821.671345256 9
65803 qLLvLLzwQQQkacjhimpknkloonnopjklqxmhccsswgrjjr_2002121101221222 143986.925828959 77
65811 qLLvLMALAPQkbcijikhjnlpmnmopptsnjnasnmuxwwsfhq_2010222112010001 4046.22120158674 159
65817 qLLvLMALPMQkcchjhkimoknlmnppplnokvavehxxrnkapi_1200111221220211 2093.13126636538 87
65839 qLLvLMLALQQkbegiglkjplomnonppxxmwkaqfmdvnbjwwc_1022111110220200 2052.79917207153 45
65848 qLLvLMLAPMQkcdigkimjnmompnnpphsvbavxctlhkawgml_1000121121000222 6.99062786782549e6 23
65861 qLLvLMLLPQQkbeefgmolomnlpomnphhaggththixorgbjj_0111022000011212 16957.3377892543 89
65864 qLLvLMLLQMQkbdfgijjkokmmnpoppdwgrojjuaurjfhnax_2101021122200002 3369.59767779032 82
65884 qLLvLMLPMAQkbegigljknmnooppnpxxmwkafxiddcvxarh_1022111110220201 45777.0402834312 21
65897 qLLvLMLQAPMkcdgjgmmijmlolnppphsgrvddkgaaqofqfo_1000121121011022 2520.27197746902 11
65899 qLLvLMLQLMQkccihhmjhmonoonpnplnccvhnkpxcrwvhvs_1200111221222000 9899.89002327554 55
65902 qLLvLMLQPMAkccihhmjhmlknnonpplnccvhnkpeicvhvqj_1200111221222002 2175.02005995405 47
65903 qLLvLMLQPwQkcdigkimjllmnopoophsvbavxclalhaxmlk_1000121121000221 1.82337612879522e6 55
65911 qLLvLMLwMQQkbdfhiikonlmlpopopdwggjshtetgwjjgsf_2101022222101001 102321.171832933 131
65923 qLLvLMLzQMQkbdjgjiminklpomoppdwbwbsaghdbarjslq_2101022222110012 3442.43624496639 15
65931 qLLvLMMAzMQkbcijihljhmlpnnppotssjssasjqjqknqsn_2010222222010012 3750.51474818930 39
65932 qLLvLMMLAQAkbeffgklmlkkmnnoppxxxjfhmixxlawfoqs_1022101010221220 31140.7176662320 289
65933 qLLvLMMLAQPkbeffgkilknmooppopxxxjfhjxxhasfipsx_1022101010221211 59538.1147648766 32
65934 qLLvLMMLPPQkbdfhijimkoponnpophrgrvvkapxhknkhcx_1200012211100022 1861.50312719909 39
65936 qLLvLMMLzQQkbdfhijimklnoppoophrgrvvkaprrknnckv_1200012211100022 776.320371714113 6
65938 qLLvLMMMQzMkbdfgjilimllknopppxnnvrwhwqhhmhqhie_1022201011122201 12928.8168047455 91
65941 qLLvLMMPPPMkbdfhijilmknonoppphrgrvvkqapxhkhxxk_1200012211100221 1968.48749958445 59
65942 qLLvLMMPPPPkbdfhijilmknonpnpphrgrvvkqapxhkacbg_1200012211100222 1357.67961137161 97
65945 qLLvLMMQMzMkbdfhijilijkmnoppphrgrvvkhknphhhhwr_1200012211112211 1103.49404181397 13
65952 qLLvLMMvQPQkbdfhijionkmmoppopdwggjjstedgbjhhsd_2101022222111002 2830.18694748434 35
65953 qLLvLMMvQPQkbeffgkllkmmppooopxxxjfhmxxeasfkrfo_1022101010221221 20569.1773017535 101
65955 qLLvLMMvQQPkbeffgkllknkmnpoppxxxjfhmxxhlawhrie_1022101010221222 3639.10010984329 25
65957 qLLvLMMwPPQkbdfhijilkopmnpopohrgrvvkhpxhwgxchc_1200012211110022 1769.26136446651 60
65958 qLLvLMMwPQPkbdfgjilioknmlpppoxnnvrwhwamkkrxxar_1022201011122220 49927.6952929160 259
65961 qLLvLMMzAMQkcdigkjimjnnmpopophsvbasvagtksushba_1000121121010221 27299.0704338449 15
65963 qLLvLMMzMMQkbehggkijjnmpmnopphhlffqkfvrkqncgxh_1200112211000202 1744.36808217209 19
65966 qLLvLMMzPPQkcchihkkimlonmpooplnkkvaxcxqvvvkknr_1200111221220002 3007.53556042999 45
65967 qLLvLMMzQAAkbeffgkimknkmnmoppxxxjfhjtxxlagkqqj_1022101010221202 2133.22318195126 16
65968 qLLvLMMzQPPkbehggkijjlnnopoophhlffqkfvhrbxqeqj_1200112211000212 118985.195400763 58
65969 qLLvLMMzzQQkbehggkijonmnomppphhlffqkflrkbknvwv_1200112211000202 1956.24742449084 15
65973 qLLvLMPLPPQkbegigiljonmopnpnpxxmwknawmargxbawx_1022111110220201 24206.7855549004 91
65979 qLLvLMPPLAQkbegigjljmnomopnppxxmwkrafxpccvxshh_1022111110220001 2195.75517395345 11
65983 qLLvLMPPMwQkbegigjljkmmnpopopxxmwkrafxidchuthw_1022111110222011 1793.00129665833 13
66004 qLLvLMPzMAQkbcijjhhmnnolppooptsojossqaqosuaofx_2010222112100002 1462.13571974901 10
66010 qLLvLMPzQAPkbcijjhhmnmnmloopptsojossqaaqosaxsn_2010222112100021 18906.4927414904 54
66011 qLLvLMPzQLQkbcijjhhmnmnlpnpoptsojossqaaqbxflkw_2010222112100002 2821.32112515073 102
66023 qLLvLMQvQMAkbdfgjiginkmloooppxnnvrwwwamkkxxahw_1022201011122201 554984.613110292 251
66042 qLLvLMvAQPQkbcijjnkhonmomppnptsojouunaubgrosvo_2010222112101100 2754.57318826482 50
66046 qLLvLMvAQQPkccfhkhjloknlopnoplnbbawkxexlbghnww_1200111111222021 17113.6994025036 53
66048 qLLvLMvLQQQkbcijijnpolmpnpnootscjcnlmaabobfwjw_2010222112001100 3571.73276016857 169
66050 qLLvLMvMMQQkbdfghnnommpklnpopdwgnfaptuxljrvggf_2101022222201001 6057.47424536252 51
66070 qLLvLMvQMPQkcdfjgmnijkpnopmophsnrkaxckaqkcakvq_1000121121000201 5845.99573725649 95
66071 qLLvLMvQMQMkcdfjgmnijkolnopophsnrkaxckavvkvxvn_1000121121000201 2750.11377798282 53
66072 qLLvLMvQPMQkccihhjhnlkoopnonplnccvnkteicvhsvjs_1200111221222200 2139.17450049198 61
66079 qLLvLMvQwQQkcdfjgmnijpplnomophsnrkaxckofvkvkvv_1000121121000200 3041.29027875898 37
66081 qLLvLMvwQQQkccfhkhlpoknlpmnpolnbbawxeaxlbgrnwk_1200111111222002 8801.61908916984 157
66087 qLLvLMwAQLQkbdfgjiiklmkonpoppxnnvrwwihamtohehv_1022201011122220 6403.02304065419 55
66094 qLLvLMwLAQQkccfjkioknpnoppmnolnckanpxqhxgwrnkr_1200111111220222 2537.83168302722 21
66098 qLLvLMwLPQQkbcijikkononlmnopptsojsximaahnvjbok_2010222112111000 3768.72916357224 269
66101 qLLvLMwLQAQkbcijikkmononmnpoptsojsxilmaahvjabk_2010222112111000 27462.0308790730 31
66107 qLLvLMwLQPQkbcijikkmonnlmnppptsojsxilmahnvjbvc_2010222112111000 4476.31419281961 109
66108 qLLvLMwLQPQkbcijiklhmlppononptsnjnaunumnkwwwsf_2010222112011000 25633.1745325647 48
66114 qLLvLMwMQzQkbdfgjiiklmknpopopxnnvrwwehamjhexik_1022201011122220 2888.46179593756 77
66121 qLLvLMwPMAQkcdgjkimnjkknmoopphrgcdchhgdqjjjjas_0222100001221120 2.13140585689885e8 85
66129 qLLvLMwQAzQkcdggiimjjklnpopophsgbswabgpliuafnf_1000121121010112 3298.26380170811 19
66134 qLLvLMwvQQQkbchjhjolnponmmmpptsjjjsalaqjjrvwjj_2010222222011110 4472.95044915314 17
66136 qLLvLMwvQQQkbeffgkmkoknommpppxxxjfhtxhlawkccnr_1022101010221122 96442.5208075426 109
66138 qLLvLMwvQQQkccfjkiknllnpmnpoplnckanxqqxxknkcrn_1200111111220220 3590.79331001920 53
66140 qLLvLMwwQMQkbdfgjiilmkopmnpopxnnvrwwhamntsoeoe_1022201011122222 5193.48845265820 29
66142 qLLvLMwwQPQkbdfgjiilmknmopoppxnnvrwwhamnjjefii_1022201011122222 5730.60825845933 13
66146 qLLvLMwzQPQkbehggkjjmonponpophhlffqfvhakxknpkt_1200112211000001 1167.95156933367 36
66149 qLLvLMzALQQkbegigkilolpomonppxxmwktkauargobnkg_1022111110222002 3794.60801130306 37
66153 qLLvLMzAQLQkbdfhgjlmnmnolpoppdwgvjfaexexccdfdd_2101022222200100 1.05560249049363e6 33
66155 qLLvLMzLPQQkccijhjlnpoplpomnolnskvrmtdxjfkgrnk_1200111221222021 1977.07454288554 17
66161 qLLvLMzPPAQkbefjklmionmolppopxxxjlimbhhdlslqgq_1022101010210021 2828.70309555086 52
66163 qLLvLMzPPMQkbegigiljolmonopppxxmwknawmawgrgati_1022111110222000 3073.39600272212 97
66164 qLLvLMzPPMQkbegigjjnmomlmopppxxmwkrfxtpwroraxp_1022111110222001 2288.34072287385 9
66177 qLLvLMzzPQQkbegigjjmnmolmpoppxxmwkrftdwrrorbnn_1022111110222220 1358.03315608131 23
66180 qLLvLPALAPQkbefkigkljknmopoppxxxxbwulwlrrofofj_1022101010001122 11307.8291611872 23
66184 qLLvLPALPAQkbehkgijjmnoomoppphhlhkvbfhucnnvaqa_1200112211200002 3996.96540387339 75
66186 qLLvLPALPPQkbehkgijjmnpnmonpphhlhkvbfhuhonvoie_1200112211200001 5478.27184459731 79
66188 qLLvLPALwQQkbdfhjiknmolpoopnpxnvvrrdhmavwckvgo_1022201011000202 4615.61886757723 10
66189 qLLvLPALzQQkbefkigklkmnnmooppxxxxbwullaarrrrgj_1022101010001102 4245.61319789892 15
66190 qLLvLPALzQQkbehkgijjmlonmpopphhlhkvbfhrgonvnbg_1200112211200002 61383.2314930940 44
66194 qLLvLPAPLQAkbdfhjikijlmonnoppxnnnrwdwrvvrrrrhw_1022201011000221 3648.94026758590 13
66198 qLLvLPAPPPMkbehkgijmjmlomnppphhlhkvbafhlhnvqcn_1200112211200012 8712.59212171906 81
66199 qLLvLPAPPwQkbdfhjikijnlmpooppxnnnrwdwravvaaqxw_1022201011000211 10702.9762992076 127
66200 qLLvLPAPQzMkbefkigkmjjklnopppxxxxbwuxjwlmqxqti_1022101010001200 5195.53181307880 17
66201 qLLvLPAPQzMkbegkgjijlmllnopppxxmxkfnfhhtqxqxdu_1022111110022100 548.154289363034 11
66208 qLLvLPAvAQQkbefkgikmklnnopnppxxxxrgmldearbvksj_1022101010001122 45424.0875237737 9
66214 qLLvLPAvPQQkbefkigkkomnnmopppxxxxbwulhaarrbrrb_1022101010001120 1434.39025755643 4
66215 qLLvLPAvQAQkbefkgikmkolnoopppxxxxrgmldheabnpqx_1022101010001122 1454.74584713000 5
66216 qLLvLPAvQAQkbefkigkoklonmpnppxxxxbwuplmuarivim_1022101010001122 2492.60852546954 13
66217 qLLvLPAvQPQkbefkgikoklnnpomopxxxxrgmpdmarrsnsk_1022101010001121 2753.57496480472 17
66219 qLLvLPAvQPQkbefkigkoklnnpoppoxxxxbwuplmarrscvs_1022101010001121 2753.57496480472 17
66220 qLLvLPAvQQPkbeekhjhknokmnopophhaacccaqapnnvanr_0111022000111112 1.56153821860534e8 121
66226 qLLvLPAwPAQkbefkigklknomnppopxxxxbwuilhpabqxbh_1022101010001202 1454.74584713000 5
66230 qLLvLPAwzQQkbefkigklkommnopppxxxxbwuilparbrsjg_1022101010001202 45424.0875237737 9
66239 qLLvLPLAAAQkbefjhkilmjonnopppxxxofxbaassofriat_1022101010222220 869895.429822565 26
66240 qLLvLPLAAMQkbegkglkjmkolonpopxxmxkaufhlmrnwfwk_1022111110020201 1273.40344193308 113
66241 qLLvLPLAAMQkbegkglkjmkopponpoxxmxkaufhlmsfnwfw_1022111110020201 1226.76387916040 49
66242 qLLvLPLAAPQkbefkgiijmnpmnopophhahkkkfadhkkwxfx_1200112211220101 10180.2793522545 45
66249 qLLvLPLAMAQkbehkghmjjnllpoopphhlhkftfvavkuwvxx_1200112211202001 538.725145560823 17
66250 qLLvLPLAMMQkbefkijllmmopponopxxxxrjqaatafjrrjf_1022101010022221 13063.8754678403 5
66252 qLLvLPLAMQMkbefkklllmmomknpppxxxxtdlhxhxqpahmu_1022101010012102 1297.99922958352 3
66256 qLLvLPLAPAQkbefkijlmomonpmoppxxxxrjquhthaxowte_1022101010022121 362918.382426289 7
66266 qLLvLPLAQPAkbefkihjljmmooonppxxxxjoohjhqxipfqj_1022101010012210 179486.111407738 291
66268 qLLvLPLAQzQkbefkihjljmmopnnppxxxxjoohjhqxhfjos_1022101010012212 8181.65028489389 18
66269 qLLvLPLAQzQkbehkghmjjmnopnnpphhlhkftfveahqcwkv_1200112211202012 473.424342230859 13
66274 qLLvLPLLMQQkbehikmnjnkpomnpophhlcaiafhmurckcsr_1200112211000010 2713.22226098041 107
66278 qLLvLPLLQAQkbefkimnnjomnppopoxxxxjptljtqtxikpf_1022101010012011 3869.81968015510 37
66279 qLLvLPLLQMQkbefkilnnkjlmoopppxxxxrptllbqkvjbvn_1022101010022012 12689.1144869895 157
66283 qLLvLPLLQQMkbehikknjonkommppphhlcaxafqhmljsaqh_1200112211000001 10434.2044380940 9
66291 qLLvLPLMMMQkbefjkklhnjmonppopxxxsuxejxohjouqju_1022101010212221 2853.53849543001 307
66293 qLLvLPLMMPQkbehkilijmooopnnpphhqhjakfxxjonwrcv_1200111122200210 8022.14619512832 129
66300 qLLvLPLMPMQkbehkgkijjmloopnpphhlhflkfvhwgbhjpa_1200112211200021 2507.14136258283 102
66301 qLLvLPLMPPQkbehkilijkkpnooppohhqhjakfumnwjscvb_1200111122200200 2733.54719084919 57
66312 qLLvLPLMQMMkbegkjmljnmjlomppphhhhsqqfhhfxhohbg_1200111122200211 1.34555427849100e8 9
66315 qLLvLPLMQzQkbehkilijmkkoponpphhqhjakfxumnhcrhe_1200111122200201 3535.78276312952 225
66316 qLLvLPLMwQQkbegkjmljnlpnnopophhhhsqqfhxqbgsjjo_1200111122200200 3.66515965772269e8 11
66320 qLLvLPLMzQQkbehkgkijjlnoppnophhlhflkfvwcgsjncg_1200112211200020 1929.31037791295 38
66332 qLLvLPLPPMQkbefjkkliojmnnppopxxxsuxhoqohncuqwd_1022101010212221 2189.12280896766 251
66338 qLLvLPLPQLQkbefkgijlnmlpnnopphhahkkfmdaphvocpt_1200112211220001 123716.935979435 36
66354 qLLvLPLQPMPkbefjkkllinjmnooppxxxsuxehoqohsqdgs_1022101010212210 3070.34917296668 239
66359 qLLvLPLQQzMkbefkihjlmjmmnopppxxxxjoohxjhqxhxip_1022101010012120 1297.99922958352 3
66362 qLLvLPLQzAQkbefjhkilkjomnpoppxxxofxbaqssrgqrqh_1022101010222221 15636.4606096004 113
66368 qLLvLPLwPQQkbefhikmjnkononpppxxxfrxqbiajvgfrgr_1022101010222122 7169.55194214449 19
66374 qLLvLPLwQQMkbefkgjlilnommmpppxxxxrbawqaagwbxxa_1022101010022220 10205.5219023803 23
66377 qLLvLPLzAQQkacikhhjnmlplmnoppjkhhammcscqvwsavb_2002121101210020 6608.09144623990 59
66379 qLLvLPLzAQQkbefkihlnmnpllonopxxxxjohhhxqosffjj_1022101010012222 168249.939929987 81
66380 qLLvLPLzAQQkbegkgljmnplnnopopxxmxkafhhmdrbbnww_1022111110020220 1224.53747703629 54
66390 qLLvLPLzQMQkbefkihlnmjnppponoxxxxjohhhsxxipffj_1022101010012221 3633.37795239923 15
66395 qLLvLPMAMPAkacikhjhljlmonooppjkhhaamhmkahavnqj_2002121101202210 3954.60634575566 185
66396 qLLvLPMAMPPkacikhjhljlmonpnppjkhhaamhmkahaqjlu_2002121101202210 2578.89160965606 7
66398 qLLvLPMAPPMkbefkikhjkmlnonpopxxxxjioopqhjosqkw_1022101010022211 41733.2880628536 6
66404 qLLvLPMLAQAkbefkkghmnnlmlnoppxxxxtfjdqtdakrkqs_1022101010021220 18475.9021366614 99
66405 qLLvLPMLAQMkbefkighjnjooomnppxxxxbggwhsxudrras_1022101010022210 842.998813758711 7
66407 qLLvLPMLMQAkbefkkghmnmlmlnoppxxxxtfjdqedakrbxn_1022101010021201 2853.81424914896 75
66410 qLLvLPMLQAMkbefkighjlnmllopppxxxxbwrwhhhrbhhrw_1022101010022211 890.485097275431 4
66411 qLLvLPMLQMMkbefkjiilnlmmomppphhahnnkahatphnhrw_1200111122202211 2445.52980289975 61
66412 qLLvLPMLQPMkbefkgijmmlnllooppxxxxrgbelhpgwffpr_1022101010021122 1364.76840333623 27
66413 qLLvLPMLQzQkbefkighjlnmopnnppxxxxbwrwhhhxqwrrb_1022101010022210 452.271958920662 4
66414 qLLvLPMLwQQkbefkghinlnlpmpoophhahkkkmaarrokkcc_1200112211200000 5777.99982692973 9
66416 qLLvLPMMMAMkbefkighjmlnllopppxxxxbwrsphxrbhxjo_1022101010022110 2587.40493894603 15
66417 qLLvLPMMMPMkbefkighjmlnooopppxxxxbwrsphxxudhum_1022101010022111 1373.09570166134 13
66422 qLLvLPMMQzMkbefkjiijlmllnoppphhahnnkkahaahhhqx_1200111122202112 2986.73286839742 14
66425 qLLvLPMPLMQkbdfhjikijlmpnooppxnnnrwxwrnvhrroha_1022201011020221 1.84269922622808e6 13
66426 qLLvLPMPLPQkbdfhjikijlnoppoopxnnnrwxwrnbgptrod_1022201011020221 5102.76588546718 7
66429 qLLvLPMPMLQkbdfhjikijlnoopnppxnnnrwxwrhvmairhw_1022201011020210 3608.12800874981 5
66441 qLLvLPMQMzMkbefkighhjljmnopppxxxxbwrjwhsxqxqbr_1022101010021002 238.768131574658 7
66442 qLLvLPMQMzMkbefkighjjjlmnopppxxxxbwrsjwhxqxqbr_1022101010021002 238.768131574658 7
66443 qLLvLPMvAQQkbefkghilmnppoponohhahkkkaqavkkcckc_1200112211200020 36946.9224866852 31
66457 qLLvLPMwQAPkbefkgijilmnllopppxxxxrgbghaagwxxcv_1022101010022200 723.998618781895 5
66459 qLLvLPMwQPMkbefkgijilmnooopppxxxxrgbghaaxlmxxa_1022101010022210 723.998618781895 5
66463 qLLvLPMzAQMkbefkikhkmlomnopppxxxxjiophhxqsfhaq_1022101010022220 4938.11568001744 15
66465 qLLvLPMzQAMkbefkkghllnlkmopppxxxxtfjxhxqpahxoj_1022101010021021 1297.99922958352 3
66469 qLLvLPPALPQkbefkghljiopmnoppohhahkftffhhwwgxxg_1200112211220021 9525.77197135180 95
66471 qLLvLPPAPPMkbefkghljimnomnppphhahkftffaahwwarw_1200112211220011 3846.42262827663 12
66472 qLLvLPPAQvQkbegkgilkjkmmnpoppxxmxknauflpxfllnk_1022111110022111 1376.99292304820 7
66474 qLLvLPPLMAQkbegkgiljkonmnopppxxmxknawlmaobcpma_1022111110020201 32410.3991678377 46
66475 qLLvLPPLMMQkbegkjiljnmmpooopphhhhssafhhhhfsfha_1200111122200211 19125.1262058936 5
66477 qLLvLPPLQAPkbehiklkmjnmknpopphhlcaxxafqhmlqqrw_1200112211000011 13573.4168016693 59
66478 qLLvLPPLQMMkbefkiklmmjmjnooppxxxxbuitlwmsvtegr_1022101010020122 1436.17073987190 21
66479 qLLvLPPLQPMkbefkgkjmilnlmooppxxxxrmbewqpkvffpr_1022101010021122 9993.23399273095 25
66480 qLLvLPPLQQzkbehiklkmjnmknlopphhlcaxxafqhmlkxxk_1200112211000010 9535.08428060214 377
66483 qLLvLPPMPLQkbehfghljjmlonpopphhlvkftfvabuvxxxv_1200112211020011 498.685913544629 21
66490 qLLvLPPPvQQkbdfhililmmnplooppdwgwjqsaatvnwjwcb_2101022222100111 213711.882540730 107
66494 qLLvLPPQMzMkbehkgihijjlmnoppphhlhkwfkfvxhqhqkv_1200112211201220 331.398938383025 9
66495 qLLvLPPQPLAkbeekiigjjlmlnoopphhaavvrofqavtprhs_0111022000111220 7.72961608813598e11 155
66497 qLLvLPPvMQQkbegkgilmopnmmonppxxmxknahxmarbbbrb_1022111110022220 2225.47595819576 45
66498 qLLvLPPvQAQkbehiklkjnmonmnppphhlcaxxfqhulknxhx_1200112211000002 4391.38161071469 111
66499 qLLvLPPvQMQkbegkgjljmonponppoxxmxkrawhpaxbbuds_1022111110022221 2196.80037523311 15
66501 qLLvLPPvQQPkbegkgjljmonmmpoppxxmxkrawhparbhshh_1022111110022221 2249.33361689736 17
66502 qLLvLPPwMAQkbegkgilkknompopopxxmxknaulxmahrhbh_1022111110022201 19176.9115979244 73
66504 qLLvLPPwPQPkbefkgkjlolmnlpppoxxxxrmbahqaakxxar_1022101010022220 84173.0516937279 61
66506 qLLvLPPwQAPkbefkgkjlilmnlopppxxxxrmbawqaakxxcv_1022101010022200 13871.0148820811 33
66509 qLLvLPPzAPQkbeekiiglnknmooppphhaavvrphqwvkffvo_0111022000112122 3.04560579167200e9 183
66510 qLLvLPPzAQPkbegkgjljmkmnoppopxxmxkrafildvvdavq_1022111110022201 1799.55910190940 11
66512 qLLvLPPzQLQkbegkgiljmnnplppooxxmxknafhpxxrudfk_1022111110022211 696.021371285709 13
66513 qLLvLPPzQLQkbegkgiljmnnpooppoxxmxknafhpxxsfudf_1022111110022211 696.021371285709 13
66514 qLLvLPPzQMMkbegkgiljmnnlonpppxxmxknafhpxdxbqrb_1022111110022210 613.818196969473 6
66515 qLLvLPQAMzMkbefkgihijilmnoppphhahkwfkffhhhhhwr_1200112211221122 4947.89435792851 49
66516 qLLvLPQAMzMkbefkjhijiilmnopppxxxxosgjbsaxhxhfj_1022101010011201 4.83980785102911e6 7
66518 qLLvLPQLPLQkbegkijhimkkmnopophhuhbnnkhhagommkr_1200112211210002 11272.0525898653 47
66519 qLLvLPQLQzMkbefkigkhjkmlnopppxxxxbwurwlhhhhhqx_1022101010022112 1319.18193082842 4
66522 qLLvLPQMMzMkbefkhjihijlmnopppxxxxfjgsbsaxhxhos_1022101010011201 4.83980785102911e6 7
66523 qLLvLPQMMzMkbefkjhhiijlmnoppphhhhrrrknwhhhhhbg_2111200202112211 71620.7812455600 27
66530 qLLvLPvAAQQkbefkimlnmppnolpooxxxxreauhmeiknkjn_1022101010022020 3841.99973971888 4
66531 qLLvLPvAAQQkbegkgkjmkpnnonpopxxmxkufhlmdobfnww_1022111110020220 4700.23963826146 27
66533 qLLvLPvAMQQkbefkijnmnoollnpppxxxxjsuxqeaosjjbk_1022101010012212 16271.7210086104 27
66537 qLLvLPvAPQQkbefkknloppomomnnpxxxxtxhdqtedaksfr_1022101010012012 3.46278197474085e9 161
66540 qLLvLPvAQAQkbefkhjnmnllopmoppxxxxfsdihehaxjsxu_1022101010022211 12696.9715913762 15
66541 qLLvLPvAQAQkbehiklnjmlomnpnpphhlcahhfaauuwqrhx_1200112211000102 3950.51768710451 55
66542 qLLvLPvAQMQkbefkhjlonmlnmopppxxxxfsahhhhvnfsff_1022101010022221 1095.48793718978 135
66548 qLLvLPvLQQQkacikhnloompoplnnpjkhhacgcorkgfvcvv_2002121101210202 5295.25707295609 35
66549 qLLvLPvLQQQkbefgimjpjpnlonnopxxxrbuwpsocwvkvfk_1022101010220011 2310.68038071219 25
66552 qLLvLPvLQQQkccfhhpnmlmnlonmpplncccaxixxljnccrg_1200111221002020 1555.12639436831 203
66558 qLLvLPvMPQQkbehkgijjmnnnoppophhlhfkfvhfsocgbnc_1200112211200102 2640.25190004143 19
66564 qLLvLPvMQPQkbefkijmnmonllopppxxxxjgluxtloskbgj_1022101010012012 2288.18213592351 70
66565 qLLvLPvMQPQkbehkiijmkknnooppphhqhjkfxumofwrcnv_1200111122200020 4770.55641432996 63
66569 qLLvLPvPAQQkbehkgnjmjmllpopophhlhnafivincnnknn_1200112211202000 14318.5413554053 31
66571 qLLvLPvPMQQkbefgikmolokponnppxxxrbmuuhamrvwvrr_1022101010220012 4990.30911903878 109
66573 qLLvLPvPMQQkbehiklojokpnnmpophhlcaiafhmuwovvnw_1200112211000100 2791.28574645973 103
66579 qLLvLPvPQMQkcdgjgilnmmlnopopphsgvvkueellncikie_1000121121200001 11398.2386653329 7
66582 qLLvLPvPQQMkccfhhoonmlmnlompplnccciixixxljnchk_1200111221002021 13620.6772022060 107
66584 qLLvLPvPQQPkbefgikmjkjoonnpppxxxrbmuwhsfvgvttl_1022101010220010 1822.28135001750 73
66586 qLLvLPvQAPQkbefkhilnmjppmoopoxxxxfbahasosrgrso_1022101010022221 3.09972719904294e6 54
66587 qLLvLPvQAPQkbegkgklnmkomoppopxxmxkuahhlmurobgf_1022111110020202 2.06207583268579e6 103
66589 qLLvLPvQLQQkcdgjgkilmlnpnpoophsgvvekullnvfjjjg_1000121121200011 143920.809240827 17
66590 qLLvLPvQMAQkbefkinlnmmjopppooxxxxjxhixhsqxipjk_1022101010012021 4724.10466694716 59
66593 qLLvLPvQMPQkbefkinlnmmoplloopxxxxjxhixhqqosjkj_1022101010012022 29980.9431640937 323
66602 qLLvLPvQQAMkbefkinlnmjmmnopppxxxxjxhixjhqixhos_1022101010012012 1297.99922958352 3
66603 qLLvLPvQQAMkbehiklnljmlkmoppphhlcahhhfaamuhhrw_1200112211000122 2004.25542571010 29
66610 qLLvLPvQQzQkbefkknlimmjkpoppoxxxxtxhoxhophsldj_1022101010012022 3256.07180563891 21
66612 qLLvLPvQzQQkbefkhilnjknmpooppxxxxfbahsivrgfoor_1022101010022222 223264.404581607 27
66613 qLLvLPvQzQQkbegkgklnkmolppoopxxmxkuahldlarnkrr_1022111110020200 7580.12089347568 113
66616 qLLvLPvwQQQkbefkilnjpjmmonpopxxxxbtuwpsrbvgsfk_1022101010022011 15864.7623425424 151
66617 qLLvLPvwQQQkbefkilnonlopmmoppxxxxbeuudhaarbvsw_1022101010022011 2993.39823985007 107
66618 qLLvLPvwQQQkbegkgkmkpnlmpnoopxxmxkuhlpqqubfrbs_1022111110020222 2.46182638204811e6 105
66619 qLLvLPvwQQQkbehikljmlkonponpphhlcahfaamlsjffof_1200112211000000 1366.72510414463 36
66624 qLLvLPvzQQQkbegkgjoknmopnpmopxxmxkfiltddvobwrg_1022111110020222 60053.0312594342 17
66627 qLLvLPwAAQPkacikhjlmklknopppojkhhaahhvkvaahckj_2002121101202221 2926.00454919667 7
66628 qLLvLPwAMAQkbefkghmllnolponpphhahkkaaaaaahkkxx_1200112211200001 2668.92315136406 19
66629 qLLvLPwAMQPkbefkkgminlknmpoopxxxxtfhbqqpmjabnw_1022101010022201 1885.34875589145 51
66631 qLLvLPwAQPPkbefkhjjimlnoopoppxxxxfjsjhhaxqhxpi_1022101010022111 1613.97702908474 7
66632 qLLvLPwAQzQkbefkhjjimlnonnpppxxxxfjsjhhaxsfhnk_1022101010022111 842.998813758711 7
66633 qLLvLPwAwQQkbefkghmllplnoonpphhahkkaaaharrkkgg_1200112211200002 5777.99982692973 9
66635 qLLvLPwLMQQkbefkkgonnplolnppoxxxxtftumxdakjgsk_1022101010022112 5238.03796158309 11
66639 qLLvLPwLPQQkbefkigmlpnollonppxxxxbwlhdaarbrrrr_1022101010020110 1580.09247321883 7
66644 qLLvLPwLQQPkbeekijjlomkonpnpphhaavkfeuiqcfpram_0111022000101022 8447.84181118637 173
66645 qLLvLPwMMPQkbefkikjlmnmnoopppxxxxjiglutlbsjgjr_1022101010020122 2372.42772978567 35
66647 qLLvLPwMQPPkbefkjhhjmlnoopoppxxxxosjjhhaxqhxet_1022101010022111 1613.97702908474 7
66648 qLLvLPwMQzQkbefkjhhjmlnonnpppxxxxosjjhhaxjohnk_1022101010022111 842.998813758711 7
66650 qLLvLPwMzQQkbeghgkjmloplnpoopxxdrvafpqmsrwsrrs_1022111110202222 4343.58859712567 11
66652 qLLvLPwPAMQkbegkgjjmlnopomoppxxmxkffhhhmxnrrud_1022111110002201 1243.63509272227 29
66653 qLLvLPwPAPQkbefkjimlnlpmnpoophhahnnaaaaqrrokko_1200111122200000 2452.78615087054 38
66657 qLLvLPwPLQQkbdfhjiijlmnlpooppxnnnrwwrnvvrrrrrr_1022201011020022 6052.04646012941 73
66658 qLLvLPwPLQQkbdfhjiijlmnoppoopxnnnrwwrnvvbgrrrr_1022201011020022 3423.60025314767 11
66660 qLLvLPwPMPQkbdfhjiijlonmnppopxnnnrwwrhvvrraxrd_1022201011020021 5871.94093572506 23
66661 qLLvLPwPMPQkcdgiijmnjkpnpmoophrgsvshhghhjmjjjd_0222100001021121 2163.97235166472 9
66666 qLLvLPwPzQQkbegkgjjmkpnnompopxxmxkffhlmnvjrrnc_1022111110002200 2287.85691558096 155
66667 qLLvLPwQAMAkbchihjkhlmknnnopptsjjjsqjldejbwhxn_2010222222011101 3374.02101276900 19
66678 qLLvLPwQzAQkbegkgjkjmkonmpoppxxmxkfufhlmnrdchh_1022111110002001 2256.19621305314 117
66680 qLLvLPwvQQQkbefkginlpmolloppoxxxxrglhheagwrbnk_1022101010020112 1251.68357705130 5
66681 qLLvLPwvQQQkbefkigplmnollonppxxxxbwphmaarbrrss_1022101010020112 1580.09247321883 7
66684 qLLvLPwwPQQkbefkgkklonomopnppxxxxsethtehhsbsgf_1022101010022120 2225.56105119853 60
66685 qLLvLPwwPQQkbefkigmlopnllnoppxxxxbwihhparbrbrb_1022101010020120 1251.68357705130 5
66686 qLLvLPwwQAQkbefkigmolmonpppnoxxxxbwiphmuaxudrs_1022101010020121 970.074741747053 11
66687 qLLvLPwzPQQkbeekhjmkopklmnpophhaacctaqapjrwrbn_0111022000101011 266210.685169806 37
66692 qLLvLPzAQMMkbegkgikjknnmnopppxxmxknuflpxdbqqfo_1022111110022200 9283.87869708938 6
66695 qLLvLPzLPQQkbefjklipjnmlmnppoxxxsuiohomvjbkgsn_1022101010210012 2467.41226951484 18
66700 qLLvLPzLQPQkcdijjknomkkmpopnphswjwpahhphwrwwrw_1222011110220202 172461.643180358 107
66704 qLLvLPzMQwQkcdijjkhnmklkpoopphswjwpwhhphhxqqxw_1222011110220011 2188.80978743965 50
66707 qLLvLPzPMAQkbegkgilmnmolpooppxxmxknahhqmaxrgud_1022111110022201 1358.45319391615 109
66709 qLLvLPzPMMQkbegkgiljkolnonpppxxmxknawlmargrlum_1022111110022002 3154.37308499743 105
66711 qLLvLPzPMQAkcdgjklmnjokkoompphsgvihaaghihbgkhw_1000121121210211 554456.144388202 67
66712 qLLvLPzPMQMkcdgjklmnjokkoopnphsgvihaaghihbgxrn_1000121121210211 1.29495558343635e7 79
66713 qLLvLPzPPMQkbegkgjjnkmompoppoxxmxkrfxltpourlas_1022111110022002 2137.76279815265 9
66714 qLLvLPzPQMAkbehkgjmjlnmnooopphhlhnrafqqhlheixk_1200112211200011 12237.0374361791 123
66715 qLLvLPzPQMMkbegkgjlmjnmlompppxxmxkrahwhtaxoqrb_1022111110022210 2064.45689884125 13
66716 qLLvLPzPQMPkbehkgjmjlnmnopnpphhlhnrafqqhlhqnnc_1200112211200012 2355.90040628588 81
66717 qLLvLPzPQPMkbegkgjimjmlomnpppxxdxvrwhrthxorqrb_1022111110022210 14746.9682907135 7
66718 qLLvLPzPQQzkbehkgjmjlnmnllopphhlhnrafqqhlncxxk_1200112211200010 198930.484686201 149
66720 qLLvLPzPzQQkbefkklnionkonmmppxxxxtidbqmpmjjnbn_1022101010010020 1051.34683835925 18
66727 qLLvLPzQMLQkbegkgiklmkmnpooppxxmxknuahlqrfowwf_1022111110022022 3368.32558631317 107
66731 qLLvLPzvQQQkbefkgkilpmolnoppoxxxxrmwqheakvrbnk_1022101010020112 20341.5992475425 33
66732 qLLvLPzvQQQkccfhhlolmpmmnpnoplncccmhixeljnsccg_1200111221000201 5707.69758651185 29
66733 qLLvLPzvQQQkcdijjkomklknppnophswjwphhphhgbrrwr_1222011110220202 10766.6521424671 13
66734 qLLvLPzwAQQkbefkhijnoomonppnpxxxxfgsteavrvbgko_1022101010022112 5638.97725132900 45
66738 qLLvLPzwQMQkbefkhijnolopnmnppxxxxfgstehaxvjkxu_1022101010022111 8299.50427583274 113
66740 qLLvLPzzMQQkbegkgjjnmnppmonopxxmxkrfitdwgobfgg_1022111110022222 1701.28141776422 9
66744 qLLvLPzzQMQkbegkgijnoompmomppxxmxknfhpxdxobfud_1022111110022221 1359.81199827658 6
66745 qLLvLPzzQMQkbegkgjjnomnpmpnopxxdxvrfpxtdxoasgx_1022111110022221 96750.5394376963 9
66746 qLLvLPzzQMQkcdijjkhmklkponpophswjwpnhphhhrrafh_1222011110220221 4608.95003025889 85
66751 qLLvLQALLPQkbefigighmnoopnonpxxxwrbwrdffoaowws_1022101010220110 28961.2569336661 31
66757 qLLvLQAPMzMkbefigighjlkmnopppxxxwrbwrwhhhhhhwr_1022101010221122 1989.60584529854 4
66758 qLLvLQAvLQQkbefigigholpponponxxxwrbwrfsfoogwwj_1022101010220211 4199.01166416050 39
66765 qLLvLQAzLPQkbefigighjlpoopnpoxxxwrbwrwsqqqqjaa_1022101010222211 3735.40183809835 9
66768 qLLvLQLAAwQkbefgifljjkmnopoopxxavckqfoxqxaavcn_2111200202211020 5106.58185216150 9
66769 qLLvLQLALPQkccihjhlkhnopmnppolnccgvhikmbavoppk_1200111221220001 641.352961690094 11
66774 qLLvLQLLPQPkccfjhhknmnmloppoplnckcchaelxcsqqsp_1200111221022001 3912.96979716551 40
66785 qLLvLQLwMMQkbefgifjlknkmopoppxxavckruxmjboughu_2111200202210100 4400.51320218018 23
66789 qLLvLQMvMPQkbefigigkmlmopnpopxxxwrbwihabctbhwt_1022101010012012 3089.69228788797 11
66793 qLLvLQMvQzQkbefigigkmnlmpnoppxxxwrbwihpabhbhwr_1022101010012022 1523.21233141917 5
66795 qLLvLQPAwAPkbeghhgikijlmnopopxxmcvkcawrxuuaakr_1022111110221102 426402.367391346 33
66797 qLLvLQPLvQQkbefhfihjlmmnpooppxxxsojooqjbjivvxq_1022101010222210 4700.42262004127 15
66811 qLLvLQQzMzMkbefigighjklmnopppxxxwrbwrspxhxhxjo_1022101010211021 11215.2863020551 19
66818 qLLvLQvMMAQkccfhjihkkmmmpopoplnbbwwwhilwkqoenp_1200111111220001 7439.42555040405 35
66819 qLLvLQvMMQAkccfhjihkkmmmnoopplnbbwwwhilwkkkfxk_1200111111220001 3473.66015160474 117
66820 qLLvLQvMPAQkcchfjiklkmnonnpoplnwwwwpqixawvnqrj_1200111111200222 4084.61757286190 48
66823 qLLvLQvMQAPkccfhjihkknmmmoppplnbbwwwhialwkqhgn_1200111111220011 5893.47810662735 31
66824 qLLvLQvMQMAkcchfjiklkkmnnnopplnwwwwpqhixavnqqj_1200111111200220 18498.0057188066 32
66835 qLLvLQvQLAQkccihjhkhmnnonpppolnccgviktmvbvqxhk_1200111221222000 4760.42714823648 59
66836 qLLvLQvQLQAkccihjhkhmnnomnmpplnccgviktmvbsvjxn_1200111221222001 5932.74776230733 25
66842 qLLvLQvwPQQkbefjfilplomlponpoxxxjsomhdlbbbggbg_1022101010200222 6811.88708686207 56
66850 qLLvLQvzMQQkcchijhinoloponmnplnkkgvcqufnbngrnk_1200111221222000 2044.98478834618 67
66871 qLLvLQwvMQQkbefigignmmpnoppooxxxwrbwharrbrcvrb_1022101010011201 3169.83379757604 11
66877 qLLvLQwvPQQkbefigiglmmlnoonppxxxwrbwaarrbrrjgj_1022101010011202 1777.54150170806 9
66878 qLLvLQwvPQQkbefigiglmmlnoopppxxxwrbwaarrbrrsjg_1022101010011202 1777.54150170806 9
66880 qLLvLQwvQAQkbefigignlmmloopppxxxwrbwhaarrrrhaa_1022101010011201 2883.06592504433 4
66884 qLLvLQwvQPQkbefigignlmlnoppopxxxwrbwhaarbrqxbh_1022101010011202 2591.29621974168 4
66885 qLLvLQwvQQAkbefigigolmmlnooppxxxwrbwdaarrbrrqj_1022101010011200 22496.3872340304 23
66923 qLLvLvALQQQkcchlmompmlklpknoplnoaxeapapaxxkrnk_1200111221020202 1887.21514550452 15
66924 qLLvLvAMMQQkbdjgkninoollpponpdwbsdhfhppdcnnosb_2101021122111001 1426.14609254822 125
66943 qLLvLvAPMQQkacilkkmnoonkopmppjkhtalgccossglfai_2002121101001202 2342.37553375405 107
66950 qLLvLvAQAQAkcdglmimliknklnopphsgitkxmcpuxnskxn_1000121121200001 67324.2775777280 38
66959 qLLvLvAQPQPkbeegmnlikokllopophhagatinaapigcxvn_0111022000111110 1.12113082126055e6 19
66961 qLLvLvAwQQQkbdjgknnkopolpmpondwbsdhhupapdrwoos_2101021122111000 4971.57549553589 149
66965 qLLvLvLAQQQkbciilhjmmkppoponotswbmjwqqtsbbkwsw_2010222222010011 2944.98680606960 151
66970 qLLvLvLAQQQkbdfimklpnnlppooonhrgkidumaapurnnov_1200012211110010 6.45650975787630e8 85
66977 qLLvLvLAQQQkbefkinjplompnompoxxxxbajhxqxwbojor_1022101010222222 4363.70880561213 52
66979 qLLvLvLAQQQkbefkinoplnokpnmpoxxxxbaxhxhdmwjjoj_1022101010222222 2117.89684449757 51
66981 qLLvLvLAQQQkbefkmljomppknonnpxxxxihjiipxhnwkvj_1022101010221122 3072.16062269918 59
66983 qLLvLvLAQQQkbehkinjljomnmonpphhltkifuvpgknwwvj_1200112211002020 3013.98150383813 13
66991 qLLvLvLMQQQkbefklopnjmnomppmohhaxxahifeiagwwgn_1200111122002202 82670.9289360686 47
66993 qLLvLvLMQQQkbefkopjoolnmmnpmpxxxxqxjxhxhxssvov_1022101010222221 2.18484943842300e7 7
66995 qLLvLvLMQQQkbeflojlonkkpmnoppxxxhqfxexhxawgovv_0111022020111102 9163.24182932020 33
67008 qLLvLvLPQQQkbdfiiopnmlkopopnnhrgkkaaaxpprrrrjs_1200012211110000 1021.53234211884 19
67009 qLLvLvLPQQQkbdfikkjkmmlpnoopphrgkdunexxprfossb_1200012211110011 2686.42387267269 103
67012 qLLvLvLPQQQkbdfoijpklmlmpnnpodwgxooauuxdggbjsk_2101021122110000 1.46519746888342e6 199
67015 qLLvLvLPQQQkbefkklmmknompopopxxxxuuqeqeqxhwwjo_1022101010222222 5513.16307564697 77
67016 qLLvLvLPQQQkbefklhnpljkmmooppxxxxhjiaxshknossb_1022101010221122 7525.44026708142 45
67017 qLLvLvLPQQQkbefkljjnplkmmooppxxxxhsjiaxhknossb_1022101010221122 8355.72223191732 29
67019 qLLvLvLPQQQkbefknhpoljmmnnoppxxxxajhhxsxwbbrgg_1022101010222222 5234.60427699022 155
67020 qLLvLvLPQQQkbefknjjpolmmnnoppxxxxasjhhxxwbbrgg_1022101010222222 18980.9606039832 103
67021 qLLvLvLPQQQkbefknjooknmpmomppxxxxasxiqexhrwrwo_1022101010222222 1641.47338477358 49
67023 qLLvLvLPQQQkbefnplnomomplmnpoxxxmiutiittiuksbw_1022101010221120 2400.75986764812 139
67035 qLLvLvLQMQQkbehkolmjjopmnnmpphhlptppfveagvvgcw_1200112211002020 911.853708828659 103
67037 qLLvLvLQMQQkcdglklojnmponmpophsgqxqmgtaulnnjsj_1000121121200001 3970.73812016224 26
67042 qLLvLvLQPQQkbefkinjpomlnmonppxxxxbasptxqoowsfj_1022101010222222 8307.50955127196 15
67043 qLLvLvLQPQQkbefkmljpmokpnonnpxxxxihspithxnwkvj_1022101010221122 23299.4088476632 53
67052 qLLvLvLQQAQkbdfmklnlmonklpoppdwguxqhxaehlljsfb_2101021122220001 2869.50662801511 173
67053 qLLvLvLQQAQkbefkinjmolmlmpoppxxxxbasqaxxqoxrpt_1022101010222220 173848.058359432 113
67054 qLLvLvLQQAQkbefkinkjolnmnppopxxxxbaqjaxhxjxtgt_1022101010222220 4.61770790742739e6 105
67059 qLLvLvLQQMQkbehkilmjojnnnpopphhlpkppfxvxvvabhh_1200112211002021 1247.49694128600 117
67062 qLLvLvLQQPQkbefkjklnomplmonppxxxxsuutiimuswvjg_1022101010221120 4957.23614443793 33
67063 qLLvLvLQQPQkbefknklmmkpolpoopxxxxquuqeqmducjjc_1022101010222220 6903.85031705895 25
67066 qLLvLvLQQQMkbdflkoikmlklonoppdwgiixfiiulutknaj_2101021122220002 1047.71257737377 23
67073 qLLvLvLQQQPkbdfomknkjjnmmpnopdwgxxxhqsrhxbqrkj_2101021122220000 4680.65835900809 31
67075 qLLvLvLQQQPkcdgmnmljolmnkpnpphrgxxqmgqlaphhfum_0222100001021121 369251.692546850 18
67080 qLLvLvMAMQQkbdfmlimnoolnmopppdwgxubxaaqxqggggb_2101022222110111 7834.82851281443 17
67101 qLLvLvMAQQMkceglknmlkmmlooppptpluapphdxadtaapq_0112222001011021 2206.99954689615 8
67103 qLLvLvMLQQQkbdhjilkolknmmnoppdwbrrddpdltvcoojw_2101022222221001 2107.52673904585 185
67111 qLLvLvMMAQQkcdhhjiokmnpnomnpphswgrghpaljwrwwwr_1222011110220002 586.737959537480 27
67112 qLLvLvMMAQQkceglkmjllmpppnoootpluahfhtaldwocjf_0112222001011011 2669.67024854525 10
67116 qLLvLvMMMQQkceglkljlpmpnpnoootpluaxfhuapxnocrs_0112222001011012 2046.81091640488 9
67118 qLLvLvMMMQQkceglknjlpmplpnoootpluatfhuapunocrs_0112222001011012 2046.81091640488 9
67125 qLLvLvMMQQMkbchknjmomlklkoppptsoiagmmmaaatgaqq_2010222222001112 7947.26978786983 29
67126 qLLvLvMMQQMkceglkmjlljmknoppptpluahfhtfamocxet_0112222001011011 2998.14525711264 58
67129 qLLvLvMPMQQkbdfmiinoplknonomphrgxkkaaapprrrrkk_1200012211110000 1788.05033202446 191
67130 qLLvLvMPMQQkbdfmiinoplknonopphrgxkkaaapprrrrvc_1200012211110000 1493.92734116497 65
67143 qLLvLvMQAQPkcdgilklnjklnmpopphsgjqxqmgphlnxjxa_1000121121200001 1872.51114238387 37
67165 qLLvLvMQPQAkcdgilklnkmlnomnpphsgjqxqmpahlqnshw_1000121121200021 9472.18770231859 33
67170 qLLvLvMQQLQkcdhhjihklmnopopophswgrgnppllaapppp_1222011110220000 768.105687821435 7
67174 qLLvLvMQzQQkcdgilklnklnompppohsgjqxqmphlqncvjr_1000121121200020 2550.99150815986 41
67180 qLLvLvPAAQQkbdfnilkjkmlonpopphrgikxdnexprfjsvo_1200012211110000 4957.32702958975 103
67183 qLLvLvPAMQQkbehikiljpmonnoopphhlwpkpflhkvvkkkc_1200112211002000 1602.78352946965 18
67190 qLLvLvPAPQQkbefikmlmlpkonnnppxxxgxihixhhhnkvwr_1022101010221122 9493.64919890458 23
67191 qLLvLvPAPQQkbefmjminnpoopmpnoxxxewdwmehhsbcbco_1022101010221122 1740.94781910482 10
67195 qLLvLvPAQAQkbdfmijnoknkolpnppdwghsjahmhmujajda_2101022222220010 4046.75176626084 41
67197 qLLvLvPAQAQkcdgimnmjomlkponophrgsxxqgqaqhxofnn_0222100001021111 7325.99342035744 9
67199 qLLvLvPAQMQkbefikmlomlopnpnnpxxxgxihqixxxnnkvn_1022101010221121 123521.346105650 27
67200 qLLvLvPAQMQkbefnkilonlopmpmnpxxxixbhqixxxknncn_1022101010221121 952501.135053538 29
67202 qLLvLvPAQPQkbefikmlomlkpnnnopxxxgxihqixhqnkvjj_1022101010221122 43367.2199824849 115
67203 qLLvLvPAQPQkbefikmlomlkpnnnppxxxgxihqixhqnkvjs_1022101010221122 44340.1281905314 16
67208 qLLvLvPAQQPkbeflknnomkljmpppoxxxqxqaqhqxsxaxaj_1022101010222221 1042.20487603372 135
67210 qLLvLvPLQQQkbefjijponnmopopmnhhafkfhteigrwrwgg_1200111122002222 7760.90215570683 50
67211 qLLvLvPLQQQkcdjkloplknmlkmoophssipaappqhqqkbwn_1222011110220220 38769.0702622038 42
67215 qLLvLvPMAQQkbdfnilkjkmlonoppphrgikxunexprfssvo_1200012211110000 6030.00693013806 43
67218 qLLvLvPMMQQkbefikljommnmponpphhaoxxfheuigswbnk_1200111122002221 3962.84736916616 14
67219 qLLvLvPMMQQkbefnkijjlppoonnpoxxxixbsjxqrbbfckc_1022101010221122 6739.03352574480 39
67221 qLLvLvPMMQQkbehmknnjjlpmponophhlhxhhfvxagjncwf_1200112211002000 4617.17368632804 48
67222 qLLvLvPMPQQkbdfgmklookmlnnpppdwgkxiiiadpdrrffj_2101021122110000 63504.6458561125 14
67224 qLLvLvPMPQQkbefmlijnkpomppnooxxxahwfxhxawvvgvv_0111022020111121 1635.32963930852 14
67226 qLLvLvPMPQQkbefnkihljppoonnpoxxxixbjxsqrbbfckc_1022101010221122 4244.76593972304 255
67227 qLLvLvPMQAQkbdflimojknnlpmnpphrgqkiqneaapxfvud_1200012211110000 12647.6499912211 113
67228 qLLvLvPMQAQkbefikiojlnmmnmpppxxxgxbxjxhxfjjqhq_1022101010222210 401281.513847040 29
67232 qLLvLvPMQMQkbefnkiknjmopmonppxxxixbmtwdiwfkkvf_1022101010221112 2511.56019465108 133
67233 qLLvLvPMQPQkbefikjlnmllponoppxxxgxsutixusnvknn_1022101010221112 4579.75502999974 131
67234 qLLvLvPMQPQkbefinmjnolkmopnpphhaotmfmqxdgswbbr_1200112211002202 13269.1060016063 26
67235 qLLvLvPMQPQkbefjkljomnnpooppnhhafxxfheeinwwnng_1200111122002220 5055.65711360417 87
67244 qLLvLvPPAQQkbdflikkjkplmnopophrgqkduneapfvsvsj_1200012211110010 2725.69389075378 19
67253 qLLvLvPPPQQkbdfniokjmmllppnophrgikdurxxpcrrcsb_1200012211110010 288339.512626861 77
67254 qLLvLvPPPQQkbefikklmlnpomonppxxxgxuuixehhswvko_1022101010221122 21453.8194534171 119
67259 qLLvLvPPQMQkbdfgmnojjnmmplnppdwgkxhhsrhxbhjrqx_2101021122220021 2606.40683162892 7
67261 qLLvLvPPQMQkbefiklhmljkpnopopxxxgxhjixshxvsqst_1022101010221120 5067.13064779402 57
67262 qLLvLvPPQMQkbefikljjmlkpnopopxxxgxhsjixhxvsqst_1022101010221120 5359.08450204155 31
67265 qLLvLvPPQQAkbdfkiikolklonnoppdwgtsstaulupwkvaj_2101022222220002 3425.06508568421 29
67273 qLLvLvPQAPQkbefikhlnmlomppnpoxxxgxjdiixqsggvcj_1022101010221122 1.21041709057797e6 219
67274 qLLvLvPQLQQkbdfgmkilkmlnnpoppdwgkxifidpdrrwbkw_2101021122110011 10805.6860232053 22
67282 qLLvLvPQPAQkbefikjklmlolnpoppxxxgxsuuixhuvdfdh_1022101010221121 2345.78813738763 25
67284 qLLvLvPQPMQkbefnkiiklmoppnnopxxxixbjmxthwwfcns_1022101010221122 5045.17938097560 125
67290 qLLvLvPQQAMkbeflknnhmkljmopppxxxqxqajhqxsxaxcv_1022101010222211 1370.49753787668 9
67291 qLLvLvPQQAMkbeflknnjjmklmopppxxxqxqasjhqxxaxcv_1022101010222211 1370.49753787668 9
67293 qLLvLvPQQMMkbehikilmjjnmomppphhlwpkppfvxgagqkv_1200112211002012 1388.44043231152 53
67294 qLLvLvPQQMPkcdgkhhjknmlkopppohsgpkwgpaahhxhahn_1000121121200012 86654.5524332928 169
67299 qLLvLvPwQQQkbdfkillpnmlpoponohrgukuumaxpurrsso_1200012211110000 15556.1596024320 25
67302 qLLvLvPzQQQkbdfkikopnnlppmonohrgukdamaapurfovn_1200012211110000 944471.874355812 46
67306 qLLvLvQAAPQkcdhkljimmnpnonpophswturgqxixvsfrvf_1222011110110201 6712.85301263131 125
67307 qLLvLvQAMPQkbdfmlikmikonlppopdwgxmsmxglpnjwwfw_2101022222220101 3219.16175690164 77
67321 qLLvLvQMAMQkbcikhhijmmlopnooptsnessffexknansgj_2010222112001102 2917.63028734126 43
67322 qLLvLvQMAMQkcegljklnlmmnppooptpluvaxqhiaqrbkss_0112222001011212 1856.60111598774 9
67323 qLLvLvQMAPQkcegljklnlmknoopoptpluvaxqhiuqwkksk_0112222001011211 2858.77517198845 93
67328 qLLvLvQPPAQkacilkhjmnnomoopppjkhtammgcoagxqeee_2002121101001021 2234.41745378250 13
67333 qLLvLvQPQPAkbcihjlhlmmkmonnpptswsrhjlpqqvsrshr_2010222222010012 2948.66827183676 14
67340 qLLvLvQwPQQkbchlhhimkknopoppotsjxssfxqtfjjoooo_2010222112011122 1599.96968227923 9
67342 qLLvLvQwQPQkbchmhhilnonpoomnptsjqssftxefskjjfw_2010222112010121 8582.29858198857 101
67346 qLLvLvQzAQQkbchmhhnlnokpoompptsjqssqtaetskjjss_2010222112010021 3326.00959748488 19
67354 qLLvLvQzQQPkbefmmkjjomlnopnopxxhqqxroihxubakrr_2111200202111102 1.08726760274520e7 23
67359 qLLvLvvQQQQkbefjnjmmopmopnpnoxxxgasqehxxrvbvbr_1022101010222220 2370.16188021016 59
67360 qLLvLvvQQQQkbehiomjojnmpnpnmphhlktpfxvxgvvvvgk_1200112211002020 2275.96125747193 143
67362 qLLvLvvQQQQkcdgmomjpnmlkopnnphsgudugeaaaqsnfob_1000121121200110 2414.02199341524 26
67363 qLLvLvvQQQQkcdgnlmoklmpomnopphsglqulpxaxlunnff_1000121121200000 33637.3864248841 9
67366 qLLvLvvQQQQkcdjnhnlknmpopomophssanapphadlrwwwk_1222011110220200 5987.89640349148 53
67367 qLLvLvwAQQQkbehlimjnknmpmopophhlxkpfxxhhskvkkn_1200112211002200 2267.89148884059 6
67372 qLLvLvwMQQQkccjmnjomjoplkpmpolncdhviavterkbbkk_1200111221020022 3101.17201068138 301
67373 qLLvLvwMQQQkcdgimmjlmnkponopphsgwuugpalqnnfnff_1000121121200100 178680.064857324 23
67375 qLLvLvwMQQQkcdjkmmkpnomlolonpqrwlxhuaqxaqigsjj_0222100001221212 37879.6935953985 29
67379 qLLvLvwPQQQkcdghokonplnkmonpphsgvaqeepalxnvkrb_1000121121200002 12298.9777285772 23
67388 qLLvLvwQAQQkcdjhihlkmponmnopphssggnppaxrwwwkfs_1222011110220001 2820.37222796466 69
67394 qLLvLvwQQMQkcdjhihlkmonnmnppphssggnppadlwwwpdu_1222011110220000 10802.2156121151 38
67404 qLLvLvzMQQQkbdfgknjjponolponpdwgkxlsraacwjwjos_2101021122220000 2307.81646705835 143
67423 qLLvLvzQAQQkcdgknomkomlkmppophsgilauqeaaqufocf_1000121121200001 226787.408431998 23
67424 qLLvLvzQAQQkcdgmimnikoknlnopphsgtkxicpuxjnfskk_1000121121200100 241405.757559037 22
67425 qLLvLvzQMQQkbcijlhnomkkmpnopptswrmjadqqtvwbfgk_2010222222010011 21483.6238150101 115
67430 qLLvLvzQQAQkcdgkhojkmnlkpopophsgiwagpxxaqqnhca_1000121121200001 21792.0624017542 22
67432 qLLvLvzQQMQkcdgknomklnmkmpopphsgilauqppaquvnvv_1000121121200000 50204.1104741776 11
67436 qLLvLvzQQQMkbehmnklkolnonlppphhqhqaqaxqxxxqahq_1200111122002001 5584.41812770314 6
67437 qLLvLvzQQQPkcdgkhojknmlklpppohsgpwagpaahhnhahk_1000121121200002 535586.559760067 111
67438 qLLvLwAAMMQkcchikilkmoloppnoplnkkanxhpxdckrgjn_1200111111202002 9827.63643890669 25
67445 qLLvLwALQMQkbeffklmllnnonpoppxxxjhdlmemiaosrrc_1022101010210111 2450.35469032012 57
67453 qLLvLwAPQAMkbdfhlgmjjnmknopppdwgwqkasraajwqqjs_2101021122200022 2652.60156686856 25
67455 qLLvLwAPzQQkbeffklmmlpkmnopopxxxjhdtlemltooooc_1022101010210100 2073.93497442582 237
67473 qLLvLwLAPQQkbefimnmmlnpkpoopoxxxwpeaiihudwboor_1022101010222222 2526.20204761678 47
67475 qLLvLwLAQMQkbdfhilnjmmkonppophrgrkilraapoodlgu_1200012211100102 25329.5357488833 93
67477 qLLvLwLAQMQkcdgjnlnjnmlopmopphsgrdudgaaavfonfv_1000121121001120 2286.51797771571 101
67484 qLLvLwLLQQQkbdfhikjllkpnnopophrgrkurxxprossnbf_1200012211100110 7354.04634434580 41
67485 qLLvLwLLQQQkbdfhiojmlknpnponphrgrkaraxprrjjfff_1200012211100000 2340.41180041533 11
67486 qLLvLwLLQQQkbdfhiopllkonmmnpphrgrkadxxplsfccof_1200012211100000 6334.86567565360 83
67487 qLLvLwLLQQQkbdfhiopmmkolnmnpphrgrkadaaplffvcof_1200012211100000 31009.3740335117 37
67489 qLLvLwLLQQQkbefhhonkjolmnpnppxxxsohhxsxooojojs_1022101010211222 6973.03874769600 49
67490 qLLvLwLLQQQkbefimpjmloloplpnoxxxwpxjiimxkvovrk_1022101010222201 5318.33051769775 13
67491 qLLvLwLMAQQkbefhhjjnklmnpnpopxxxsoojhxooofofjo_1022101010211222 28552.4519578545 37
67492 qLLvLwLMMQQkbdfhikjolkmppnopohrgrkxndxpfjsgojg_1200012211100100 3392.48791925287 41
67496 qLLvLwLMQPQkbefimjnllmlponpopxxxwpglqeexgorsfs_1022101010222212 7214.26903831699 55
67499 qLLvLwLMQQPkbefimnojmlnlnlpppxxxwpexjiihxwoaxa_1022101010222210 3914.06218252536 9
67500 qLLvLwLPAQQkbdfhnmjnolokmnpppdwgwdhoxmpujrkssc_2101021122200020 3166.74348411925 7
67507 qLLvLwLPPQQkbdfhiijlkomppnoophrgrkknxprfjsssbj_1200012211100110 1889.52594374493 83
67508 qLLvLwLPPQQkbdfhiijpknonpopnohrgrkknapwwovsvos_1200012211100110 1245.62596431842 44
67509 qLLvLwLPPQQkbdfhiijpkonnopnophrgrkknaprroocssc_1200012211100110 1059.20092393698 18
67511 qLLvLwLPPQQkbefimmomlnlpnplopxxxwpauiihxxwoowb_1022101010222202 570.014143284523 19
67517 qLLvLwLPQMQkbefjjmknonkppnoopxxxfjaaahhxjrowwr_1022101010222222 52466.9234601783 7
67521 qLLvLwLPQQAkcdgjnnojnmlkmmlpphsgrddagaaaafojhw_1000121121001121 11404.0189715457 65
67522 qLLvLwLPQQMkbefimmkjmlololoppxxxwpaajiimxkokhw_1022101010222201 2314.09449165276 17
67523 qLLvLwLPQQMkcdgjnnojnmlkmmppphsgrddagaaaafoqul_1000121121001122 7474.16856968403 23
67524 qLLvLwLPQQPkbdfgjiolkkonmnpopdwgrjfhiuuurknawj_2101021122200022 8290.93127391663 57
67527 qLLvLwLQAQMkcdjhljnnlnlkomppphssoasahhaaqffxxa_1222011110102021 3739.02926519093 11
67535 qLLvLwLQPAQkbefimjmjomlonpnppxxxwpgaspexbrqgqa_1022101010222221 1288.36067861209 31
67558 qLLvLwLwQQQkbefhhjnpopplmnonoxxxsoohxhtvooojoj_1022101010211220 1691.99940898324 3
67561 qLLvLwLzQQQkbeefljpkmpomponnohhaghfhmthxogvgbk_0111022000011121 2636.72857168548 13
67565 qLLvLwMLAQQkacihkklolmonmnoppjkhltdgksrkgsovhj_2002121101010022 4889.38295383437 253
67566 qLLvLwMLQMQkbdfhlmnjjonponompdwgwqxasraaqwjskj_2101021122200000 3560.22176721664 83
67575 qLLvLwMPAQAkacihkkmlmlkmnnoppjkhltdlgssgsgohqj_2002121101010020 6639.79772703179 67
67580 qLLvLwMPMAQkcdjfillnkjmoonppphsswcaahpwdggvqqh_1222011110220021 18411.8779522559 23
67581 qLLvLwMPMMQkcdjfillnkjmnooppphsswcaahpwdrgcuit_1222011110220020 64930.6174308611 61
67600 qLLvLwMzQMQkcdjfillkljmonpopphsswcaaphwdwvinip_1222011110220000 297883.546438610 25
67603 qLLvLwPAAPQkbegikmlkmlonpnpopxxmwqapqhemaggwrw_1022111110222202 8228.05617429166 105
67605 qLLvLwPALQQkbefhkijjnlmoppoophhacxkkftnnnnnnff_1200111122022000 8508.65344363018 40
67609 qLLvLwPLAQQkbefhihlkmkomnpoppxxxogsixeqsvscwrb_1022101010211222 60424.9112691059 129
67611 qLLvLwPLPQQkbefikmklmplnopoopxxxwqpueehxlofvob_1022101010222012 864744.520227208 83
67614 qLLvLwPMLQQkbefhkijloplmnpoophhacxkkiaannrnnff_1200111122022000 6742.55552336043 43
67620 qLLvLwPPLQQkbdfhkiijklmnonppphrgrqkknpfvsvsjof_1200012211100100 4322.80911232607 65
67621 qLLvLwPPLQQkbefikmmnmolnplpopxxxwqpauehxlvrnbb_1022101010222020 1007.16009650184 97
67626 qLLvLwPPPMQkbdfhkiijoklnppnophrgrqkknapfsptsja_1200012211100101 1892.76912429439 27
67628 qLLvLwPPPQMkbefikmmnlmolnopppxxxwqpaueehxlbdaa_1022101010222021 1195.15835327120 81
67635 qLLvLwPQMAMkbdfhkilijmklnoppphrgrqkiknapfvqqfo_1200012211100022 3874.11925134776 17
67642 qLLvLwPQwAQkbegikmlkjmolnpoppxxmwqapqfhmlbxcaa_1022111110222001 3952.70023292439 113
67644 qLLvLwPQzMQkbegikmlkjlooppnopxxmwqapqfemcssgkf_1022111110222201 996.351356910932 10
67648 qLLvLwPvQQQkbefikmllmonpopnopxxxwqpqeeiiaojwvg_1022101010222011 8629.20826671456 37
67649 qLLvLwPwAQQkbefhilmnklkopnoppxxxogeetxxqsjvfcs_1022101010222122 5231.82484928752 27
67651 qLLvLwPwQPQkbefhmjlmlnknoopppxxxoiwdmimqoscccs_1022101010211122 1827.53255000854 31
67656 qLLvLwPzQPQkbefjijkolkpmnpnpoxxxfgjhqixjvsosgj_1022101010211222 120004.579114147 37
67666 qLLvLwQvQPQkbeffkllnmkknmooppxxxjhdlitxlakffoj_1022101010211122 4215.21841527533 193
67667 qLLvLwQwAQAkbeffklllmnmkmnoppxxxjhdlhdqelawbxn_1022101010211201 4985.58656390941 241
67668 qLLvLwQwLQQkbeffkhliknpnmooppxxxjhglbldgsnrbbw_1022101010212202 7102.77766008510 70
67671 qLLvLwQwQPAkbeffklllmnnkmnoppxxxjhdlhdqtlawkqs_1022101010211220 8699.32196584335 265
67673 qLLvLwQzAQPkbcijkhhmnmlmnoopptsojxssqaamojsnmk_2010222112110000 2282.12989406658 143
67676 qLLvLwvAQQQkbefhoojnkpolmnpnpxxxsxijhxhiooojoj_1022101010211202 1691.99940898324 3
67690 qLLvLwvPQQQkcdgjopjnmlkmmloophsgraagaaaafojsfr_1000121121001102 2701.99962990372 6
67703 qLLvLwvQQQMkccijmlnklonolmpoplnnkihataeixqrhss_1200111111222220 9191.07773976901 13
67704 qLLvLwvQQQPkbdjflmilonnklnpppdwbbllfleeedwoqhx_2101021122111002 9542.08381539465 19
67709 qLLvLwwLQQQkacihklmlonmopnoppjkhltgssossgcconb_2002121101010202 2.90770507796813e6 131
67715 qLLvLwwLQQQkcchjkollmmmplpnoplnjkapaiqiuxngrnk_1200111221200202 3451.06644458159 147
67722 qLLvLwwPPQQkacihkmllokpononppjkhltlgsogagkovhd_2002121101010202 103658.487905581 32
67737 qLLvLwzAAQQkbegiklknlnmopopnpxxmwqpqheqqacgvfr_1022111110222220 14416.2185483239 133
67784 qLLvLwzzQQQkcchiimnmnoolmlppplnkknhpitulnfrfkc_1200111111202200 7424.32953432094 249
67786 qLLvLzAAPQMkbeekglmjjnkomoppphhaagatffiqrncxuu_0111022000111110 5018.46668686760 110
67787 qLLvLzAAwQQkbeekglmjnnmolppophhaagatfhhiogvkoj_0111022000111122 1930.43619748043 7
67795 qLLvLzALQMQkbegkkjjmknmmpopophhuhtrfppuhcrnkfr_1200112211220102 12073.4792495988 129
67800 qLLvLzAMwQQkbehkkjinjnpmpnoophhlherkhflbvkvkvk_1200112211220020 1893.05952742130 17
67812 qLLvLzAPPAQkbehkflmjnmlnponpphhlhnxafqhmlhcnie_1200112211200001 11861.9728432857 183
67814 qLLvLzAPPQAkbehkflmjnmlnooopphhlhnxafqhmlcncxk_1200112211200001 3440.56136810249 257
67819 qLLvLzAPQQzkbehkflmjknmlnlopphhlhnxafiqhmlgxxk_1200112211200010 3547.40734080496 299
67820 qLLvLzAPzQQkbehkflmjjolpopnpohhlhnxafvagrjknnf_1200112211200000 27060.4491663166 149
67830 qLLvLzLAAQQkbefkhjkjnopnpopnoxxxxoopjhhvojjjoj_1022101010011222 1691.99940898324 3
67831 qLLvLzLAAQQkbefkilnlomkoppnophhahkpqpmptarkkwf_1200112211222000 1.21050689222156e6 41
67832 qLLvLzLAAQQkbefkjlimnmooonpppxxxxjisiapafjoosg_1022101010011212 399798.597063228 7
67835 qLLvLzLAAQQkbefkmnmjmlnlppoopxxxxpeajiihxwgorw_1022101010022222 645.007900220170 9
67846 qLLvLzLAMQQkbefklnmjnoollmpppxxxxhhajhpxxnkkcw_1022101010022220 3841.99973971888 4
67847 qLLvLzLAMQQkbefklnmopmjllmppoxxxxhhaqhqsxnkgbj_1022101010022222 26549.3103095576 43
67849 qLLvLzLAMQQkbefklnmopmololmppxxxxhhaqhqxxhnkgb_1022101010022222 54270.1760777799 12
67850 qLLvLzLAMQQkbehklmnjnmonpppoohhlhxhqfaauucncsj_1200112211200000 3674.24346241047 97
67861 qLLvLzLAPQQkbefkjinmlpooopnnpxxxxjbuiihafjsoos_1022101010022212 2.16948813210577e6 9
67862 qLLvLzLAPQQkbefklimnoopplmpnoxxxxhbaipxumnkorj_1022101010022222 2139.83439068691 56
67863 qLLvLzLAPQQkbefklmmonlplonnppxxxxeeaehphxhrbff_1022101010022222 342.623787911855 67
67865 qLLvLzLAPQQkbefkmmmopponollnpxxxxdlhdqtedajfor_1022101010011212 93205.8122504678 169
67866 qLLvLzLAPQQkbefkmnmnnlplomlppxxxxaqaxhxhxhvcwr_1022101010022222 11283.2034216461 5
67876 qLLvLzLAQAQkbefklimjnoolppnpoxxxxhbajipxxxqrhj_1022101010022221 1523.40138948023 97
67884 qLLvLzLAQMQkbefkmnmonnllpmlopxxxxaqaqxhxxqvcjj_1022101010022222 61234.9360545439 6
67885 qLLvLzLAQMQkbegklnnonlmpmppooxxxxaqaqxhxxavcff_1022101011022220 4527.51258423751 11
67889 qLLvLzLAQQMkbefkhjklomnlmnpppxxxxoopeheqqrfxeq_1022101010011220 2032.55459868618 75
67895 qLLvLzLAQQMkbefkmmmnononlopppxxxxdlhxmhuqqaxet_1022101010011211 1297.99922958352 3
67896 qLLvLzLAQQMkbehklmnjknmonlppphhlhxhqfiaauugqhx_1200112211200002 3508.10378438802 33
67899 qLLvLzLAQQPkbefkmnmonnljlpppoxxxxaqaqxhxsxxaxj_1022101010022221 478365.280875721 37
67910 qLLvLzLLQQQkbefkhlmojlpppnnooxxxxseiastaosossb_1022101010011221 3.07290449921808e10 15
67911 qLLvLzLLQQQkbefkinplmlonpponohhahkaheeetawrwnr_1200111122222022 1847.29596438595 49
67913 qLLvLzLLQQQkbefkipopnlmnlmoophhahkqadaxxaggkko_1200112211200000 17120.0494810909 103
67916 qLLvLzLLQQQkbefkmoommppnollnpxxxxdtlmemidtjfoj_1022101010011201 2503.35204407957 123
67919 qLLvLzLMAQQkbefkmjnllmolppopoxxxxpglqeeixwgvbf_1022101010022212 1385.69276178381 53
67920 qLLvLzLMMQQkbefkijnonpnlmpopohhahkkahaaaggnwnw_1200111122200020 8191.25058935091 115
67921 qLLvLzLMMQQkbefkimjlnomlmnpophhahkqftauuggckjr_1200112211200002 3673.34349104073 47
67922 qLLvLzLMMQQkbefkimjlnpmlmnopphhahkqftaquggcobr_1200112211200002 60053.0312594342 17
67925 qLLvLzLMMQQkbefklmojnlmlnnpppxxxxeexjhphxrbbrb_1022101010022210 1001.90882767323 27
67929 qLLvLzLMPQQkbefkijjlnplmopnophhahkkfqatggjcvsv_1200111122200000 118238.800581692 21
67933 qLLvLzLMPQQkbefkliopnolplmonpxxxxhbxptixxnkvrj_1022101010022212 13938.8058983289 97
67936 qLLvLzLMQAQkbefkimjlonomppnpohhahkqftdauuhacao_1200112211200001 7366.44661289157 8
67941 qLLvLzLMQPQkbehikmljomonpnppohhlcxhpfqalbcbbkr_1200112211020202 2763.67040054603 23
67943 qLLvLzLMQPQkbehkliljojmmnppophhlhtkpfdvvkbcwrk_1200112211220200 1279.76391235696 151
67944 qLLvLzLMQQMkbegknmlonlmnmlppphhhhqqhhhhxhxhhha_1200111122200021 21499.2325015406 5
67945 qLLvLzLMQQPkbefklmojonlmlpoppxxxxeexjuhphxxvud_1022101010022211 572.962534777225 31
67948 qLLvLzLMQQPkbefkmnojmklnlpoppxxxxpexjilihxivlx_1022101010022212 1783.90436857997 9
67949 qLLvLzLPAQQkbefkijjmollmnpoppxxxxrofqhhnkosonj_0111022020111000 4680.65835900809 31
67950 qLLvLzLPAQQkbefkiljiopppmnnoohhahkpffdhwrbkkko_1200112211222002 9836.17501091019 41
67953 qLLvLzLPMQQkbefkiinokkpopnpnohhahkkaaqxakkkkkk_1200112211222000 4786.98356005660 7
67954 qLLvLzLPMQQkbefkilnmjpnlmoopphhahkxaxfaaggrrfv_1200111122200020 22678.1395898099 53
67955 qLLvLzLPMQQkbefklmijlolnnopppxxxxeabjpmxrbnrgn_1022101010022202 822.690534463115 39
67956 qLLvLzLPMQQkbegkmkjklolnnppophhhhahfadhdigfskf_1200111122220201 2.92774775124065e6 9
67957 qLLvLzLPMQQkbegknljnonpommpophhuhtpfmueamvkrkc_1200112211220210 1119.62171167378 17
67958 qLLvLzLPMQQkbehklnljjopmmnpophhlhttpfvhavkbckk_1200112211220200 756.035603449837 109
67962 qLLvLzLPPQQkbefkiijnnmlmpoopphhahkkfaluggrjojb_1200112211200001 8159.87164103359 60
67963 qLLvLzLPPQQkbefkikjlmponponophhahkifeettrcwnrf_1200111122222020 4085.06592492176 73
67979 qLLvLzLPPQQkbefklmjonmlplmoppxxxxhashhqxxnkjjo_1022101010022222 5498.44983872841 71
67981 qLLvLzLPPQQkbefkmmjonllpmlpopxxxxaashhxxxvcffo_1022101010022222 2669.48351359618 27
67982 qLLvLzLPPQQkbefkmmjpkmoonponpxxxxpaspleitnwwgw_1022101010022202 1804.27806545175 137
67983 qLLvLzLPQAQkbefkiinonlmnppoophhahkkaaaxxahakka_1200112211200001 7379.40393804198 27
67986 qLLvLzLPQAQkccijmlknlmnolmopplncwxqmiapixcrvkr_1200111111022202 7526.91778708863 27
67988 qLLvLzLPQMQkbehfiljojkmmnpopphhlvkpfdvxbbkuott_1200112211022001 2143.11058269073 79
67991 qLLvLzLPQPQkacikmnlnklmnomoppjkhhilgsvsvsgvohj_2002121101211002 8115.52147321842 281
67992 qLLvLzLPQPQkbefkinjiollmopnpphhahkqffdxggkjfsk_1200112211200000 28944.2987249180 57
67994 qLLvLzLPQPQkbehfiljojkomnnppphhlvkpfdvxkbkkatq_1200112211022001 2209.05443417368 21
67995 qLLvLzLPQPQkbehkmnjnomknolppphhqhatfttpmirrkvk_1200111122220200 7608.27208584400 153
67999 qLLvLzLPQQPkbefkinjiolmlmpopphhahkqffdxxggaott_1200112211200001 4643.96416275858 109
68001 qLLvLzLQAMQkbehjminjmklonpopphhqoakhfhetjbhshe_1200111122020211 1664.45310813444 82
68004 qLLvLzLQLQQkbefkjnikpoknnoppoxxxxjqseqheofosjo_1022101010011222 5126.95106204416 5
68005 qLLvLzLQMAQkbefklnmjjomlpppooxxxxhhasjhqxxqhgb_1022101010022221 14325.8418553833 19
68006 qLLvLzLQMAQkbefkmnjjmollpppooxxxxaqofqqxhxqhjs_0111022020111000 23310.1667155280 4
68008 qLLvLzLQMPQkbehklmnmjjolpopophhlhxhqhfvagrjvov_1200112211200000 4157.45396102704 48
68009 qLLvLzLQMQMkbefkinjjmmllmopppxxxxrqofqxhnkwqep_0111022020111012 8031.09429057951 37
68011 qLLvLzLQMQMkbefklnmjjomllmpppxxxxhhasjhqxnkhah_1022101010022221 25024.1815551373 11
68012 qLLvLzLQMQMkbefkmnjjmolllmpppxxxxaqofqqxhnkqhx_0111022020111002 11481.6453405063 7
68013 qLLvLzLQMQPkbehklmnmjnmlnpopphhlhxhqhfaamuhcie_1200112211200001 7003.33084118533 89
68014 qLLvLzLQPAQkbefklimjonloppnpoxxxxhbasptxxxqrhj_1022101010022221 8642.05509452414 17
68015 qLLvLzLQPAQkbefklnmhomjlpppooxxxxhhajhqsxxqhgb_1022101010022221 14325.8418553833 19
68020 qLLvLzLQPQMkbefklnmhomjllmpppxxxxhhajhqsxnkhah_1022101010022221 25024.1815551373 11
68023 qLLvLzLQQAMkbefklmmijnlmlopppxxxxeeabjhphxxqrb_1022101010022210 267.647221821587 35
68024 qLLvLzLQQAMkbefkmnjjmnnllopppxxxxaqofqxhxhxxnk_0111022020111000 36165.9933589031 9
68025 qLLvLzLQQAMkbefkmnmhnnljlopppxxxxaqajxhxsxxxcv_1022101010022211 6238.99983971790 4
68026 qLLvLzLQQAMkbefkmnmjjnnllopppxxxxaqasjxhxxxxcv_1022101010022211 6238.99983971790 4
68027 qLLvLzLQQAMkcdgjlmlmjnmlkopophrgrxxqqgqaahxqnj_0222100001011210 818620.412274391 177
68028 qLLvLzLQQLQkbehjmknjnkmoloopphhqoaxtftepnrkvks_1200111122020200 4.08860287103535e6 317
68030 qLLvLzLQQMMkbehklinljnjmonppphhlhtktpfxvxhbqkv_1200112211220212 487.593455023613 97
68031 qLLvLzLQQMPkbefkijljnlnmonppphhahkkmfdqaehvagb_1200111122200011 8263.25910692559 15
68032 qLLvLzLQQPPkbehjmknjnkmnopoophhqoaxtftepinhkvw_1200111122020201 4862.86084856901 217
68041 qLLvLzLwQQQkbehikmjomnolpnopphhlcxhfqahlgsgwjv_1200112211020200 7614.07066555470 17
68043 qLLvLzLzQQQkbefkhknojpknopnopxxxxsiaashioojssj_1022101010011222 5126.95106204416 5
68053 qLLvLzLzQQQkbefkmmjmklolppnopxxxxpajilimxcorkn_1022101010022202 1180.53953824573 13
68054 qLLvLzMALQQkbchiimilkkpnoonpptsjjfafaqtsssssoo_2010222112011001 882.059158768529 13
68067 qLLvLzMMwQQkcdhkhjinmpmlonpophswxgrghaxssckfnf_1222011110100001 5766.63966907681 25
68075 qLLvLzMQMAMkcdhkhjihmlnmloppphswxgrgnaaxssaxsf_1222011110100110 2926.00454919667 7
68078 qLLvLzMQwAQkbegkkmlljinopnopphhuhttmpffaaawwii_1200112211222000 1120.99502135119 19
68084 qLLvLzPAAAQkbefkilimnmlopppnoxxxxghbaqqxqxqhjj_1022101010022221 15789.2435633661 19
68085 qLLvLzPAAAQkbefkilimnmlopppooxxxxghbaqqxqxqhjs_1022101010022221 15789.2435633661 19
68086 qLLvLzPAAQMkbefkilimnmlolmpppxxxxghbaqqxqnkqhx_1022101010022220 33189.4429539353 11
68087 qLLvLzPALQQkbchiiilmkkpnoonpptsjjooqqqtsjssjff_2010222112000001 1383.88098920450 9
68088 qLLvLzPALQQkbefkklmmklolnopppxxxxueealphxhfncb_1022101010022220 837.109039182899 37
68090 qLLvLzPALQQkbehfhmljolmpnopophhlvftpflhbcckwvv_1200112211022000 1776.27554314100 145
68091 qLLvLzPAMAQkbehfhmljjnmopnopphhlvftpfvabcqkwex_1200112211022001 1956.57122344724 157
68092 qLLvLzPAPAQkbefkilimmolnpppooxxxxghbaqhxhxqhwr_1022101010022221 4254.24064974479 8
68094 qLLvLzPAQAMkbefkilimnmnlnopppxxxxghbaqqxxhxxnk_1022101010022211 6028.43322209394 8
68095 qLLvLzPAQMMkbefkijlimlmnompppxxxxgjisiipaxvhjf_1022101010011112 38323.7188358707 5
68096 qLLvLzPAQMPkbefkilimnmjlopnppxxxxghbaqqsxxxjnk_1022101010022211 4378.89327846047 29
68097 qLLvLzPAQzQkbefkilimnmnopoppoxxxxghbaqqxxxvqhn_1022101010022211 31089.2585610662 19
68098 qLLvLzPLAQQkbefkijhlokomnpnppxxxxgjjiqekvsosgo_1022101010011222 32984.4747206175 17
68102 qLLvLzPLMQQkbehkmlnjonlopppnohhlhxxafqhmlcnckn_1200112211200000 10510.4848098113 31
68105 qLLvLzPLPQQkbefkjijnmmopompophhahfkfteirrrgrbb_1200111122222200 5335.09763409556 47
68106 qLLvLzPLQMQkbefkihmljmopnnnppxxxxgstiseaxcnsip_1022101010011211 61125.6841453845 6
68107 qLLvLzPLQMQkbefkljiknmkpoopopxxxxakkaxxxvkvkkk_0111022020111122 6178.43131776759 31
68108 qLLvLzPLQPQkbefkjijonjppnonophhahfkfhtfharwrwa_1200111122200221 9333.26169153981 58
68110 qLLvLzPLQQAkbehkmlnjkonlolmpphhlhxxafiqhmlgkxk_1200112211200001 20177.3265362185 335
68115 qLLvLzPMAQMkbefkilinjmllmopppxxxxghbxjqxnksxip_1022101010022120 4202.73029098622 25
68118 qLLvLzPMMQMkbefkklmnjklmlopppxxxxueexjlphxbxdu_1022101010022100 1550.81548608626 23
68121 qLLvLzPMPAQkbefkljmilmonpnnppxxxxakhkqxxaxvvxa_0111022020111210 31612.6518721504 17
68130 qLLvLzPMQMMkbefkihlmljmnompppxxxxgsitiseaxvhos_1022101010011112 139483.267965745 6
68131 qLLvLzPMQMMkbefkjiljnlmmomppphhahfkxfheeihghrw_1200111122222211 28804.4703806612 43
68136 qLLvLzPMzQQkbefkhmllnopnopnophhahftppaaaarrkww_1200112211222000 20813.2573459934 19
68137 qLLvLzPMzQQkbefkliijmnlmopoppxxxxarwfxanknnknr_0111022020111211 2652.60156686856 25
68139 qLLvLzPPLQQkbefkmilnlompmlpophhhhakquhaxmrwnbg_2111200202111101 14614.0864085197 45
68147 qLLvLzPPQAMkbefkmilnjnlmnoppphhhhakquohhxuhhwr_2111200202111122 46198.7134949160 21
68149 qLLvLzPPQzQkbefkhijinlmonnppphhahfkffdxxhkkagb_1200112211200011 5101.62984141662 107
68150 qLLvLzPPwQQkbefkimljmonoponpphhahotpfmamrrrkwo_1200112211222100 2301.45062783354 71
68151 qLLvLzPQLMQkbefkhmljinoopnpophhahftpffaarpkhwu_1200112211222000 72918.7316153294 17
68152 qLLvLzPQPMMkbefkljilimnmompppxxxxakwtkxxtxgxvc_0111022020111100 51564.2148326966 32
68153 qLLvLzPQPMPkbefklgjjmmnlopnppxxxxarofqxhhxxwnk_0111022020111100 33036.9044417680 57
68154 qLLvLzPQQzMkbefkilimhmjlnopppxxxxghbajqsxxxxqh_1022101010022110 2244.01746396494 13
68155 qLLvLzPQQzMkbefkilimjjmlnopppxxxxghbasjqxxxxqh_1022101010022110 2244.01746396494 13
68156 qLLvLzPQQzMkbefkimijjmllnopppxxxxjasofqxhxxxqh_0111022020111001 38166.2425194741 5
68157 qLLvLzPQQzMkbefklgjjmimlnopppxxxxarofqrxhxxxqh_0111022020111001 21252.5023433147 7
68158 qLLvLzPQQzMkbefkliijjmmlnopppxxxxarwofqxhxxxqh_0111022020111001 21252.5023433147 7
68160 qLLvLzPvQQQkbefkihljpooomnpnpxxxxgsishaosvsfsw_1022101010011212 17047.6263434411 17
68162 qLLvLzPvQQQkbehkmljkonpolpnophhlhxxfiqhulgskno_1200112211200000 3890.25341614010 107
68164 qLLvLzPwPQQkbefkilimnpolmpnopxxxxghbqiuankovvs_1022101010022112 2606.40683162892 7
68172 qLLvLzPwQQMkbefkglmimnlolmpppxxxxwhawqaxankxxa_1022101010022220 33189.4429539353 11
68177 qLLvLzPzQQPkbefkimnmlolnoopppxxxxgmitietiarhpd_1022101010011012 1968.86107026870 129
68187 qLLvLzQPAMAkbchigjklmmlknonpptsjjrgiummuqgiwxk_2010222222011110 4.10878947225254e10 69
68188 qLLvLzQPLPQkbchilhhmlkoponnoptsjjqssqaqsssofsw_2010222112000011 2157.99353012140 47
68190 qLLvLzQPLQPkbchilhhmlkkoopppotsjjqssqaqtssqaqs_2010222112000012 1228.68354479247 9
68194 qLLvLzQwAAQkbchilhhimkmopnppotsjjqssfxqfsqfaqw_2010222112001012 4876.10847225999 55
68195 qLLvLzQwQMMkbchilhhimkkmonppptsjjqssfxqtfqfqof_2010222112001022 818.146708817371 9
68196 qLLvLzQzLQQkbchilhhmkkpnnoopptsjjqssqqtsofofss_2010222112000001 1383.88098920450 9
68200 qLLvLzvAQQQkbefknmjnnpmloppooxxxxqajxhxhxvcooo_1022101010022222 1.07297635870289e7 7
68201 qLLvLzvAQQQkbehkmojknmpnlpopohhlhhhfiaauugswjr_1200112211200010 3300.44987495893 28
68202 qLLvLzvMQQQkbefkjnlpkomlnopopxxxxglqulxhxnbvbf_1022101010022201 995.163895801823 56
68205 qLLvLzvMQQQkbehkiljpjmmmnoopphhlhkpfdvxvkbkkko_1200112211220200 640.045739421412 24
68209 qLLvLzvPQQQkbefkljnlnomolmppphhahmfdqahehggvcc_1200111122200000 14559.0140632564 19
68212 qLLvLzvPQQQkbefknjilololmpnpphhahqffxhxhggffoo_1200112211200000 38332.8698679795 99
68213 qLLvLzvPQQQkbehfljkjokomnnppphhlvpfxvhxkbkkkoo_1200112211022000 1026.13145786956 17
68216 qLLvLzvPQQQkcdgjlmjnpoknnpopohrgrqqgqxxagrcccc_0222100001011211 10053.6173865200 9
68219 qLLvLzvPQQQkcdgkomjkplnnnpmpohsgiadgpeahlbnjnk_1000121121200002 21982.8150280111 33
68225 qLLvLzvQMQQkbehflnjkomloppnophhlvpqfxhhhkckkkf_1200112211022000 1798.91736979845 39
68226 qLLvLzvQMQQkbehkimnjjnopopmophhlhkiefvpvjvgwos_1200112211220212 1405.76913738882 6
68227 qLLvLzvQMQQkbehkmomjnmlnpppoohhlhhhhfaamucncwr_1200112211200010 4667.29400662694 53
68229 qLLvLzvQPQQkbefkjminpolmlpoopxxxxgabhtdxvcwckw_1022101010022202 3841.99973971888 4
68230 qLLvLzvQPQQkbefkjmnolpnpmmpooxxxxghlhithhfjnsb_1022101010011202 997.538161683252 56
68233 qLLvLzvQPQQkbefklokmnopoknpnpxxxxdpimhxhpiocok_1022101010011202 2397.07765961201 4
68238 qLLvLzvQPQQkcdgjmklonlnponmpphsgvleueealhnrfnn_1000121121200002 917144.107753462 19
68239 qLLvLzvQQAQkbefkhmmjnollpooppxxxxwaxrhxaxxbblm_1022101010022201 248.570451018028 7
68240 qLLvLzvQQAQkbefkjmilnomlpooppxxxxgabqhxhxxbbud_1022101010022201 248.570451018028 7
68241 qLLvLzvQQAQkbefknjjmomolpnppoxxxxqofqqxxhxoqhs_0111022020111010 296111.590485293 17
68249 qLLvLzvQQQMkbefkmmhlonjlonpppxxxxqajhhhsxvnxha_1022101010022221 916.129880251162 9
68250 qLLvLzvQQQMkbefkmmjjlonlonpppxxxxqasjhhhxvnxha_1022101010022221 916.129880251162 9
68253 qLLvLzvQQQMkbehkmomjknmlnlppphhlhhhhfiaamughxq_1200112211200012 3091.15973942668 23
68255 qLLvLzwAQPQkacikjmnlkoknonoppjkhhahhbvuvcacdaj_2002121101210222 6934.23231214810 56
68266 qLLvLzwPQMQkcdgijlojmnkponppohrgssqhgqxhhccumv_0222100001012111 5389.95172594772 9
68279 qLLvLzzAMQQkbefkkjmlknolpnpopxxxxugaqlxxxbwbrw_1022101010022020 303.332821658459 31
68281 qLLvLzzAPQQkbefkllnmmnpnoooppxxxxedpmexhpaosck_1022101010011012 1713.16196428095 7
68282 qLLvLzzAPQQkbefkmlnmlnpnoooppxxxxidpmixhpaosck_1022101010011012 1713.16196428095 7
68283 qLLvLzzAQAQkbefkijnmlomopmnppxxxxgsdtieeaxvoxu_1022101010011211 5302.32253286128 39
68295 qLLvLzzMAQQkbefkilhlonpnomonpxxxxgijiqqqvkvvnj_1022101010011222 12246.1645514977 63
68296 qLLvLzzMAQQkbefkilojlonnpmpnpxxxxgixjiiqvvvknk_1022101010011212 9395.17522954627 13
68297 qLLvLzzMAQQkbefklijnmpopnoponxxxxawfqxqakkvwvb_0111022020111121 5621.33138412101 23
68298 qLLvLzzMAQQkbefkmihmonpnomnopxxxxibjiqqqvkckcj_1022101010011222 17386.7282262297 67
68299 qLLvLzzMAQQkbefkmiojmonnpmnppxxxxibxjiiqvvcknk_1022101010011212 5442.03371443910 25
68301 qLLvLzzMMQQkbefkiiojmlnpnpopoxxxxgbxjhxvvsfvfk_1022101010022212 1.54047717415665e6 35
68303 qLLvLzzMMQQkbefkmihjlnnpmopopxxxxibjjimvvccsrw_1022101010011222 19179.7214245489 145
68305 qLLvLzzMMQQkbehklmmjomnoppnophhlhhhhfqallcnrwv_1200112211220000 42251.7059517405 83
68314 qLLvLzzMQAQkbefkinjllnomppnpohhahoiftqhuuhasaj_1200112211200001 5281.16029354699 15
68315 qLLvLzzMQMQkbefkilhlojnpmonppxxxxgijiqsqxvvnxh_1022101010011221 5452.21444473159 35
68316 qLLvLzzMQMQkbefkiljjlonpmonppxxxxgisjiqqxvvnxh_1022101010011221 5669.40064998324 11
68317 qLLvLzzMQPQkbehkiiljjmpnonopphhlhwkpfvxhkkoopp_1200112211220111 1037.22696592951 123
68318 qLLvLzzMQQAkbefkinjllnomlmnpphhahoiftqhuuggsqj_1200112211200002 12347.1136660542 31
68319 qLLvLzzMQQMkbehkiiljjmnonoppphhlhwkpfvxkkkkqaa_1200112211220112 1297.52971520935 75
68321 qLLvLzzPMQQkbefkjnjojnlmnpopphhahfafafhggjojjf_1200111122200000 7644.02177991481 109
68324 qLLvLzzPQAQkbefkljjmnmolpppooxxxxaofqqxqhxqhnk_0111022020111110 21252.5023433147 7
68325 qLLvLzzPQAQkcdgjknojkmlkpppnohsgvpaagpaahhahkr_1000121121200022 1.53511784931329e7 85
68326 qLLvLzzPQMQkbefkijjllnmppnpoohhahocftqhuhasajw_1200112211200011 3673.52723445437 13
68327 qLLvLzzPQPQkbefkjnjolmmnopmpphhahfafaeeirrngkk_1200111122222000 2543.60521889741 67
68329 qLLvLzzPQPQkbefkmljnolpmmlopphhhhaqfuhhmxrwvnn_2111200202111111 20588.6165783840 43
68332 qLLvLzzQAMQkbehklmnmjkmoppopohhlhhhhhfiauoogfw_1200112211220102 10092.2110000779 17
68334 qLLvLzzQMAQkbefklnjjmmolpppnoxxxxahofqxhhxqhww_0111022020111110 159322.513175390 17
68335 qLLvLzzQMAQkbefklnjjmmolpppooxxxxahofqxhhxqhwr_0111022020111110 159322.513175390 17
68336 qLLvLzzQMMQkbefkiimjllopnonppxxxxgbasqxhxjojxx_1022101010022221 2.29898533612034e6 41
68339 qLLvLzzQMQMkbefklnjjmmollmpppxxxxahofqxhhnkhxq_0111022020111112 188697.713309375 17
68340 qLLvLzzQMQPkbehilmnmjmkoloppphhlchhhhfamuggxqh_1200112211020102 4341.64695855248 23
68343 qLLvLzzQPQMkbefkllnkmmnonkpppxxxxedpimexhpiqmd_1022101010011022 1895.09800298038 7
68344 qLLvLzzQPQMkbefkmlnkmlnonkpppxxxxidpimixhpiqmd_1022101010011022 1895.09800298038 7
68345 qLLvLzzQQAMkbefklnjjmnmnlopppxxxxahofqqxxhxxnk_0111022020111100 74077.0338184431 16
68346 qLLvLzzQQLQkbehkiilnjjmoppopohhlhwkmlfvxaedldh_1200112211220100 1550.48858901415 179
68347 qLLvLzzQQMPkbefkhmjilnlnonppphhahfqffxhxhhfagb_1200112211200011 6309.10435966182 7
68350 qLLvLzzQzQQkbehflmljjonpomnpphhlvttpfvakccbkkv_1200112211022000 913.458508995354 101
68351 qLLvLzzwQQQkbefkilplopnpnomonxxxxgiqiqxqhvkvvn_1022101010011222 18168.6135784515 27
68354 qLLvLzzwQQQkbehklmonpmnmpoponhhqhhqaxaxxxagwgw_1200111122220000 63575.7083891010 12
68387 qLLvMAwQLQzkcdfgiijklimnmnopphragcrqhhghxhxaqj_0222100012110020 4395.07080335753 67
68395 qLLvMLALzQQkbegffjknmlopmnoopxxaakxxaabgawwwwk_2111200221110010 3244.14897544010 5
68397 qLLvMLAMPPAkbegfjkglmnmmonnpphhaaaarqxqkkafohw_0111022001121221 15616.8134474124 98
68400 qLLvMLAMwMQkcdfhhgijlknmpoopphsawggrpdfardhfrr_1222011102202001 291.161477843606 25
68401 qLLvMLAMwPQkbegffjkimlnopopnpxxaakxxfahahaxxkf_2111200221110022 5795.90505413349 8
68404 qLLvMLAPwPQkbegfjkgilmonpnppohhaaaarkaaaaaaanr_0111022001122020 3244.14897544010 5
68406 qLLvMLAzMPQkbegfjkhllnnpmnopphhhaaafaxjjafffmu_1200112220000111 6285.58079791664 111
68410 qLLvMLLQAzQkcdfijlhlimknoppophsasthnhwdvadejvj_1222011101120001 1053.11776965172 30
68411 qLLvMLLQwPQkcdfgjhmiklnpomopphshgiwaghleqpkfgg_1000121112000001 1294.58265932994 89
68414 qLLvMLLzPQQkcdfijllmnklpoopophsasthhddvjoonnnn_1222011101120000 53749.8346445613 67
68415 qLLvMLMAvQQkbegfjkliiopnmpopohhhaaahsjaabgqqqq_1200112220010011 2208.40635635632 5
68419 qLLvMLMLQAMkbegfjkljkmnlloppphhhaaahaaxxgbxxvc_1200112220010011 1769.90913694409 3
68420 qLLvMLMLQAMkbegfjklkjmnlloppphhhaaahqqxxwrxxkn_1200112220010011 1769.90913694409 3
68422 qLLvMLMLwQQkcdfihghmkmpmnoopphsasggnpcganguqqc_1222011101100100 692.163778873888 43
68424 qLLvMLMMLPQkbegfjklimmopnoopphhhaaahshwshbrrmu_1200112220011002 6230.86094054839 16
68425 qLLvMLMMMAMkbegfjklimjlnloppphhhaaahshqwsrhxoj_1200112220011021 22975.9880946201 23
68426 qLLvMLMMvQQkbegfjklimnonnoppphhhaaahshosjbrxqa_1200112220011002 3321.26002808544 68
68427 qLLvMLMPLAQkbegfjkliilolonopphhaaaahfkgagefthw_0111022001112201 2764.40824665467 40
68430 qLLvMLMvMQQkbegfjklonmlplonpphhhaaahaaswsrssjj_1200112220010110 1768.11376490166 5
68431 qLLvMLMvMQQkbegfjklonplmlonpphhhaaahaajwjrjjss_1200112220010110 1768.11376490166 5
68432 qLLvMLMvPQQkbegfjklmnnpopponohhhaaahxxjofjbgff_1200112220010000 17689.8306281280 103
68434 qLLvMLMvPQQkbegfjklmnplolpoophhhaaahxarwwrbwbg_1200112220010111 13637.3793705805 4
68435 qLLvMLMvPQQkcdfihghlonmomnppphsasggnrkkgknglqh_1222011101100110 723.998618781895 5
68438 qLLvMLMwQMMkbegfjkllnlmnnoppphhhaaahladajjaxoj_1200112220011110 4453.92768807808 3
68439 qLLvMLMwQMMkbegfjkllnlmnnoppphhhaaahuamassaxsf_1200112220011110 4453.92768807808 3
68440 qLLvMLMwwQQkbegfjklhiopnmpopohhhaaahjjaabgqqqq_1200112220010011 2208.40635635632 5
68441 qLLvMLMzAMQkbegfjklinmlloppophhaaaahfhxggxahao_0111022001112100 5795.90505413349 8
68443 qLLvMLMzMPQkbegfjkljmkpmnpoophhhaaahxxxhwgxcvq_1200112220010002 1986.44071566473 153
68444 qLLvMLMzQPMkbegfjkljmnkomnppphhhaaahxxxxhwgqrw_1200112220010022 2206.99954689615 4
68446 qLLvMLPPvQQkcdfhjillmpopmnopohsawtrhhhhbtsofec_1222011101120112 1866.58185418893 111
68447 qLLvMLPzzQQkcdfhjillmpopnpnoohsawtrhhdhntounrw_1222011101120022 1786.48989638270 89
68448 qLLvMLQAPzMkbegfjkjkkimlnopppxxaxqhxxhsxfhxhum_1022101002221102 3128.21804697110 25
68449 qLLvMLQLAAMkbegfjkhimlmmnoppphhhaaafsaajjaxhmu_1200112220011102 7427.49074200343 3
68450 qLLvMLQLAAMkbegfjkihmlmmnoppphhhaaaojaassaxhld_1200112220011102 7427.49074200343 3
68451 qLLvMLQLAPAkbegfjkjkilmnonoppxxxxqhqhkaahhhhxk_0111022001122001 9763.35359830644 15
68452 qLLvMLQLAPMkbegfjkkjilmnomopphhaaaaaakxxxajnxj_0111022001122002 7607.83676370365 17
68453 qLLvMLQLAwQkbegfjkjkilmnopoppxxxxqhqhkaaaaankn_0111022001122000 18787.2709526985 23
68455 qLLvMLQLPAMkbegfkjjkmlnlloppphhhhqxxqqhqggqqfo_2111200221110022 10641.1502529257 34
68456 qLLvMLQLQLMkbegfjkkjjkmlnoppphhhaaahaaaaaaaxxa_1200112220000220 11403.4749994934 5
68457 qLLvMLQLQzMkbegfjkjkkjlmnoppphhhaaaxqqqxxxxxqh_1200112220000110 969.998969071069 3
68458 qLLvMLQLQzMkbegfjkkjjklmnoppphhhaaahaaaxxxxxxa_1200112220000110 969.998969071069 3
68460 qLLvMLQLvQQkbegfjkjkkompnnpophhhaaaxqqjsooffsj_1200112220000101 3540.67805531995 17
68468 qLLvMLQvLQQkbegfjkjkmlpnmpoophhhaaaxqassssjgbj_1200112220001110 2265.06896167508 12
68469 qLLvMLQvLQQkbegfjkjkmnopmopopxxxxqhqhavcffnfrn_0111022001122112 4520.93089396975 26
68470 qLLvMLQvLQQkbegfjkjkmonppnnophhhaaaxqarwsjwbgw_1200112220001110 3.11840220738790e6 8
68473 qLLvMLQvMAQkbegfjkjklmlonppophhhaaaxqpassbiija_1200112220001101 1452.24523087479 19
68474 qLLvMLQvMMQkbegfjkjknmolppoophhhaaaxqaajjaqssq_1200112220001102 3389.34485705915 11
68477 qLLvMLQvMQPkbegfjkjknmolnppopxxaxqhxxhankkluvx_1022101002211210 3841.99973971888 4
68479 qLLvMLQvQLQkbegfjkjknlmopopopxxaxqhxxhaahhhhqx_1022101002211200 2122.01462298187 3
68480 qLLvMLQvQLQkbegfjkjknlmopoppoxxxxqhqhxaahhhhax_0111022001122100 2883.06592504433 4
68483 qLLvMLQvQLQkbegfjkkjnlmopoppohhhaaahaaxaxaaaaa_1200112220001122 2122.01462298187 3
68484 qLLvMLQvwQQkbegfkjjknlomnppophhhhqxxqagbwwofwr_2111200221110010 7607.83676370365 17
68485 qLLvMLQzALQkbegfkjjkimlpnoopphhhhqxxqfahhqqogb_2111200221110222 68513.1670369818 9
68490 qLLvMLQzwPQkbegfjkjkimnnppoopxxxxqhqhfxgbhaxhf_0111022001121200 2241.32603931158 5
68491 qLLvMLQzwPQkbegfjkkjimnnppoophhaaaaaafhrwahaao_0111022001121200 2241.32603931158 5
68492 qLLvMLQzwPQkbegfkjjkimnnoopppxxaaxxxxfhrwxqxxf_2111200221110122 68513.1670369818 9
68494 qLLvMLvAQPQkcdfijhnolkmponopphsastnaeuvrakgndt_1222011101120200 1044.33162331413 35
68495 qLLvMLvMAQQkcdfijhmmnpmpopnoohsastnhdqhstcubgo_1222011101120222 1.04626109282394e6 73
68501 qLLvMLvPQAQkcdfgfikjjlnmoppophragjghhkffvnahch_0222100010211110 74265.2415830951 29
68502 qLLvMLvPQMQkbegfjoinjmnlompppxxaxqxjmhvcgvkaei_1022101002220011 2658.17957184515 66
68507 qLLvMLvQzQQkcdfgjmnillonppmophshgiaxglwsnepkce_1000121112000200 1714.34694946155 167
68510 qLLvMLwALQQkbegfjkkmplploonpoxxaxqhhuxvnvgwbvj_1022101002200221 5566.91211185757 47
68511 qLLvMLwALQQkcdfihgjkmpmonpopohsasggpprarfgufqc_1222011102200110 3034.68723456275 39
68512 qLLvMLwAzQQkbegfjkkmjllooppopxxaxqhhuhvvgwwrjw_1022101002200222 1150.87510266325 19
68513 qLLvMLwLAQQkbegfjkolnplmlnopphhhaaahhxosfffgsr_1200112220000010 5588.74157980032 81
68515 qLLvMLwLMQQkbegfjklnompmnmpopxxaxqhuiacnckvovc_1022101002200111 1927.46441030353 48
68516 qLLvMLwLPQQkcdfihgkknoppnonophsasggqcsskfnnnnf_1222011101100001 1391.28876250917 63
68517 qLLvMLwLQQMkbegfjkmlnolomoppphhhaaaahxxfojjald_1200112220000002 1217.62344464558 3
68518 qLLvMLwLQQMkbegfjkmlnomoloppphhhaaaahxxssofamu_1200112220000002 1217.62344464558 3
68519 qLLvMLwMAQMkbegfjkinlmlmloppphhhaaashhxsffxhrw_1200112220000122 2818.36681291589 12
68520 qLLvMLwMLQQkcdfihgmkmolnnpopphsasgghqorrgndflh_1222011101100010 2537.83168302722 21
68522 qLLvMLwMPPQkbegfkjjnkopoopnpnxxaxaxxhxhagbqbqg_1022101002200221 722.316896111847 7
68523 qLLvMLwMQLQkbegfjklmlnkpoopophhhaaaqahhxhxxxhx_1200112220000022 2606.64449782312 8
68524 qLLvMLwMwQQkcdfihgmkjlnnopopphsasgghqqrgndipmj_1222011101100000 1553.63649270056 67
68525 qLLvMLwPAPQkbegfjknlnjpnmopopxxaxqhxuihakvwxwl_1022101002200121 1363.32161211964 17
68526 qLLvMLwPAPQkbegfjknmliopopponhhhaaaqahjaaxxqqj_1200112220000011 2544.33607980166 123
68527 qLLvMLwPQLQkbegfjknmlnnopoppohhhaaaqahxhaaxxqq_1200112220000011 2701.99962990372 3
68528 qLLvMLwPQLQkbegfjknmlnnopoppohhhaaaxahxaaahhaa_1200112220000011 2701.99962990372 3
68531 qLLvMLwQwQPkbegfjkhmlinonpnpphhhaaajahjaaxhqrw_1200112220000111 1986.81227083031 5
68532 qLLvMLwQwQPkbegfjkiimlnonpnpphhhaaasjahaaxhqrw_1200112220000111 1986.81227083031 5
68533 qLLvMLwwQPQkbegfjkknjopnopnpoxxaxqhhxhxarrabab_1022101002200221 722.316896111847 7
68534 qLLvMLwwQPQkbegfjkkojnpopnpnoxxaxqhhhhhabxrxrb_1022101002200221 871.576629864867 3
68535 qLLvMLwwQPQkbegfkjjoknpopnpnoxxaxaxxhxhabxgxgb_1022101002200221 871.576629864867 3
68536 qLLvMLwwQPQkbegfkjkojnponpnpohhaaqqaaaaagghbhb_2111200221111000 5601.35950596638 5
68538 qLLvMLzAAAQkcdfgjhmillnmonppphshgikxglbsntcagb_1000121112002001 2680.34194837911 11
68540 qLLvMLzAAQPkcdfijkhmnlonopopphsastdnaeuhotqlid_1222011101122020 2047.80516294064 13
68542 qLLvMLzAMPQkcdfgjhmillnooppophshgikxglwjepmleq_1000121112002002 23222.7918259968 273
68551 qLLvMLzQzAQkcdfgjljmilnmonppphshgiqexglsntcagb_1000121112002001 2680.34194837911 11
68562 qLLvMPLLLQQkbegfjhilpomnmoopphhhahjshhjojfsjmu_1200112222000101 7237.32824229554 34
68563 qLLvMPLMMAMkbegfjhillknlmoppphhhahjsqhxhfjxhmu_1200112222001102 3523.44719240624 69
68565 qLLvMPLPzMQkbegfjhijlkmnpopophhhahjsuhgosqahxf_1200112222000022 3748.07688426168 63
68567 qLLvMPMMMzMkbegfjhikkklmnoppphhhahjjhldahxhxoj_1200112222111021 1388.19405746184 3
68568 qLLvMPMMMzMkbegfjihkkklmnoppphhhahsshumahxhxfs_1200112222111021 1388.19405746184 3
68572 qLLvMPQzMzMkbegfjhihiklmnoppphhhahjjfsahxhxhmu_1200112222110211 1428.98599475698 3
68574 qLLvMPQzMzMkbegfjhihiklmnopppxxxxxkkkkxxxxxxxa_0111022001100110 39242.9539781182 12
68575 qLLvMPQzMzMkbegfjihihklmnoppphhhahssojahxhxhdl_1200112222110211 1428.98599475698 3
68579 qLLvMPvMLQQkbegfjhkklmnoppoopxxaxxfahvvfssssff_1022101000222211 3286.04318860297 97
68582 qLLvMPwLMAQkbegfjhimnomoopmppxxaxxfjaaxsxxaspi_1022101000221111 5421.37052279265 3
68583 qLLvMPwLMAQkbegfjihmnomoopmppxxaxxosaaxjxxajet_1022101000221111 5421.37052279265 3
68584 qLLvMPwLMMQkbegfjhimnomnpnmppxxaxxfjaaxssassvc_1022101000221111 2585.11459063034 3
68585 qLLvMPwLMMQkbegfjihmnomnpnmppxxaxxosaaxjjajjvc_1022101000221111 2585.11459063034 3
68603 qLLvMvAPQzQkbdfighmlkknopnoopdwxbffaxdcrahfuur_2101022221110002 357.391276798766 57
68610 qLLvMvLAAQQkcdfilhlnonmolpnpphsasanadmrjofdcti_1222011101122000 3273.71837797818 83
68611 qLLvMvLAPQQkbegfnijmlpoplmopohhhahsxigofjggvbg_1200112220022100 3795.38234669901 97
68612 qLLvMvLAPQQkcdfimhmolnpnlpopohsashnhpfrnrfnkon_1222011101122001 1862.54281632049 25
68613 qLLvMvLAQMQkcdfilhlnoknlppnophsasanadmcrfahcwi_1222011101122000 8093.80409884338 37
68615 qLLvMvLLQQQkbegfnkjplmnnmopophhhahqqhibwrbkkvf_1200112220022100 2486.29670676420 19
68616 qLLvMvLLQQQkbegfnlmopolpmponnhhhahipxxcvscfcoo_1200112220022100 1064.83447754935 4
68618 qLLvMvLMAQQkbegfnikjmnnppmoophhhahsqqiwraagkkp_1200112220022101 1406.32202182991 19
68620 qLLvMvLPAQQkcdfimmjklnonomppphsashhppurrrrbjff_1222011102222001 236889.177328027 29
68622 qLLvMvLPQAQkcdfiljoknlmlopnpphsasaxhpdqwsrtcui_1222011102222000 7569.52490014476 79
68623 qLLvMvLPQAQkcdfimmjknonolmppphsashhppddrrgbaxx_1222011102222001 2.00914180070605e8 73
68624 qLLvMvLPQPQkcdfimmjknoopompnphsashhppddrarbtcd_1222011102222000 2.30561516691966e7 35
68626 qLLvMvLPQQPkcdfiljoknlmlmpopphsasaxhpdqwsghvqq_1222011102222001 11916.0473325108 19
68627 qLLvMvLQAAQkcdfilhjknllopnopphsasanxpdqsxhcqir_1222011102222011 5148.65722098698 77
68628 qLLvMvLQAPQkcdfilhlinklponpophsasanawdcfatctuc_1222011101122000 92056.4258196694 51
68629 qLLvMvLQAPQkcdfilhmnkjpomopophsasanhhqqaasaqpi_1222011101122000 1520.10192245402 31
68630 qLLvMvLQLQQkbegfnliklponmppoohhhahpjqgckrbrnrb_1200112220022100 2532.86255617652 137
68631 qLLvMvLQLQQkcdfilhjkmlonponpphsasanxpwsonkocfc_1222011102222011 2701.99962990372 6
68632 qLLvMvLQMAQkcdfilhmknnlooppophsasanhpdrsjjxqsi_1222011102222020 250243.810871806 25
68633 qLLvMvLQMMQkcdfiljljkomnpnpophsasaiappxfnaclsi_1222011102222011 5092.51401009535 43
68634 qLLvMvLQPMQkcdfimhmkknllpoopphsashnhpursghostm_1222011102222010 1777.39901927662 25
68636 qLLvMvLQwQQkcdfilhjknlpnopnophsasanxpdsxnolcsu_1222011102222021 8421.82808967220 27
68646 qLLvMvMzQMQkcdfijljkmllonpopphsasqaxpdqswvinip_1222011102220000 2651.12581357365 49
68649 qLLvMvPAQLQkbefglmimnmloploophhqqxhopxpgaaghqr_0111022001111102 18719.8029853160 18
68654 qLLvMvPPPAQkcdfhilmnjlmnmpopphsawrahhhsoroxret_1222011102222020 2948.66827183676 14
68662 qLLvMvQwQAMkbeehjljknjmmnopppxxxqxaxaahabbhawr_2111200221110022 16915.0333819179 74
68663 qLLvMvQwQAPkbeehjljknjmmnooppxxxqxaxaahabbqqrr_2111200221110022 27228.9310295217 50
68665 qLLvMvQwQzQkbeehjljknjmopoppoxxxqxaxaahahhhqqh_2111200221110022 11380.9372100223 10
68668 qLLvMvvMQQQkbegfipnmlpnonlmophhhashhigwsffggvg_1200112220022001 2424.24794292502 29
68669 qLLvMvvMQQQkcdfgnikjjponmopnphraghgqhkossssfjk_0222100010222111 4.03952046382696e6 39
68675 qLLvMvvQAQQkcdfihjknoomnopmpphsasnxpdqsgngxgxp_1222011102222021 1.12691481654128e8 63
68678 qLLvMvvQQAQkcdfihoinmlnmnppophsasnawdjjbfbqagt_1222011101122020 5520.87547624546 25
68680 qLLvMvvQQQMkcdfihoknlmlomnppphsasnapdqwswgnaia_1222011102222021 1725.95805727173 49
68694 qLLvMvzAAQQkcdfijhnkoomlnppnphsasunaqpsffgeegm_1222011101122200 1796.02911958431 41
68703 qLLvMvzAQPQkcdfhihnkmllpoonpphsawrnahjjfajogtq_1222011101122210 752.980876681951 23
68707 qLLvMvzPMQQkcdfhinokmopmlnpnphsawrahqjorffgjgf_1222011101122201 4082.35560635953 10
68708 qLLvMvzPPQQkcdfhinojlmopmnpnphsawrahhsorjobfbr_1222011102222202 1353.93178279139 25
68710 qLLvMvzPPQQkcdfhinojmlplonpnphsawrahqjjwfsgogs_1222011101122201 1178.67147993378 23
68712 qLLvMvzPPQQkcdfhinoomlpmlpnnphsawrahdjjffffggr_1222011101122202 1864.75420963932 41
68714 qLLvMvzPQPQkcdfhinokomplompnphsawrahedjhfsbugl_1222011101122202 35963.2078633530 65
68717 qLLvMvzQQLQkcdfhihnkjmlppoopohsawrnaqqjjqaqatt_1222011101122200 1056.50071224427 11
68718 qLLvMvzQQPPkcdfhihnkjmllnpopphsawrnaqqjjfgqtfo_1222011101122200 790.884727235800 11
68722 qLLvMwAAPAMkcdfhijihlklmnoppphsawktrnafgjthqlu_1222011101221022 15813.2392942149 29
68728 qLLvMwLLPQQkbegfhmkjnopmnmopphhhajhexojcfvfjjg_1200112220221010 1216.16766274500 37
68749 qLLvMwzAPAQkcdfhiihmklmnoppophsawkrnafkgjtaeas_1222011101222121 3613.05863988164 49
68752 qLLvMwzQLAQkcdfhiihmkmolonpophsawornahrqoqiffj_1222011102222010 1796.14172903144 18
68755 qLLvMzLAPMQkbegfjmiknklnponpphhhahhsxxggfhbgmu_1200112222001002 8363.51782799912 39
68756 qLLvMzLAzQQkbegfjmiknpponoponhhhahhsxxhaofjabg_1200112222001001 3403.13309104262 19
68757 qLLvMzLAzQQkbegfjmillpolnonpphhhahhspihwgwbgqq_1200112222221001 1585.23142577508 41
68758 qLLvMzLAzQQkbegfjmkionlopnpnphhhahhpjhwbohrqgx_1200112222221010 2433.19350047529 61
68760 qLLvMzLLQPQkbegfjmklnoppmmpoohhhahhaaxxhagbavc_1200112222001001 3509.23145571470 3
68761 qLLvMzLLQPQkbegfjmlknoppmmpoohhhahhqqxxhawrank_1200112222001001 3509.23145571470 3
68762 qLLvMzLLQPQkbegfjmoknnppmompohhhahhhqxhhawrrar_1200112222001011 61674.9677138906 9
68764 qLLvMzLMAMQkbegfjminknomnmppphhhahhshquhwrragb_1200112222001111 2588.08967509818 17
68766 qLLvMzLMLQQkbegfjminklnopoopphhhahhshggwosjbrr_1200112222001100 3800.10114156993 131
68767 qLLvMzLMMQMkbegfjminkklmomppphhhahhshqggwsrhmu_1200112222001102 8074.78596707075 7
68768 qLLvMzLPAMQkbegfjmnlkiommpnpphhhahhqqqjhwrajgb_1200112222001011 4108.99577746968 45
68769 qLLvMzLPMPQkbegfjmnlkoppmmpnohhhahhqqqqhawrajs_1200112222001001 11481.6453405063 7
68770 qLLvMzLQMPMkbegfjmhlkinmmoppphhhahhjqqjhwrahah_1200112222001112 1813.15106894453 5
68771 qLLvMzLQMPMkbegfjmiilknmmoppphhhahhsjqqhwrahah_1200112222001112 1813.15106894453 5
68774 qLLvMzLvQQQkbegfjmnpoklnmpmophhhahhpmaggswwrsb_1200112222001011 1947.20319261357 8
68775 qLLvMzLvQQQkbegfjmpnooopnmnmphhhahhaxajojvfvfj_1200112222221011 969.998969071069 3
68776 qLLvMzLvQQQkbegfjmpnooopnmnmphhhahhaxasfsvovos_1200112222221011 969.998969071069 3
68778 qLLvMzLwQPQkbegfjmmomnppononphhhahhladahajjjja_1200112222001111 1990.58806153360 3
68779 qLLvMzLwQPQkbegfjmmomnppononphhhahhuamahassssa_1200112222001111 1990.58806153360 3
68780 qLLvMzLwQQPkbegfjmmomnklooppphhhahhladaggjjamu_1200112222001111 3709.04854312298 3
68781 qLLvMzLwQQPkbegfjmmomnklooppphhhahhuamaggssadl_1200112222001111 3709.04854312298 3
68782 qLLvMzLzQAQkbegfjmknolklpnopphhhahhxxxxgghwgxh_1200112222001002 1885.89713121542 4
68784 qLLvMzLzQMQkbegfjmjonjompmopphhhahhuaxujfafjxa_1200112222221011 1297.99922958352 3
68787 qLLvMzPAAMMkbegfjkllhkmnompppxxaxxhqajxqxxjxqh_1022101000222110 1305.97544679587 11
68788 qLLvMzPAMLQkbegfjkliimnopooppxxxxxaaofxxxxqhnk_0111022001111000 7004.58730831910 12
68789 qLLvMzPAPAMkbegfjkllinklmopppxxaxxhqasxnkohxjo_1022101000222110 2570.21594561151 11
68790 qLLvMzPAzQMkbegfjkllinomoopppxxaxxhqasxxoqhhum_1022101000222111 2035.34467424689 19
68792 qLLvMzPLLQQkbegfjklljnopmpopohhhahttturjcvsbsf_1200112222220010 616.254955755030 49
68794 qLLvMzPLPPQkbegfjlknmoppmmpoohhhhhaaqhqhqrwxfo_2111200221111002 13280.9739864066 33
68795 qLLvMzPLPQMkbegfjlknmolkmmppphhhhhaaqhqrwrwqqa_2111200221111002 13288.8999543422 17
68797 qLLvMzPLQAMkbegfjkllkmnkloppphhhahxqqqxxggxxkn_1200112222000011 1088.90072716322 3
68798 qLLvMzPLQAMkbegfjlkklmnkloppphhhahhaaaxxggxxvc_1200112222000011 1088.90072716322 3
68802 qLLvMzPLQLQkbegfjlkklmnopopophhhahiiipxxtiiidl_1200112222220000 526.998102459961 4
68804 qLLvMzPLQwQkbegfjklimnklopoppxxxxxaakaankxaxak_0111022001112200 8948.40539069273 8
68806 qLLvMzPLQzQkbegfjkllkmnopnnpphhhahxqqqxxhankgb_1200112222000011 1328.02036280200 3
68807 qLLvMzPLQzQkbegfjklnkmmonpnpphhhahxqhqxhhrargb_1200112222000111 6226.75869700177 7
68808 qLLvMzPLQzQkbegfjlkklmnopnnpphhhahhaaaxxhavcgb_1200112222000011 1328.02036280200 3
68810 qLLvMzPMPzQkbegfjkllmknopmnppxxaxxhqaqxqxxjjnk_1022101000222211 2982.35974471120 7
68813 qLLvMzPQMzMkbegfjklhlkimnoppphhhahxqjqqjhahhgb_1200112222001122 723.998618781895 5
68814 qLLvMzPQMzMkbegfjkliilkmnoppphhhahxqsjqqhahhgb_1200112222001122 723.998618781895 5
68815 qLLvMzPQMzMkbegfjkliilkmnopppxxxxxaaofqhxxxxnk_0111022001110011 22122.7981079853 11
68817 qLLvMzPvMQQkbegfjklonklmponpphhhahxqaaggssssjj_1200112222000110 1682.07313656494 5
68818 qLLvMzPvMQQkbegfjklonklpmonpphhhahxqaaggjjjjss_1200112222000110 1682.07313656494 5
68819 qLLvMzPvMQQkbegfjklonklpmonppxxaxxhqhankvvkvcv_1022101000221121 5007.83083115944 4
68820 qLLvMzPvMQQkbegfjlkonlkpmnopphhhhhaaaarwwwwwww_2111200221111001 8948.40539069273 8
68825 qLLvMzPvQPQkbegfjklmonpopmpnoxxaxxhqiuaxoqvhvs_1022101000221121 1335.92840592011 8
68827 qLLvMzPvQPQkbegfjklomnpommopphhhahttaxahjvvjmu_1200112222220111 728.670633700916 3
68828 qLLvMzPvQPQkbegfjlkomnpommopphhhahiiaxahsvvsdl_1200112222220111 728.670633700916 3
68835 qLLvMzPzQwQkbegfjklinmkloppopxxxxxaafxankxahhs_0111022001112100 2471.77388986116 11
68836 qLLvMzPzwQQkbegfjlkinppomponohhhhhaafahqwwxkww_2111200221111012 8050.67433328028 14
68839 qLLvMzvAPQQkbegfjlnkoklmmppopxxaxxauxxnknkgwbj_1022101000220022 1078.15109070698 23
68840 qLLvMzvAQPQkbegfjlnnoopmopmpnxxaxxaumumxnoqkhc_1022101000220021 1247.90104031724 109
68841 qLLvMzvAQQMkbegfjlmlknmnoopppxxaxxahhxhvvwrxaq_1022101000222220 1636.86820116942 15
68842 qLLvMzvLQQQkbegfjnmopklmnpnophhhahahxxggjjoofo_1200112222000000 4048.13790891823 25
68843 qLLvMzvMAQQkbegfjiomnppomnmpohhhahshhxhawsffag_1200112222000011 2855.58689666613 17
68844 qLLvMzvMQMQkbegfjinmlmnlooppphhhahsahirwgkkxqp_1200112222220001 712.707415147752 45
68845 qLLvMzvMQMQkbegfjiomnklmnmppphhhahshhxggsffxxq_1200112222000012 3255.62578710754 29
68846 qLLvMzvMQPQkbegfjinmlmmonoppphhhahsahirrkwwhet_1200112222220000 1380.96698178931 123
68847 qLLvMzvMQPQkbegfjinmloolpnopphhhahsahirrgavoll_1200112222220000 2113.50076881047 11
68849 qLLvMzvQAAQkbegfjlimkmonnpnppxxaxxasuxmxknxvnk_1022101000220011 722.977068765909 47
68850 qLLvMzvQAMQkbegfjiknmnomnmppphhhahsxahxhsffagb_1200112222000011 1729.01761987438 39
68852 qLLvMzvQQLQkbegfjhnmiklopoppohhhahjahjggaaxxqq_1200112222000011 1470.75770113311 5
68853 qLLvMzvQQLQkbegfjiinmklopoppohhhahsjahggaaxxqq_1200112222000011 1470.75770113311 5
68854 qLLvMzvQQPPkbegfjmknmnloopopphhhahqxahxxhahahh_1200112222000012 1839.34778440064 4
68856 qLLvPAPzLPQkcdeghihkllmnoppopqrqsjvkqajjtauscs_0222100001221001 6.57064552210687e7 31
68859 qLLvPAvQMMMkbdifhglmmlnmolppphrxgrraaqhqnqnqxh_1200012210000220 6473.68539844350 8
68869 qLLvPAzzMMQkcdeghihknmopnmpopqrqsjvkqgjeasbqac_0222100001222120 5436.98577025829 12
68870 qLLvPLALPMQkcefgikjkomnmpnppotpdlvuahqrrvqvttj_0112222000112222 58897.8565840401 33
68871 qLLvPLALPPQkcehfijjkomnnnpppoptuevlahhjvoftetr_1022120112011222 2531.12593720173 57
68876 qLLvPLAMzMQkcdhgjigjknlpopopohshgibfeerrdqttap_1000121122020011 4939.48810098678 33
68877 qLLvPLAPLMQkcdhgjiklloomnpnpphshgibtaqgrnsljpa_1000121122002102 2185.46185168401 22
68880 qLLvPLAwMPQkcdhggiklmnmonppophshgvwtahssefhalb_1000121122000111 7621.19884021346 5
68882 qLLvPLAwPQMkcdhgjigjomnnlmppphshgibfersborcmxe_1000121122020101 4356.14025760487 81
68886 qLLvPLLAMAQkcdhgjkjknjlmpopophshgiqxqtifbagdjh_1000121122011012 2.27527094896783e7 59
68889 qLLvPLLPAPQkbdfikimjnlopmoppohrarpkquaxxakiddu_1200012211120000 1490.24929814696 17
68893 qLLvPLLvQQQkbdfikinolmnpnopophrarpkadorrrrvkoo_1200012211120000 878.469823912989 51
68896 qLLvPLLzAQQkcdhgikknlnolopopphshgsqqdqgrfjljmx_1000121122011200 1636.01551495492 13
68898 qLLvPLLzQPQkbdfikijnolmpmnopphrarpkdamsrakkfuu_1200012211120000 723.998618781895 5
68915 qLLvPLPMwAQkbdfikjiklknmpopophrarpukupufvpdxts_1200012211120201 1915.82170086576 53
68916 qLLvPLPwwQQkbdfikkillnoompnpphrarpdkttrjjvufut_1200012211120020 842.998813758711 7
68917 qLLvPLQLwAQkbdfikihilkompnopphrarpwfkacafaucrr_1200012211100002 1664.16111925633 53
68925 qLLvPLvMQQAkcdhfgjmlmmkoonopphshnkeetqnrckkchw_1000121122000201 33084.5263766706 26
68927 qLLvPLvPMQQkcdhgimoopokllpnnphshgsdpdcgrfobbrf_1000121122011021 5143.92515656745 14
68930 qLLvPLvQPQAkbdiffmlnmolnlonpphrxgnaaahbrrrbrhk_1200012211100001 2672.07752034231 39
68941 qLLvPLwMAPQkcdhggimknnpopnoophshgvwaphbeamrmht_1000121122010010 19077.4862340242 9
68942 qLLvPLwMPQMkcdhfgiljlmonnoppphshnkjapwfofkndta_1000121122002001 3087.21775103871 38
68947 qLLvPLwPzQQkcdhgjimmjpnllopophshgibaqiinswsqjd_1000121122010211 1908.81037308175 94
68948 qLLvPLwQwPQkcdhgkjlmmjponmopphshghtmaqpekcvvee_1000121122000001 14463.5039863205 41
68954 qLLvPLzPAAQkcdhgjkmmlnoolpnpphshgitaqhmgrftwhp_1000121122010201 1008.55744288990 22
68955 qLLvPLzPzQQkcdhgklmmnooppponnhshghhaqmvswoknow_1000121122010210 1668.10053605964 46
68960 qLLvPMLLLQQkbdfihjimnnpoonppohrarrpkarvpwkfuuc_1200012211200020 1171.57701863247 25
68969 qLLvPMLMzQPkcdeifihljnmmoppophshwwcnahhsjqqbrv_1222011112020111 4131.91343649921 17
68986 qLLvPMMPLPMkcdhigjhiljlmnoppphshvbaovaxoaooxxa_1000121120101221 944.188657229637 11
68987 qLLvPMPAMzMkcdeghjhkkklmnopppqrqsjxkqqqxxxxxvc_0222100001210011 7.42182964778767e8 43
68990 qLLvPMvAwQQkcdeifilmjpmnponophshwwcahhxvnhhnxn_1222011112020011 3712.28555340248 41
68992 qLLvPMvLMQQkcdeifikjpnlpmooophshwwchhhrrawnkrh_1222011112020201 4941.96328596355 61
68995 qLLvPMvPwQQkcdeifimkjponpnopohshwwchhhxqohfqxh_1222011112020211 5476.45528717024 29
68996 qLLvPMvQMLQkcdeifilmkjnlpopophshwwcahhhhraawrr_1222011112020111 5594.14552672284 59
68997 qLLvPMvQMLQkcdeifilmkjnoppopohshwwcahhhhqxaawr_1222011112020111 1753.91905273384 14
69001 qLLvPMvQwQAkcdeifilmkjonlnopphshwwcahhhxqrqxar_1222011112020112 4402.26167670984 29
69029 qLLvPPvAMMQkcdhgigmkknlopnpophshgsvaqxsvpifxlw_1000121122000111 11258.9402135822 13
69047 qLLvPvLAPQQkbdiflnjmlonpmpoophrxghhdaarnjbosog_1200012211100100 1.08727523647317e8 29
69048 qLLvPvLAPQQkbdiflnlmlmopompophrxghhhaabrrrbrgg_1200012211100100 15019.7911101426 41
69055 qLLvPvLQMMQkcdhgkjkmjlnopopophshgqxqxpansisaje_1000121122000001 1.10605117735389e7 37
69062 qLLvPvPLQMQkbdifkljnmlomppnophrxgdhuaaarbamffu_1200012211100000 4219.99897020286 49
69063 qLLvPvPPPMQkbdifljmnmlmloppopxnhnxxauxqknntabu_1022201010122021 717673.972926838 10
69066 qLLvPvPwQMQkbdifjlkkmlnmpopophrxguhuuaarblodod_1200012211100000 4.38607619344911e10 61
69069 qLLvPvvAQQQkcdhgjojllmompmopphshgxapxaskfkwswg_1000121122001100 3153.31976468372 7
69072 qLLvPvvQPQQkbdifkojpomnpmnopnhrxgxauqhbnrfoknr_1200012211100100 412286.563414698 83
69073 qLLvPvvQPQQkcdhgnoonlmpmlmppohshgmaqiarsgosjwv_1000121122000001 2456.43088265589 47
69076 qLLvPvvQQQMkbdifjmkomlnolopppxnhnaaiuxqnvnfhxq_1022201010122201 451057.770162523 18
69079 qLLvPvwPMQQkbdiflnmonpmompolphrxgxaaahbrrrbrkc_1200012211100000 1.25471627439616e6 113
69080 qLLvPvwPMQQkbdiflnmonpmomponphrxgxaaahbrrrbrkc_1200012211100000 5934.53706894501 57
69082 qLLvPvwQPMQkcdhgjmnnmlokpopnphshgtmaqiasnxwevp_1000121122000011 7.75267904233182e6 253
69087 qLLvPvzAPQQkbdifljmmlmplnooppxnhnxaaxqkbnfnrrf_1022201010122022 42081.1970944768 6
69089 qLLvPvzMPQQkbdifklopnoonlpmpnhrxgqiqqhrbrfrvkn_1200012211100000 69244.4370594146 105
69092 qLLvPvzPQMQkbdiflmknmlmolpoppxnhnxaiuxqkvntvaa_1022201010122001 50188.9744074471 35
69095 qLLvPvzzQQQkbdiflmkmlmnplooppxnhnxaexqkvbnfcrr_1022201010122002 1.74864543435664e6 39
69096 qLLvPwAQLQzkcdeghihlkjmnnmoppqrqsjskaaaaahxqqj_0222100001120020 1.11032692690743e10 79
69098 qLLvPwLAQwQkbdifgmljlkknpooppxnhnvhaixqnnqqdln_1022201011222211 28767.8692655172 22
69099 qLLvPwLLQAQkbdifhknlknloppoophrxgrhaaabbrxhnkx_1200012211000002 8166.79800160537 65
69100 qLLvPwLMQPMkbdifgmlnlkkommpppxnhnvhaqxqnhwrqcn_1022201011222220 167110.196962260 23
69101 qLLvPwLMQwQkbdifgmljlkknpooppxnhnvhaexqnnqqdlk_1022201011222211 50376.8946660316 9
69102 qLLvPwLPAAQkbdifhkmnlkloppoophrxgrhqaaabhxhhhx_1200012211000022 5046.16465180199 31
69104 qLLvPwLPQLQkcdhiginlkklpnoopphshvbvamxvfesumhv_1000121120011011 2.36261291674224e7 39
69105 qLLvPwLPQwQkcdhiginlkklmnpopphshvbvamxvfjsahnc_1000121120011012 2.36261291674224e7 39
69106 qLLvPwLwAQQkbdifhkmlklpnopopohrxgrhhaabhjfpgxf_1200012211001002 10785.7142602871 25
69116 qLLvPwPzPPQkcdeghhlmnonompnppqrqsjkqavcvvjijea_0222100001122110 9.52799852861339e7 19
69118 qLLvPwvAAQQkbdifhknonommpopnphrxgriaqhrrodklnq_1200012211001002 3905.37177521559 39
69119 qLLvPwvAQMQkbdifgljlkkopnoppoxnhnvaixqnnhjjqqo_1022201011222221 13800.7854173240 7
69120 qLLvPwvMQMQkbdifgljlkkoponppoxnhnvaexqnnhjsqqo_1022201011222221 9.16161372106082e9 57
69123 qLLvPwvwQQQkbdifhjpnplmnpmooohrxgrxqhrfokngogo_1200012211001000 5582.68903457606 73
69129 qLLvPwzAQzQkbdifhljmnmnlooppphrxgrixaqhrcddhqf_1200012211000021 3619.74813702504 17
69134 qLLvPwzPPQPkcdeghhlkmoomnpppoqrqsjkqajcvjjqqas_0222100001122210 5.30752101569173e6 55
69135 qLLvPwzPQAMkcdeghhlkjmnmnopopqrqsjkqaajjjjqqjj_0222100001122200 125147.218249094 71
69140 qLLvPwzQwQAkcdeghhmlkjnolonppqrqsjkaqaaaajhxqj_0222100001122002 253591.342573135 91
69141 qLLvPwzvQQQkcdeghhjmnppnonoopqrqsjkajjgbjworos_0222100001122221 2.14432299365303e7 8
69143 qLLvPwzzPQQkcdeghhlmppoonmnopqrqsjkqjcvgbjfoss_0222100001122211 4.91356209356276e7 23
69149 qLLvPzAzPMQkcdhgjjilknmoppoophshgimgaaknfmtvfx_1000121122002012 51051.2158736717 32
69151 qLLvPzLPMPQkbdifgmiljkonpmoppdwqggxflmcivxkamc_2101021122000212 6725.99985132322 5
69156 qLLvPzvMPQQkcdhggjmlnmnlopopphshgkttxjknvvfcnj_1000121122000201 5.92445471849778e8 85
69160 qLLvPzwLQMQkcdhgjjmjlkmnpopophshgimqpmaokiolrx_1000121122010202 4316.51719090113 47
69162 qLLvPzwPAPQkcdhgjjmmjnooponpphshgimaqpecvxwjml_1000121122010202 5402.89986436339 24
69166 qLLvPzwPQLQkcdhgjjmmjnklpopophshgimaqpeawhmllg_1000121122010222 2445.16149948117 261
69168 qLLvPzzMMMQkbdifggijmnmmoppopdwqggkfmgccvtauhn_2101021122002212 1254.59285834676 147
69171 qLLvPzzPQwQkbdifhjlklkmnoppopxnhnndaaxqvvahhar_1022201010220011 41800.2350191237 23
69174 qLLvQALLMwQkbefhghhikmnlopoppxxxaxcvaoaaaqqaqo_1022111122211022 4.20957997240960e6 11
69176 qLLvQAMzMzMkbeghfffijklmnopppxxaaaknxxxxxxxxkn_1022111100110011 193.994845223857 2
69179 qLLvQAMzMzMkbeghfhhijklmnoppphhaaarwhhhhhhhhrw_1200111122112211 193.994845223857 2
69182 qLLvQAPLMzMkbeghfffijlkmnopppxxaaaknqqaahhhhwr_1022111100112211 653.074601106016 3
69183 qLLvQAPLMzMkbeghfffjilkmnopppxxaaavcaaaahhhhgb_1022111100112211 653.074601106016 3
69185 qLLvQAPLwAMkbefhghhijklnmoppphhhahbgaaaaqqqqof_1200111100110022 1663.70923408588 5
69186 qLLvQAPLwAMkbeghfffijlknmopopxxaaaknqqaahhhhww_1022111100112211 1369.87343363865 15
69187 qLLvQAPLwAMkbeghfffjilknmopppxxaaavcaaaahhhhbg_1022111100112211 1369.87343363865 15
69189 qLLvQAPLwAPkbeghfhhijlknmpoppxxxaxcvaaaaaahhbg_0111022011001122 1450.14556439368 45
69190 qLLvQAPLwLQkbeghfffjilknoppopxxaaavcaaaabbgggb_1022111100112222 889.519114042594 15
69195 qLLvQAPzMzMkbefhghhijklmnopppxxxaxcvqqqqqqqqfo_1022111122002200 667.554596653904 3
69210 qLLvQAvvMQQkbefhghhnoomnonpmphhhahbgxahxxhaxjj_1200111100002212 1703.07887634578 11
69211 qLLvQAvvQAQkbeghfggnommoopmpphhaaagbaaaaaaaacv_1200111122221111 487.997950811067 3
69212 qLLvQAvvQAQkbeghfggnommoopmpphhaaawraaaqqqaqcv_1200111122221111 487.997950811067 3
69213 qLLvQAvvQMQkbeghfffnommnpnmppxxaaaknaaaaqaqawr_1022111100001111 741.660582593696 3
69214 qLLvQAvvQMQkbeghfffnommnpnmppxxaaavcaaaaaaaagb_1022111100001111 741.660582593696 3
69216 qLLvQLAwAAMkbeghffijkmlnlopppxxaaakxxhaahkhhbg_2111200211102211 9773.38050525856 9
69217 qLLvQLAwAMPkbeghffijkmlnopppoxxaaakxxhaahxhhan_2111200211102211 68489.8679058057 41
69222 qLLvQLMAMzMkbeghfijkijlmnoppphhaaaaahqqahhhhah_0111022011122112 58173.4403996542 9
69223 qLLvQLMAMzMkbeghfijkijlmnoppphhaaaaahxxahhhhxq_1200111100211221 897.998886412873 2
69224 qLLvQLMAMzMkbeghfijkijlmnoppphhhhaaahqxhhhhhqx_1200112200122112 1153.99913344822 2
69225 qLLvQLMAMzMkbeghfijkijlmnoppphhhhaaahxqhhhhhxq_1200112200122112 1153.99913344822 2
69229 qLLvQLMAMzMkbeghfijkjilmnopppxxaaahhxhhaxxxxxa_1022111122011001 321.996894379985 2
69230 qLLvQLMAMzMkbeghfijkjilmnopppxxaaaqqxqqaxxxxxa_1022111122011001 321.996894379985 2
69231 qLLvQLMAMzMkbeghfijkjilmnopppxxaxxhqxqhaxxxxxa_1022101022011001 481.997925302273 2
69232 qLLvQLMAMzMkbeghfijkjilmnopppxxaxxqhxhqaxxxxxa_1022101022011001 481.997925302273 2
69237 qLLvQLMLPPMkbeghfijkllnommppphhaaaaahrrahrrhxq_1200111100222112 2883.85317042451 26
69238 qLLvQLMLPPPkbeghfijkllnompoophhaaaaahrrahrhwrw_1200111100222111 53852.8071257211 16
69241 qLLvQLMPPzMkbeghfijklkkmnoppphhaaaaahhwwahhhwr_1200111100221122 897.998886412873 2
69243 qLLvQLMPPzMkbeghfijklkkmnoppphhhhaaahhrwhhhhrw_1200112200112211 1153.99913344822 2
69244 qLLvQLMPPzMkbeghfijklkkmnopppxxaaahhxxvvaxxxnk_1022111122001100 1086.99908003602 2
69245 qLLvQLMPPzMkbeghfijklkkmnopppxxaxxqhxxvvxxxxkn_1022101022010011 1366.99926847071 2
69247 qLLvQLMPPzMkbeghfijklllmnoppphhaaaaahhrrahhhrw_1200111100221122 897.998886412873 2
69249 qLLvQLMPPzMkbeghfijklllmnoppphhhhaaahhwrhhhhwr_1200112200112211 1153.99913344822 2
69250 qLLvQLMPPzMkbeghfijkllmlnopppxxaaaqqxxnanxxxvc_1022111122001100 622.998394859428 2
69251 qLLvQLMPPzMkbeghfijkllmlnopppxxaxxhqxxkanxxxvc_1022101022011100 838.998808103193 2
69257 qLLvQLMvPAQkbeghfijknolmnnppphhhhaaahaaggqxhwr_1200112200100111 1597.99937421753 2
69259 qLLvQLMvPAQkbeghfijknolmnnppphhhhaaahhhggxxarw_1200112200100222 1441.99930651839 2
69261 qLLvQLMvPAQkbeghfijknolmnpnpphhaaaaahhhggxhqrw_1200111100200222 1597.99937421753 2
69263 qLLvQLMvPAQkbeghfijknolmooppphhhhaaahaaggxqhrw_1200112200100111 1597.99937421753 2
69265 qLLvQLMvPAQkbeghfijknolmooppphhhhaaahhhggqqawr_1200112200100222 1441.99930651839 2
69267 qLLvQLMvPAQkbeghfijknolmopopphhaaaaahaaggxaxrw_1200111100200111 673.998516317209 2
69269 qLLvQLMvPAQkbeghfijknolmopopphhaaaaahhhggqhxwr_1200111100200222 1597.99937421753 2
69270 qLLvQLMvPAQkbeghfijknolmpnopphhaaaaahaaggqxxss_1200111100200112 2354.50395845180 93
69271 qLLvQLMvPAQkbeghfijknooonpnmphhaaaaahaaqxhhhrw_1200111100222111 18466.7552702930 18
69272 qLLvQLMvPAQkbeghfjiknooopnpnphhaaaqqhaaahqqqqa_2111200211111202 10158.7995833235 11
69273 qLLvQLMvPPQkbeghfijknoplnnmpphhaaaaahaahrhhrwr_1200111100222111 1327.90444491980 6
69277 qLLvQLMvPPQkbeghfijknoppnonophhaaaaahaahaxxxxa_1200111100200111 481.997925302273 2
69279 qLLvQLMvPPQkbeghfijknoppnonophhaaaaahhhhaqqxxa_1200111100200221 1441.99930651839 2
69281 qLLvQLMvPPQkbeghfijknoppnoonphhhhaaahaahaxxqqa_1200112200100112 1153.99913344822 2
69283 qLLvQLMvPPQkbeghfijknoppnoonphhhhaaahhhhaqqqqa_1200112200100222 1153.99913344822 2
69285 qLLvQLMvPPQkbeghfijknopponnophhhhaaahaahaqqxxa_1200112200100112 1153.99913344822 2
69287 qLLvQLMvPPQkbeghfijknopponnophhhhaaahhhhaxxxxa_1200112200100222 1153.99913344822 2
69289 qLLvQLMvPPQkbeghfijknoppononphhaaaaahhhhaxxqqa_1200111100200221 1441.99930651839 2
69290 qLLvQLMvPQAkbeghfijknokmnmnpphhaaaaahaawrhwhhw_0111022011111021 10660.5159816739 10
69292 qLLvQLMvPQPkbeghfijknolmnnppphhaaaaahaaggxxarw_1200111100200111 673.998516317209 2
69294 qLLvQLMvPQPkbeghfijknolmnpnpphhhhaaahhhggqaqwr_1200112200100222 1441.99930651839 2
69296 qLLvQLMvPQPkbeghfijknolmooppphhaaaaahaaggqqawr_1200111100200111 673.998516317209 2
69298 qLLvQLMvPQPkbeghfijknolmooppphhaaaaahhhggxqhrw_1200111100200222 1597.99937421753 2
69300 qLLvQLMvPQPkbeghfijknolmopopphhhhaaahaaggqhxwr_1200112200100111 1597.99937421753 2
69302 qLLvQLMvPQPkbeghfijknolmopopphhhhaaahhhggxaxrw_1200112200100222 1441.99930651839 2
69303 qLLvQLMvPQPkbeghfijknooonpppnhhaaaaahaaahaqaqa_0111022011111020 32069.9727223685 11
69308 qLLvQLMvQwQkbeghfijkknknponpphhaaaaahgagaqqafo_0111022011111000 3889.10685427086 8
69309 qLLvQLMzPAMkbeghfijklmnklopophhaaaaahxaawnxhnw_0111022011110211 55085.7073534913 12
69311 qLLvQLMzPAMkbeghfijklmnmmoppphhaaaaahhaaxqhhqx_1200111100221112 897.998886412873 2
69313 qLLvQLMzPAMkbeghfijklmnmmoppphhhhaaahhhhqxhhxq_1200112200112221 1153.99913344822 2
69314 qLLvQLMzPAMkbeghfijklmnmmopppxxaaahhxxaaxaxxqh_1022111122001110 1153.99913344822 2
69315 qLLvQLMzPAMkbeghfijklmnmmopppxxaxxqhxxaxxaxxhq_1022101022011001 1441.99930651839 2
69317 qLLvQLMzPAMkbeghfijklmnnnoppphhaaaaahhaaqxhhxq_1200111100221112 897.998886412873 2
69319 qLLvQLMzPAMkbeghfijklmnnnoppphhhhaaahhhhxqhhqx_1200112200112221 1153.99913344822 2
69320 qLLvQLMzPAMkbeghfijklnmnnopppxxaaaqqxxaaxaxxqh_1022111122001110 1153.99913344822 2
69321 qLLvQLMzPAMkbeghfijklnmnnopppxxaxxhqxxaxxaxxhq_1022101022010101 1441.99930651839 2
69326 qLLvQLMzPLQkbeghfijklmnopopophhaaaaahhaaaarrrr_1200111100221100 481.997925302273 2
69327 qLLvQLMzPLQkbeghfijklmnopopophhaaaaahhaaaawwww_1200111100221100 481.997925302273 2
69328 qLLvQLMzPLQkbeghfijklmnopopophhaaaaahhhhaarwrw_1200111100222200 1441.99930651839 2
69329 qLLvQLMzPLQkbeghfijklmnopopophhaaaaahhhhaawrwr_1200111100222200 1441.99930651839 2
69330 qLLvQLMzPLQkbeghfijklmnopopophhhhaaahhaaaarwrw_1200112200111100 1153.99913344822 2
69331 qLLvQLMzPLQkbeghfijklmnopopophhhhaaahhaaaawrwr_1200112200111100 1153.99913344822 2
69332 qLLvQLMzPLQkbeghfijklmnopopophhhhaaahhhhaarrrr_1200112200112200 1153.99913344822 2
69333 qLLvQLMzPLQkbeghfijklmnopopophhhhaaahhhhaawwww_1200112200112200 1153.99913344822 2
69342 qLLvQLMzPMAkbeghfijklmnkooopphhaaaaahxaawxknhw_0111022011110201 55085.7073534913 12
69345 qLLvQLMzPPMkbeghfijklmnommppphhaaaaahhaahqxhxq_1200111100221112 897.998886412873 2
69347 qLLvQLMzPPMkbeghfijklmnommppphhhhaaahhhhhxqhqx_1200112200112221 1153.99913344822 2
69349 qLLvQLMzPzQkbeghfijklmnopoopphhaaaaahhaahhrwrw_1200111100221111 897.998886412873 2
69351 qLLvQLMzPzQkbeghfijklmnopoopphhhhaaahhhhhhwrwr_1200112200112222 1153.99913344822 2
69352 qLLvQLMzPzQkbeghfijklmnopooppxxaaahhxxaaxxvckn_1022111122001111 1086.99908003602 2
69353 qLLvQLMzPzQkbeghfijklmnopooppxxaxxqhxxaxxxvcnk_1022101022011010 1366.99926847071 2
69355 qLLvQLMzPzQkbeghfijklmnopppoohhaaaaahhaahhwrwr_1200111100221111 897.998886412873 2
69357 qLLvQLMzPzQkbeghfijklmnopppoohhhhaaahhhhhhrwrw_1200112200112222 1153.99913344822 2
69358 qLLvQLMzPzQkbeghfijklnmopppooxxaaaqqxxaaxxknvc_1022111122001111 1086.99908003602 2
69359 qLLvQLMzPzQkbeghfijklnmopppooxxaxxhqxxaxxxnkvc_1022101022010110 1366.99926847071 2
69364 qLLvQLMzQzMkbeghfijklkkmnopppxxaaaqqxxvvaxxxnk_1022111122001100 1086.99908003602 2
69365 qLLvQLMzQzMkbeghfijklkkmnopppxxaxxhqxxvvxxxxkn_1022101022010011 1366.99926847071 2
69367 qLLvQLMzQzMkbeghfijklkmknoppphhaaaaahhrarhhhrw_1200111100221122 897.998886412873 2
69369 qLLvQLMzQzMkbeghfijklkmknoppphhhhaaahhwhrhhhwr_1200112200112211 1153.99913344822 2
69370 qLLvQLMzQzMkbeghfijkllmlnopppxxaaahhxxkakxxxvc_1022111122001100 622.998394859428 2
69371 qLLvQLMzQzMkbeghfijkllmlnopppxxaxxqhxxnakxxxvc_1022101022011100 838.998808103193 2
69378 qLLvQLPvQPPkbeghffkhmnlolpnppxxaaakxraaaxkxrxa_2111200211100201 54746.1753663234 27
69381 qLLvQLQvAPAkbeghfijijmmnomopphhaaaaaqqaqaaqnxn_1200111100221110 1861.77805204906 39
69383 qLLvQLQvAPMkbeghfijijmmnomppphhaaaaaqqaqaaqxqh_1200111100221110 1342.81926102258 3
69385 qLLvQLQvAPMkbeghfijjimmnomppphhaaaaaaaaaaaaxxa_1200111100221110 1342.81926102258 3
69386 qLLvQLQvMAMkbeghfijijmmnmopppxxxaxqhqhaahahhxq_0111022011110221 1989.60584529854 4
69389 qLLvQLQvMPMkbeghfijijmmmnoppphhaaaaaqqaxxxxqqa_1200111100221112 21883.6393641868 6
69390 qLLvQLQvwPQkbeghfijijmopnnopphhaaaaaqqaaaawwrr_1200111100221111 32172.7840042864 14
69391 qLLvQLQzMzMkbefhgijjiklmnoppphhxaxaxxahahhhhah_1200111100211221 848.604877191739 4
69392 qLLvQLQzMzMkbeghfijijklmnoppphhaaaaaqqhahhhhqx_1200111100211221 897.998886412873 2
69393 qLLvQLQzMzMkbeghfijijklmnoppphhhhaaaxqhhhhhhxq_1200112200122112 1153.99913344822 2
69395 qLLvQLQzMzMkbeghfijijklmnopppxxxaxqhqhxaxxxxxa_0111022011100110 1590.57350273972 6
69402 qLLvQLvQLAQkcdfhgiljmmononppphshhgiaaorqpapdvf_1000121120002012 2173.44351362628 18
69404 qLLvQLvwQAQkbeghffmmomnoppponxxaaakhbabahqaqhk_2111200211111000 54746.1753663234 27
69405 qLLvQLvzMQQkcdfhgijkopnnpnmophshhgiaweqoopnrej_1000121120002001 7686.36392593568 38
69406 qLLvQLwAAPMkbeghfjijimmnomppphhaaaqqaaaaaaahah_2111200211110001 23638.6954638976 9
69407 qLLvQLwAMLQkbeghfijijmlnoppophhaaaaaqqakhbgrro_0111022011112022 2956.59572840889 19
69408 qLLvQLwAMMMkbeghfijijmnmmoppphhaaaaaqqaxhhxxhq_0111022011112001 985.890908270873 5
69410 qLLvQLwAMPAkbeghfijjimmmonoppxxaaahhhhaxxaawhr_1022111122001112 861.464754990746 33
69411 qLLvQLwAMPMkbeghfijjimmmonpppxxaaahhhhaxxaahxq_1022111122001112 661.610753633583 3
69412 qLLvQLwAMPMkbeghfjiijmmmonpppxxaaaxxxxaxxaahah_1022111122001112 661.610753633583 3
69413 qLLvQLwAPAMkbeghfijklmnmnoppphhaaaaaaaaaxxqahx_1200111100001120 3247.06995283006 7
69415 qLLvQLwAPLQkbeghfijklmnopopophhaaaaaaaaaaakkkk_1200111100001111 793.773805432368 11
69416 qLLvQLwAPLQkbeghfijlkmnoppoopxxaaahhhhaahhvkvk_1022111122001111 1368.07617701552 6
69417 qLLvQLwAPMAkbeghfijklmnnnoopphhaaaaaaaaaqqawhr_1200111100001112 13543.4650785814 54
69419 qLLvQLwAPMMkbeghfijklmnnnoppphhaaaaaaaaaqqahxq_1200111100001112 481.997925302273 2
69421 qLLvQLwAPMMkbeghfijklmnnonppphhhhaaaaaaaqhxhxq_1200112200001112 1441.99930651839 2
69423 qLLvQLwAPPMkbeghfijklmnnnoppphhhhaaaaaaaxqhhqx_1200112200001112 1441.99930651839 2
69425 qLLvQLwAPPMkbeghfijklmnnonppphhaaaaaaaaaxaxhqx_1200111100001112 481.997925302273 2
69427 qLLvQLwAQzMkbehgfijklllmnopppxxelxddluvvaqxqbr_1022101022201002 1159.77921439134 5
69428 qLLvQLwAwPQkbeghfijjimopnopopxxaaahhhhaaaavvkk_1022111122001111 1405.71008709588 22
69429 qLLvQLwAwQMkbeghfijjimmnmopppxxaaahhhhaahahqaq_1022111122001110 1739.60457024479 6
69430 qLLvQLwLPPQkbeghfijkkomnppoopxxaaahhvvannaahha_1022111122000011 2321.93296531014 18
69431 qLLvQLwLQLQkbeghfijnklmmoopopxxaaaqqkvcnjaaqaj_1022111122000012 8819.91974971160 43
69432 qLLvQLwLQLQkbeghfijnklmpooppoxxaaaqqkvcnhaaxqa_1022111122000012 1088.90072716322 3
69433 qLLvQLwLQLQkbeghfjimklnpooppoxxaaaaavvcchaaaha_1022111122000012 1088.90072716322 3
69434 qLLvQLwMzQPkbeghfijkmlonmpoppxxaaaqqxkchxsabvn_1022111122000111 1989.64057630635 55
69435 qLLvQLwvPQQkbeghfijopmomonnpphhaaaaaaagpcivbld_1200111100002211 1272.79818989500 5
69436 qLLvQLwvPQQkbeghfijopmonomnpphhaaaaaaagpnikbld_1200111100002211 1272.79818989500 5
69437 qLLvQLwvQPQkbeghfijmomononpppxxaaahhkakxnxnaaa_1022111122000011 19188.9018918023 10
69439 qLLvQLwzPAQkbeghfijmnomoopmpphhaaaaahaagqqagwr_1200111100002111 673.998516317209 2
69441 qLLvQLwzPAQkbeghfijmnomoopmpphhaaaaahhhgxqhgrw_1200111100002222 1597.99937421753 2
69443 qLLvQLwzPAQkbeghfijmnomopompphhhhaaahaagqhxgwr_1200112200001111 1597.99937421753 2
69445 qLLvQLwzPAQkbeghfijmnomopompphhhhaaahhhgxaxgrw_1200112200001222 1441.99930651839 2
69447 qLLvQLwzPMQkbeghfijmnomoopmpphhhhaaahhhgqqagwr_1200112200001222 1441.99930651839 2
69449 qLLvQLwzPMQkbeghfijmnomopompphhaaaaahaagxaxgrw_1200111100002111 673.998516317209 2
69451 qLLvQLzwPQAkbeghffklnomnnlmppxxaaakxhaaaxawkhw_2111200211110021 335372.561007736 59
69452 qLLvQLzwPQAkbeghffklnomnnlmppxxaaarxxaaaxanrxn_0111022011112201 334016.595819903 59
69453 qLLvQLzwPQMkbeghffklnomnnlpopxxaaakxhaaaxawxrn_2111200211110021 1.88427934000350e6 645
69454 qLLvQPLMMzMkbeghfihkjljmnoppphhaaahwhhhrhhhhqx_1200111122211221 325.477718761206 58
69455 qLLvQPLMzMMkbeghfihkjlmnomppphhaaahwhhhhhhwhrw_1200111122211122 661.364073570253 40
69458 qLLvQPMzMzMkbeghfiggjklmnoppphhaaahrwhhhhhhhrw_1200111122112211 193.994845223857 2
69460 qLLvQPMzMzMkbeghfiiijklmnopppxxaaaxqhxxxxxxxhq_1022111100011001 193.994845223857 2
69462 qLLvQPMzMzMkbehgfihgjklmnopppxxelxxfwlxqxqxqrb_1022101002100210 156.637331792645 5
69465 qLLvQPwAPLAkbeghfiiijkmlonnppxxaaaxqhqqaahhrhw_1022111100011221 1577.82377826945 66
69466 qLLvQPwAPLMkbeghfiiikjlmnopppxxaaaxxahhhhaahah_1022111100011001 827.318789226346 8
69467 qLLvQPwAPzMkbeghfiiijkmlnopppxxaaaxqhqqaahhhqx_1022111100011221 601.877098570765 3
69468 qLLvQPwAPzMkbeghfiiikjmlnopppxxaaaxxaaaaahhhah_1022111100011221 601.877098570765 3
69470 qLLvQPwvLQQkbeghfiiiopnnopopnxxaaaxxaaaaahhhha_1022111100000111 367.063736899764 4
69474 qLLvQvLALQQkbeghfmklopnnoonpphhaaahxxaaaaxxaah_1200111100222111 1153.99913344822 4
69476 qLLvQvLALQQkbeghfmlkopnnpnpooxxaxxxaaaaahhqqxa_1022101022220111 897.998886412873 2
69478 qLLvQvLALQQkbeghfmlkopnnpnpooxxaxxxaaaxxqqqqxa_1022101022220010 481.997925302273 2
69480 qLLvQvLALQQkbeghfmlkopnnppnooxxaaaxaaaaahhhhxa_1022111122220111 193.994845223857 2
69482 qLLvQvLALQQkbeghfmlkopnnppnooxxaaaxaaaxxqqhhxa_1022111122220010 897.998886412873 2
69485 qLLvQvLALQQkbeghfmlkopnpnnpooxxaaaxaaaaaqqqqxa_1022111122220111 193.994845223857 2
69487 qLLvQvLALQQkbeghfmlkopnpnpnooxxaxxxaaaxxhhhhxa_1022101022220010 481.997925302273 2
69489 qLLvQvLAMAQkbeghfmlkmmonnnpppxxaaaxaavvaaqqakn_1022111122220111 397.997487421324 2
69491 qLLvQvLAMAQkbeghfmlkmmonnnpppxxaaaxaavvxxhqxnk_1022111122220000 1153.99913344822 2
69493 qLLvQvLAMAQkbeghfmlkmmonnpnppxxaxxxaavvaaqxhkn_1022101022220111 1293.99922720201 2
69495 qLLvQvLAMAQkbeghfmlkmmonnpnppxxaxxxaavvxxhahnk_1022101022220000 897.998886412873 2
69496 qLLvQvLAMAQkbeghfmlkmmonoopppxxaaaxaavvaahhakn_1022111122220111 397.997487421324 2
69498 qLLvQvLAMAQkbeghfmlkmmonoopppxxaaaxaavvxxqhxnk_1022111122220000 1153.99913344822 2
69500 qLLvQvLAMAQkbeghfmlkmmonopoppxxaxxxaavvaahxqkn_1022101022220111 1293.99922720201 2
69502 qLLvQvLAMAQkbeghfmlkmmonopoppxxaxxxaavvxxqaqnk_1022101022220000 897.998886412873 2
69504 qLLvQvLAMQPkbeghfmlkmmonnnpppxxaxxxaavvaahqxnk_1022101022220111 1293.99922720201 2
69506 qLLvQvLAMQPkbeghfmlkmmonnnpppxxaxxxaavvxxqqakn_1022101022220000 897.998886412873 2
69508 qLLvQvLAMQPkbeghfmlkmmonnpnppxxaaaxaavvaahahnk_1022111122220111 397.997487421324 2
69510 qLLvQvLAMQPkbeghfmlkmmonnpnppxxaaaxaavvxxqxhkn_1022111122220000 1153.99913344822 2
69513 qLLvQvLAMQPkbeghfmlkmmonoopppxxaxxxaavvaaqhxnk_1022101022220111 1293.99922720201 2
69515 qLLvQvLAMQPkbeghfmlkmmonoopppxxaxxxaavvxxhhakn_1022101022220000 897.998886412873 2
69517 qLLvQvLAMQPkbeghfmlkmmonopoppxxaaaxaavvaaqaqnk_1022111122220111 397.997487421324 2
69519 qLLvQvLAMQPkbeghfmlkmmonopoppxxaaaxaavvxxhxqkn_1022111122220000 1153.99913344822 2
69521 qLLvQvLAPQMkbeghfmijonknlnppphhaaahqqaarxrxhwr_1200111100222111 1744.29900105039 6
69523 qLLvQvLAQPPkbeghfmijmmnonnpophhaaahqqrrahxxhww_1200111100222111 2936.99931565959 10
69529 qLLvQvLLQAQkbeghfmkmnmolnpopphhaaahgwwwrbsasaa_1200111100222221 1947.93637017509 5
69530 qLLvQvLLQAQkbeghfmkmnmolopnpphhaaahgwwwrbjajaa_1200111100222221 1947.93637017509 5
69531 qLLvQvLLQPQkbeghfkkonmlpomppohhaaaigkkvbqgwxxg_1200111100220221 1752.39912374585 131
69533 qLLvQvLMMMQkbehgflmmlnkpnopopxxelxmljsbfdfudar_1022101022112201 3292.88174874393 149
69536 qLLvQvLMzQQkbeghfmjknlpopmopohhaaahlgrblllsmld_1200111100222212 3582.55245875379 65
69537 qLLvQvLPPAQkbeghfkikmnlomnppphhaaaidgvwbdwgakc_1200111100220221 456272.986846126 31
69538 qLLvQvLQPAMkbeghfmijknklloppphhaaahqqgagrrhhxq_1200111100222112 4681.21852219724 18
69539 qLLvQvLQPMPkbeghfmijknklopppohhaaahqqgagrhhwrw_1200111100222111 317209.227172484 26
69544 qLLvQvMAPzQkbeghfklijnmopoopphhaaahhqqaahhgbwr_1200111100221111 1086.99908003602 2
69545 qLLvQvMAPzQkbeghfklijnmopoopphhhhahhxqhahhgbrw_1200112200211212 1366.99926847071 2
69548 qLLvQvMAQzMkbeghfklijllmnoppphhaaahhqqrrahhhgb_1200111100221122 622.998394859428 2
69549 qLLvQvMAQzMkbeghfklijllmnoppphhhhahhxqwrahhhgb_1200112200211122 838.998808103193 2
69554 qLLvQvMAQzMkbeghfkljillmnopppxxaaaxxhhvvaxxxnk_1022111122001100 1086.99908003602 2
69555 qLLvQvMAQzMkbeghfkljillmnopppxxaxxxxhqvvxxxxkn_1022101022100011 1366.99926847071 2
69558 qLLvQvMPLAQkbeghfklmknokpnnpphhaaahhhgaaghqxwr_1200111100222111 1086.99908003602 2
69560 qLLvQvMPLAQkbeghfklmknokpnnpphhhhahhhghhghxqrw_1200112200211222 1366.99926847071 2
69562 qLLvQvMPLAQkbeghfklmknokpoopphhaaahhhgaaghxqrw_1200111100222111 1086.99908003602 2
69564 qLLvQvMPLAQkbeghfklmknokpoopphhhhahhhghhghqxwr_1200112200211222 1366.99926847071 2
69565 qLLvQvMPLAQkbeghfklmknokpooppxxaxxxxxkaxnxhqvc_1022101022101101 1366.99926847071 2
69567 qLLvQvMPLAQkbeghfklmmnompnnppxxaaaxxxnaanxxakn_1022111122000111 1153.99913344822 2
69569 qLLvQvMPLAQkbeghfklmmnompnnppxxaxxxxxkaxnxxank_1022101022101100 1441.99930651839 2
69571 qLLvQvMPLQMkbeghfklmknoknnpppxxaaaxxxnaanxaxkn_1022111122000111 1153.99913344822 2
69573 qLLvQvMPLQMkbeghfklmknoknnpppxxaxxxxxkaxnxaxnk_1022101022101100 1441.99930651839 2
69576 qLLvQvMPLQMkbeghfklmknokooppphhaaahhhgaagqxhwr_1200111100222111 1086.99908003602 2
69578 qLLvQvMPMAMkbeghfklmkllnkoppphhaaahhhgwwaghhqx_1200111100222112 1086.99908003602 2
69580 qLLvQvMPMAMkbeghfklmkllnkoppphhhhahhhgrwhghhxq_1200112200211221 1366.99926847071 2
69581 qLLvQvMPMAMkbeghfklmkllnkopppxxaaaxxxnvvanxxqh_1022111122000110 1086.99908003602 2
69583 qLLvQvMPMAMkbeghfklmkllnkopppxxaxxxxxkvvxnxxhq_1022101022101001 1366.99926847071 2
69586 qLLvQvMPMAMkbeghfklmkmmnkoppphhaaahhhgrraghhxq_1200111100222112 1086.99908003602 2
69588 qLLvQvMPMAMkbeghfklmkmmnkoppphhhhahhhgwrhghhqx_1200112200211221 1366.99926847071 2
69589 qLLvQvMPPAMkbeghfklmkmnmkopppxxaaaxxxnkaknxxxa_1022111122000110 897.998886412873 2
69591 qLLvQvMPPAMkbeghfklmkmnmkopppxxaxxxxxknaknxxxa_1022101022101110 1153.99913344822 2
69593 qLLvQvMPPAMkbeghfklmmknkmopppxxaaaxxxnkaknxxxa_1022111122000110 897.998886412873 2
69595 qLLvQvMPPAMkbeghfklmmknkmopppxxaxxxxxknaknxxxa_1022101022101110 1153.99913344822 2
69598 qLLvQvMzLQQkbeghfklmopnnnoopphhaaahhhaaaahxqxq_1200111100222111 1153.99913344822 2
69600 qLLvQvMzLQQkbeghfklmopnnnoopphhhhahhhhhaahqxqx_1200112200211122 1441.99930651839 2
69601 qLLvQvMzLQQkbeghfklmopnnnooppxxaaaxxxaaahqxaqh_1022111122000111 1153.99913344822 2
69604 qLLvQvMzLQQkbeghfklmopnnnooppxxaxxxxxaxxqhxahq_1022101022101010 1441.99930651839 2
69616 qLLvQvvAMQQkbeghflkmmpoopponnxxaaaaavvaahhhhkn_1022111122220011 504.783083562675 46
69617 qLLvQvvAMQQkbehgfmnnnpompopmoxxelxluvvaaodddod_1022101022112011 650.225845802408 5
69618 qLLvQvvMMQQkbeghfilnkopoomnppxxaaaewbrkqcrgcaa_1022111122220001 1331.56622529880 121
69627 qLLvQwMPPzMkcdfeghhkklkmnopppqraqsjkaohohhhhxq_0222100022211221 5.79003111962079e6 8
69628 qLLvQwMvLQQkcdfeghhklpmnopoopqraqsjkaqaqgwvjwj_0222100022210110 3.34822545883943e7 13
69629 qLLvQwMvQLQkcdfeghhknmlopmpopqraqsjkaqaqjsssjs_0222100022210100 1.54752829806729e6 18
69635 qLLvQzLAAAMkbeghfiljkmmnmoppphhaaahhxxhaaahhqx_1200111120021112 1153.99913344822 2
69636 qLLvQzLAAAMkbeghfiljkmmnmoppphhhhahhqxhahahhxq_1200112220011221 1441.99930651839 2
69637 qLLvQzLAAAMkbeghfiljkmmnmoppphhhhahhxqhahahhqx_1200112220011221 1441.99930651839 2
69638 qLLvQzLAAAMkbeghfilkjmllnopppxxaxxxxaaxnkxxxnk_1022101002201100 481.997925302273 2
69640 qLLvQzLAAAMkbeghfilkjmlnlopppxxaaaxxaaxnanxxnk_1022111102201100 321.996894379985 2
69642 qLLvQzLAAAMkbeghfilkjmmmnopppxxaxxxxaaxhqxxxqh_1022101002201110 481.997925302273 2
69647 qLLvQzLAAAMkbeghfilkjmmnmopppxxaaaxxaaxhahxxqh_1022111102201110 321.996894379985 2
69649 qLLvQzLAAMPkbeghfilkjmjnopnpphhaaahhhhhrhhhwxq_1200111122221112 320.775666656552 82
69651 qLLvQzLAMAMkbeghfiljkmllnoppphhaaahhxxhwwahhgb_1200111120021122 622.998394859428 2
69652 qLLvQzLAMAMkbeghfiljkmllnoppphhhhahhqxhrwahhgb_1200112220011122 838.998808103193 2
69653 qLLvQzLAMAMkbeghfiljkmllnoppphhhhahhxqhwrahhgb_1200112220011122 838.998808103193 2
69658 qLLvQzLAMAMkbeghfilkjmllnopppxxaaaxxaaxkkaxxnk_1022111102201100 321.996894379985 2
69660 qLLvQzLAMAMkbeghfilkjmlnlopppxxaxxxxaaxkxnxxnk_1022101002201100 481.997925302273 2
69662 qLLvQzLAMAMkbeghfilkjmmmnopppxxaaaxxaaxqqaxxqh_1022111102201110 321.996894379985 2
69664 qLLvQzLAMAMkbeghfilkjmmnmopppxxaxxxxaaxqxhxxqh_1022101002201110 481.997925302273 2
69666 qLLvQzLAMzQkbeghfilkjmnopppnohhaaahhhhhhhhwrww_1200111122221111 329.829333203790 10
69668 qLLvQzLAQzMkbeghfilkjmjknoppphhaaahhhhhrrhhhrw_1200111122221122 218.882033873581 6
69670 qLLvQzLAvQQkbeghfiljkponmoppohhaaahhxxaaaagrrg_1200111122220011 1073.70518131775 4
69671 qLLvQzLAvQQkbeghfilkjopmnopopxxaxxxxaaaaxxnnkk_1022101002202200 481.997925302273 2
69673 qLLvQzLAvQQkbeghfilkjopmnopopxxaxxxxaaxxxxkkkk_1022101002202211 897.998886412873 2
69676 qLLvQzLAvQQkbeghfilkjopmnpopoxxaxxxxaaaaxxkknn_1022101002202200 481.997925302273 2
69678 qLLvQzLAvQQkbeghfilkjopmnpopoxxaxxxxaaxxxxnnnn_1022101002202211 897.998886412873 2
69679 qLLvQzLAvQQkbeghfilkjpomnopopxxaaaxxaaaaxxkkkk_1022111102202211 193.994845223857 2
69682 qLLvQzLAvQQkbeghfilkjpomnpopoxxaaaxxaaaaxxnnnn_1022111102202211 193.994845223857 2
69684 qLLvQzLAwAQkbeghfiljkmonpnnpphhaaahhxxhaahgbrw_1200111120021111 1086.99908003602 2
69685 qLLvQzLAwAQkbeghfiljkmonpnnpphhhhahhqxhhahgbwr_1200112220011122 1366.99926847071 2
69686 qLLvQzLAwAQkbeghfiljkmonpnnpphhhhahhxqhhahgbrw_1200112220011122 1366.99926847071 2
69687 qLLvQzLAwAQkbeghfilkjmnopnnppxxaxxxxaaxxxxknkn_1022101002201111 481.997925302273 2
69690 qLLvQzLAwAQkbeghfilkjmnopooppxxaxxxxaaxxxxnkkn_1022101002201111 481.997925302273 2
69694 qLLvQzLAwAQkbeghfilkjmonpnnppxxaaaxxaaxaaxknkn_1022111102201111 321.996894379985 2
69697 qLLvQzLAwAQkbeghfilkjmonpooppxxaaaxxaaxaaxnkkn_1022111102201111 321.996894379985 2
69698 qLLvQzLAwQAkbeghfilkjmnommopphhaaahhqqhaaqxnxn_1200111122221110 947.725711164120 147
69699 qLLvQzLAwQMkbegfhijlkmononppphhhelhmlehelehhae_1200112222011012 1060.00593741188 6
69700 qLLvQzLAwQMkbeghfiljkmnommppphhaaahhaahaaahxxa_1200111122221110 795.139877031151 3
69701 qLLvQzLAwQMkbeghfiljkmnommppphhaaahhxxhxxqxqqa_1200111122221112 430.402050733811 6
69702 qLLvQzLAwQMkbeghfilkjmnommppphhaaahhqqhaaqxxqh_1200111122221110 795.139877031151 3
69703 qLLvQzLLAAQkbeghfiljkmmopnnpphhaaahhggrrahrrwr_1200111120022211 3961.78667788912 11
69705 qLLvQzLLAPQkbeghfilmnjopmnoophhaaahhwwrahgghhw_1200111122220011 3925.51706874978 13
69709 qLLvQzLLQPMkbeghfilnmnmnomppphhaaahhsfsbgxshso_1200111122222201 1201.80596448215 5
69711 qLLvQzLLwQQkbeghfiljkopmnopophhaaahhggaaggxxxx_1200111120020011 397.997487421324 2
69713 qLLvQzLLwQQkbeghfiljkopmnopophhaaahhgghhggqqxx_1200111120020022 1293.99922720201 2
69715 qLLvQzLLwQQkbeghfiljkopmnoppohhhhahhggaaggxxqq_1200112220010011 1153.99913344822 2
69717 qLLvQzLLwQQkbeghfiljkopmnoppohhhhahhgghhggqqqq_1200112220010022 897.998886412873 2
69719 qLLvQzLLwQQkbeghfiljkopmnpoophhhhahhggaaggqqxx_1200112220010011 1153.99913344822 2
69721 qLLvQzLLwQQkbeghfiljkopmnpoophhhhahhgghhggxxxx_1200112220010022 897.998886412873 2
69723 qLLvQzLLwQQkbeghfiljkopmnpopohhaaahhgghhggxxqq_1200111120020022 1293.99922720201 2
69724 qLLvQzLLzQQkbeghfijnnplomoopphhaaahissawhgtqaa_1200111122202201 3233.08985762031 55
69725 qLLvQzLPAAMkbefhgikmmmllnoopphhhahhahbgonuicuw_1200111120002211 1443.94295143698 27
69727 qLLvQzLPAAMkbeghfilmjkllnoppphhaaahhhggwwahhqx_1200111120022112 1086.99908003602 2
69729 qLLvQzLPAAMkbeghfilmjkllnoppphhhhahhhggrwhhhxq_1200112220011221 1366.99926847071 2
69730 qLLvQzLPAAMkbeghfilmjklnlopppxxaaaxxxnnnanxxxa_1022111102200110 1153.99913344822 2
69731 qLLvQzLPAAMkbeghfilmjklnlopppxxaxxxxxnknakxxxa_1022101002201001 1441.99930651839 2
69733 qLLvQzLPAAMkbeghfilmjkmmnoppphhaaahhhggrrahhxq_1200111120022112 1086.99908003602 2
69735 qLLvQzLPAAMkbeghfilmjkmmnoppphhhhahhhggwrhhhqx_1200112220011221 1366.99926847071 2
69736 qLLvQzLPAAMkbeghfilmjkmmnopppxxaaaxxxkkvvaxxqh_1022111102200110 622.998394859428 2
69737 qLLvQzLPAAMkbeghfilmjkmmnopppxxaxxxxxknvvxxxqh_1022101002201110 838.998808103193 2
69743 qLLvQzLPMAMkbeghfilmjklnloppphhaaahhhggrarhhxq_1200111120022112 1086.99908003602 2
69745 qLLvQzLPMAMkbeghfilmjklnloppphhhhahhhggwhrhhqx_1200112220011221 1366.99926847071 2
69746 qLLvQzLPMAMkbeghfilmjklnlopppxxaaaxxxkkkakxxxa_1022111102200110 1153.99913344822 2
69747 qLLvQzLPMAMkbeghfilmjklnlopppxxaxxxxxknkanxxxa_1022101002201001 1441.99930651839 2
69748 qLLvQzLPMAMkbeghfilmjkmmnopppxxaaaxxxnnvvaxxqh_1022111102200110 622.998394859428 2
69749 qLLvQzLPMAMkbeghfilmjkmmnopppxxaxxxxxnkvvxxxqh_1022101002201110 838.998808103193 2
69754 qLLvQzLQMzMkbeghfiljkjkmnoppphhhhahhxqgghhhhwr_1200112220012211 1366.99926847071 2
69757 qLLvQzLQwAAkbeghfilkjllmnnopphhaaahhqqrwaakxxn_1200111122221101 2812.50934376647 387
69758 qLLvQzLQwAPkbeghfiljkllmnoppphhaaahhaagbaaxxcv_1200111122221100 707.992297709312 9
69759 qLLvQzLQwAPkbeghfilkjllmnopophhaaahhqqrwaaxxnn_1200111122221100 707.992297709312 9
69760 qLLvQzLvAQQkbeghfilojkpmnopophhaaahhhrraggqhqh_1200111122220011 851.224672630484 6
69761 qLLvQzLvAQQkbeghfilomnpnmoopphhaaahhhrrarrqxaa_1200111122222211 373.530797990073 46
69762 qLLvQzLvAQQkbeghfiloolplomppnhhaaahhharararhhr_1200111120022211 2025.63273332117 6
69764 qLLvQzLvMQQkbeghfilomlmlpnnpphhaaahhhrrrrarrgb_1200111120022211 5073.85313895392 7
69766 qLLvQzLvMQQkbeghfilopkmnmnoophhaaahhhhrrrggqqw_1200111122220011 14174.2574608252 38
69770 qLLvQzLvQQMkbeghfilojkmnmnppphhaaahhhrrrrggawr_1200111122220011 1680.12023518108 15
69771 qLLvQzLvQQMkbeghfilonmlnlmppphhaaahhhsbogssxfs_1200111122222210 1036.04982462339 5
69776 qLLvQzLzAQMkbeghfilmnnlolnppphhhhahhhhawhrahrw_1200112220011122 1441.99930651839 2
69778 qLLvQzLzMQMkbeghfilmnlmlmoppphhaaahhhhwwwwahah_1200111120022112 897.998886412873 2
69780 qLLvQzLzMQMkbeghfilmnlmlmoppphhhhahhhhrrwwahah_1200112220011112 1153.99913344822 2
69782 qLLvQzLzMQMkbeghfilmnmlmloppphhaaahhhhrrrrahah_1200111120022112 897.998886412873 2
69784 qLLvQzLzMQMkbeghfilmnmlmloppphhhhahhhhwwrrahah_1200112220011112 1153.99913344822 2
69786 qLLvQzLzMQMkbeghfilmnmlmlopppxxaaaxxxxvkvkaxqh_1022111102200110 622.998394859428 2
69788 qLLvQzLzMQMkbeghfilmnmlmolpppxxaxxxxxxvkvxnxqh_1022101002201110 838.998808103193 2
69790 qLLvQzLzMQMkbeghfilmnmnmonpppxxaxxxxxxvqvxhxkn_1022101002201111 838.998808103193 2
69791 qLLvQzLzQPMkbeghfilmnlmmlopppxxaxxxxxxnvvkxxqh_1022101002201110 838.998808103193 2
69793 qLLvQzLzQPMkbeghfilmnlmmolpppxxaaaxxxxnvvanxqh_1022111102200110 622.998394859428 2
69796 qLLvQzLzQPMkbeghfilmnnmmonppphhaaahhhharraahwr_1200111120022111 1153.99913344822 2
69797 qLLvQzLzQPMkbeghfilmnnmmonpppxxaaaxxxxhvvahxkn_1022111102200111 622.998394859428 2
69801 qLLvQzMAMzMkbeghfijkiilmnoppphhaaahhhqxhhhhhxq_1200111122211221 193.994845223857 2
69803 qLLvQzMAMzMkbeghfijkjjlmnoppphhaaahhhxqhhhhhqx_1200111122211221 193.994845223857 2
69805 qLLvQzMPMzMkbeghfijkljjmnopppxxaaaxxxxnkxxxxnk_1022111100001100 193.994845223857 2
69808 qLLvQzMPMzMkbeghfijklllmnoppphhaaahhhhwrhhhhwr_1200111122221122 193.994845223857 2
69809 qLLvQzMvQAMkbeghfijknlmlmoppphhaaahhhhwwggahxq_1200111122200112 622.998394859428 2
69810 qLLvQzMvQAMkbeghfijknlmlmoppphhhhahhhhrwgghhqx_1200112222100112 838.998808103193 2
69813 qLLvQzMzLQMkbeghfijklomnmnppphhaaahhhhhqqqqaah_1200111122220012 897.998886412873 2
69814 qLLvQzMzLQMkbeghfijklomnmnppphhaaahhhhhxxxxaah_1200111122220012 897.998886412873 2
69815 qLLvQzMzLQMkbeghfijklomnmnppphhhhahhhhhqxqxaah_1200112222110012 1153.99913344822 2
69816 qLLvQzMzLQMkbeghfijklomnmnppphhhhahhhhhxqxqaah_1200112222110012 1153.99913344822 2
69817 qLLvQzMzLQMkbeghfijklomnmnpppxxaaaxxxxxxxhhaqh_1022111100002210 1153.99913344822 2
69818 qLLvQzMzLQMkbeghfijklomnmnpppxxaaaxxxxxxxqqahq_1022111100002210 1153.99913344822 2
69819 qLLvQzMzLQMkbeghfijklomnmnpppxxaxxxxxxxxxhqxqh_1022101001012201 1441.99930651839 2
69820 qLLvQzMzLQMkbeghfijklomnmnpppxxaxxxxxxxxxqhxhq_1022101001012201 1441.99930651839 2
69830 qLLvQzMzMAMkbeghfijklmnmmoppphhaaahhhhhhqxhhxq_1200111122221112 193.994845223857 2
69833 qLLvQzMzMPMkbeghfijklmnommppphhaaahhhhhhhxqhqx_1200111122221112 193.994845223857 2
69834 qLLvQzMzPAMkbeghfijklmnmnoppphhaaahhhhaaxxhaxq_1200111122220012 1153.99913344822 2
69836 qLLvQzMzwQMkbeghfijklmnonoppphhaaahhhhhqqqqhaa_1200111122221002 897.998886412873 2
69837 qLLvQzMzwQMkbeghfijklmnonoppphhaaahhhhhxxxxhaa_1200111122221002 897.998886412873 2
69838 qLLvQzMzwQMkbeghfijklmnonoppphhhhahhhhhqxqxhaa_1200112222111002 1153.99913344822 2
69839 qLLvQzMzwQMkbeghfijklmnonoppphhhhahhhhhxqxqhaa_1200112222111002 1153.99913344822 2
69844 qLLvQzPAMzMkbefhgijkiilmnopppxxxaxxqqxaqqqqqqa_1022111102200220 561.737226842034 3
69845 qLLvQzPAMzMkbefhgijkkjlmnopppxxhahxaaahxhxxxhq_1022111102211001 193.994845223857 4
69846 qLLvQzPAMzMkbeghfijkjklmnoppphhaaahxxxxhahhhah_1200111120011221 321.996894379985 2
69847 qLLvQzPAMzMkbeghfijkjklmnoppphhhhahqxqxhahhhah_1200112220011221 481.997925302273 2
69848 qLLvQzPAMzMkbeghfijkjklmnoppphhhhahxqxqhahhhah_1200112220011221 481.997925302273 2
69849 qLLvQzPAMzMkbeghfijkjklmnopppxxxaxxaahqxxxxxhq_0111022011100110 5823.35446036683 6
69855 qLLvQzPAPLMkbeghfijkiimlonpppxxxaxxaaxaaaaahah_0111022011100112 2688.09857290275 9
69860 qLLvQzPLMPMkbeghfijkjknnonpophhaaahqqggahhhhww_1200111120022111 12927.7435173319 10
69861 qLLvQzPLMPMkbeghfijkjknnonpppxxxaxxaankxqhqhwr_0111022011111022 2605.33601794370 9
69863 qLLvQzPMLMAkbeghfikjhlnmooopphhhahhaarhhhhxqhw_2111200211122211 2748.65543189790 23
69864 qLLvQzPMLMMkbeghfijkhlmnompppxxxaxxaanxxxxnxnk_0111022011100011 2484.63518892126 12
69865 qLLvQzPPMzMkbefhgijklkjmnopppxxhahxaaxvnhxxxnk_1022111102201100 1073.70518131775 4
69866 qLLvQzPPMzMkbefhgijklllmnopppxxxaxxqqxvcqqqqfo_1022111102200022 525.293424640969 3
69867 qLLvQzPPMzMkbeghfijkljkmnoppphhaaahqqhggahhhrw_1200111120021122 1086.99908003602 2
69869 qLLvQzPPMzMkbeghfijkljkmnopppxxxaxxaaxnkxxxxnk_0111022011110011 1271.92669914436 12
69871 qLLvQzPPwAPkbefhgijklllmnpopphhhahhaahbgaaqqfo_1200111120021100 7855.81972423907 5
69875 qLLvQzPvMQMkbeghfijknllommppphhaaahqqhrrarrhah_1200111120022112 6167.65834975214 10
69877 qLLvQzPvQAMkbeghfikjnmllmopppxxaaaxipxcwvrhxte_1022111102200120 837.889501533835 5
69880 qLLvQzPvwQQkbeghfijknopmomoppxxxaxxaaxxxrqwqnk_0111022011111000 2332.30534016741 11
69882 qLLvQzPvwQQkbeghfijknpolppmoohhaaahqqhaarhhrgb_1200111120022111 2117.46437099629 6
69884 qLLvQzPzAAMkbefhgijklmmnmopppxxhahxaaxxqhxxxqh_1022111102201110 1153.99913344822 4
69885 qLLvQzPzAAMkbeghfijklmllnopppxxaxxxhqxxvvxxxnk_1022101002211100 838.998808103193 2
69886 qLLvQzPzAAMkbeghfijklmllnopppxxxaxxaaxxknxxxnk_0111022011110011 2484.63518892126 12
69888 qLLvQzPzAAMkbeghfijklmmnmoppphhaaahqqhhaaahhxq_1200111120021112 1153.99913344822 2
69892 qLLvQzPzAAMkbeghfikjlmmnmoppphhhahhaahhqhxhhxq_2111200211112221 1187.72636814418 6
69893 qLLvQzPzMAMkbefhgijklmllnopppxxhahxaaxxkvhxxnk_1022111102201100 526.998102459961 4
69895 qLLvQzPzMAMkbeghfijklmllnoppphhaaahqqhhrrahhgb_1200111120021122 622.998394859428 2
69898 qLLvQzPzQzMkbefhgijklmkknopppxxxaxxqqxxfoxxxvc_1022111102201100 1068.72168153780 3
69904 qLLvQzPzwQAkbeghfijklmnolooppxxxaxxaaxxxxnnkxn_0111022011110001 1271.92669914436 12
69905 qLLvQzPzwQMkbefhgijklmnommppphhhahhaahhaahaqaq_1200111120021110 16841.2580962396 5
69907 qLLvQzQzMzMkbefhgijjjklmnoppphhhahhqaqhhhhhhha_1200111120211221 1363.46826807229 3
69908 qLLvQzvAAAQkbeghfikjnnonpomopxxaaaxaaxhahxxnxn_1022111102200111 1043.57171786928 34
69909 qLLvQzvAAAQkbeghfilmnjkoopopphhaaahaahrrahahwr_1200111122200111 405.046703017830 6
69911 qLLvQzvAAPQkbeghfilmnnopnopophhaaahaahaaaaxxxx_1200111120000111 193.994845223857 2
69913 qLLvQzvAAPQkbeghfilmnnopnopophhaaahaahahhaqqxx_1200111120000122 897.998886412873 2
69915 qLLvQzvAAPQkbeghfilmnnopnoppohhhhahaahaaaaxxqq_1200112220000111 897.998886412873 2
69917 qLLvQzvAAPQkbeghfilmnnopnoppohhhhahaahahhaqqqq_1200112220000122 481.997925302273 2
69920 qLLvQzvAAPQkbeghfilmnnopnpoophhhhahaahahhaxxxx_1200112220000122 481.997925302273 2
69921 qLLvQzvAAPQkbeghfimlnnopnoppoxxaaaxhhxxaaxhaah_1022111102200111 848.604877191739 4
69924 qLLvQzvAMAQkbeghfikjnmmopmoopxxaaaxaaxnnaxkknn_1022111102200111 2869.37887984139 11
69925 qLLvQzvAMQMkbeghfikjnllommpppxxaaaxaaxkkaknxqh_1022111102200110 671.708274949100 34
69927 qLLvQzvAPMQkbefhgiiimlonoopppxxxaxxxafoaaxxakn_1022111102222010 3636.00882325894 5
69928 qLLvQzvAPPQkbefhgiiilomnoopnphhhahhhanxkxxaxjj_1200111120000222 1524.25343051519 17
69929 qLLvQzvAPQPkbefhgiiimlonnpnppxxxaxxxafoahaahrw_1022111102222011 1.96136160179275e6 9
69933 qLLvQzvLAQQkbeghfilmlnpomnopphhaaahrrrsaswgbaa_1200111122200221 1532.34249732593 5
69934 qLLvQzvLAQQkbeghfilmlopnmnopphhaaahrrrjajwgbaa_1200111122200221 1532.34249732593 5
69938 qLLvQzvPAPQkbefhginnnlomppopohhhahhhbgoxfahxha_1200111120000221 8128.01961392865 5
69939 qLLvQzvPMPQkbeghfinlmnnopoppoxxaxxxxvvvvaaqqhh_1022101002222100 897.998886412873 2
69941 qLLvQzvPMPQkbeghfinlmnnopoppoxxaxxxxvvvvxxhhhh_1022101002222111 1153.99913344822 2
69944 qLLvQzvPMPQkbeghfinlmnnoppoopxxaxxxxvvvvaahhqq_1022101002222100 897.998886412873 2
69946 qLLvQzvPMPQkbeghfinlmnnoppoopxxaxxxxvvvvxxqqqq_1022101002222111 1153.99913344822 2
69947 qLLvQzvPMPQkbeghfinlmnnpooppoxxaaaxxvvvvaahhhh_1022111102222011 397.997487421324 2
69949 qLLvQzvPMPQkbeghfinlmnnpooppoxxaaaxxvvvvxxqqhh_1022111102222000 1293.99922720201 2
69952 qLLvQzvPMPQkbeghfinlmnnpopoopxxaaaxxvvvvaaqqqq_1022111102222011 397.997487421324 2
69954 qLLvQzvPMPQkbeghfinlmnnpopoopxxaaaxxvvvvxxhhqq_1022111102222000 1293.99922720201 2
69956 qLLvQzvQMLQkbeghfikjlmnpooppoxxaaaxaavvqhhhhoo_1022111102222011 1417.81273381258 25
69958 qLLvQzvQMLQkbeghfilmlmnopoonphhaaahaawwhahhhww_1200111122200111 952.066064991086 10
69965 qLLvvAAALQQkbejjikimolponpnpohhrwvvkhmxuusjwgo_1200112211101000 3.49871559306462e8 46
69967 qLLvvAAAMMQkbejjikimlnloppopohhrwvvkhxdxlkfgnf_1200112211101002 1385.81229874850 37
69971 qLLvvAALQMQkcchiilolomknlnopplnvkkxhahxqvvvvkr_1200111221200002 2084.88072046001 13
69972 qLLvvAAMAMQkbejjikimlnlopoppohhrwvvkqxaxxkkvvc_1200112211100022 22199.3212728256 39
69978 qLLvvAAMQLQkbejjikiimnlpooppohhrwvvkkaaxkknnnn_1200112211100022 1768.80916629504 61
69985 qLLvvAAQMAPkbegikklljjmnnpoppxxvcofaqfoxqaxavc_2111200202012120 1473.19534718373 7
69987 qLLvvAAQMQzkbeifjklmklmnknopphhkvrviavihuvchxk_1200112211120010 6280.69339426750 131
69989 qLLvvAAzQQAkcchjkihnkonllmnpplnbwqnwxealgkrnxn_1200111111202001 6535.90018212215 521
69990 qLLvvAAzQQPkcchjkihnkonllpnoplnbwqnwxealgkhnkw_1200111111202001 273261.959264411 147
69992 qLLvvALAMQQkbeghklmnlnmonpopphhvvctxieiqahdrfo_1200111122120200 1.15758549255774e9 73
69997 qLLvvALAPQQkbejjlikkonlmonppphhrwxknndaxxsjsoo_1200112211100000 9906.65906608806 38
69998 qLLvvALAPQQkbejjlikkpnlmponophhrwxknnmaxxjssof_1200112211100000 1794.70815448390 55
70001 qLLvvALAQPQkbejfiknkmkonopnpphhcvknqnxkavknknn_1200112211122000 3475.71095652110 19
70002 qLLvvALAQPQkbejfiknkmoopnopnphhcvknqnxaaxvknkn_1200112211122000 3475.71095652110 19
70008 qLLvvALLQQQkbejkkijolklnonpppxxwwbjfuqgxowowwv_1022101011122200 4329.38050214845 73
70009 qLLvvALLQQQkbejkkljompnplnonpxxwwbufueuelxowov_1022101011122200 19677.2836206525 29
70013 qLLvvALMAQQkbejjniilklmoopppohhrwikkxnxxirjsvs_1200112211100010 2603.96185659131 11
70017 qLLvvALMMQQkbeghkljnlmonopnpphhvvctfiethhurkfv_1200111122120200 4.71564513086486e8 61
70022 qLLvvALMMQQkbejfilmljknloppophhcvkpppvvlhvwkfc_1200112211122002 4286.52924006951 79
70028 qLLvvALMQAQkbejkljojmolknnpppxxwwxglfqhqgooffb_1022101011122222 1890.56021861278 5
70029 qLLvvALMQAQkbejknjojnmlkpopopxxwwiglftpqgfrssk_1022101011121122 2042.44709342298 55
70032 qLLvvALMQPQkbejknjojmmlplonppxxwwiglfeleaxrcsb_1022101011121122 19311.4517775604 23
70033 qLLvvALMQQMkbejkljnmlolkmnpppxxwwxgaaahqgaqxlm_1022101011122221 98706.9625183925 75
70035 qLLvvALPAQQkbejklonmllkomnpppxxwwxxaaaqgmaqbrk_1022101011122202 6933.73422550359 79
70042 qLLvvALPPQQkacikhjlolplmopnnpjklmmmgcfagsjirjx_2002121101011002 4641.20135635262 43
70047 qLLvvALPQPQkbeghmkjlnonmponpphhvvavfeehixlvgjj_1200111122120201 15090.7145956320 61
70053 qLLvvALQLQQkbehhmiljknomnpopphhrwakxfsiuagfsfb_1200111122120211 103649.243863386 59
70054 qLLvvALQLQQkbejkkmnnolklopoppxxwwbeeahqgxaooof_1022101011122222 88151.1758861518 71
70056 qLLvvALQMMQkbehjmjimioolnpnppxxcvakwtkeaxgrgrb_0111022020211111 2811.21861638542 27
70060 qLLvvALQPMQkbehhmikjnlnlopopphhbgakgfmdixkvjgo_1200111122120210 138462.624943718 7
70062 qLLvvALQQAMkbejjlikilknlmoppphhrwxknkxnaxxqqjs_1200112211100022 1405.86011958141 21
70065 qLLvvALQzQQkbefhlkjinoplonoppxxrrewfbhdqxgogoo_1022111110022222 3181.22546005577 63
70067 qLLvvALwQQQkbehhmilnlopmmpopohhrwakeeetaxaxwnr_1200111122120220 6511.11460773197 45
70068 qLLvvALwQQQkbehjmjilmnmpopopoxxcvakkxxtxdxkbvb_0111022020211112 1805.99353677751 53
70069 qLLvvALwQQQkbejjnipkpmlmoponohhrwikqndxxxisrcs_1200112211100010 3789.99186337497 107
70080 qLLvvAMLQMQkbejkikmjnlkompoppxxwwsbhfuqgwssvww_1022101011121002 95040.9063003734 73
70084 qLLvvAMMPAQkbejkhljmnlkoppoopxxwwfxgahqgafofgb_1022101011122222 927022.878359827 61
70087 qLLvvAMMwQQkbefhijkmmnolnppopxxrrgwwhialxgsorw_1022111110022202 5611.28811119686 81
70089 qLLvvAMPLQQkbejkhklmlklpnopopxxwwfbeaqgxhwfwrj_1022101011122022 855695.066102862 77
70093 qLLvvAMPMMQkbejjfinlnklopoopphhrwnkhxakxxkkvcc_1200112211100022 6756.30259746643 15
70100 qLLvvAMPQLQkbejjfiimnklpooppohhrwnkkaakxkknnnn_1200112211100022 2920.10043761142 105
70101 qLLvvAMPQPMkbefkikljkmnnmoppphhgbgblfwuleobqul_0111022020201110 3120.19562799244 5
70105 qLLvvAMQLMQkbefhilkjmollpnoppxxrrgewfhmlxfgcww_1022111110022002 19677.2836206525 29
70111 qLLvvAMvQQQkbefkikloplnmloppohhgbgbplleeehcccc_0111022020201122 1098.97967203268 11
70115 qLLvvAMzPQQkachjjljmpnonmoppojkllammkusljsaadm_2002121101010022 9375.70254801678 15
70119 qLLvvAPAAQMkbejjmliknkmlmoppphhrwxxknqnxxxnqmd_1200112211100022 6186.27551777264 99
70126 qLLvvAPMPQMkbefhmjkimlnnlopppxxrrawwbhxaaxghml_1022111110022221 17984.4058224788 13
70131 qLLvvAPMzQQkbefhmjkimpnlopoopxxrrawwbhqaxgsgbo_1022111110022222 3508.23548775840 41
70132 qLLvvAPPPPQkbejfkiljnoonmppnphhcvvkpfdddubnnkf_1200112211122010 3990.13994049815 31
70138 qLLvvAPvQQQkbejfkinmpopomopnnhhcvvkaxahaqhkkvv_1200112211122000 9238.45257467628 17
70140 qLLvvAPwPQQkbejkmljlnlkpopopoxxwwxxgahqgaqccgr_1022101011121222 5536.16121356926 79
70142 qLLvvAPwQPQkbejjmmijlklopoopphhrwltkfurtukfrfr_1200112211120100 2936.80007786402 131
70153 qLLvvAQPMAAkachjjiljlmnlnonppjkllaxmmgoxfhahqj_2002121101010220 5702.84650302361 26
70158 qLLvvAQzMMQkachjjiljlononnoppjkllaqmmbqlhamhaj_2002121101010222 33665.6721634112 163
70162 qLLvvAQzPQPkachjjiljkmnonnpppjkllaxmmjolaamajg_2002121101010222 1855.71857092485 31
70163 qLLvvAQzQMAkachjjiljlkmnnnoppjkllaqmmbsslamaqj_2002121101010220 2020.50398539281 101
70173 qLLvvAvMQQQkcdkghjkmlnnppopoohsxwnriqaldfwwbww_1222011110202022 4883.46212436665 17
70177 qLLvvAvQPQQkbehhikjolnmppoonphhbgkgfhdixdkwovn_1200111122120200 2899.66330778592 5
70179 qLLvvAvQPQQkbejjiklkpmomnpnophhrwknpnmxaxbkrwf_1200112211120200 6715.21527757970 73
70187 qLLvvAwAQAQkbefkgnjkmnonmpopphhgbgtfbhhhiokgjg_0111022020201110 3247.06995283006 7
70188 qLLvvAwAQPQkbejjiinmkolnpmopphhrwvkhpndtergvgo_1200112211122100 38022.2510735752 17
70194 qLLvvAwMMQQkbejkhjojlkmmnpoppxxwwfglfqgqowrgbb_1022101011122222 3.73772664513556e7 45
70197 qLLvvAwPMQQkachjjmloponlopnnpjkllalgoxscfjtcve_2002121101010201 10198.9182492577 53
70202 qLLvvAwQPPQkbejjiinlkomnmoppphhrwvkhpnmpebkwgf_1200112211122100 4757.92959313996 31
70206 qLLvvAwzQQQkachjjmlkmonpopnnpjkllalbsoscljacvm_2002121101010202 9.45613807209955e6 59
70209 qLLvvAzMPQQkbejjliikmpmopnnophhrwhkknxaxircobb_1200112211120110 3.47182786907946e6 25
70215 qLLvvLAAAQQkbelikinjlompmpnpohhavvkhftuuearbsj_1200112211100102 19368.5658899331 13
70217 qLLvvLAAMQQkbelikimjoplnmnpophhavvkqfddaxacwow_1200112211100001 2615.44779023052 11
70218 qLLvvLAAMQQkbeljmlijpmnopnpooxxqfqxbfmxqllqknk_1022111110022200 390012.984931863 71
70220 qLLvvLAAPQQkbefllimmpnlomkopphhkxxnaxiuaaxkrrf_2111200202011100 5405.34533954586 25
70227 qLLvvLAAQPQkcdilmiknkopnnopophsvtugiqeixugvgfr_1222011110211021 138289.884101779 115
70230 qLLvvLALQQQkachjihlnoklmnmoppjkqqxwccssnngrnkr_2002121101022202 7186.02456919561 45
70233 qLLvvLALQQQkcchmikkljnonponpplnnandmdrtlgncrgv_1200111111002202 3390.49926547847 261
70250 qLLvvLAMPQQkbekhgkjlpmnlopopoxxrfwnfqxqhqovocf_1022101011122210 1127.07890971347 53
70253 qLLvvLAMQAQkbckmhnlokmnllppoptsaasulmmmuetoowf_2010222112000100 2057.04225654933 19
70254 qLLvvLAMQMQkachjikhlnompnmpopjkqqxxwcckvxgrlrm_2002121101022221 1.08176626027380e13 145
70255 qLLvvLAMQMQkbckmhilnkmllppooptsaasflimmetookwg_2010222112000110 1728.46482540608 14
70256 qLLvvLAMQMQkbelikijjlommpnopphhavvkcftduavjooo_1200112211100000 3081.26123694747 14
70260 qLLvvLAMQQMkbdkikiinokmlnoppphravhkkaatpprrhxx_1200012211211002 2127.84404630854 97
70266 qLLvvLAPAQQkbekimnjjmollopopphhggaqofqhqaagggr_0111022020211011 1.22604529266305e7 7
70267 qLLvvLAPAQQkbeklmkkjoommnpoppxxrddnffudxqhrvfo_1022101011122202 21182.6801883971 14
70268 qLLvvLAPAQQkbelikmojlonmpmpophhavvqafthluxacnv_1200112211100000 4.41198740824269e7 21
70273 qLLvvLAPMQQkbelflnjimpmnompophhanxaffxaxqhajnf_1200112211100000 11436.3469049161 15
70274 qLLvvLAPMQQkbelikkojmomlpnppohhavvnafahaaicjbn_1200112211100001 19972.4762026663 81
70279 qLLvvLAPQAQkachmijnlkolmopnppjkatqmjsssssjanqq_2002121101000001 7683.58260154125 95
70281 qLLvvLAPQAQkbeklmkkjonompnoppxxrddnffuadxxrvnk_1022101011122200 4313.62683263974 89
70284 qLLvvLAPQPQkachmijhjmlolpnpopjkqtxmwgjgjoafqfq_2002121101000001 46467.0457834793 45
70285 qLLvvLAPQPQkbefllmjnomplmkopphhkxxafuhxmaxkvnn_2111200202011111 5367.23102965860 47
70294 qLLvvLAQMMQkbelikimijolpnopophhavvkqkfdahcwgbw_1200112211100012 1964.87635181386 39
70295 qLLvvLAQMMQkbelikinijolmponpphhavvkhkfdaavwrrw_1200112211100110 1988.61609413728 25
70304 qLLvvLAQzQQkbdghlmnimmpnoooppdwffiiqfuuqfnbjwk_2101021122122010 7054.99840707278 39
70305 qLLvvLAQzQQkbekhgkljloplnoppoxxrfwnufqxxqwgggg_1022101011122200 2544.70322871336 101
70307 qLLvvLAwQQQkachjikplnomomnmopjkqqxxhcckvgwgrrr_2002121101022222 20719.2591377206 207
70309 qLLvvLAzQQQkbeklmhknommnppnopxxrddrradxqhaarvr_1022101011122202 7444.89004100034 85
70315 qLLvvLLAQQQkbeknlijlnmpmoloopxxraxbfpaxmmmhknk_1022111110022200 1.39583571601533e9 37
70316 qLLvvLLAQQQkbeknliojnmloploppxxraxbuwaxhulhnnk_1022111110022200 4640.87233240537 23
70318 qLLvvLLAQQQkbellnokopjmpknponhhaxhqvqqvxqvdscc_1200112211100000 26706.5915864066 40
70331 qLLvvLLMQQQkbelnmjjoonlpnpmophhaaaofqaxaqxaavc_0111022020211111 3626.56818515003 11
70346 qLLvvLLPQQQkbelnmnomloplpopnmhhaaxxxxqxhqhxaaa_1200111122100000 917.518226643715 5
70349 qLLvvLLPQQQkcdilhpolpnmkloonphsvtnaxphuuhfwwgg_1222011110222202 44429.6163962658 65
70355 qLLvvLLQAQQkcdilnhnolmpkloopphsvtanaxpmuhfwwgg_1222011110222202 3154.39990963994 9
70356 qLLvvLLQMQQkachnkmkllmnoponppjkaixxjvckvstvvlh_2002121101022102 135902.127202343 17
70357 qLLvvLLQMQQkbdgjikinlnlmompppdwfjjpfelxkkbjnjb_2101021122122101 5063.00986183145 91
70360 qLLvvLLQMQQkbeknlimjpmknopoopxxraxbqfhxfddwnnb_1022111110022202 111179.160963997 37
70368 qLLvvLLQPQQkbelhnkjlpmlopnonphhafhnfxdxxxddccj_1200112211100001 2151.69961588168 51
70372 qLLvvLLQQAQkbeknlijjlnmmlppopxxraxbbfpaxmhrbnr_1022111110022202 8302.93551752101 33
70374 qLLvvLLQQAQkcdilnhnolnmolmppphsvtanaxphhlffjjw_1222011110222202 6166.08890153707 57
70380 qLLvvLLQQPQkbdkjilinmokmmnpppdwabsqsuliaccrvfg_2101022222111101 10527.0318145810 37
70381 qLLvvLLQQPQkbdkminlojlpmoponphraqkidpneapggsfv_1200012211211020 169415.275055109 47
70383 qLLvvLLQQQPkbeknliojlnmomlpppxxraxbqfpaxdmhrbr_1022111110022202 652991.422213326 23
70384 qLLvvLLQQQPkbellnonjkmonmpmpphhaxhqhfsaaaaxaoj_1200112211100000 3795.28503114666 12
70385 qLLvvLLQQQPkbemnommjjlnolplpphhqaaqafoqhhaqqjj_2111200202011112 3778.34292448128 3
70386 qLLvvLLQQQPkbemnommjjlonlplppxxxaaxhfoxaahqxoo_2111200202011112 3778.34292448128 3
70388 qLLvvLMAAQQkbckhljnnmjpnomooptsafirxliragscoos_2010222222000100 1929.90498768705 97
70396 qLLvvLMAMQQkbekhklijmmpnpooopxxrfbxbfxqhtroojw_1022101011122212 1572.01646576100 21
70397 qLLvvLMAMQQkbekimnhkmlmoppnopxxrsqmrrxxxaawsvg_1022101011122122 34286.0050161865 99
70403 qLLvvLMAPQQkaclmhkjknnponpopojkttmxmvnsaavllll_2002121101000022 788.437765665993 77
70418 qLLvvLMAQAQkbdkimimnjlkmopopphravqkxpnetpruvht_1200012211211201 10860.4170091081 35
70419 qLLvvLMAQAQkbeihhljmknnmpooppxxvggxgaclaavbbrr_2111200202011111 5.14931291753187e6 39
70420 qLLvvLMAQAQkbekliminmllompoppxxrqjhspxhxaqmvvo_0111022020211122 12421.9412207823 19
70421 qLLvvLMAQAQkbeklliinmmlompoppxxrqqrwpxqxaqmvvo_0111022020211122 5405.34533954586 25
70425 qLLvvLMAQPQkachmkljijnlonpnppjkathhmffsfajxofb_2002121101000022 3962.52293285525 93
70428 qLLvvLMAQPQkbdjknllmnkmpmopopxnrhixaitddamovvr_1022201011101122 140308.098137216 46
70432 qLLvvLMAQQAkbekiilnjlmomlnnppxxrggxdfpxmmadkxn_1022111110022001 174081.657852050 17
70440 qLLvvLMLQQQkbeklljnmomplnmnppxxrqqopxqqqxpqxnk_0111022020211111 7537.00431090236 44
70442 qLLvvLMMAQQkbckmnljhjloponopptsxxaqsnsqqojjjoj_2010222112101100 841.449045724810 34
70445 qLLvvLMMMQQkbeklimjnolonmnpppxxrqjhopxhepqxvvb_0111022020211101 9912.27803478983 54
70446 qLLvvLMMPQQkachmmkkijloopnnppjkatdxjswrkgdfsxd_2002121101000022 5506.30133964174 10
70451 qLLvvLMMQMQkbdkgglmnoonkmmpppdwajkttqiaeaccnfg_2101021122111001 2853.30678029344 57
70455 qLLvvLMPAQQkbekllojnmmplnmnopxxrqqhopxqhxpqxww_0111022020211111 33365.4134373408 105
70456 qLLvvLMPAQQkbekllojnmmplnmnppxxrqqhopxqhxpqxwr_0111022020211111 33365.4134373408 105
70457 qLLvvLMPAQQkbelkknljnjoomppnphhaccxxfxfheanncj_1200111122100000 65411.4715709073 79
70459 qLLvvLMPMQQkbekllojnomopnmnppxxrqqhopqqxxpqxvv_0111022020211111 12764.6335406815 119
70465 qLLvvLMPPQQkachmilnplplkonnopjkatlloqoassjsknx_2002121101000002 5023.68771771458 193
70467 qLLvvLMPPQQkbdjmjlnoklppnnoopxnribaaudupiosvfn_1022201011101202 52842.5037410016 11
70470 qLLvvLMPPQQkbelkhmjlpolnpmopohhacfqfxdhxxdafjn_1200112211100001 357300.522809182 17
70471 qLLvvLMPPQQkbelkhnjlpmlopmnophhacfqfxdxxhdacfs_1200112211100001 239345.110514329 31
70472 qLLvvLMPPQQkcchmmlllkmonopppolnvaxqttppxqlgrvv_1200111221222200 1065.29139372234 17
70474 qLLvvLMPQAQkachjhjmklomonnnppjkaammnscsnngrnaj_2002121101022002 1419.38693367740 53
70478 qLLvvLMPQMQkbdhggknjklmononppdwjjkuqruddwwwwur_2101021122111002 25018.7867215064 39
70481 qLLvvLMPQMQkcdlikhjkoloppponnhsibawcapimggcosw_1000121121220102 8.80182228743919e9 69
70485 qLLvvLMPQPQkbdjknlimokpmnpoopxnrhiawiudamnvvfs_1022201011101102 4816.12705129694 101
70507 qLLvvLMQLQQkbegmhnjknoppmnopohhkxftfseaxaabvcv_1200112211100200 808.378376843193 95
70508 qLLvvLMQMAQkbckinmhkkmnonpooptsaoahjipqqajsoow_2010222222000101 3949.82835684038 47
70515 qLLvvLMQMQMkbeklliijnmonmnpppxxrqqrwopqxpqxaax_0111022020211110 13602.1614160131 111
70526 qLLvvLMwQQQkcdilmiojpnnmloppohsvtmghrildcnwvfn_1222011110211002 27323.7348684930 8
70527 qLLvvLMzQQQkachjhjonlpnmlnoppjkaammcvvanccvvlx_2002121101022002 9303.63465435064 16
70528 qLLvvLMzQQQkachmhjkjmlonppnopjkatmmswjrnfdqosa_2002121101000002 6058.63325852732 23
70530 qLLvvLMzQQQkbelkknjnljpomponphhaccxfxqfheajvcc_1200111122100000 9.08424856222883e6 19
70531 qLLvvLMzQQQkbemklijomoonnlppphhqsxnfuxhulhqggv_2111200202011211 25548.2884960523 12
70537 qLLvvLPAQPQkbeliinmjmnooppnophhasjqxfxxahetsos_1200111122100001 6204.29526999959 24
70539 qLLvvLPLQQQkachlijnlononlmmppjkapdggcogssnnrkr_2002121101022102 1905.37191350446 105
70541 qLLvvLPLQQQkbelmnjjippmnloopoxxqqabfcuhlumlvkk_1022111110022200 16190.9480568919 37
70544 qLLvvLPMAQQkbekmilljkmmnonpppxxrhgxufrxieawgfo_1022101011122222 255700.026747817 10
70550 qLLvvLPPAQQkbeljnmnjmpoponmophhajaxxfxhhlaaajr_1200111122100001 1388.83814855442 21
70554 qLLvvLPPMQQkbeljnlkjkpoonppnohhajaagfkehhxbbvv_1200111122100002 2722.48993644217 9
70566 qLLvvLPPQQPkachlhjmklonnomnppjkaimmnscsvcnbkaj_2002121101022102 2357.54132650061 233
70568 qLLvvLPQAPQkbdkkjimlimpnopopodwaujjttftqwvwnsw_2101021122122110 583.333060978944 25
70570 qLLvvLPQPMQkbckhlijmmkoopnnoptsasefwuddtvsoovw_2010222112000021 5546.98400224257 115
70571 qLLvvLPQPMQkbdkjnimiojmlpnoopdwajlsushrdwarnvk_2101022222111110 5955.46138327375 33
70578 qLLvvLQAAQPkcdmklhkhlnolnpopphspxpkxnphlhqawxp_1222011110222200 1.17906750764417e6 39
70580 qLLvvLQAMPQkbdhgmglikoopnonppdwjjektfxerjvwnco_2101021122122100 1595.25838926916 109
70584 qLLvvLQAPMQkbckmjlihnolonpnoptsaarejjaaqoosoow_2010222222000001 1037.57700373548 125
70593 qLLvvLQLPQQkachmmmnijloonnpppjkatqdoswrkgjsdqd_2002121101000022 6398.26007194235 19
70594 qLLvvLQLPQQkbclmkkjplmnolnooptstxqqsxuiaqtswjk_2010222112101000 1736.19979981597 87
70595 qLLvvLQLPQQkbdjkkjimklmnpooppxnrhqbwedumvbfcrr_1022201011101002 8122.70147242678 35
70596 qLLvvLQLPQQkbeklklmjpmnlomopphhkxnxaoixhauxcrr_2111200202011110 5367.23102965860 47
70597 qLLvvLQLPQQkbemkklmjpmnlolopphhqsjxaoixhauqcrr_2111200202011110 19458.8993511406 18
70598 qLLvvLQLQAQkbdjkkjimnklmopoppxnrhqbwiudumvtvaa_1022201011101001 3525.68550091809 33
70599 qLLvvLQLQAQkbekimijjmnllopopphhggagofqhqabgbbb_0111022020211111 2.86618881874519e11 19
70600 qLLvvLQLQAQkcdlimkjoknlnpppnohsibtacaapimggcor_1000121121220022 89562.3221796122 33
70605 qLLvvLQMAQPkachmmmkklilnoppopjkatqdxjosokqamdo_2002121101000221 6363.35500023712 73
70607 qLLvvLQMLQQkachmlmkkjplnnooopjkatadxjwqrkgdadj_2002121101000222 26336.3581287944 21
70613 qLLvvLQMMQMkachmmmkkljnlnopppjkatqdxjojnokxmrw_2002121101000211 79047.3726989300 191
70622 qLLvvLQPLQQkbdjkkjliklmpnooppxnrhqbawdumbfnrrf_1022201011101022 4725.44796691145 33
70623 qLLvvLQPLQQkbelikhkjopmnoponphhavvfnflaxljcjkk_1200112211100010 3531.25517468011 27
70625 qLLvvLQPPPQkceikjlkimlompnoppptvvvaoghhulfwwfg_1022120110020202 44246.3923053098 11
70626 qLLvvLQPQAAkcclmkmlmilnjknopplnaaaxqhvaxvqvkhw_1200111111222021 3939.88650720954 67
70635 qLLvvLQwQQMkbckjmlilnoknonopptsaspifqlahxiscaj_2010222112000102 2042.70895847845 43
70638 qLLvvLQzPQQkachmlijomlonnopppjkataamujrinjadaa_2002121101000022 2749.72755385327 15
70640 qLLvvLQzQAQkbekhimkjnolmpnoppxxrfwqnfdmxxwvorv_1022101011122012 1862.53001465200 67
70641 qLLvvLQzQQMkbeklklijnmnnomppphhkxnxnfuxhuhxaah_2111200202011112 373024.252877650 29
70642 qLLvvLQzQQPkbekmjmnjlonkonpppxxrqrqxfqidwdvwwf_1022111110022022 2271.00407865469 113
70644 qLLvvLvQQQQkbdjllonjkpmpnoponxnrxaaardhdhnnnnn_1022201011101222 2524.99960396033 5
70650 qLLvvLvQQQQkcdmnknpklnmmoppoohspaiaqephphlugkv_1222011110222200 4326.58300690647 13
70662 qLLvvLwQAQQkaclmknlkmjponnoopjkttxlfjfwqssvrrj_2002121101000022 28080.4628776779 20
70664 qLLvvLwQAQQkcdihnkokllmoopnpphsvgmiqepduugrwbk_1222011110222002 169166.036299032 81
70688 qLLvvLzQPQQkcdglmmilnmlkopopphsvpqqkpahhhgbvnw_1000121121220022 6860.59252068964 7
70694 qLLvvMAAPAQkbejjikillomnpopophhccvvkqqmaubfrfv_1200112211100002 20438.4466928817 105
70695 qLLvvMAAPMQkbejjikillnmopnpophhccvvkqqdaugowon_1200112211100002 7412.09174424139 113
70696 qLLvvMAAzQQkbehklihiknpmoonppxxwrqngbfaaogrbfw_1022111110022202 34191.8729018870 107
70698 qLLvvMALAQQkbehklinjnkmpmopopxxwrqnmfdfdmogrcc_1022111110022000 34226.5670154441 95
70700 qLLvvMALQQPkbeikgjjlmnomnopppxxwrwrfahhdmmbqqa_1022111110020021 6368.64469651619 49
70701 qLLvvMAMPPQkbejjikimnoplonopphhccvvkqamxaoofff_1200112211100000 3754.82881349878 43
70706 qLLvvMAPMQPkbehkgimjmklnopoppxxwrwnmfdfmmchcht_1022111110020001 3336.26856769687 23
70712 qLLvvMAQLQAkcdgglkijmonnoonppqckkaavvaaawwwwxk_0111220022111110 7444.07666142637 25
70714 qLLvvMAQPLQkbehklihijkmnpooppxxwrqngbffdgqfwtq_1022111110022020 728238.012126109 101
70719 qLLvvMAwMQQkbejjikijlmnoppoophhccvvkfmllojbffb_1200112211100001 1525.33267063892 36
70725 qLLvvMAwQMQkbejjikijknlonoppphhccvvkfsdaoofqqa_1200112211100002 4396.93742886731 41
70731 qLLvvMLAAQQkbeiilmnjkonploopphhkkhaqfsuuaajocc_1200112211100000 5559.08285809245 45
70732 qLLvvMLAAQQkbejjkimjnnnlpopophhccjkifeaaaconjc_1200112211100002 5271.07887358074 91
70733 qLLvvMLAAQQkbekkmknjilplmooppxxorasdfrxxlbwvwr_1022111110022022 1153.99913344822 4
70739 qLLvvMLAPQQkbdhknimjpklomopophrralkirqtpvgrsvr_1200012211210200 5572.47500834929 81
70740 qLLvvMLAPQQkbehhminjpomnlompphhccakdfaaxxacvsf_1200111122100000 3099.33734434078 75
70741 qLLvvMLAPQQkbehkmjkmmloplnpopxxwrawwahxqaqbbrb_1022111110022022 3599.85517083208 42
70742 qLLvvMLAQAQkbehhmijnonompompphhccakkhahaxhcvgw_1200111122100002 1691.99940898324 3
70746 qLLvvMLLQQQkbekimljpkomnpmoophhccaafakhtimvvkc_1200111122100200 1281.12861429049 11
70747 qLLvvMLLQQQkbekimljpkomppmonohhccaafakhtxmvvrk_1200111122100200 1979.50757892677 29
70748 qLLvvMLLQQQkbekimmjpkononpmophhccaxfakhmhhcvvb_1200111122100200 3731.84014520893 7
70751 qLLvvMLMMQQkbehhmijolpmnlmpophhccakfteqxxavjck_1200111122100020 5169.09159747417 9
70752 qLLvvMLMMQQkbejknjojmololpnppxxwriglfpaxapscjj_1022101011121122 1189.01286966443 21
70757 qLLvvMLMQPQkbejjkimjnlplmopophhccjkhfemaassvsj_1200112211100010 1153.99913344822 4
70758 qLLvvMLMQQAkbeglmkinjlkmnmoppxxvxhcbebxbddnvhr_2111200202012212 5379.87162628677 35
70766 qLLvvMLPPQQkacjhhjkjmonmnppopjktammfwwjssvdhom_2002121101021002 23871.6399176167 22
70770 qLLvvMLPPQQkcchhmhmpopolnlmoplnvvxndtxlljorfvr_1200111221222200 5132.75215471542 28
70771 qLLvvMLPQAQkbeiijlojlommppnophhjjfqafqhqxhgosw_1200111122100002 1691.99940898324 3
70773 qLLvvMLPQPQkbeiijlojlomnlpnophhjjfqafqhxxajoss_1200111122100000 24130.7807737739 15
70776 qLLvvMLPQQMkacjhhjkomlmonmpppjktammfcskcjssaxp_2002121101021001 13809.1983030000 123
70783 qLLvvMLQLQQkbehhminjlomnlppophhccakdfelxxaosbg_1200111122100011 1786.00147102314 25
70784 qLLvvMLQLQQkbehkmhnjlklnppoopxxwraglfxfmdwbbng_1022111110022022 1.41646760643791e7 53
70785 qLLvvMLQLQQkbejjkimmlnonlppophhccjkihmaaaaoscf_1200112211100000 1652.75746563688 91
70797 qLLvvMLQPMQkbejjkimilnolmoppphhccjkikqaaassofc_1200112211100000 29538.6992101396 10
70801 qLLvvMLQQwQkbehkmhnjnmlkopoppxxwraglfuhxfkosbc_1022111110022012 22677.6854640079 11
70802 qLLvvMLQwQQkbdhklimijlnompopphrraqkiknpggfvkko_1200012211210200 9587.57561068117 53
70807 qLLvvMLQzQQkbeiilmnjnlopolopphhkkhaqnqdaaxafcc_1200112211100000 1.18461151185919e6 53
70808 qLLvvMLwQQQkbdhkliopmmlonmppohrradkadxxplgrrvv_1200012211210200 1598.53815953644 23
70809 qLLvvMLwQQQkbehhminpnoomnlpmphhccakhahtpxxacvk_1200111122100020 1967.09536145433 47
70811 qLLvvMLzQQQkbehkmojnmlklnmpppxxwraxfuhxfmdrvgw_1022111110022002 25213.4817505005 11
70812 qLLvvMLzQQQkbejknojnmpmoplmnpxxwrixftltdmtpfkw_1022101011121101 1680.05528222429 17
70814 qLLvvMMAAQPkbeikllkmjnkmoopppxxwrqqgqfxwdpkaxp_1022111110020001 1683.99703369215 7
70815 qLLvvMMAMAQkbekillimjkomnpopphhccxxkqfktivgvww_1200111122102002 1136.74254465812 17
70824 qLLvvMMLAQQkbehkiinmlompoponpxxwrggmuxmuqmfgsg_1022111110020002 211943.007174424 21
70825 qLLvvMMLAQQkbeikllojlnmonpnppxxwrqqlfxxdimlkkv_1022111110020000 3816.50976178140 33
70837 qLLvvMMPzQQkbeikhhjlnonopmpopxxwrgggqxlmlgnckg_1022111110020002 11268.9121262392 59
70851 qLLvvMMwPQQkbehjkkimmpolnmpophhcncckulqaaknkvv_1200111122102200 6739.14055221598 83
70852 qLLvvMMwPQQkbehkiimlolpnnnpopxxwrggaxhxaitgbgb_1022111110020022 2.30335207108158e7 81
70853 qLLvvMMwQAQkbehkgjkilnolnppopxxwrwwwwxqaqvdisp_1022111110020220 3202.30478756810 139
70856 qLLvvMMzAQQkbefgijjnopommponpxxrbgsfxxqlqwfrrw_1022111110022002 21809.8703003398 99
70859 qLLvvMMzPQQkbehkllnjokmmpppooxxwrqqxwhwduawrgw_1022111110020022 1917.54119725607 13
70861 qLLvvMMzQPQkbehkllnjmoplpmpooxxwrqqxfhhmmldngw_1022111110020020 1433.16344592983 101
70866 qLLvvMPAAQAkbefgmjljillnoonppxxrbasifwxqlawnuj_1022111110022022 5158.92649137315 89
70881 qLLvvMPLQPQkbehhgmkonkpmomnpphhcccakahkqxcvvjo_1200111122100000 6652.96714382464 85
70885 qLLvvMPMMMQkbdhkkliijolmpnopphrrahqkknapftsjdt_1200012211210100 375046.493588089 71
70889 qLLvvMPPLQQkbehkjmnnmlpoopompxxwrraxmhxqaaqwrk_1022111110022022 1691.99940898324 3
70892 qLLvvMPPMPQkbehhgmjkjlopopnpohhcccafkfedcnvcvk_1200111122100000 42468.2225854243 63
70902 qLLvvMPPzQQkbejkmknlknpnopmopxxwrxbxhrdxmavncn_1022101011121020 3869.18380612854 25
70910 qLLvvMPQzPQkbefklmmmjkloonoppxxjrhdlhfvqxawwbn_1022101011121220 6876.27522997222 169
70913 qLLvvMPvQQQkbehhgmjnpomnpomnphhcccafhaaxlmcvvf_1200111122100000 11206.8445288594 83
70917 qLLvvMPzPQQkbehhgmjnlpmopmnophhcccafheqxddvvjo_1200111122100000 4143.39149270686 73
70918 qLLvvMPzPQQkbeikgmmkjnonpmoppxxwrcaxbbdamgbggf_1022111110022022 53258.1431831262 17
70920 qLLvvMPzPQQkcdgklinmknoponmophsbttvautxqqgkfor_1000121121201022 2.47955640864451e6 39
70921 qLLvvMPzQMQkacjhmijkomoponmppjktamamfuwiqugkhx_2002121101021022 26550.6399295746 17
70923 qLLvvMPzQPQkbehhgmjjnlolppopohhcccaffheqacvkvj_1200111122100000 1801.13840015490 5
70933 qLLvvMQvMQQkbehjkiknmnoloppophhcncncahqaacvcsf_1200111122100000 4352.85185281702 19
70941 qLLvvMQzPQMkbehkljlmjnkooopppxxwrqrqxwhwaawxlm_1022111110020221 1465.58978560248 115
70942 qLLvvMQzQAMkbehklilmjnkklopppxxwrqnqxfhwfmxqwg_1022111110020210 1117.08943967730 103
70943 qLLvvMvAQQQkbejjilplpmomnlnophhcckqqqdxaxxacco_1200112211100000 10001.3712546368 23
70946 qLLvvMvMQQQkbejjipjnlmmnlpoophhcckdfemxxxawosb_1200112211100011 167104.610586364 10
70947 qLLvvMvMQQQkbekkonjippnlopmonxxorpqfcuhdlukbow_1022111110022020 1857.47103986216 6
70948 qLLvvMvPQQQkbegiojmlkpnlponpoxxvvufiacdlaavoso_2111200202012221 57185.1745686871 11
70953 qLLvvMvPQQQkbekilpolkpkmomonphhccqaaqvhvxacork_1200111122100200 7175.17694632797 33
70956 qLLvvMvQAQQkbejjiliolomnlpppohhcckqkaqaxxajsvc_1200112211100000 3920.66272698300 41
70962 qLLvvMvQMQQkbeiiijnjlmnlooppphhjjkkdfixxakovnc_1200111122100002 2655.21051366769 27
70963 qLLvvMvQPQQkbehhinjjlmnlopopphhcckdffexxavffsf_1200111122100000 2208.18610901244 12
70965 qLLvvMvQQAQkbejjiliolmomppnophhcckqkaqxaxhgccw_1200112211100002 1691.99940898324 3
70970 qLLvvMvQQPQkbeglkninjlopmooppxxvxcdbebxluqvswc_2111200202012220 5761.43395404608 41
70975 qLLvvMwAPQQkbdhkiinoklpmnoopphrravkhdtplgkrvvg_1200012211212100 2781.10017265567 79
70976 qLLvvMwLQQQkbegihjlkmnlonopppxxvvgfacllaavbgnb_2111200202011211 57185.1745686871 11
70983 qLLvvMwPAQQkbehkikojnpolnmpopxxwrgwmfimpqwbkkg_1022111110020200 7902.68708502413 43
70985 qLLvvMwPMQQkbehkikojnmolnmpppxxwrgwmftdpqwbkgv_1022111110020200 199712.371909834 22
70986 qLLvvMwQMAQkacghljmijknmpppoojknatmoffsjsqdlaj_2002121101000022 4.27327178718317e6 285
70991 qLLvvMwQPQMkacghljminooonmpppjknatmofsldxjsqdl_2002121101000012 2911.48127615096 11
70994 qLLvvMwQQMMkbeglikkjjmlmnopppxxvxvckfoaxqvcxxa_2111200202011220 89658.2438952154 9
71004 qLLvvMzAAQQkbciklhjnomopnmpnphbbatkghaxdkwgbof_1200011221210000 10553.3211896055 11
71011 qLLvvMzLQQQkbehhgkpokopmpnonnhhccckahkhaxcvvof_1200111122100000 30599.6081405470 83
71012 qLLvvMzLQQQkbehkiojonklpnmpopxxwrnmfdtfmmwrrrr_1022111110022200 2437.17400119245 7
71014 qLLvvMzLQQQkbekkmjjipplnpmnooxxoribfcuhlukborn_1022111110022200 10559.9936764717 47
71017 qLLvvMzMQMQkbdhkkiijmmlopnopphrrahkknxxprlobdd_1200012211210110 5118.23862948078 87
71019 qLLvvMzPQQMkbehhgjkjolmonoppphhcccfkfhexlvvqaq_1200111122100002 162192.662360379 23
71028 qLLvvPAAMMQkbeljikimnnlpoopophhhcvvkhqdixqwggo_1200112211121000 56957.1693717407 23
71037 qLLvvPALMQQkbelihjmknpnopoonphhhcccmrhahquncno_1200111122120000 2394.42106409580 119
71043 qLLvvPALQAQkbelkjiojnommnnpppxxxrfnhfhatqmvwoo_1022111110002221 3836.43660264214 43
71045 qLLvvPALQQMkbelkgjiomnnmmnpppxxxrwrwxhhmmmmxxa_1022111110000001 695.480550187552 13
71046 qLLvvPALQQPkbelkijlommmnopnppxxxrgruhhitqhxvnk_1022111110002221 2294.93065942586 43
71047 qLLvvPAMAMQkbeljikiimnmpoopophhhcvvkkaaahcnwkr_1200112211120002 1212.24512048375 55
71048 qLLvvPAMAPQkbelkhgkjmnonnpoppxxxrfwnfitxtrogkc_1022101011102100 3841.99973971888 4
71049 qLLvvPAMAQPkbelhikimjnomnpnpphhhjvvkqfdhllhoxq_1200112211120021 3807.28014223071 35
71050 qLLvvPAMAQPkbeljikiimnmmnpopphhhcvvkkaaaxqhkie_1200112211120001 970.531835187445 7
71052 qLLvvPAMPQMkbelkhgkjnolmnnpppxxxrfwnftxuhtrqti_1022101011102100 1128.63503277193 26
71053 qLLvvPAMQAMkbelkighnnjkmnopppxxxrbwrqebbhixqrb_1022101011102210 1596.42766855680 11
71054 qLLvvPAMQLQkbeljikimjknoonppphhhcvvkqfsdcnoffc_1200112211120000 7565.79203000746 89
71056 qLLvvPAMQPPkbelkhgkjmnmmnpoppxxxrfwnfitthtxfud_1022101011102121 1087.20622908973 50
71059 qLLvvPAPAQPkacjhjijhknlomnpopjkuqqxmwjosassann_2002121101000011 2859.72549137179 9
71060 qLLvvPAPAQPkbelkignjknonopppoxxxrbwifrxhuaxudg_1022101011102021 1086.67179008815 5
71064 qLLvvPAPMQMkbelihjlmknonloopphhhcccemrhahiuoan_1200111122120001 3086.94654595885 133
71067 qLLvvPAPPMQkbelkijnlmmmoopppoxxxrgrxuhitaaaknk_1022111110002022 1886.67281340518 9
71069 qLLvvPAPPQMkbelgihnmkonmnmppphhhkvkaacahaqxhie_1200112211120001 133638.283671780 73
71078 qLLvvPAPzQQkbelkignjopnpommpoxxxrbwifphuatrbgb_1022101011102022 1297.94914905023 7
71081 qLLvvPAQAAMkbelhikimmjknmoppphhhjvvkhlfrhehhrw_1200112211121211 25929.5647522617 21
71082 qLLvvPAQAzQkbeljikimmjknpnopphhhcvvkhlfsihsgie_1200112211121201 2904.29435816652 15
71086 qLLvvPAQQzMkbelkighikjkmnopppxxxrbwrbrbbhxqxdu_1022101011102100 453.204182562619 5
71087 qLLvvPAQvQQkbelgilkljpmnmooppxxxbgujufmduqgwwc_1022111110002200 258947.010199458 81
71088 qLLvvPAQvQQkbeljikiminnoppnophhhcvvkhkaxqcnggk_1200112211121000 1894.40662553081 19
71090 qLLvvPAvQQQkbejlikjlpmpnpmnoohhvavvftxuxmdfsjw_1200112211101010 3309.01425701700 49
71094 qLLvvPAwAQQkbeljikionlnnmmppphhhcvvkxaixahbkcv_1200112211120002 1.38992481558352e6 7
71097 qLLvvPAwPQQkbelkijjommpnnooppxxxrgrwxitaepnkbw_1022111110002002 209522.243808772 25
71098 qLLvvPAwQAQkbelhikijnllonoppphhhjvvkfdqxuofnnv_1200112211120002 1295.41890677920 8
71099 qLLvvPAwQPQkbeljikionommnppophhhcvvkqadaxqcnok_1200112211120000 5310.77923290799 17
71103 qLLvvPAzAQQkbejlikkjlnppmonophhvavvnfthauconoo_1200112211100000 7377.10970005218 32
71111 qLLvvPLAAQQkbelkmknjolknpmoppxxxragqfxlwdpnkks_1022111110002000 1585.66050239325 7
71112 qLLvvPLAMQQkbelghnjknklmoppophhhkftfvevtxvjsks_1200112211120210 43232.2201853722 9
71114 qLLvvPLAMQQkbelimijjkplnmoopphhhcakkfktihrcwwv_1200111122120200 2184.17708790295 5
71115 qLLvvPLAMQQkcdggkjilnommmnppphskvackplhnvnnjck_1000121121220020 808.740343807945 11
71117 qLLvvPLAPQQkbelghnjmnplmppooohhhkftfxeatxluvfk_1200112211120210 5855.11749137151 69
71118 qLLvvPLAPQQkbelkmjkommpnnpoopxxxrawwxahhduankr_1022111110002002 3635.49018066394 83
71121 qLLvvPLAQAQkbelkmknjmolkompppxxxragqfhilwdnrbo_1022111110002022 44726.4955661009 13
71122 qLLvvPLAQMQkbelghnjkmnkmppoophhhkftfvxevxvkfkf_1200112211120210 7132.86448716409 81
71126 qLLvvPLAQPQkbelhminjnjmnpoopphhhcakdfhfxxdcnjf_1200111122120001 3756.01136657885 37
71127 qLLvvPLAQPQkbelkmnkjimpmpooopxxxraujfbaxdurbvw_1022111110002022 1252.76419444416 15
71129 qLLvvPLAQQMkbeljmnjkimnomnppphhhraarrrhhhhhhha_2111200202011112 25956.9466534411 8
71131 qLLvvPLLQQQkbelijojplommnppnohhhjfafauhqxxqwos_1200111122120000 1691.99940898324 3
71133 qLLvvPLLQQQkbelkiojjpnnpmonpoxxxrgdfgaqeapvkgg_1022101011102222 29829.3045528207 13
71134 qLLvvPLLQQQkbelkiojkpnnmponpoxxxrgdfraqeeavkgg_1022101011102222 2.13109027180922e6 10
71135 qLLvvPLLQQQkbelklnimjoklppopoxxxruabqbxblhwbbb_1022101011102200 732.769804831767 13
71136 qLLvvPLLQQQkbelklnmkpjoklopopxxxruaarxbxblwwww_1022101011102200 875.955856816296 5
71137 qLLvvPLLQQQkbelkniokmpllopnopxxxriwhrlaqhhacks_1022101011101122 3296.44151554035 89
71138 qLLvvPLMAQQkbelgmijonknmpoopphhhrakfhusixuwrsn_1200111122120221 1.46277842550084e6 61
71140 qLLvvPLMMQQkbeljhmjnokpmnppoohhhcfhfeqcaxxcnjk_1200112211120000 16662.1092809013 59
71146 qLLvvPLMQPQkbeljhijnommnoppnphhhcfkfedxxxqcnck_1200112211120000 1.35222694130623e9 13
71149 qLLvvPLMQQMkbelknhjmmokllopppxxxrisfelanqhamdp_1022101011101120 4.54889291397114e6 55
71150 qLLvvPLMQQMkbelknjojnmomlopppxxxriglftladlaswf_1022101011101120 1357.57107663217 95
71159 qLLvvPLPMQQkbelgkmnojmpnmpoophhhvcxxafqaxmmvkj_1200111122120000 4.84872421707492e12 75
71162 qLLvvPLPMQQkbelkkinomnllopoppxxxrbbaheeqhhtsof_1022101011102222 800.501402579199 23
71163 qLLvvPLPMQQkbelkkiojnmmpnomopxxxrbbdfaxiptvcbj_1022101011102222 60281.8996309698 13
71164 qLLvvPLPMQQkbelkmojnipmnpnmpoxxxrahoprhhphxnvw_0111022020211111 20835.6407821363 97
71165 qLLvvPLPMQQkbelkmojnopomnpnmpxxxrahopqhxhphxnv_0111022020211111 37303.4342082346 27
71168 qLLvvPLPPQQkbelkmooljoknnpmppxxxraxmlwdwduanbr_1022111110002002 1818.97594382291 19
71171 qLLvvPLPQMQkbelkmkojlmmnopppoxxxrawmflahdphvwk_1022111110002002 6307.91665337685 23
71172 qLLvvPLPQMQkbelkmoojlnmkpnppoxxxraxmfluhfldvbs_1022111110002002 12051.3347350001 17
71173 qLLvvPLPQMQkbelkmoojlnopmpnmpxxxraxmflhdmdldnn_1022111110002000 1226.35099858572 97
71176 qLLvvPLPQQMkbelkiijnommnonpppxxxrjsopqxhpxxxqh_0111022020211110 66310.4855474772 37
71177 qLLvvPLPQQPkbelkkiojjnmmnppopxxxrbbdfgaxitxabx_1022101011102221 13084.2977573345 9
71178 qLLvvPLQAPQkbeljnikmjnlpooopphhhcekfafeiaioccc_1200112211120020 1440.47895910172 5
71181 qLLvvPLQLQQkbelghnjkmoppmomophhhkftfsaaxaxrrwb_1200112211120200 4412.67512598936 73
71182 qLLvvPLQLQQkbeljkiminlonpppoohhhcjkikaiaaqwssc_1200112211120000 4593.41263561824 10
71184 qLLvvPLQMQMkbelkmiijnomnonpppxxxrarwophhphxxqx_0111022020211110 21667.3054420029 101
71186 qLLvvPLQPAQkbejghnjlmnompnmpphhvkftftxeaxhbvnv_1200112211100202 5424.85367951541 59
71187 qLLvvPLQPAQkbelkmjkllmmopopopxxxrawwqhahhqarrb_1022111110002022 4341.83347772042 47
71188 qLLvvPLQPMQkbdhjjmnnkljpmopopxnnrbeeadunxrrqfq_1022201011102220 3773.21160145136 5
71193 qLLvvPLQPQMkbelhmijlnonomnppphhhcakkihahaxxgvc_1200111122120000 1691.99940898324 3
71194 qLLvvPLQPQMkbelkmgjniomnonpppxxxraroprhhphxxqx_0111022020211110 21667.3054420029 101
71195 qLLvvPLQQPAkbelkjnmnmknmlloppxxxrwiiaarppxaahw_1022101011102221 1378.91435127895 21
71196 qLLvvPLQQwQkcdjilmhmnlmnpnopphsjvtanaxphlhwjha_1222011110222021 1758.01601233500 11
71197 qLLvvPLQQzQkbelijinmjlnlooppphhhcfkqxftiimfkbc_1200111122120202 4271.70610878613 61
71198 qLLvvPLQQzQkbelkjnmnmknmpoppoxxxrwiiaarppxavcr_1022101011102220 920.891348996629 17
71199 qLLvvPLQwQQkbelkmiijnonpnmpopxxxrarwopxpaxnnnk_0111022020211111 10370.6002988450 55
71200 qLLvvPLQwQQkbelkmjimioppnoonpxxxrakwtkxeaxcvgr_0111022020211111 18409.7315275372 21
71205 qLLvvPLzQQQkbelimnjnkomolnppphhhcaefekhthihgvv_1200111122120200 1467.94374623065 19
71206 qLLvvPLzQQQkbelkkijkmnoponpopxxxrbbfrhqatvkvgv_1022101011102221 1363.15202565610 7
71213 qLLvvPMAPQPkbeljkkijnmmoopopphhhncckkhulaxhnxq_1200111122122201 3678.14877271197 14
71214 qLLvvPMAPQPkbelkiijknommopoppxxxrggwwxhduaxrhq_1022111110000021 2847.97599678534 37
71215 qLLvvPMAQLQkbelkhimkjnjoonpppxxxrfgpnftbrbvfvg_1022101011102122 83223.9794513972 49
71216 qLLvvPMAQMMkbelkiimjjikmonpppxxxrggusfbfdxvqrb_1022111110000210 3560.27228902835 11
71219 qLLvvPMAzQQkbelkiijklnoppopnoxxxrggwwlqahvbwrb_1022111110000222 4602.26874763954 77
71223 qLLvvPMLAQQkbelkiinjlmnooppnpxxxrggmfldpepvwkr_1022111110000002 13446.6831291678 97
71230 qLLvvPMPAMQkbelkiimjjnopnooppxxxrggdbfilxvvksc_1022111110000221 7490.84444214358 9
71235 qLLvvPMPwQQkbelkiiknjmnpoopnpxxxrggwmfdphwgwkg_1022111110000022 8674.94026730911 85
71238 qLLvvPMQPAMkbelgihmjkknmmoppphhhkvftfscaephqcn_1200112211122012 8779.00844166138 73
71245 qLLvvPMvQQQkbelkhhmpnonmonppoxxxrgghhxmlullrbn_1022111110000002 958.887502976149 47
71247 qLLvvPMwPQQkbeljkkiommnnpoopphhhncckhultpxwrnk_1200111122122220 3760.50134485199 11
71249 qLLvvPMzQAQkacjhjlnokmmnnpmppjkuqqulqsossjaojs_2002121101000021 253533.732896258 17
71253 qLLvvPPAPMQkbeljimijnooponnmphhhnnakkhaaxxwrkk_1200111122120200 9190.32094972579 287
71255 qLLvvPPAPQAkbeljimijnookonnpphhhnnakkhaakxwrxn_1200111122120201 1826.40375923445 13
71256 qLLvvPPAPQMkbeljimijnoommoppphhhnnakkhaaxaxhxq_1200111122120201 7046.04027447052 33
71257 qLLvvPPAPQPkbeljimijnookopmpphhhnnakkhaakxhkxq_1200111122120201 1561.07017851460 105
71258 qLLvvPPAQMMkbeljimijknkkomppphhhnnakknhnnhkhrw_1200111122120211 2535.39988859761 101
71259 qLLvvPPAQMPkbeljimijknkkopoophhhnnakknhnnhxxqn_1200111122120211 7279.91147140700 61
71260 qLLvvPPLMQQkbelgikjnmpomonnpphhhvscfaqxhmuvkss_1200111122120001 47514.3914445873 33
71262 qLLvvPPLMQQkbelkikionllmpnpopxxxrwbwudqhatnocb_1022101011102002 192518.846737836 19
71264 qLLvvPPLPQQkbelkikinollmpopopxxxrwbwuuqhaikfvr_1022101011102002 3660.04883346617 17
71267 qLLvvPPLPQQkbelkjmliomnppnnopxxxrraubhhqaaqvbg_1022111110002222 1691.99940898324 3
71269 qLLvvPPLQQMkbelgikjnommomoppphhhvscfapqthmuhpt_1200111122120001 145544.637734834 37
71273 qLLvvPPMPPQkbelgjmljnopkoopnphhhvjatfeeakpjnwr_1200111122120220 240994.048464803 157
71280 qLLvvPPPLQQkbelkjmnnjnkoopppoxxxrraxmwdwaawgbb_1022111110002022 1378.83347246076 111
71282 qLLvvPPPMPQkbelilmjnjopnopnpoxxxrmasefmaxlavbn_1022111110002202 2.37397187507686e7 35
71283 qLLvvPPPMPQkbelkimknjnpmpnoopxxxrnajafhmdpvvbv_1022111110002220 1672.89333290952 109
71284 qLLvvPPPPAQkbelghknkjnokpppoohhhkkvavvhavhptck_1200112211120001 917.064946886403 7
71285 qLLvvPPPPAQkbelkgmmjnnoonlpppxxxrcaxfhdiapiwsf_1022111110002021 1447.68357215620 21
71286 qLLvvPPPPPQkbelkgmnjkmopmpnopxxxrgatfbxxexvvcc_0111022020211111 3309.02351514736 21
71287 qLLvvPPPPPQkbelkimnnlnkpopmopxxxrnaxmldfmamnbr_1022111110002020 1648.61196638788 103
71288 qLLvvPPPPQMkbeljimlklonnomppphhhnnatvtahhaxccv_1200111122120000 12641.7918248182 13
71291 qLLvvPPPwQQkbelgjkmjnmpopnnophhhvjcxfaqqddvkfo_1200111122120000 6875.88432418846 71
71293 qLLvvPPQAAMkbelkigmimkknmopppxxxrwwhwarwxaxxkn_1022101011102011 2032.17576591667 157
71294 qLLvvPPQAAMkbelkikmiimknmopppxxxrwbhbwarxaxxkn_1022101011102011 4168.58539648769 31
71295 qLLvvPPQPMMkbeljimijllnnonpophhhnnakkqxaaxxxkn_1200111122120001 6389.07210604914 83
71298 qLLvvPPvQQQkbelkimjmpnkonpmopxxxrnafhhxfilvnvv_1022111110002002 1854.52556763847 141
71301 qLLvvPPzAQQkbelkkmijnnnopmpophhhknanfuhuharrwr_2111200202011111 6581.10852582421 5
71305 qLLvvPPzQQMkbelhgmlkonknomppphhhccaikahkhaxtti_1200111122120000 7403.63549166633 29
71310 qLLvvPQLMAQkbelihjhnkkolnoppphhhccccakkaicktte_1200111122120000 1745.28453488689 9
71311 qLLvvPQMQzMkbelgkikijmjknoppphhhrcnckfhfshhhqx_1200111122122112 63332.3769299084 23
71312 qLLvvPQMQzMkbeljgiijkmkknoppphhhnknkknhnnhhhqx_1200111122122112 886.274597147370 18
71315 qLLvvPQvPQQkbelhlgkompmonmpophhhctcvahahaxmwsn_1200112211120000 9226.34665039249 9
71316 qLLvvPQvQMQkbeklhjhnomnomoppphhbacccddhalhkcnn_0111022020211112 4545.76757426693 17
71317 qLLvvPQwMQPkbelkgjjkmonnnpppoxxxrwrwwxhhaaxhqr_1022111110000221 292790.748303194 109
71320 qLLvvPvAQQQkbelglklopmompmnpohhhvtvtqaqqqaxxcv_1200111122120000 4122.79394827096 23
71324 qLLvvPvMQQQkcdjimmpklmnoonpophsjvaahephlugwggn_1222011110222000 1205.40926544277 49
71336 qLLvvPvQMQQkbelglkjlpmnpmnoophhhvtvfthqelxxovr_1200111122120001 5969.78054441886 35
71342 qLLvvPwAMQQkacjhjkjoklmnnpnppjkuqqxmqksnksajfo_2002121101000021 35972.9329454321 69
71352 qLLvvPwPMQQkbelgiojkopmmpnpnohhhkvafshaepargkn_1200112211122000 74042.0560818875 23
71357 qLLvvPwQMAQkbelkhmkijnonpnoppxxxrfpnjfhhhnnfff_1022101011102222 2266.08978300372 53
71364 qLLvvPzAQAQkbelklnjjjnmmpopopxxxripvfgiimpbcfj_1022101011101212 1926.26739613233 11
71365 qLLvvPzAQAQkbelklnjjknmmpopopxxxripvfriimdbffr_1022101011101210 1926.26739613233 11
71367 qLLvvPzPPQQkbejghonmopnmpponmhhvkkaaxhaaxlukvv_1200112211100000 4316.46191782081 73
71373 qLLvvQLAPAQkbehhglijkmnlpoopphhrwrakfsiuaunbii_1200111122102111 22650.5404270412 67
71374 qLLvvQLAQLQkbehhglijmkmpnoopphhrwrakflsicswjjc_1200111122102100 1.68102526304180e10 55
71381 qLLvvQPPPPAkcchihklhlnkmnonpplnvkvaxndlqvkkjhw_1200111221220121 3187.62120921428 39
71383 qLLvvQQAPLAkachjhjihkjmlonnppjkllaaqmxmuuaawqj_2002121101022102 11741.0109398524 177
71384 qLLvvQQAPLMkachjhjihkjmlonpopjkllaaqmxmuuaahjr_2002121101022102 4076.83641527756 55
71399 qLLvvvLQQQQkcelikojmopnpnlpnoptaroprhilueilnnf_1022120110020011 2524.99960396033 5
71408 qLLvvvMQMQQkcdikmlmolnmopknophsjxqxqmpahlqrnsr_1000121121220002 3245.01863625137 33
71413 qLLvvvMQQQMkcdmkohnlmonolkpppqcaptkptxxaxaqqax_0111220022111112 3.83155059135974e6 37
71423 qLLvvvQLQQQkcdklknkplpomlpnoohsiiaqqqptxaqxkno_1000121121220002 6512.41987771337 7
71425 qLLvvvQPMQQkbelklonjomopnmnppxxqwqhpfqqxxpqxvv_0111022020211111 7110.16620855448 103
71427 qLLvvvQQPPQkacmmhkjnklonppnopjktqmxmgvnaguloqs_2002121101000122 13485.1220840319 69
71429 qLLvvvwQQQQkacjkmnklolmlpnoppjkaxxgjvjckvcfncv_2002121101022102 33651.0799166698 13
71432 qLLvvwALQQQkbekjlljmmppnnmpooxxofhhfaeuhquxkrn_1022111110022200 25210.2706431131 16
71438 qLLvvwLPQQQkacjmjmpkmnlnponopjktmmgofsskcjssnj_2002121101021100 1.03602832786047e7 133
71442 qLLvvwMPAQQkachlmjmonollmpnppjkltmmgojsgwfqsxh_2002121101001002 5536.44647364739 22
71444 qLLvvwMPQAQkbekhhllmnomnpmopphhcccxxeeheimhvcs_1200111122102200 2806.76470464378 47
71467 qLLvvwQzQQPkachlimjmknlloooppjkltqmmbssgwlamaj_2002121101001022 31434.3451942130 69
71476 qLLvvwzAQQQkcdjknmmkolmlooppphskpaqxeqtahugfof_1222011110210202 5896.51606143567 111
71477 qLLvvwzMQQQkcdjknnmkolploonpphskpaaxeqtqhugfnk_1222011110210200 4906.09037863709 54
71478 qLLvvwzQAQQkcdjknmnmklmlponpphskpaqaxetahlgffo_1222011110210200 4303.20228187434 54
71482 qLLvvzAPAQQkbelikhjnmnoomopppxxxsjjfxhxhhxvvfs_1022101011102222 1264.98309327944 10
71483 qLLvvzAPAQQkbelikkojmoplpmnpohhhvvnafthatugcfn_1200112211120000 15794.5893399169 35
71490 qLLvvzLAQQQkcdjlnmmolpmoklopphsjtaqxxphalhfwof_1222011110220202 3152.05733789430 23
71491 qLLvvzLMQQQkbelhnjkmonmoopmpphhhfhfsxaaxxaqgwj_1200112211120000 2206.99954689615 8
71493 qLLvvzLMQQQkcdjlnnmolnpoklopphsjtaaxxphqlhfwnk_1222011110220200 3285.93329761696 23
71497 qLLvvzLPQQQkcdjlmpmolnmoklonphsjtqaxxphalhfwrr_1222011110220202 4589.57475861635 35
71498 qLLvvzLPQQQkcdjlmpmolnmoklopphsjtqaxxphalhfwgb_1222011110220202 4343.66279451969 22
71500 qLLvvzLQAQQkbelnommjjnopnoppmhhhaaaqfohhqhhaww_2111200202011111 3488.29128087295 7
71501 qLLvvzLQMQQkcdjlnmnmlnmoklppphsjtaqaxphalhfbjs_1222011110220200 12343.3952723615 22
71505 qLLvvzLQQQPkcdjlnmnmolnmoppophsjtaqaxxphalbgwj_1222011110220202 1826.29746532351 17
71507 qLLvvzMLQQQkbelmjojplmomnonpphhhpfafauuhtplxwb_1200111122122200 1606.67061967615 5
71508 qLLvvzMPAQQkbelimkmjoopnnoppnhhhvtnpfphaeplcnb_1200112211122200 108812.145079893 39
71526 qLLvvzQLAQQkcdiijlnlolkmpopnpqcwwwtataaqgwvvjn_0111220022111211 2076.75813168700 29
71528 qLLvvzQLQQAkcdiijlnlmolkmooppqcwwwtatxhaqgrnqs_0111220022111210 8957.09274522321 175
71530 qLLvvzQLQQMkcdiijlnlmolkmonppqcwwwtatxhaqgrjan_0111220022111210 17926.1099739209 155
71540 qLLvvzwQQPQkcdlhikoknmpoonmpphsxggiqeaaxugssff_1222011110210001 310225.715233361 52
71553 qLLvwAPAPLQkcdfgjkhkimnmoppophsarqanawjjbhaqxg_1222011102222211 49870.2899133592 37
71570 qLLvwLAMLQQkcdfhgjmllonmonopphsaggehqsjgorgfgj_1222011102110012 5257.73783342166 143
71584 qLLvwLLPQAQkcdfkmmojjonnpnpophsathhhexdughstsu_1222011102112002 7563.07275757019 95
71591 qLLvwLMAPPQkcdfhgkkjlmpnonopphsaggipexgqooggxx_1222011102220110 1662.47583798615 85
71592 qLLvwLMLPQQkcdfhghkppnnmonopohsaggnqbgbgrwgrbg_1222011102110012 1782.53716949280 12
71593 qLLvwLMLQPQkcdfhghkjmnponoopphsaggnqhgbxwgrgdl_1222011102110010 3571.40066395596 31
71595 qLLvwLMMAPQkcdfhgkkjklopnopophsaggipxhxxxnppee_1222011102220011 2570.76365512568 11
71603 qLLvwLMPPMQkcdfhghlkmoopmnppohsaggnqqgsjxrgdlg_1222011102110020 3569.61955210320 79
71604 qLLvwLMPPQAkcdfhghlkmjnmmnopphsaggnqqgjgrrggqj_1222011102110020 7285.98022438814 131
71615 qLLvwLMwMQQkcdfhgkkknlpomnpophsaggiphnrjsnnvvr_1222011102220022 2764.00403264426 23
71619 qLLvwLMwQQAkcdfhghimjomnmonpphsaggnwgjorfrofaj_1222011102110220 3851.30840741294 35
71629 qLLvwLQLPPQkcdfhgkhmkonnmpopphsaggunpksnwglgmh_1222011102110120 616521.169451317 32
71635 qLLvwLQMMAMkcdfhglkkmklmnoppphsaggiiplhowjehfj_1222011102220201 1304.58069275807 55
71637 qLLvwLQMMLQkcdfhglkkmklponopphsaggiiplhoaegxxo_1222011102220200 2003.00808547854 53
71639 qLLvwLQMwAQkcdfhglkkmkonooppphsaggiiplhhjmqeet_1222011102220210 1334.23927400124 55
71648 qLLvwLQwQQzkcdfhgjhilknmnmopphsaggenwssofofaqj_1222011102112202 3612.33709520504 23
71649 qLLvwLQwwQQkcdfhglkknponoppnohsaggiipxhjkjmqfg_1222011102220121 2940.64961960540 69
71659 qLLvwLvPQQQkcdfkopnlmjnnlmmophsataaaauhgbvoorn_1222011102112020 2.32848747678350e6 217
71662 qLLvwLwAMQQkcdfhgkjnmoonopnpphsaggpedgsjrssrvn_1222011102220022 1129.12040232849 67
71664 qLLvwLwAQPQkcdfhgkjnmmpnomnpphsaggpedugqrsrrpi_1222011102220020 1322.46753569564 43
71665 qLLvwLwAQPQkcdfhgkjommpnpmnophsaggpexugqrarrsd_1222011102220010 915.365503515711 77
71667 qLLvwLwMPQQkcdfhgnljmoonpmopphsagghqhgbgorrggf_1222011102110001 2810.72667180537 40
71668 qLLvwLwMQPQkcdfhgkjnlmmpopopohsaggpxdxgrqwqntn_1222011102220000 4209.04323250811 51
71682 qLLvwLwwQQQkcdfhgknjmopnomnpphsaggpdhgbjrbrrbw_1222011102220002 1111.98489864701 13
71683 qLLvwLwwQQQkcdfhgnpmloplnmoophsagghxujcccoogns_1222011102110001 2201.57047197277 24
71692 qLLvwLzQMMQkcdfklhnijompoponphsatdnawxbrhctrgl_1222011102112222 30209.6171754863 25
71707 qLLvwMLwPQQkcdhghihlomnponnpphsarvonwjwjqgjwex_1222011102220121 2002.82825571373 52
71714 qLLvwMQAMzMkcdfghghijklmnoppphsarggnwxxhhhhhxq_1222011102211221 465.001226008975 12
71716 qLLvwMQLPLQkcdfghghikmlnoppophsarggnwwjsqqqrrg_1222011102222111 1654.90802102559 23
71719 qLLvwMQvLQQkcdfghghiponnomonphsarggnwaqqqqjaaj_1222011102222110 4049.51611828365 34
71722 qLLvwMQzPwQkcdfghghilknmpoopphsarggnwqjqqoffos_1222011102221100 1931.58652389690 33
71750 qLLvwPLQLPQkcdfkjlhliopmponophsaxxhnhwbdoibbwi_1222011102120220 14258.7921196756 41
71757 qLLvwPMALAQkcdfhghiklkompnpopqrajffsuigasiqsgs_0222100012212110 23211.1897372227 25
71782 qLLvwPwwMQQkcdfkhgmolnpmlpoophsaxgghxgwjoorsfg_1222011102100012 13884.6753853955 21
71787 qLLvwQLPMwQkcdfiijhmlkknpoopphsaknxwhhxoxaagbr_1222011102200111 13758.6271680569 49
71814 qLLvwvAAQAQkcdflkhnmojkomnnpphsailnadthvbfsbdk_1222011102112200 2151.54244450755 12
71819 qLLvwvAPPQQkcdflknompjkppmnnohsailaadthvbgfsbn_1222011102112200 13480.5533453764 21
71826 qLLvwvLQPQQkcdfmhnoplomppmnonhsaanhhxxgjcksoro_1222011102222201 3690.66391159828 73
71828 qLLvwvLQQPQkcdfmhnojklpmnonpphsaanhhxhxhsoroua_1222011102222201 2989.12329560019 35
71834 qLLvwvMPAQQkcdflmlojmnnpnmopphsaxaqhexugowswow_1222011102222002 3.42382782939660e7 25
71837 qLLvwvMPMQQkcdfkmkonplnopmnophsaqaxhhxxggcsrrn_1222011102222001 122012.196899229 14
71840 qLLvwvMPQMQkcdfkmkonjmlpmnopphsaqaxhhxqxhsrraa_1222011102222001 4278.15802967860 53
71842 qLLvwvPAAQQkcdfkmhmjokpnpmnophsauanaxmksjcfkwg_1222011102112202 301908.016637694 67
71871 qLLvwvvQQQQkcdfjpojlkoonmnmpphsaiaqeqqugjjffgg_1222011102112202 3012.01580588922 32
71875 qLLvwvwPQQQkcdfkopnjmlnpmonpohsaqahhxqxggswrrb_1222011102222020 3651.79603024647 41
71885 qLLvwwLAPQQkcdfghnilkpolnponphsarnawrrjsggrbgr_1222011102222222 7829.53068322275 37
71890 qLLvwwLQwQQkcdfghnijkopnpoopnhsarnawxxxxgqxxqg_1222011102222211 2690.63410472434 39
71895 qLLvwwvQMQQkcdfijonjnnmlmoppphsakiaqeugvfkgjjj_1222011102122021 1.46802068175955e6 20
71916 qLLvwzMALQQkbcejkhilponmpmpoohbdatkgewggsvfvof_1200011212100102 18930.3920360989 19
71920 qLLvwzMMLQQkbcejkhikpnopmnopohbdatkgqwkfvfjvvo_1200011212100102 143773.249942179 9
71940 qLLvwzzPPQQkcdfiknopjkplnoonphsajtahmhfbsbwrbw_1222011102222200 3850.55483365350 28
71943 qLLvzAAQLQzkbehhjgikllmmnnoppxxawwwnhmdlnwrlqs_1022111111000220 345767.198148849 31
71950 qLLvzALALQQkbehhilmjnknppoopohhaccaxwxhcncckns_1200111111202000 1190.86728038896 28
71953 qLLvzALAMPQkbehghlkjlloppnopohhavvatvxxwrnrrvg_1200111111202220 5836.64487455833 47
71954 qLLvzALAMPQkbehhjlhmllpnopnopxxawwaglhhrnnnkvg_1022111111020002 1623.50587459197 49
71958 qLLvzALAPAQkbehfhkjmmonnmpnopxxarrenhtahwoarrw_1022111111222021 1670.96754086586 13
71959 qLLvzALAPAQkbehfhkjmmonnmpnppxxarrenhtahwoarha_1022111111222021 1670.96754086586 13
71960 qLLvzALAPAQkbehghlkjmonmponpphhavvatvqatgtcrqi_1200111111202200 7098.65137159550 19
71962 qLLvzALAPPQkbehfhkjmmopomonppxxarrenhtarbobrsj_1022111111222020 1231.95321228416 15
71967 qLLvzALAzQQkbehfhkjmmnnpmonppxxarrenhthwbobrof_1022111111222022 1580.64848013535 11
71968 qLLvzALAzQQkbehfjiimkmompppoohhagbrfthjorrknsf_0111022022010101 1654.24999925102 15
71969 qLLvzALAzQQkbehhjlhmjomponnppxxawwaglgwvwbbngo_1022111111020222 1479.30426882957 16
71973 qLLvzALLPQQkbehgilollmknppnophhaknahxxhhkcckgg_1200111111202020 1043.84384651798 3
71974 qLLvzALLPQQkbehiglollmkpnnpophhavcahxxhhvnnvgg_1200111111202020 1043.84384651798 3
71984 qLLvzALLQQMkbehgilnollmknoppphhaknaaaxxhhkcqmd_1200111111202000 895.256112027302 3
71987 qLLvzALLQQMkbehiglnollmkonppphhavcaaaxxhhvnqul_1200111111202000 895.256112027302 3
71988 qLLvzALLQQPkbehghlklmloonpnpphhavvaqxqxluvavhq_1200111111202001 2596.23799904349 61
71990 qLLvzALMLQQkbehhilmkknpnpoopohhaccaxitxdwccknn_1200111111202200 3284.82049541856 24
71993 qLLvzALMPAQkbehhhlmkmomnplppohhabgaxqqahqxkqhk_1200111111202201 1729.25129377791 13
71995 qLLvzALMPAQkbehhhlmkmomnpoopphharwaxqqahqhvcqx_1200111111202201 1729.25129377791 13
71996 qLLvzALMPAQkbehhhlmnmomknopppxxankahxqaxxjbmhd_1022111111020022 1077.61226956651 24
71998 qLLvzALMPMQkbehiijiklknoopppohhagbccamhnrgeiqb_1200111111202022 3551.93774161478 9
71999 qLLvzALMPMQkbehiijiklknpooppohhawrccxmhkmgsiqb_1200111111202022 1471.70892000843 87
72007 qLLvzALMQMPkbehhhlmkjmmnopoophhabgaxqkqhqxxqhn_1200111111202211 2652.25657733907 13
72014 qLLvzALPLQQkbehhjlnmjpopoponnxxawwaxagasbjbbrg_1022111111222022 1872.09984020065 41
72015 qLLvzALPMPQkbehfhkijmnlmpooppxxarrebbhlrohjkeq_1022111111222020 5522.63397845788 63
72017 qLLvzALPMQMkbehhjlnmkjoolopppxxawwaxahgabgbqti_1022111111222020 1650.61932346411 49
72018 qLLvzALPPAQkbehhjlnmlolkpnnppxxawwaxahxhhqrgpe_1022111111222000 701.998575495685 3
72023 qLLvzALPQAMkbehhjlnmklklkopppxxawwaxaehphhqxrg_1022111111222001 701.998575495685 3
72028 qLLvzALQLAQkbehhjlmmmjonlppopxxawwaitagabgahgh_1022111111222221 1030.39580019845 35
72029 qLLvzALQLMQkbehghlkjjnmonpopphhavvatvvagcceniu_1200111111202000 818.704376669216 33
72031 qLLvzALQLMQkbehhjlmmmjooponppxxawwaitagabqbbxh_1022111111222220 2394.05480841443 7
72034 qLLvzALQPAMkbehhhlmkkmnmkopophharwaxxqqahhxxnn_1200111111202011 2605.33601794370 9
72038 qLLvzALQPAPkbehhhlmkkmnmkpopphharwaxxqqahhaarw_1200111111202011 1358.76392919692 4
72045 qLLvzALvQQQkbehgilkllmknpopopxxavchxqxxxvccvcc_2111200200122111 3289.61226054474 47
72048 qLLvzALzAQQkbehgihilmpponoonpxxavcnnxxrwcnnnnv_2111200200122111 1509.72661736785 7
72049 qLLvzALzMQQkbehgihilknonoopppxxavcnnxxccnnnrwn_2111200200122112 2727.32104996329 7
72051 qLLvzALzQQMkbehfhkimlonnompppxxarrebhheqbgoaiq_1022111111222020 7574.79566501140 47
72054 qLLvzAMAwQAkbehgighijknmmooppxxavcnnnnxdkwmsak_2111200200111001 2632.28014187989 67
72056 qLLvzAMAzPQkbehgighijnopmopopxxavcnnnnrxawxhah_2111200200111120 30321.5496413674 13
72060 qLLvzAMLQAMkbehjfijnmlkllopppxxarwgbxhhhofqxbw_1022111111222001 969.998969071069 3
72063 qLLvzAMLQLQkbehhhijnmlkopopopxxankgbxxxxaahhhh_1022111111000011 789.302763115971 5
72064 qLLvzAMLQLQkbehjfijnmlkopnnppxxarwgbxhhhqqwbof_1022111111222000 1398.53409988224 9
72065 qLLvzAMLQPMkbehjfijnmlkooopppxxarwgbxhhhqqaqpe_1022111111222000 1101.53512907661 3
72069 qLLvzAMMPLQkbehhhijlmnkpopopoxxankgbhxhxaxqqhq_1022111111000011 1025.42323987307 11
72071 qLLvzAMPPLQkbehhhglmjnkppopooxxankwhxwhxaqxxaq_1022111111000011 1025.42323987307 11
72072 qLLvzAMPQLMkbehhhglkjllmonppphharwkxqkqhqhhqqa_1200111111222112 1207.10415123055 9
72073 qLLvzAMQMzMkbehgighijklmnopppxxavcnnnnqqhhhhbg_2111200200112211 583.990270789180 7
72074 qLLvzAMQwAMkbehfjijhilknmoppphhagbgbrrhhhhhhbg_0111022022002211 2410.24678415054 5
72076 qLLvzAMQwAPkbehgighijlkmnpoppxxavcnnnnxxaahhbg_2111200200110011 29390.3189202219 13
72077 qLLvzAMvMQQkbehfjijlkpmononpphhagbgbuhjrbnbnww_0111022022011110 8713.14807170862 9
72090 qLLvzAPMPAPkbehjhiljinlmnpoppxxabbwarwawwwqawg_1022111111222210 459.753900754780 11
72092 qLLvzAPMPLQkbehhhjliknmoooppphhabgnakhahmdxxul_2111200200111100 2076.38778616342 15
72098 qLLvzAPMQzMkbehhikljmljlnoppphhacchavaxcxhqhei_1200111111200122 701.998575495685 3
72099 qLLvzAPMQzMkbehhjklhmljlnopppxxawwxaghhghxqxlm_1022111111022100 2.09906483236891e6 53
72104 qLLvzAPwAPQkbehhjglhjnlpopopoxxawwgaggagauhdhh_1022111111222211 305.063064698816 25
72105 qLLvzAPwAPQkbehhjglhjnopoopnpxxawwgaggaqaiphgh_1022111111222201 4192.30290688918 23
72106 qLLvzAPwAQMkbehhjglhjnnonmpppxxawwgaggabqbbqjs_1022111111222200 1849.03842138480 31
72113 qLLvzAPzQMMkbehhhglmjnkmonpppxxanknaxnaxsmglbg_1022111111020222 20882.8817742840 7
72123 qLLvzAvLQQQkbehjfoplokmmnonnpxxarwqxqhhqorbbwk_1022111111222000 1783.56506218055 35
72127 qLLvzAvMQAQkbehhhmknmlmoonppphharwxqxqxhqwoeex_1200111111202021 1939.33600376952 15
72128 qLLvzAvMQAQkbehhjhonjlnmpnoppxxawwghhghrvdfgal_1022111111020221 6522.22957509689 13
72139 qLLvzAwLQMQkbehfjgmljklpnonopxxabgwhhwhohwwkkj_1022111111222000 4081.81950227535 207
72140 qLLvzAwLQPQkbehfjgmljkpppnonoxxabgwhhwhqqawwkk_1022111111222000 1398.53409988224 9
72141 qLLvzAwLQQAkbehfjgmljkllnonppxxabgwhhwhofwwkxn_1022111111222001 2108.69391705242 147
72145 qLLvzAwMQMAkbehfjgmmljklonnppxxabgwihhwhohwkqj_1022111111222002 24834.1888812552 243
72147 qLLvzAwMQPAkbehfjgmmljkooonppxxabgwihhwhqqawxn_1022111111222001 7742.51301621566 9
72148 qLLvzAwMQzQkbehfjgmmljkopnnppxxabgwihhwhqqwkfo_1022111111222000 3250.03571789030 105
72149 qLLvzAwPQAMkbehfjgnmljkllopppxxabgwxhhwhofqxrg_1022111111222001 969.998969071069 3
72150 qLLvzAwPQLQkbehhhgnjmlkopopopxxankwxwxxxaahhhh_1022111111000011 789.302763115971 5
72152 qLLvzAwPQPMkbehfjgnmljkooopppxxabgwxhhwhqqaqti_1022111111222000 1101.53512907661 3
72157 qLLvzAzMPQPkbehjhijiomnommpppxxabbwrwawwwofmla_1022111111222221 916.405716523027 25
72159 qLLvzAzPQLQkbehhhgnmjlkoppoopxxanknxhnhxuuuuhh_1022111111022011 950.116767156522 4
72163 qLLvzLAAMPQkbehkijkllopnpnoophhaavvxxxhhcgvnvw_1200111111000022 2338.20640684143 61
72164 qLLvzLAAMQMkbehkijkllonlnnppphhaavvxxxhxacvqul_1200111111000022 1425.25680521585 61
72165 qLLvzLAAPMQkbehjkjlioklpnopopxxarqwhslhqawwuvx_0111022022110110 3472.15923658901 44
72166 qLLvzLAAQPPkbehkijkllmmonnppphhaavvxxxluhcvxah_1200111111000021 2102.46765425360 55
72167 qLLvzLAAQPPkbehkijklnmmlooppphhaavvxxhluavcxqa_1200111111000201 1665.33439982994 69
72168 qLLvzLAAQzQkbehkijklnmmonoppphhaavvxxhluhwgxml_1200111111000221 3015.38294377104 16
72170 qLLvzLALAQQkbehjkjklonlmponppxxarqwxxhxqffosfj_0111022022110100 16371.7460024930 18
72173 qLLvzLALPQQkbehjkjonlnlmpponpxxarqweqqxqfvvosb_0111022022110101 435451.707118557 23
72176 qLLvzLALQPQkbehjkjklomlnppnopxxarqwxxhhqbgwwrw_0111022022110101 3274.31878964560 21
72181 qLLvzLAMQwQkbehjkjiklnmlpooppxxarqwrxxhhqxqqxr_0111022022110022 3274.31878964560 21
72186 qLLvzLAPAQMkbehiggjmkkmmnoopphharkwrhxxggbbras_1200111111002220 1271.46058679493 67
72188 qLLvzLAPMPQkcdekhimnjkpomponpqcqackxaqnqcvhkkh_0111220021112110 3066.03456619866 14
72190 qLLvzLAPMQPkbehkijlklmolonpophhaavvqqquearsakn_1200111111000021 5573.93276638234 25
72191 qLLvzLAPPMQkbcekjjlnlkmppopootsaxqqmqmlaaqjlcj_2010222111110002 2201.31803386963 15
72210 qLLvzLAvQQQkbehjkjmnlnloppopoxxarqweqqxqoccfws_0111022022110101 13896.9860494032 29
72211 qLLvzLAvQQQkbehkijlmnplopopnohhaavvxlhxarcrvnb_1200111111000220 1365.64891772523 17
72212 qLLvzLAvQQQkbehkijommnlonoppphhaavvaluxaccccvv_1200111111000000 740.183182178071 51
72213 qLLvzLAwMQQkbehjkjlmnkloonpppxxarqwhexhqccfssg_0111022022110010 4012.89667459059 48
72215 qLLvzLAzPQQkacihlliknnoppmoopjktatqqsnjadqsuqa_2002121100000022 5982.30461583772 16
72216 qLLvzLLAAQQkbehkmjnoklplompophhaaavxhxxaawvcwc_1200111111000020 1629.74570970324 59
72217 qLLvzLLAAQQkbehkmkllnnpolppoohhaaaxxxmdaxacvcc_1200111111000000 385.969775815197 37
72219 qLLvzLLAMQQkbehkjinopmmpopnmohhaaccxhhmdwwwccw_1200111111000022 2619.07721142606 34
72223 qLLvzLLAQAQkbehkmknjlnmnooppphhaaaqqraaaaggbbr_1200111111000022 1149.76822671963 22
72227 qLLvzLLAQQMkbehkmkllonmnolppphhaaaxxxaaaaxaxax_1200111111000001 148.292903010300 7
72229 qLLvzLLAQQMkbehkmnkolmnmnlppphhaaaaahaxxxxaaah_1200111111000021 1187.72636814418 3
72233 qLLvzLLAQQMkbehkmnlokmnmnlppphhaaahqhqxqxxaaqx_1200111111000021 1187.72636814418 3
72234 qLLvzLLAQQMkbehlmknmnolonkpppxxaxaxhhahxhhxaha_2111200200111112 1201.80596448215 5
72235 qLLvzLLAQQMkbehlmnlokmnmnkpophhaqaaqhqhhhhqawr_2111200200111112 1332.91733292994 38
72237 qLLvzLLAQQMkbehlmnlokmnmnkppphhaqaaqhqhhhhqaah_2111200200111112 1153.99913344822 4
72238 qLLvzLLAQQMkbehlmnloknmnmkpppxxahaahxhqqqqhaax_2111200200111112 1153.99913344822 4
72241 qLLvzLLLQQQkbceknpolknlmoopnptsaxupmmlurrffcvf_2010222111111102 122699.387372537 53
72242 qLLvzLLLQQQkbehkjknkplomnmopphhaacxxxexqdccnrb_1200111111000022 844.482238087976 45
72243 qLLvzLLMAQQkbehkmjkoklplmpoophhaaavxaxxaavcjsc_1200111111000000 316.960087488896 47
72244 qLLvzLLMAQQkbehlmilkonnkmpopphhaqakaaheiqcvcnk_2111200200111111 19032.9703375111 89
72245 qLLvzLLMPQQkbdikijnmkpnonpmopxnhdgdaqunnvncnwr_1022201011012202 1.29996234196225e6 14
72251 qLLvzLLPAQQkbehkmnknklpoomopphhaaaxxxxxaluvvcc_1200111111000000 213.882564014287 41
72255 qLLvzLLPQAQkbehkmklklmomppoophhaaaaaaaxxxhgofw_1200111111000002 499.555899126962 71
72259 qLLvzLLPQQMkbehkmklklmomnlppphhaaaaaaaxxxxaqaq_1200111111000002 321.996894379985 3
72264 qLLvzLLQAPQkbehkmnkklloplnopphhaaaaaqqaaaannkk_0111022022111111 2687.92461749629 26
72267 qLLvzLLQAQMkbehgmjlkjkkonmoppxxakakhhvqqckrvhj_1022111111222002 1060.21374330158 9
72269 qLLvzLLQAQPkbehgmjklnkknoopppxxakakxxhqqxcvxah_1022111111222001 8988.00353859936 11
72270 qLLvzLLQMAQkbehkjinknommpnmpphhaaccxxxhmdaccxq_1200111111000021 2003.06518644994 77
72273 qLLvzLLQMPQkbehkjinknopoonmpphhaaccxxxhhwwccck_1200111111000022 2041.84989130073 9
72275 qLLvzLLQPMQkcdhkjlklonkpmnoophshixqxqthihfbffw_1000121122201101 6.99443274372006e6 89
72279 qLLvzLLQQAMkbehkmnklklmnmoppphhaaaaaaaaxxxhxah_1200111111000021 351.729145991977 8
72282 qLLvzLLQQPMkbehkjinknklonmppphhaaccxxxxxhccqmd_1200111111000022 943.473581760540 43
72286 qLLvzLLwQQQkbehkjiopnmmpopnmohhaaccaaxmdvvvccv_1200111111000000 171.751411199283 43
72288 qLLvzLLzQQQkbehkmkplmomnlppoohhaaaahaxxxxaggof_1200111111000002 680.223125425491 3
72289 qLLvzLLzQQQkbehkmlpkmomnlppoohhaaaqhqxxxxarrsj_1200111111000002 680.223125425491 3
72291 qLLvzLMAPMQkbehjkkiillmponpopxxarqqrwqqxawbawa_0111022022111110 4048.89086333302 21
72293 qLLvzLMAQMMkbehjiikmnlklmopppxxagggxhxxqqrqxkn_1022111111222011 1401.57608087669 85
72295 qLLvzLMLAQQkbehillkljmompnoppxxakqqxxklhcrkvrr_1022111111220002 2520.18490034468 61
72302 qLLvzLMMPAQkbehjiikmlonmpnnppxxagggxaxahrawbdu_1022111111222221 451.232791826381 61
72303 qLLvzLMMPMQkbehjiikmlonoonpppxxagggxaxahrrwudx_1022111111222221 278.351056754426 53
72305 qLLvzLMPAPQkbehilljkljmnonpppxxakqqnxxkcvvkcof_1022111111220022 1451.69694711568 5
72306 qLLvzLMPAPQkbehilljkljpopnopoxxakqqnxxkwrgkwrb_1022111111220022 1613.56780800265 55
72307 qLLvzLMPAQPkbehilljkljomnnpopxxakqqnxxkacvkxrj_1022111111220022 790.884727235800 11
72310 qLLvzLMPQLQkbehjiikklnmnopopphhagggaqqhxgbqgah_0111022022111112 1.96979345102164e6 11
72313 qLLvzLMzAQQkbehilljojpmnoopnpxxakqqnxkacvccvkc_1022111111220002 1201.80596448215 5
72317 qLLvzLMzQQPkbehilljojnmmnpnppxxakqqnxkdlcvakax_1022111111220001 1383.88098920450 9
72318 qLLvzLPAAQMkbehkmmmknlooolppphhaaqaqahaqaqaaah_1200111111000201 1187.72636814418 6
72319 qLLvzLPALQQkbehklmjjkokpnpnopxxaqqaknqxqvnckvv_1022111111222000 1519.67888191592 51
72327 qLLvzLPLQQAkccghimnonmlolknpplnavvxtatrrkrkbij_1200111220022200 2202.82376994792 11
72329 qLLvzLPMPMQkccghimkkolnopmnoplnavvxqihjgoafwgw_1200111222222011 1773.56028744018 207
72333 qLLvzLPPPAQkbehjlmihnokmopnopxxarhawnxahrwabwn_0111022022111110 119357.129621313 103
72334 qLLvzLPPPQMkcdhlmjknkjommoppphshhhaaappaffohah_1000121122201001 1128.56290261608 7
72336 qLLvzLPPQAMkcdejklljnmklkopopqrqldxhuaqlagqqjj_0222100002212200 72662.7442096900 31
72339 qLLvzLPQAAPkbehkmmmklklnnppophhaaqaqaaaaqabwrr_1200111111000022 1151.40376527945 22
72341 qLLvzLPzAQQkbehikmhnlponoomppxxabxakdxpqvccrgr_1022111111222002 1462.87511831037 85
72343 qLLvzLPzPQQkbehikmjnlponoomppxxabxandxdqvccrnv_1022111111222000 1228.40510413659 53
72344 qLLvzLQAPPPkbehjililjkkoopppoxxarrxrxrxxahqaqh_0111022022111100 2680.34194837911 11
72345 qLLvzLQAQzMkbehjkjkiimllnoppphhakxnxknhxxahhah_2111200200111221 29015.1674163494 51
72347 qLLvzLQLPPQkbehkjljlnmoompnppxxaqbqbqxdawvccck_1022111111220020 596.076622431430 9
72348 qLLvzLQLQMPkbehjkjkhnlmlopppohhakxnxrxxxxaqaqr_2111200200111120 54746.1753663234 27
72353 qLLvzLQPLQMkcdhlkjjkmonoonppphshhttaaahassohah_1000121122200011 1796.17406984755 7
72355 qLLvzLQvPQQkbehjkjkmlnloonpppxxarqwqqqqqccnncv_0111022022111111 3908.14475396610 87
72356 qLLvzLQvPQQkcdhkigjknonppomophshibfaincnwbkrcs_1000121122202001 14298.7493187545 159
72357 qLLvzLQvQQMkcdhkigjlknonnoopphshibfaeincnkkchw_1000121122202001 8979.39100640918 213
72358 qLLvzLQwQPPkbehjkjkgilloopppoxxarqwqrrqqahqaqh_0111022022111100 29015.1674163494 51
72359 qLLvzLQzMAQkbehjkjkmnlolpoopphhakxnxxhxxxankah_2111200200111112 454125.060611696 60
72360 qLLvzLQzMQMkbehjkjkmnlolnnppphhakxnxxhxxxggxhq_2111200200111110 54746.1753663234 27
72361 qLLvzLQzMQMkbehjkjkmnlolnnpppxxarqwqhxqhqcchxq_0111022022111112 59069.3668488143 54
72364 qLLvzLQzQAMkbehjkjkmnmlmloppphhakxnxxhqxhxahgb_2111200200111122 335372.561007736 59
72365 qLLvzLQzQAMkbehjkjkmnmlmlopppxxarqwqhxqqxqaxvc_0111022022111100 334016.595819903 59
72367 qLLvzLvMQQQkbehknlkopnmnlpoophhaamaaledxxabvon_1200111111000002 5717.61570839814 7
72369 qLLvzLvPQQQkbehkklklopmnloopphhaaaaaaxxxxaofof_1200111111000000 487.997950811067 3
72372 qLLvzLwMPQQkccghlholnomokpnpplnavakapgngnkkskc_1200111220022200 1330.24993906452 7
72379 qLLvzLzMAQQkbdijjmmnomppnonpohrxahhhaaagbrrrbr_1200012212110000 34510.4548094447 31
72380 qLLvzLzPQMQkbehlmllkknopknopphhaqqqaaqhhqqoojj_2111200200112112 3372.01157283551 3
72381 qLLvzLzPQMQkbehlmllkkonpknoppxxaxqxhhxaaqxoooo_2111200200112112 3372.01157283551 3
72388 qLLvzMALMAQkbceiijjkmomnoponptsasoqqdmsbjsqsrj_2010222111100202 1926.93274847248 137
72389 qLLvzMALPMQkbceikjjmnllpooopptsasqqqqaasqjcjqa_2010222111000002 1424.93336223562 7
72396 qLLvzMAPwMQkcdejjhilmjlnmpoopqcqqqckxaqvkkhhnn_0111220021121100 3116.01624839267 114
72398 qLLvzMAPwQPkcdejjhilmjlnnpoopqcqqqckxaqvvkxhnk_0111220021121100 135005.104934699 162
72402 qLLvzMAQLPAkcdejjhihljlmonnppqcqqqckkxqvkhhnxn_0111220021121001 10920.2361522724 130
72403 qLLvzMAQLPMkcdejjhihljlmonpopqcqqqckkxqvkhhxnn_0111220021121001 4642.99459273972 130
72404 qLLvzMAvAQQkbceikjjmkpolpopnotsasqqqmqscssfsrn_2010222111000200 85610.1998027249 225
72411 qLLvzMAzPMQkbehgkijhonlonppnpxxavhnnraavnklqwm_2111200200121110 1849.90935721925 131
72416 qLLvzMLvQQQkbehgilkjknlnponppxxavvhacaanvccvvc_2111200200122111 37545.6706530409 9
72417 qLLvzMLwMQQkbdihjklnlmppooonphrxradhaaggbrjvvf_1200012212102000 6456.54616105622 22
72430 qLLvzMPLMAQkaciihllmjkonppnopjktlamiofcigtivqc_2002121100210211 13650.1183578169 79
72447 qLLvzMvPQMQkbehfhkomnkjmnoppphhagwqhhhxrrgrqhq_0111022022110102 4082.35560635953 10
72470 qLLvzMwQQLMkbehfhgkmklkjonppphhagwrqhxhxraaxxa_0111022022111221 75947.2485165487 18
72471 qLLvzMwQQzMkbehfhgklkmkjnoppphhagwrqqxqxrxxxxa_0111022022111001 1133.42794479377 10
72472 qLLvzMwwAQQkbdihkijnjmoomnppphrxrpvpairrvkkptp_1200012212120001 12934.4851325664 6
72474 qLLvzMwwQMQkbehfhgklookmnpnpphhagwrqhaqarrqrqq_0111022022111112 13430.6460178918 43
72478 qLLvzMzLQMQkbehgjjlikomnmopppxxavkfdkqtvnjnlqu_2111200200122110 3244.14897544010 5
72484 qLLvzMzPPQAkcdejjlmlljkonmoppqcqqqeaeaqabwjnxr_0111220021112112 2097.15149606737 113
72488 qLLvzMzPQPPkcdejjlmlnljnomoppqcqqqeaeaaqvrjnhn_0111220021112110 1966.08339045001 209
72507 qLLvzPLALQQkbehkjliimnlpopnophhahkakneerrrngbw_2111200200111111 5336.01098939509 97
72508 qLLvzPLALQQkbehkjliiomlpnoppohhahkakneirrwgnrg_2111200200111111 7326.64865409589 28
72514 qLLvzPLAPQMkbehkgljmlolnmmpppxxaxbagahxharbqpe_1022111111022200 701.998575495685 3
72517 qLLvzPLAQAMkbehkgljmnlnlnopppxxaxbagaehphaxqrb_1022111111022210 701.998575495685 3
72518 qLLvzPLAQAMkbehkhlmmnljlmoppphhahcamdaxcxxhqcn_1200111111200012 2071.40451720104 19
72521 qLLvzPLLAQQkbehkhlkkllnonoppphhahcaiixxqqccvkk_1200111111200220 1490.33227291146 17
72522 qLLvzPLLMQQkbehkglnompoonnmpphhahvaaaxaluvkvcc_1200111111200000 1273.00544085984 51
72531 qLLvzPLLPQQkbehkklmolnlpknoppxxaxdaaxhxhamwwgg_1022111111022002 701.998575495685 3
72535 qLLvzPLLQAQkbehkglojlnlmpnnpphhahrahrxhxhhsjxq_1200111111202221 3008.98339391065 4
72537 qLLvzPLLQQPkbehkglnmlmloopopphhahvaamxdxluhcpt_1200111111200001 5290.59878856473 29
72544 qLLvzPLMQAMkbehkglmnjlmlmoppphhahraxhrxqxhhhrw_1200111111202211 4509.30463567799 4
72546 qLLvzPLMwQQkbehkglkknonnpoppohhahvattaaluccjsc_1200111111200000 1588.01080709204 39
72547 qLLvzPLPAMQkbehkiljkjkonppnophhahkanpnpakeikna_1200111111200001 568.429795374082 81
72548 qLLvzPLPMAQkbehkglkkjnomonppphhahraqxrhahcsumx_1200111111202201 85884.1679998791 7
72550 qLLvzPLPMMQkbehkgljnjmopmoopphhahvavavxahvccpt_1200111111200001 933.147546146344 11
72553 qLLvzPLPMPQkbehkgljnjmnnmoppphhahvavavxvkvccof_1200111111200000 847.760160500055 39
72556 qLLvzPLPMPQkbehkiljkknmponpophhahbaghahhvcrnko_1200111111202200 1.99578397406782e6 9
72563 qLLvzPLPwQQkbehkilmmnonpnppooxxaxbahahahhvvbgb_1022111111022222 214.207019236621 13
72564 qLLvzPLQLPQkbehkilhjmommnpoppxxaxrawwaagwrwwww_1022111111022222 1153.73171642841 15
72566 qLLvzPLQQzMkbehkgljmijllnopppxxaxbagabbhhxqxdu_1022111111022100 701.998575495685 3
72567 qLLvzPLQwAQkbehkglkjkjnmopopphhahvatvtvavcavxx_1200111111200001 552.453979951671 13
72568 qLLvzPLQwPQkbehkglkjkjonooppphhahvatvtvccjscof_1200111111200000 957.835415693300 7
72577 qLLvzPLzAQQkbehkhlmollnpoonpphhahcadaxxqdcncvk_1200111111200200 3304.08384850909 9
72578 qLLvzPLzAQQkbehkiljljpolopnopxxaxkanhkavnvvkcc_1022111111020022 808.627211917992 5
72584 qLLvzPLzMQQkbehkjlinopmonmoppxxaxrawqqaxvkggrw_0111022022111111 7267.29143406138 21
72586 qLLvzPLzQMQkbehkiljljnmpponopxxaxkanhkdlxqvkcx_1022111111020021 818.146708817371 9
72587 qLLvzPLzQMQkbehkiljojnmlopnppxxaxkanxkdlnkakxa_1022111111020002 1228.68354479247 9
72589 qLLvzPLzQPQkbehkilmljnmolppopxxaxkaqhkdxvngrcg_1022111111020022 14559.0140632564 19
72596 qLLvzPMLLQQkbehkjiilonmpnmoppxxaxgggaahvvbbbgb_1022111111022222 159.120421224278 13
72598 qLLvzPMLMMQkbehkjiilmmopnnpopxxaxgggahhhxjsxgx_1022111111022221 819.977325360497 59
72603 qLLvzPMLwQQkbehkjiilmpmonnpopxxaxgggahxvvjsngn_1022111111022220 1460.37209884609 34
72604 qLLvzPMMQzMkbehkgijlmjllnoppphhahrvcxhrqhhhhqx_1200111111222112 522.902105163745 8
72606 qLLvzPMPLMQkbehkjiimlnopomnppxxaxgggxaahxbnkqx_1022111111020221 601.170375689586 47
72607 qLLvzPMPMMMkbehkjiillmmnonpppxxaxggghahhhxbavc_1022111111022211 443.731169244355 11
72610 qLLvzPMPvQQkbehkjiimlpnoomnppxxaxgggxaxnvbnkcn_1022111111020220 1280.22627217131 31
72611 qLLvzPMPwMQkbehkjiillmopnoppoxxaxggghahxxbnxxn_1022111111022201 996.429112177037 75
72618 qLLvzPMzwQQkbehkjiilnpmonopnpxxaxggghxxvvvbnkn_1022111111022020 1686.70287867499 10
72619 qLLvzPMzwQQkbehkjiimnoponomppxxaxgggxxhnvvbnkv_1022111111020022 1523.19350973922 33
72621 qLLvzPPAMAPkbehkjjliimnlnpopphhahknaknharrharw_2111200200111122 41161.7749942104 15
72622 qLLvzPPAMPPkbehkjjliimnomnppphhahknaknhahwrarw_2111200200111122 14507.4483373362 93
72623 qLLvzPPAPMPkbehkjjlglmnmopnppxxaxrwarhhhhxhwnk_0111022022111100 23471.4465344310 157
72624 qLLvzPPAQzMkbehkjjlglimmnopppxxaxrwarhrhhxhxqh_0111022022111001 16202.5873566813 39
72625 qLLvzPPAQzMkbehkjjliilmmnoppphhahknaknxxxhxhqx_2111200200111221 16202.5873566813 39
72631 qLLvzPPLPAQkbehkjjllmonoppnnpxxaxrwahqhqhxqnkx_0111022022111110 13234.6800304819 19
72632 qLLvzPPLPMQkbehkjjinnlmpopopoxxaxrwjexxxxnqkhb_0111022022111010 14354.3462551842 23
72637 qLLvzPPLQzQkbehkiillnmmopopophhahrwaxaaahhgxwx_1200111111200021 491.176282053150 7
72639 qLLvzPPMQzMkbehkiijilmllnoppphhahrwccxamdhqhpt_1200111111200122 441.492557720251 9
72640 qLLvzPPPLAQkbehkjjlmlnonppmpoxxaxrwahhhhhxqwxw_0111022022111110 83278.7331181200 23
72642 qLLvzPPPQzMkbehkjjiilmlmnopppxxaxrwjshqxxxxxqh_0111022022111001 48016.4394276402 14
72648 qLLvzPPzwQQkbehkjjlmnoplpnoophhahknaxhxarrwnkr_2111200200111111 103011.298699446 113
72649 qLLvzPPzzQQkbehkiilmnololopppxxaxknaxhaannkcjs_1022111111020222 1031.65935964440 7
72650 qLLvzPPzzQQkcdhigkjmnlpoonopphshsvpaahvasgofah_1000121122200011 1683.99703369215 7
72653 qLLvzPvAAQQkbehkjiinomnonmppphhahkknxxxrgoowss_2111200200122112 3560.22176721664 83
72654 qLLvzPvAPQQkbehkikjnklmnnoppphhahvicxtxxofnnbg_1200111111200022 1261.67255683755 9
72657 qLLvzPvAQAQkbehkgkmjnklmnopophhahkpdkxexxfnxrj_1200111111200022 13115.4178889991 75
72659 qLLvzPvAQQAkbehkgkmjnklmnnopphhahkpdkxexxofnhw_1200111111200021 5771.41605333653 291
72660 qLLvzPvAQQMkbehkikjonklmnnppphhahvichxtxxofqul_1200111111200022 1002.96417587788 3
72661 qLLvzPvAQQPkbehkgkmjnklmnopophhahkpdkxexxonxrj_1200111111200022 7126.21957996773 15
72662 qLLvzPvLQQQkbehkgmjnolmoonnpphhahkmkxxxxkvofnr_1200111111200002 2206.31433466943 18
72665 qLLvzPvLQQQkbehkkipmplnknopooxxaxlkqqhhquorbbw_1022111111022200 1645.24860332023 5
72668 qLLvzPvMQQMkbehkgkojnklmnnppphhahkphkxexxofqdm_1200111111200022 1002.96417587788 3
72669 qLLvzPvPAQQkbehkgjomnlmoonppphhahvvamxxxvkoncn_1200111111200002 1341.22199974813 16
72671 qLLvzPvPQAQkbehkgmmjnolmpnnpphhahkdmkxxxxhoftp_1200111111200001 870.596604165592 3
72672 qLLvzPvPQAQkbehkijmmnolmpnnpphhahvcluxxxxhofie_1200111111200001 870.596604165592 3
72677 qLLvzPvQQAPkbehkgkmmjnklmopophhahkpdmkxexxxxjj_1200111111200022 1261.67255683755 9
72681 qLLvzPwLQMQkbehkjilnmmnnpooppxxaxggahithvnjsbb_1022111111022222 1811.11408176249 27
72684 qLLvzPzMzQQkbdigjjmiknomonpppdwqgauqfmggossmuu_2101021121210222 2163.97235166472 9
72685 qLLvzQLPLAQkbehfjhijmlompopophhagbwrwawrwhwqwx_0111022022100012 1523.21233141917 5
72689 qLLvzvAMMQQkcdehkijmmlmpnopopqrqfdfuaffffvnckn_0222100002211111 4.27415215943288e6 53
72693 qLLvzvAQPAQkcdejklnlkmloonppphshptqaxphanbgqqe_1222011112202201 2692.61275654111 5
72694 qLLvzvAQPMQkcdejklnlkmloopnpphshptqaxphacbqbqe_1222011112202201 3671.68136713365 22
72695 qLLvzvAQQAMkcdejklnljkmlkopophshptqaxephafhhww_1222011112202211 11971.7477218960 7
72696 qLLvzvAQQAPkcdejklnljkmlkpopphshptqaxephafhhkn_1222011112202211 3805.87324763173 6
72699 qLLvzvLPQQQkbehnjonmkpkpomonpxxaanaheqxqhwrwrw_1022111111222220 873.301766819080 23
72700 qLLvzvLPQQQkbehnlklkpnpmomonphhaaqqqqaaaxxgwwb_1200111111002020 369.886814675057 14
72701 qLLvzvLPQQQkcdhjkpokmmjnpnonphshxxalpxarskfsws_1000121122200110 1901.12572489570 83
72713 qLLvzvMAQQMkbehllmnonkmknmppphhaxxqqhxxxxhhaah_1200111111002221 1153.99913344822 4
72726 qLLvzvMPMQQkbehkkolklplmnnnopxxaqqxhhqxqqqbgnn_2111200200111111 5490.47599429233 19
72729 qLLvzvMQPMQkcdejmlmlkmlonpopphshpaqaxphacvhnpe_1222011112202001 2055.28105840404 41
72732 qLLvzvPLQQQkcdekljonmpmlmppnoqrqdxuaqahfffjnjj_0222100002211221 55060.0350278994 113
72733 qLLvzvPLQQQkcdekljonmpmlmppooqrqdxuaqahfffjnfo_0222100002211221 71101.2017537811 49
72735 qLLvzvPMAQQkcdeklnjnnoplmooppqrqdxquqqhfffjngb_0222100002211211 658914.356234940 23
72736 qLLvzvPMPQQkcdeklnjpmomlmooppqrqdxquaahfffjnwr_0222100002211212 3.51986698356651e6 27
72746 qLLvzvQAQAMkcdhkgjimknmnlopophshmfakqpackwxqnk_1000121122200011 1835.04751540829 13
72748 qLLvzvQLQAQkcdejkmljkonknoppphshptaxephqfkomqm_1222011112202021 3490.51254630139 95
72750 qLLvzvQLQQAkcdeikljnmomlmooppqrqsdxuaahfffjnqj_0222100002211210 9.28449269900114e7 109
72751 qLLvzvQLQQPkcdejkmljkonknpopphshptaxephqfnmfqm_1222011112202021 5162.01099708556 103
72753 qLLvzvQQLMQkcdehkjikjnmmopoppqrqfdlfmuffvvavaa_0222100002211110 3.34097548404033e7 11
72765 qLLvzvwMQQQkcdejhnkmlnopnpoophshpnhphagjjgwwgb_1222011112202022 4883.46212436665 17
72786 qLLvzzAAwQQkbehkgilmmnonnopppxxaxwnhmdalwgnwrk_1022111111000202 1510.43465589687 9
72791 qLLvzzAQwQAkbehkgilmkmknnooppxxaxwnhmldllnwrlj_1022111111000022 6169.71219480862 31
72793 qLLvzzAwQPQkbehkijlnmmnlnpopphhahvvxaluxgrvvjs_1200111111200000 2269.66386857760 13
72796 qLLvzzLAAQQkbehkmlnonlpnlpmophhahaqqhxxahhrrwr_1200111111220220 1053.72478606980 4
72797 qLLvzzLAAQQkbehkmnlolnpnloomphhahaxxhqqahhwrkk_1200111111220220 1278.13512921121 7
72799 qLLvzzLAAQQkbehkmnlolnpnloopphhahaxxhqqahhwrvc_1200111111220220 1278.13512921121 7
72800 qLLvzzLAMQQkbehkmlkkmnmoonppphhahatttxqxlugorg_1200111111220202 5076.23121392254 51
72801 qLLvzzLAMQQkbehkmlnmoloplomppxxaxaqqhhhhqxvnnk_1022111111002020 17852.2899094643 8
72802 qLLvzzLAMQQkbehkmnllmpmnolopphhahaaaaxhxxaggwg_1200111111200002 6031.68490327676 15
72803 qLLvzzLAMQQkbehkmnlnpomolonppxxaxaaaqqqxqxvkjj_0111022022111110 3782.19490830686 7
72804 qLLvzzLAMQQkbehkmnlomnmnplpophhahaaahxxxxagggg_1200111111200020 871.576629864867 3
72807 qLLvzzLAMQQkbehkmnlomnmnpplophhahaaahhhhhawwrw_2111200200111111 1399.11807853549 8
72809 qLLvzzLAQAQkbehkmnllomnmplopphhahaaaaaxxxhggwg_1200111111200002 317.358404149673 15
72812 qLLvzzLAQQAkbehkmnloljnnloopphhahaxxhqkqhhwrxn_1200111111220221 32375.7282889727 19
72815 qLLvzzLAQQMkbehkmlnmnolonlpppxxaxaqqhhhhhxxxqx_1022111111002021 773.978088869189 4
72818 qLLvzzLAQQMkbehkmnllomnmnoppphhahaaaaaxxxxahaa_1200111111200001 258.992262853572 3
72820 qLLvzzLAQQMkbehkmnlnlmomolpppxxaxaaaqxxqxqxxhx_0111022022111110 2883.06592504433 4
72821 qLLvzzLAQQMkbehkmnlolmnmnlppphhahaaahhxhxhhhha_1200111111220221 731.955034475830 3
72822 qLLvzzLAQQMkbehkmnlolmnmnlppphhahaxxhqxqxhhhxq_1200111111220221 731.955034475830 3
72825 qLLvzzLAQQPkbehkmnloljnnlpmpphhahaxxhqkqhhhkxq_1200111111220221 1436.97995252683 35
72826 qLLvzzLLQQQkbdiglikkonmpmooppdwqgufhmsrgrbffvc_2101021121211002 1777.75071366872 217
72828 qLLvzzLLQQQkbehkmkklmomnpppoohhahaqxqxhxhqrwsj_1200111111220222 1181.10445640313 8
72829 qLLvzzLLQQQkbehkmlplmomnplpoohhahaqaqxxxxqgwsj_1200111111200000 306.058609431314 3
72833 qLLvzzLMAQQkbehkmnkklnpnooopphhahaxqxqqahqrwvc_1200111111220220 964.573576665017 20
72837 qLLvzzLMPQQkbehkmnnompmplnpooxxaxaaahhahahvvof_1022111111022222 306.058609431314 3
72843 qLLvzzLMQQMkbehkmnlolmnmnoppphhahahqaqxqxxqhaq_1200111111200001 258.992262853572 3
72848 qLLvzzLPPQQkbehkmjmnpoplpmnoohhahawxxxhxhgrbrr_1200111111220220 1318.30327154053 29
72854 qLLvzzLPQQMkbehkmonklmlmklpppxxaxaxalehphlhqti_1022111111022200 701.998575495685 3
72858 qLLvzzLQAPQkbehkmnjklklpopoophhahaxwiiitdkcckn_1200111111220200 1314.04120601170 11
72860 qLLvzzLQAQAkbehkmnlhlmmolonppxxaxaaanxxxaxkkak_0111022022111110 1399.11807853549 8
72861 qLLvzzLQAQAkbehkmnlkklnonlmpphhahaxxqxqqahhkxn_1200111111220201 2535.96339122798 47
72864 qLLvzzLQPQMkbehkmllnomomolpppxxaxaepaehphahxud_1022111111022221 701.998575495685 3
72866 qLLvzzLQPQMkcdhkjmilkonomnnpphshiaakqpackwffqk_1000121122200001 540614.269115210 41
72867 qLLvzzLQwQQkbehkmnnnkopkoopmpxxaxaitalxalmnbgb_1022111111022202 1547.53026332311 9
72868 qLLvzzLwQQQkbehkmnplmnmnolopphhahahhqxqxxqgwrg_1200111111200002 871.576629864867 3
72870 qLLvzzLwQQQkbehkmnplmnmnoppoohhahaxhqxqxhqwrrw_1200111111220222 669.681640169885 8
72871 qLLvzzLwQQQkbehkmnpomnmnlppooxxaxaaxxhxhxxvcof_1022111111002000 851.178364789002 3
72872 qLLvzzLwQQQkbehkmnpomnmnlppooxxaxahxxhqhxxnksj_1022111111002000 851.178364789002 3
72875 qLLvzzMAMPQkbehkllmlnoopompnpxxaxqqaaxqqaavvvv_1022111111022022 897.708035949862 6
72876 qLLvzzMAQAMkbehkijmlnlmmloppphhahvcxxhqqhhhhrw_1200111111222211 431.039736560068 5
72877 qLLvzzMLAQQkbehkijkkoplnoponpxxaxgbqhxhxnnknkv_1022111111000000 5722.61695837232 8
72879 qLLvzzMMQAMkbehkgmlnljmmloppphhahkxxhqkqhhhhrw_1200111111222211 431.039736560068 5
72887 qLLvzzMzPQQkcdeijllklmnopopophshvpaaphggbbnnnn_1222011112220000 1591.32369579364 41
72889 qLLvzzPAQAMkbehkimljmnlnlopppxxaxnaqnhhhhxxhnk_1022111111002211 711.545470309032 8
72891 qLLvzzPLPQQkcdhgijnlmnmpoponphshkgapafrfskwjkf_1000121122201201 78582.1263156683 171
72892 qLLvzzPPAAQkcdeikjkjnmolonpppqrqvdlmuaqffbfeia_0222100002212212 6408.23254359915 35
72893 qLLvzzPPLQQkcdhkjjmnmllmooppphshiexlatakwkjfsf_1000121122200001 157264.012554002 9
72900 qLLvzzQzQQzkcdhkkgjlmmnlnmopphshimfaqdmackgqxk_1000121122202010 18140.4555899570 41
72901 qLLvzzvAQQQkbehknjlpomlmpponohhahxwiaxatdcnnkn_1200111111220200 1510.43465589687 9
72902 qLLvzzvAQQQkbehknlplonmnlppoohhahaahhxhxhhbgof_1200111111220202 770.040257565405 3
72903 qLLvzzvAQQQkbehknlplonmnlppoohhahxxhqxqxhhwrof_1200111111220202 770.040257565405 3
72904 qLLvzzvMQQQkbehknkkponmnlppooxxaxaxaxhxhxxofof_1022111111002020 1189.68196093679 3
72905 qLLvzzvMQQQkbehknkkponmnlppooxxaxhqhxhqhxxsjof_1022111111002020 1189.68196093679 3
72909 qLLvzzvQPQQkbehknjkkomplpmnophhahxwiixaxhcnknf_1200111111220200 1537.95778181875 20
72911 qLLvzzwMAQQkcdeijhmklpomnopophshvpnhphhjggbaou_1222011112220221 4599.97338446290 24
72916 qLLvzzzMAQQkcdeikmjmmpnlonpopqrqvdquqqfsfjvckn_0222100002212111 208259.758059600 33
72923 qLLvzzzQQzQkcdeikhnjmlllpopopqrqvdsquqafflmddn_0222100002212111 56702.8325212262 51
72932 qLLwLALPwQMkbeeehhjmklklnoppphhaaofaaxxjjaahah_0111000001221001 2701.99962990372 6
72949 qLLwLAwAwPQkacdhfiikllmponoppjkamrxviadkinkcqq_2002110002121112 4884.83244491558 15
72955 qLLwLAwwwQQkacdhfiikmopmomppojkamrxviewbjsbfsk_2002110002122110 3503.54005006180 39
72960 qLLwLAzLAQPkacdhfihknjnmoopopjkamrxouqrvjhxquw_2002110002222111 92802.7269989598 51
72962 qLLwLAzMAMMkacdhfihlkmjmnooppjkamrxoauqrvmasmk_2002110002221100 2151.54244450755 12
72981 qLLwLLvzQQQkacdfiilnklmpoopopjkawxvadolldvvjjb_2002110002211212 52142.0837000955 61
72983 qLLwLLvzQQQkbeeehlkmlmnlooppphhaanaaaoocooonrv_0111000002222121 78386.0088807943 19
73000 qLLwLMvAwQQkbeeehhmjlnlpnoppohhaaoniuaffxfuuqw_0111000002221210 1.19266184467132e8 99
73059 qLLwLvAAQLQkbeeekjmjlnjmmpopphhaaaahahaagbqqcv_0111000002211200 21252.5023433147 7
73077 qLLwLvLPQAQkbeeeljmoknjmpopnphhaaaxaaaxjrdkxjm_0111000002212211 14142.3660122852 73
73078 qLLwLvLPQPQkbeeeljkomnpmmoonphhaaaxxaxxqjsnkjs_0111000002212210 35377.3063909270 189
73086 qLLwLvLQQMPkbeeelljklmnjopnophhaaahxxhxxjqqjss_0111000002212200 83278.7331181200 23
73087 qLLwLvLQQPMkbeeelljklmnokmpophhaaahxxhxxqjjqss_0111000002212200 20655.7163189797 23
73088 qLLwLvLQQPMkbeeelljklmnommpophhaaahxxhxxqjsqss_0111000002212200 20655.7163189797 23
73089 qLLwLvLQQPMkbeeelljmlknommpophhaaahxahaxqrwqss_0111000002212200 188697.713309375 17
73091 qLLwLvLQQwQkbeeelljklmnjopnpphhaaahxxhxxjhhjkn_0111000002212200 13234.6800304819 19
73097 qLLwLvMPPPQkacdhihnnolopmmnppjkauxsaqdgdedhqnn_2002110002002220 1.54025134155821e6 93
73098 qLLwLvMPQPAkacdfiljkjmnnomnppjkacsoofchqaaajxk_2002110000002210 2726.12899204261 45
73099 qLLwLvMPQPMkbeeekljknkmonnpophhaaxaxxaaxqnkqss_0111000002212100 81954.8273103655 45
73108 qLLwLvPAMAQkbeeeilljljnmopopphhaafahxhjrjrqjxh_0111000002212221 2963.49208783609 59
73115 qLLwLvPMMQAkacdhmkljlnkmnonppjkamccsknhrrmamqj_2002110002000220 3044.14434263776 63
73130 qLLwLvPPzQQkbeeeiljmknpopnpoohhaafaaaakacqkefg_0111000002212110 1980.49020925384 7
73132 qLLwLvPQAPAkbeeeilljklmnomopphhaafahaahxaajkxk_0111000002212001 5449.76267220396 483
73134 qLLwLvPQAPMkbeeeilljklmnomppphhaafahaahxaajxhq_0111000002212001 433899.179736787 159
73140 qLLwLvPwQMQkbeeeilllmonopnmpphhaafahhxoooaojhh_0111000002212220 9943.82590149260 37
73142 qLLwLvPzQAQkbeeeiljnmjompnopphhaafaxaxjrjdkomx_0111000002212121 4277.18924024097 7
73147 qLLwLvQPLQAkacdhikhmmlnnlmoppjkauxssaqgedfqvhr_2002110002002212 135755.767181810 39
73157 qLLwLvwAAQQkacdfjmllknkoonoppjkannqknjlnxmoooj_2002110000001222 23817.1075962074 177
73158 qLLwLvwAPQQkacdfjmlknnkoppnopjkannqkjxlnxeioos_2002110000001221 4927.91845050823 87
73164 qLLwLvzMMQQkacdfkkjlonmmopnopjkawwvknhpllhajfj_2002110002201222 3613.05863988164 49
73189 qLLwLwPMLPQkbeeehikkklopnpopohhaaofahhjqqjxxhh_0111000002122211 1151.99611784703 7
73190 qLLwLwPMLPQkbeeehikkkmopnpopohhaaofahhoqqfxxhh_0111000002122211 1151.99611784703 7
73192 qLLwLwPMzPQkbeeehikkkmnpooppohhaaofahhrrqxhxhq_0111000002122201 19095.3907586860 13
73195 qLLwLwPPAwQkbeeehiklmjlnpoopphhaaofaaaardlhfws_0111000002121101 2214.57186069212 9
73204 qLLwLwPzwQQkbeeehikljnmoppopohhaaofaaankxxmmmm_0111000002121100 793.773805432368 11
73207 qLLwLwwALQQkacdfhhmkomonplpnpjkacqcanqxaavncjn_2002110000012221 1796.14172903144 18
73218 qLLwLwzQMLQkbeeehimlkjnpooppohhaaofhahahppaass_0111000002121122 6147.66616055488 5
73238 qLLwLzvQMQAkacdhjknlkmnmomnppjkamisisnialaiaqj_2002110002001120 3232.46623495900 67
73251 qLLwLzzMPPQkacdhghmlkmpomnoppjkaudsacvuxxdxvnc_2002110002022121 7015.51258605815 9
73270 qLLwMLPvwQQkbeefeihjmnlopmpophhaaaektaxfxarjkj_0111000011222000 550486.476314038 91
73283 qLLwMLQvMLQkbeefeihhjlmnopopphhaaaefktarealfgg_0111000011202001 2477.67196390799 41
73308 qLLwMvPzLQQkbeefejilonmmlpopphhaaaaaxatwfjennn_0111000011222000 5.74195323827822e10 79
73313 qLLwMvQvPQMkbeefehjinllomoppphhaaafaaarwhhfhah_0111000011220001 308.029843403450 37
73317 qLLwMvQwPzQkbeefehjikmknpppoohhaaafaaxajfhahxj_0111000011200021 2122.43401183856 43
73320 qLLwMvQwzQPkbeefehjikmoonpppohhaaafaaxaqffhahj_0111000011200001 1111.98489864701 13
73337 qLLwMvzPPQAkbeefehnmkolmnmnpphhaaakccvavffffxn_0111000011222201 637677.085478160 43
73340 qLLwPAPLLAMkacdffhgijlmmnooppjkakglmaaacjemoer_2002110022000122 2262.14242264886 33
73341 qLLwPAPLwAPkacdffhgijlkmnopppjkakglmaaaaaaxxcv_2002110022002200 6145.97160793439 41
73343 qLLwPAPvLPQkacdffhgijnmoppopojkakglmaacvqahahq_2002110022000012 6478.29382012634 41
73348 qLLwPAvvMQQkacdffhgommopnomppjkakglmaaaxaaxacv_2002110022221101 1689.53064961683 27
73349 qLLwPAvvPQQkacdffhgnmmpnnomppjkakglmaaaxaaxavc_2002110022221100 1917.65020935337 27
73364 qLLwPvAzPMQkacdgfikjklnmpopopjkahcnofnahfaoqfq_2002110000022220 4613.68085963895 125
73365 qLLwPvLAQAPkacdfflkmlklnkpoppjkakgaaallmqmmmvc_2002110022112100 2414.46940714410 27
73369 qLLwPvMLQLQkacdffjilknmpooppojkakgggdlumppqqpp_2002110022121200 1238.07429760722 27
73374 qLLwPvMvQMQkacdffjikomlmnppopjkakggglqmocbmpcm_2002110022121210 154181.423659310 55
73375 qLLwPvMzMPQkacdffjilkmnoppnopjkakgggalmnvxugka_2002110022121110 154181.423659310 55
73384 qLLwPvvAQAQkacdffkmnklokpoonpjkakgqauldqdxkcnk_2002110022112110 3242.01241538405 305
73385 qLLwPvvPQQAkacdffmmnklmooolppjkakgaduldumwrnxk_2002110022112110 4077.39146365885 489
73386 qLLwPvvQQAMkacdffkmmnklmkopopjkakgqaduldudxxkk_2002110022112100 2987.30324230397 79
73389 qLLwPwvMwQQkacdffhlmjonnpopopjkakglammagwaxxam_2002110021122000 4997.97778341439 95
73392 qLLwPwwALMQkacdffhiklmoopnpopjkakglgamwaxxmlvc_2002110021220000 4.56829282395340e7 83
73394 qLLwPwzvQQMkacdffhiomnonmnoppjkakglngogggokkas_2002110021122000 7419.94750069508 173
73397 qLLwQLLwMwQkbeegfehkkkmnppopohhaqqaqhaxxchahqn_0111000222000012 23397.8228862589 42
73400 qLLwQLLzAPMkbeefgehkkkloonoppxxhaahqqqqaqagqxr_1022111000111102 3319.28375501527 165
73401 qLLwQLLzAPPkbeefgehkkkloonpopxxhaahqqqqaqabxqr_1022111000111102 3239.06073306808 33
73403 qLLwQLLzQLMkbeefgehkkklmnoopphhaaaaaqqaaaaakxn_0111000111022110 1943.72061407679 98
73438 qLLwQLwAPLAkbeefgehikjlmnoopphhaaaaaaqqqqaakxk_0111000110022001 22712.5695450973 130
73439 qLLwQLwAPLAkbeefgehikjmlnooppxxhaahqqaaqqaanxn_1022111001122110 1564.40519943173 300
73440 qLLwQLwAPLAkbeegfehijklmnoopphhaqqaqqaahhaasqj_0111000220011002 3279.36541556648 279
73441 qLLwQLwAPLMkbeefgehikjlmnoppphhaaaaaaqqqqaaxhq_0111000110022001 1900.71635449553 10
73442 qLLwQLwAPLMkbeefgehikjlmnopppxxhaahqqaaxxxxqqa_1022111001122112 2688.09857290275 9
73444 qLLwQLwAPLMkbeefgehikjmlnopppxxhaahqqaaqqaaxqh_1022111001122110 1153.99913344822 4
73447 qLLwQLwAPLMkbeegfehijkmlnoppphhaqqaqqaaqqqqhah_0111000220011001 1187.72636814418 6
73449 qLLwQLwAvMQkbeefgehikjnoponppxxhaahqqaarrarraa_1022111001122221 2616.71091655286 111
73452 qLLwQLwAvPQkbeegfehijknonpopphhaqqaqqaakkkakaa_0111000220011110 1124.93480464438 30
73453 qLLwQLwLLAQkbeefgehilnmonpnpphhaaaaaaoxfaxaank_0111000110000211 239.620197596253 11
73458 qLLwQLwLvQQkbeefgehilmoonopnphhaaaaaaofahxhxjj_0111000110000212 1523.21233141917 10
73459 qLLwQLwLvQQkbeefgehilmoonoppphhaaaaaaofahxhxjs_0111000110000212 1523.21233141917 10
73460 qLLwQLwLvQQkbeefgehilmooponpphhaaaaaaofahaharw_0111000110000212 1174.93265045018 7
73463 qLLwQLwPPzPkbeefgehikllmnopophhaaaaaaaonuiuuws_0111000110002110 318845.328784066 95
73471 qLLwQLwvPPQkbeefgehilomnoopnphhaaaaaanxkxxaxjj_0111000110000222 71620.7812455600 27
73480 qLLwQvLMvQQkbeefgekjjnopoopnpxxxaaxkkkagkbknnn_1022111000011111 925.450845972714 5
73491 qLLwQvPPLAMkbeefgejilkmnlopophhaaaagwabaanxhnw_0111000111100211 1.28514831968092e6 261
73507 qLLwQvvPAPQkbeefgemnlloplmnophhaaaaaaaaaaarnkr_0111000111122002 2444.16338037553 17
73508 qLLwQvvPAPQkbeefgemnlloplmoophhaaaaaaaaaaarknr_0111000111122002 2444.16338037553 17
73509 qLLwQvvPAPQkbeefgemnlloplopopxxhaahaaaaaaakkkk_1022111000011111 676.342909792497 34
73510 qLLwQvvPAQAkbeefgemnllmomloppxxhaahaaaaqaqawhr_1022111000011112 7986.86924588815 15
73514 qLLwQvvPMPQkbeegfelnmmopmoopphhaqqaaaaqaaqnkcv_0111000222200000 7229.29177847545 6
73515 qLLwQvvPMQAkbeefgemnlnmnmooppxxhaahaaaqqqqagxr_1022111000011112 1824.47785021506 57
73520 qLLwQvvPQPAkbeegfelnmlmlomopphhaqqaaaaqqqaqchn_0111000222200001 12498.4452922086 18
73521 qLLwQvvPwQQkbeefgemnlmpmoooppxxhaahaaaqaqagbwr_1022111000011111 1252.80355383724 3
73522 qLLwQvvPwQQkbeefgemnlmpmoooppxxxaaxaaaaaaagbgb_1022111000011111 1252.80355383724 3
73527 qLLwQvvvQQQkbeefgellponmloopphhaaaaaaqaqaaofof_0111000111122020 38166.2425194741 5
73528 qLLwQvvzQPQkbeefgemllonplmoophhaaaaaaaqqaarofr_0111000111122002 21252.5023433147 7
73529 qLLwQvvzQPQkbeefgemllonplppoohhaaaaaaaqqaagbof_0111000111122002 21252.5023433147 7
73532 qLLwQvzLMPQkbeefgejmknlnppoophhaaaagabaarcknvo_0111000111120200 524.032936864774 11
73534 qLLwQvzLQAPkbeefgejmkmlmnoppphhaaaagabqxqxqqcv_0111000111120211 3169.83379757604 11
73536 qLLwQvzPAAPkbeefgejlmkknloppphhaaaagaabkxrhqkw_0111000111120211 11148.1843359073 249
73539 qLLwQvzPwAQkbeefgejlmknopmnophhaaaagaabaahnkrw_0111000111120021 211806.231385125 325
73541 qLLwQvzQvQMkbeefgejilknomonpphhaaaagnxbannfrxk_0111000111120201 15129.4973293171 125
73548 qLLwvAPMAMMkacdijhjklmknmopopjkamefcssmjemsqjj_2002110002002022 2549.29019518278 139
73554 qLLwvLAAPPQkacdighkmlnnlompppjkaxxkrawaawxjwbw_2002110002202110 76321.0246957417 27
73564 qLLwvLAzPQQkacdighmnopopnonpmjkaxxkaxahahxqaqj_2002110002202111 81186.8356020426 27
73570 qLLwvLLPMQQkacdhjmiolmnmponppjkahckfdvnmnluxjj_2002110002200222 1464.84200990529 87
73571 qLLwvLLPMQQkacdhmmionplplnopojkahokfdlmcmcluaj_2002110000000222 3978.91344709097 111
73581 qLLwvLLQPAQkacdhjkmkkjmonnoppjkahckkkcccqhakvj_2002110002200212 875.639506321462 15
73591 qLLwvLMMMAQkacdijjkikoonmpnopjkaxqckvkxxdmvjvs_2002110002222110 6609.18445259171 50
73593 qLLwvLMPAMQkacdhjjjnlnoopmoppjkahicracqdetdgbr_2002110002202220 2804.23640114793 165
73594 qLLwvLMPMMQkacdhljmnlknppmoopjkahhcuabklqatffv_2002110002222221 689.802699883659 11
73595 qLLwvLMPPQMkacdijjljlokomnpopjkaxickrclrudrabj_2002110002202220 4397.13580522770 93
73596 qLLwvLMPQPMkacdhljjinklomnpopjkahhcrfdnohprawj_2002110002222210 3794.91673046900 9
73602 qLLwvLPLMQQkacdilmmjknmplpoopjkaxnnkvwpwqbqkjr_2002110002200211 2044.74629608145 217
73609 qLLwvLPPAAQkacdikijknmlmoonppjkaxnkvvagrwaajrs_2002110000022210 2667.58873856463 37
73612 qLLwvLPPLQQkacdihmknlmolpopnpjkaxkrraormwmmljv_2002110002222211 117974.664448507 27
73616 qLLwvLPPPPQkacdhlmmnnjmnploppjkahsokaqoohectgk_2002110000000211 2.43904793108108e7 177
73624 qLLwvLPPPQPkacdimjlknollmppopjkaxccvvulofgacbv_2002110002222221 2363.07613321623 21
73634 qLLwvLQLwQQkacdijljimmploponpjkaxqncvadarhnvnr_2002110002222111 24925.6197550205 115
73635 qLLwvLQMMMPkacdijljkiknnmooppjkaxqnckvkxxakcar_2002110002221112 1052.97728506289 14
73638 qLLwvLQPMwQkacdijkikjmnnmooppjkaxankkkaaxxnnnj_2002110000002112 1319.70099632640 17
73645 qLLwvLQzPMQkacdilkiiomlnnpoppjkaxhnkkdmwidsbno_2002110000022122 5372.18436211947 203
73646 qLLwvLQzPQPkacdighjjonolnnpppjkaxqvvvxqxvqgfvo_2002110002201112 2751.33658025546 122
73651 qLLwvLvQQMQkacdhjmijoolnmpppojkahokfnxavlvaafo_2002110000000221 989.992851750167 167
73654 qLLwvLwAPQQkacdilnikonkmpopopjkaxhpkwqarltdvro_2002110002221112 30632.6255731495 129
73659 qLLwvLwPMQQkacdijljkkomppoponjkaxikrkwuliejcjn_2002110002201121 7908.33507924595 39
73661 qLLwvLwPPQQkacdijljnmnolmpoppjkaxqvkqaadoliokb_2002110002221122 1777.89646938943 113
73663 qLLwvLwPPQQkacdilikmpollmnpopjkaxhknddmwwlojob_2002110000022222 2733.91231642809 21
73674 qLLwvLzLQQQkacdihonplnlkppnmojkaxkaqhoafraaarj_2002110002222121 3571.40066395596 31
73678 qLLwvLzLQQQkacdjkkilmmpoppoonjkahnvjbcktmlaljn_2002110000022121 2199.28946998395 115
73683 qLLwvLzPAQQkacdhlmioonmnmpnppjkahnkfdxananaqao_2002110002200121 1975.29962743068 29
73685 qLLwvLzPQMQkacdhlmiooonpnlpnpjkahnkfdxiaelbieu_2002110002200120 2342.08314759355 32
73687 qLLwvLzPQQAkacdjklkioklmomoppjkahnvofdjvvmrjxk_2002110000022120 1182.44925619335 61
73688 qLLwvLzQAQAkacdjknlkinlmonmppjkahnpvofqvvqxrqj_2002110000022120 1741.34346387331 61
73690 qLLwvLzQMAQkacdhkjmijolnnpoppjkahnokfnxvqqphnk_2002110000000121 2004.67743292864 199
73691 qLLwvLzQMMQkacdhkjmijolnpnpopjkahnokfnxoqaehvo_2002110000000122 2343.52864514580 25
73692 qLLwvLzQMQPkacdhkjmijolnmppopjkahnokfnxvqvawvk_2002110000000121 1672.79270453052 52
73693 qLLwvLzQQLQkacdhknminklmpooopjkahnpkfqjksaahcj_2002110000000122 2395.61950342922 19
73697 qLLwvMAAAwQkacdhijhkklmnopoppjkaqxdcccxauhhaqf_2002110000211200 323024.235220722 39
73716 qLLwvMvPQPQkacdhjiokmnpnnomppjkaqhkanhadddudff_2002110000222222 8823.83945855885 21
73724 qLLwvPLPLQQkacdihjlnponommoppjkahhckammdmdqaos_2002110002202222 658.880404621042 101
73725 qLLwvPLPPMQkacdjijjknolmmppopjkaaxcvvulgieccbv_2002110002222221 1953.01119421250 55
73733 qLLwvPPPLMQkacdjiljjkolpponopjkaaxccvvxgacjbsv_2002110002222211 10198.5788040202 53
73743 qLLwvPQPwAPkacdjikkjjklnmopopjkaqxqnnvvannaarn_2002110000021120 4934.63285595023 19
73750 qLLwvPvQMMQkacdkhjlijnlpopnopjkaahokfnavajnojk_2002110000002221 1503.22418320255 163
73751 qLLwvPvQMPQkacdkhjlijnmpopnopjkaahokfnalphfojk_2002110000002221 5208.94193251780 25
73757 qLLwvPzLPQQkacdjihnpmokomlpnpjkaaxkaxaaraarkjn_2002110002221211 3569.61955210320 79
73759 qLLwvPzLQMQkacdjihnmomoopmlnpjkaaxkaqhaaaharjw_2002110002221211 2751.73111757760 69
73767 qLLwvPzQwMQkacdkhkjlijmnpooppjkaahnokfnqhncsjf_2002110000001222 4729.69665689606 13
73769 qLLwvvAAPQQkacdghinpmomopmponjkaxkkamvmvmmnqqj_2002110002200222 2054.84392156670 79
73784 qLLwvvAQMMQkacdgmjkinlmonppopjkaqnvvfdvnlutejv_2002110002200221 8436.04179003889 25
73785 qLLwvvAQMMQkacdhimnnkklppnpoojkalssumccrauuqaj_2002110000020221 2768.89990652111 183
73787 qLLwvvAQMQAkacdhimlnkknlmnoppjkalssvqccannuaqj_2002110000020220 995.068987268312 15
73793 qLLwvvAQwQQkacdkkmjkiononnoppjkaqnsvvjahqieqaj_2002110000000112 1973.56940951129 38
73795 qLLwvvAwQQQkacdmkjolmnoplnoppjkalnoewjpqigqaxg_2002110000020111 2989.20059923377 45
73802 qLLwvvLMQQQkacdhjjomnlmlnppopjkavvvxjnwnwwaqqw_2002110002220211 2154.95071272235 91
73811 qLLwvvLQAQQkacdhjijlnmmoopppojkavvkvnnnglqqtqq_2002110002220211 1267.15358453470 35
73813 qLLwvvLQAQQkacdjkjoknollnnoppjkackcaknhccvvhaj_2002110002200022 3428.14861363867 63
73814 qLLwvvLQMQQkacdjminlonpmpompojkacokkfhclnldnqa_2002110002200022 2757.56684265607 89
73817 qLLwvvLQPQQkacdlmiklnplonoppojkacoknnndcarluxi_2002110000020222 6529.81920757296 11
73828 qLLwvvMQwQQkacdkjklnknlooonppjkaxckvakhjmuqhaj_2002110002220212 1148.81711400378 34
73830 qLLwvvMwQQQkacdmnkklmnpnlooppjkalxkkwjimxfaaxk_2002110002220111 2160.32296404650 21
73832 qLLwvvPLQQQkacdkjjonmknpomppojkannkagjjbpmvaqu_2002110000020221 3000.39648573762 281
73837 qLLwvvPMAQQkacdijmnlokpnomppojkascokfqblbmnqhq_2002110002200012 269804.767600245 129
73838 qLLwvvPMAQQkacdknjmijplononppjkannojfnxoavavho_2002110000000022 18622.8907684278 125
73873 qLLwvvPPQPQkacdlnjkioommpnpnpjkannvvfdxnnavavo_2002110002200021 5057.24325960816 31
73877 qLLwvvPQAQAkacdijmkjlnklnnoppjkascskkfnbnvvaqj_2002110002200020 2247.06505382750 63
73881 qLLwvvPQMMQkacdlhkjimnolpnoopjkassjjjnvacqsxhj_2002110000000022 5096.69301880381 16
73883 qLLwvvPQMQAkacdhljmikklnnnoppjkaffojjccfnvvaqj_2002110000000020 11551.5596795058 249
73891 qLLwvvQAAMQkacdjljklkmnppnopojkaqnckvknhaxhacj_2002110002220221 752.980876681951 23
73893 qLLwvvQAMQAkacdhkjmlmnlnlnoppjkalnnsvnhrlrlaqj_2002110000020220 1479.00130416937 259
73898 qLLwvvQLQAQkacdjljinmjmmpooppjkaqncvajcngpakgb_2002110002220210 3143.31588113417 169
73900 qLLwvvQMAPQkacdhkjmnmmplopnopjkalnnsxnjqrdtanr_2002110000020122 8747.45139301781 97
73901 qLLwvvQMLQQkacdhijmnknloonoppjkalscsxbqoduaqaj_2002110002220112 2382.79210866248 197
73902 qLLwvvQPAAQkacdjijljnlmnppoopjkaisckracnuahxsn_2002110002200221 3006.00258553474 139
73903 qLLwvvQPAMQkacdkkhinlmnlmooppjkaunvkansxvnqkkj_2002110000020212 3338.09780834101 43
73905 qLLwvvQPLQQkacdjijljmmnpppooojkaisckrjnpdiedjb_2002110002200221 3149.29045731746 21
73915 qLLwvvQPwQQkacdkkljknnoloonppjkaqncvvaxanqqxaj_2002110000000212 2499.97079113187 71
73919 qLLwvvQQLQAkacdhijmljklnnnoppjkalscsvkboduqaqj_2002110002220120 1480.27666313689 215
73922 qLLwvvQQPPAkacdhihmlkklooonppjkalsosvccrauqaqj_2002110000020210 1373.20962258206 53
73925 qLLwvvQQwQAkacdjkljlminnlnoppjkalnwovjjaxbqaqj_2002110000020120 2105.98644974112 241
73926 qLLwvvQQwQAkacdkklmjkinlnnoppjkaqncsvvjanqqaqj_2002110000000120 871.266677055955 181
73927 qLLwvvQvQQQkacdmijolmkpnloppojkalscewjbhpsaxcf_2002110002220211 4285.54192315470 63
73930 qLLwvvQwQAQkacdmijkklmolpopnpjkalsckkwjmfaxnnn_2002110002220111 66982.5935562227 159
73932 qLLwvvQzAQQkacdkhjlnkppmnmoopjkaajcvucievmvdbs_2002110002220222 6324.64881729083 111
73934 qLLwvvQzPQQkacdkhjlkjomnmopopjkaajcvcclvmvdsbn_2002110002220221 1608.69817465110 309
73938 qLLwvvwAQQQkacdkmoimpnolpnponjkaxoxfnhlasulmxh_2002110000000222 64020.6809349961 39
73942 qLLwvvwQMQQkacdgmkioonmnpnpmpjkaqsvfdiaralqqsj_2002110002200122 12892.9416881763 59
73944 qLLwvvwQPQQkacdgmnokjonolpmppjkaqstaccladvqsqv_2002110002200121 23423.3388660153 25
73950 qLLwvvzMQQQkacdimnlkoknppmoopjkasokfchccqqnxaq_2002110000000021 8812.01143896644 35
73953 qLLwvvzMQQQkacdmoipkjnonlmpnpjkacpveccwagrvavk_2002110002220211 1964.08829056912 49
73975 qLLwvwAQALQkacdhjhkkllmnonpppjkaqdcccnjpeckrjo_2002110000201121 2736.61777132822 75
73976 qLLwvwAQAPMkacdhjhkkllmonopopjkaqdcccnjpuecxcn_2002110000201120 4837.58998644647 105
73984 qLLwvwAwPQQkacdhghmnponopnpomjkaxxkaaaaqxxqxxj_2002110000002122 1883.12617285106 17
73994 qLLwvwMQPMMkacdihjlkmlklonoppjkamlcsvajjrwkgdr_2002110002202102 4575.45919102374 49
73998 qLLwvwQQvMQkacdhjhlkkjmonpoppjkaqdcnccnmqfjsjf_2002110000202222 108685.493777366 86
73999 qLLwvwQwLQQkacdhjhlknpmmoponpjkaqdcncaxeihhonf_2002110000202122 1893.51890094345 82
74005 qLLwvwwPQQAkacdijmlkmlolomoppjkamitjfxjurdtjxk_2002110002001120 4237.73227847708 36
74007 qLLwvwwwQQQkacdilkjmlopnmpopojkamlcvxjllmmxcvk_2002110002201111 40651.2599217721 49
74013 qLLwvzAzQPQkacdjkklinomompoppjkaxxnsfdhhuqpfkj_2002110000001221 3039.27069377962 87
74025 qLLwvzMMAPQkacdjkmknklnmpoppojkaxxxkxknxxaannj_2002110002201122 1056.50071224427 11
74026 qLLwvzMMMQAkacdjkhlilmnnmmoppjkaxxsofnluulhfqj_2002110000002220 33566.7415477354 69
74027 qLLwvzMMMQPkacdjkhlilmnnmpoopjkaxxsofnluulofjj_2002110000002222 11163.1870081671 9
74035 qLLwvzPPwQQkacdjkjjmnnmmonpopjkaaccvvaxfoaxanj_2002110002202212 2670.56046989428 23
74037 qLLwvzPQAzQkacdjmjljkilnopoppjkaaccovvfnlamvsc_2002110002202212 492.023160774435 9
74042 qLLwvzQPLQMkacdjkkliklnmoooppjkaxxnnknsdmxsoqw_2002110000002221 2830.10011930368 17
74046 qLLwvzQPwQAkacdjkkjjkmmnmonppjkaaaccvvaxaxanqj_2002110002202120 6480.90046519167 39
74047 qLLwvzQPwQMkacdjkkjjkmmnmopopjkaaaccvvaxaxaxjk_2002110002202120 8364.07151889980 17
74059 qLLwzLzQLMQkacdghjlmjolnpmoppjkahhnkacavqajcnn_2002110000002111 265.013635640609 53
74062 qLLwzvQwMQMkacdfjilkkokononppjkakccnvgagmifras_2002110022222210 847.741657024589 19
74069 qLLwzzLPQMPkacdfiknkmnlnmooppjkakanxnaaxaannxr_2002110022211112 1040.89176027570 13
74104 qLLzAPLLQLAkcdefgfhkkklmnoopphsaqhjahhaaaaakxk_1000121000122001 2538.51085108853 507
74105 qLLzAPLLQLMkcdefgfhkkklmnoopphsaqhjahhaaaaanxk_1000121000122001 13319.4721353172 507
74107 qLLzAPLLwAQkcdefgfhkkkonopnpphsaqhjahhaoooaohh_1000121000122220 2684.10109013024 40
74143 qLLzAvwPQPMkcdefghllnknmomppphsahhaofafqqhaaxq_1000121000001110 509.276735846336 10
74228 qLLzLPLLMPQkaceigjhmjlomopppojkqlatflruhowbcfr_2002121010021221 69619.7051632939 241
74231 qLLzLPLPLMQkaceigjlkknompnoppjkqlqtqnsuufojjss_2002121010021001 7890.69968387093 223
74235 qLLzLPvMAPQkcdcigjmnnlponopophsrlvplpfruusddpp_1222011021002122 6.22720925523000e13 33
74238 qLLzLPvzMQQkaceigjmjplnomnnppjkqlqtubmmqxwfogb_2002121010022120 6725.99985132322 5
74320 qLLzLzPzAPQkcdchgijimknnppoophsrkvitqcflmquurc_1222011021201011 48975.4649677777 83
74332 qLLzLzvQMAQkcdchgnmmmlkoponophsrkvulcnjflherqw_1222011021200201 8025.09820788027 26
74333 qLLzLzvzQQQkcdciglpmonplpnmoohsrlvlwrnokbrokrs_1222011021200222 28785.6627354794 19
74373 qLLzPPvPLAQkccdhfiglkkompnpoplncckanrrgabaqwgw_1200111122222111 10389.2962426421 77
74397 qLLzvAPwMAQkcdchgjklkomonpnophsrjvphlwqjeeuqoj_1222011022202102 1698.56332003705 113
74465 qLLzvLPPAPQkcdcgjlmiknnpooopphsrwpalqsssapttta_1222011022200200 851.734742289199 51
74489 qLLzvLvMQQQkcdcjlpoononplnmmphsrtaxxbvosgorovf_1222011021100021 5434.33033037562 21
74503 qLLzvLwPMQQkcdcjkoknmlmomnopphsrtulixvbssrrvxw_1222011021100201 9892.09758660380 323
74507 qLLzvLzMAQQkcdcijlmnnomplmopphsrxpalxbjwawwwqh_1222011022200220 1078.35485464438 113
74509 qLLzvLzMPQQkcdcijlkppolmnonpohsrxpauwjkbwbfkvo_1222011022200212 10518.8363049758 251
74511 qLLzvLzPPQQkcdcjmompnoknlmpophsrtallwrbvooogvg_1222011021100202 126725.627596568 43
74515 qLLzvLzQPAQkcdcijllmnomnmppophsrxpallbjkgntere_1222011022200220 3303.80190347271 47
74517 qLLzvLzQQLQkcdcijklmnnnopopophsrxppllxboaapppp_1222011022200200 823.189011891013 17
74534 qLLzvMzMMQAkcdcjilknmmlknnopphsrxxaaxxossffxhr_1222011021002112 6567.29715100083 9
74537 qLLzvMzPwQQkcdcjilnlmlknpoppohsrxxallxsscpxqpw_1222011021002010 7823.44831841298 261
74542 qLLzvPAPAwQkcdckijjmjllnpopophsrpxpplhxbaepofo_1222011022220000 9.97758180219758e7 91
74543 qLLzvPAPwQAkcdckijjmjlomnoopphsrpxpplhxawxqphr_1222011022220102 4156.65167743775 265
74584 qLLzvPvPAQQkcdcgjlnnmmolmoppphsrvtlxbvskjrceqh_1222011021100220 4620.66564164251 53
74587 qLLzvPvPQMQkcdcgjonnmnklpmopphsrvtxxbvovbaffil_1222011021100210 5981.29367606650 269
74599 qLLzvPwPMMQkcdcgjknmmmlonoppphsrvtuxxbosmrxlhf_1222011021102112 5456.62141099972 283
74600 qLLzvPwPPQAkcdcgjknmlmlnlnopphsrvtuxxvosgrrxhr_1222011021102112 4444.37982360952 10
74601 qLLzvPwPPQAkcdcgkknmlmllnnopphsrvpuxxvowsgrxhr_1222011021102112 4444.37982360952 10
74608 qLLzvPwwQQMkcdcgkklonmolonppphsrvpupwjojsvgpmh_1222011021102122 50704.4077934198 38
74610 qLLzvPzAPQAkcdcgijjknmlmmnopphsrvxpdujrwbkvahr_1222011022202212 2554.86326170501 11
74620 qLLzvPzwQPQkcdcgijjoomnlpnpnphsrvxpdwjrnwpsioe_1222011022202120 6565.81580413145 203
74621 qLLzvPzzPQQkcdckijjpnmnompoophsrpxpdwbrbnkvsog_1222011022202012 228259.523071760 177
74622 qLLzvQLzLQQkcdcjgilklkpmnppoohsrxvxllsjtkbhhaw_1222011021002210 3093.50553203370 16
74623 qLLzvQLzMMQkcdcjgilknlkmnoppphsrxvxllwsjkbhufj_1222011021002201 3097.30682158751 69
74640 qLLzvQvvQQQkcdcjgipplmnpmnooohsrxvxwjscrvrrrjc_1222011021002112 40557.8274739913 253
74643 qLLzvQvwQQAkcdcjgiloolnnonmpphsrxvxtwjsrwvskhw_1222011021002121 4355.78541430048 86
74644 qLLzvQvwQQMkcdcjgiloolnmonppphsrxvxtwjsrkvstpt_1222011021002122 5435.28062331997 143
74676 qLLzvvMwQQQkcdcimlnjkpopmlopohsrpqhlffvknfkfww_1222011021102011 3.35228203353584e7 67
74694 qLLzvvPwQQQkcdcnmlijpknomlopphsrhqhqnvnovfkfsk_1222011021102011 112621.573753752 179
74703 qLLzvvwQPQQkcdckllkpolnmonpnphsrualiwrbrjorfrg_1222011021102022 184500.012744683 103
74715 qLLzvwzAAQQkcdchjkmonnonlpopphsrjpalwrsjgbqrlm_1222011022020220 6149.18050959284 213
74722 qLLzvzAAwQQkcdcgljjlmpploonpohsrvppahbhawhawhx_1222011022222210 1767.20772196935 50
74726 qLLzvzAPLQQkcdckjjnjmnnomoppphsrppplhrbbswrhxq_1222011022222021 2491.04617129491 30
74729 qLLzvzAQLAQkcdcgljjlinolnpopphsrvppahqqawxhqwr_1222011022222001 3496.87214370236 21
74734 qLLzvzAQzPQkcdcgljjlimlnppoophsrvppahqjwieqnsc_1222011022222000 2654.97047702448 29
74735 qLLzvzAwQQAkcdcgkjjoonmlnonpphsrvtpdwrvrscfjhw_1222011022222121 4682.95203196021 113
74737 qLLzvzAzQAQkcdcgljlomonnlpnpphsrvpphwrjgbwtsqe_1222011022222220 2739.03659794535 61
74748 qLLzvzMALQQkcdcgilmkomnlpmopphsrvpqphusvfdnxxb_1222011021120211 14163.6043763019 109
74762 qLLzvzPPPPQkcdckjlnmolmmpnopphsrpphllwwkvawrph_1222011022220020 3.19274849951874e10 61
74768 qLLzvzPzAQQkcdcgjlmoklnpmmopphsrvpqlwgrbavvbhh_1222011022220220 2797.58582269006 31
74772 qLLzvzQPLPQkcdckjjlmjlpmnppoohsrppphlhwawrphaw_1222011022220210 7296.13569405100 105
74775 qLLzvzQPvQQkcdckjjlmjmmnoopophsrpppqlhbbshxaaw_1222011022220211 3767.33256017770 17
74779 qLLzvzQQwAPkcdckjjlkkjimnopophsrppphphhqiiaanj_1222011022220012 4294.04946590190 233
74786 qLLzvzwLQQQkcdcgimjkpopnnonpohsrvplffvknoffoww_1222011021120211 490706.075805473 29
74794 qLLzvzzPPQQkcdckjompnommopnpnhsrppllwrbkvbsfro_1222011022220202 22628.9571574447 17
74840 qLLzwzPAPLQkcdfghijklnmopoppoqraqruuiiaaaassss_0222100122111100 2.95033491962924e8 53
74863 qLLzzLvPQPQkcdeghkmklonppnonphsahbaoojwkqibsoe_1000121200010012 5711.74473912428 8
74865 qLLzzLvQMAQkcdeghjkmkmnoopnophsahbeaookkiphotr_1000121200010012 4.00952073131677e8 26
74867 qLLzzLvQQMPkcdeghjkmklmnopopphsahbeaoojkktuxdr_1000121200010020 3156.70112076503 82
74872 qLLzzLzAzQQkcdeghijmmplnnonpphsahoaxaopkaxpanb_1000121200000111 86879.8952763451 83
74879 qLLzzLzQvQQkcdeghklilnlnnopophsahjqhxoafxhxxjj_1000121200000122 2209.44697697252 24
74910 qLLzzPwPLAQkccdhijgkinonmpopplnccaanqkhqhraaww_1200111102222111 3914.96480722449 147
74912 qLLzzPwvQMQkccdhijgomlnlpnppolnccaanxrrwgabqqn_1200111102222211 1.16532019810982e6 29
74922 qLLzzQzvMQPkcdeghhgilomnooppphsahssoamalhsoate_1000121201111200 2064.44415522622 11
74923 qLLzzQzvwQQkcdeghhgilmnpnonpphsahssoamlhsfofof_1000121201111200 1962.14502983255 7
74925 qLLzzvAAAAQkcdeghilknmnoponpphsahraqahohxhaaqb_1000121200010122 10176.0736902396 15
74929 qLLzzvAMLQQkcdegjijkonpmnopnphsahtahaistrrihob_1000121200010011 33516.6905346041 17
74934 qLLzzvAPzQQkcdegjinmklomnoppphsahtahakftvclpmk_1000121200010111 6576.65359386493 17
74940 qLLzzvLAMQQkcdegmljnknmooppnphsahaeeokkkjvquol_1000121200000002 30605.3065924826 50
74977 qLLzzvzAPQQkcdegimlpnopnmloophsahaqqhojhfssjja_1000121200011001 588.483338205103 9
74980 qLLzzvzPPQQkcdegionknopmnmpophsahahakowhfvftrt_1000121200000011 11226.6984252884 53
74983 qLLzzvzQLQQkcdegilmknkonpoopphsahaqqaojhfpttph_1000121200000011 5177.28807133858 9
74985 qLLzzvzQQMMkcdegimlkjnlnonpophsahaaaankfkqshjr_1000121200011022 1790.30456557181 289
74990 qLLzzwPALQMkcdchhlijknmonoppphsrsvapalppapahat_1222011010200011 21928.9487013041 53
74993 qLLzzzALAMQkccdhighkmnlnonppplncchnwgrlsltmdsg_1200111102222101 3561.63690120048 279
75005 qLLzzzMwzQQkccdhighlnpomoopnplnccanrhuaxmqhgkb_1200111102221110 1908.30469469403 205
75008 qLLzzzPPLAQkcdcghikljnkmpoopphsrwwphlfarwlhfww_1222011022202001 1574.35441989731 165
75012 qLLzzzvMAQQkcdegjlnkloponmpophsahahhoosasoohsh_1000121200000001 2620.15621940803 5
75014 qLLzzzwAQLQkccdhigmlnkkpopopolnccanqqhrftptpgg_1200111102222100 2526.17414022491 49
75016 qLLzzzzAAMQkcdeghilknmnoopnpphsahsaqqhohaaaaxj_1000121200110122 588.483338205103 9
75019 qLLzzzzPMMQkcdeghiknlklpoppoohsahsaqfjfjaqhxum_1000121200110112 2364.08093514860 31
75020 qLLzzzzPMPQkcdeghiknlkmppopoohsahsaqfjfjumqqum_1000121200110111 1507.53945955326 27
75021 qLLzzzzPMQMkcdeghiknlolmomppphsahsaqfjqjjqjldf_1000121200110121 10952.1309137188 97
75022 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhhhhhdu_1221122112211221 16.9409715080671 1
75023 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhhhhhml_1221122112211221 16.9409715080671 1
75024 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhhhhqqa_1221122112211220 29.9666295470958 1
75025 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhhhhqxh_1221122112211220 29.9666295470958 1
75026 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhhhxqdu_1221122112211200 42.9767315949145 1
75027 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhhhxqlm_1221122112211200 42.9767315949145 1
75028 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhhhxqpe_1221122112211200 40.9755952294433 1
75029 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhhhxqti_1221122112211200 40.9755952294433 1
75030 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhhxxqdl_1221122112211002 64.9846117415616 1
75031 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhhxxqhx_1221122112211002 53.9814751264641 1
75032 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhhxxqqa_1221122112211002 53.9814751264641 1
75033 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhhxxqum_1221122112211002 64.9846117415616 1
75034 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhhxxxhq_1221122112211001 49.9799919935936 1
75035 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhhxxxxa_1221122112211001 49.9799919935936 1
75036 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhqxqqdm_1221122112210022 84.9882336653338 1
75037 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhqxqqei_1221122112210022 82.9879500578180 1
75038 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhqxqqtp_1221122112210022 82.9879500578180 1
75039 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhqxqqul_1221122112210022 84.9882336653338 1
75040 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhqxqxha_1221122112210021 93.9893604978829 1
75041 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhqxqxlm_1221122112210021 56.9824507372522 1
75042 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhqxqxud_1221122112210021 56.9824507372522 1
75043 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhqxqxxq_1221122112210021 93.9893604978829 1
75044 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhqxxqep_1221122112210012 62.9841229828623 1
75045 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhqxxqha_1221122112210012 97.9897948556636 1
75046 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhqxxqqx_1221122112210012 97.9897948556636 1
75047 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhhqxxqti_1221122112210012 62.9841229828623 1
75048 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhqqqqhha_1221122112200221 129.992307237088 1
75049 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhqqqqhlm_1221122112200221 116.991452366991 1
75050 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhqqqqhud_1221122112200221 116.991452366991 1
75051 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhqqqqhxq_1221122112200221 129.992307237088 1
75052 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhqqqqqqa_1221122112200220 61.9838667696593 1
75053 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhqqqqqxh_1221122112200220 61.9838667696593 1
75054 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhqqqxhet_1221122112200211 142.993006651000 1
75055 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhqqqxhld_1221122112200211 100.990098039120 1
75056 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhqqqxhpi_1221122112200211 142.993006651000 1
75057 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhqqqxhum_1221122112200211 100.990098039120 1
75058 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhqqqxqdm_1221122112200210 96.9896896257338 1
75059 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhqqqxqlu_1221122112200210 96.9896896257338 1
75060 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhqqqxqqh_1221122112200210 109.990908339470 1
75061 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhqqqxqxa_1221122112200210 109.990908339470 1
75062 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhqqxxhep_1221122112200112 124.991999487934 1
75063 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhqqxxhha_1221122112200112 133.992536897777 1
75064 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhqqxxhqx_1221122112200112 133.992536897777 1
75065 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhqqxxhti_1221122112200112 124.991999487934 1
75066 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhqqxxxqh_1221122112200110 69.9857113690718 1
75067 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhhqqxxxxa_1221122112200110 69.9857113690718 1
75068 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqqhhet_1221122112002211 188.994708846580 1
75069 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqqhhld_1221122112002211 190.994764254382 1
75070 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqqhhpi_1221122112002211 188.994708846580 1
75071 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqqhhum_1221122112002211 190.994764254382 1
75072 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqqhqdm_1221122112002210 106.990653389167 1
75073 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqqhqlu_1221122112002210 106.990653389167 1
75074 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqqhqqh_1221122112002210 177.994381845148 1
75075 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqqhqxa_1221122112002210 177.994381845148 1
75076 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqqqhei_1221122112002201 112.991149749319 1
75077 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqqqhhq_1221122112002201 181.994505328619 1
75078 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqqqhpt_1221122112002201 112.991149749319 1
75079 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqqqhxa_1221122112002201 181.994505328619 1
75080 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqqqqdu_1221122112002200 130.992365967340 1
75081 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqqqqlm_1221122112002200 130.992365967340 1
75082 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqqqqpe_1221122112002200 128.992247596126 1
75083 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqqqqti_1221122112002200 128.992247596126 1
75084 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqxhhep_1221122112002112 214.995348736585 1
75085 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqxhhha_1221122112002112 161.993826925266 1
75086 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqxhhqx_1221122112002112 161.993826925266 1
75087 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqxhhti_1221122112002112 214.995348736585 1
75088 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqxhxdm_1221122112002110 174.994285527685 1
75089 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqxhxlu_1221122112002110 174.994285527685 1
75090 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqxhxqh_1221122112002110 145.993150363579 1
75091 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqxhxxa_1221122112002110 145.993150363579 1
75092 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqxqxdu_1221122112002100 74.9866642954531 1
75093 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqxqxlm_1221122112002100 74.9866642954531 1
75094 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqxqxpe_1221122112002100 156.993630314822 1
75095 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqqxqxti_1221122112002100 156.993630314822 1
75096 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqxqhhha_1221122112001221 157.993670632526 1
75097 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqxqhhlm_1221122112001221 204.995121835139 1
75098 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqxqhhud_1221122112001221 204.995121835139 1
75099 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqxqhhxq_1221122112001221 157.993670632526 1
75100 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqxqhqpi_1221122112001220 164.993939171311 1
75101 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqxqhqqa_1221122112001220 133.992536897777 1
75102 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqxqhqte_1221122112001220 164.993939171311 1
75103 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqxqhqxh_1221122112001220 133.992536897777 1
75104 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqxqxqdu_1221122112001200 142.993006651000 1
75105 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqxqxqlm_1221122112001200 142.993006651000 1
75106 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqxqxqpe_1221122112001200 64.9846117415616 1
75107 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhhxqxqxqti_1221122112001200 64.9846117415616 1
75108 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqqhhhep_1221122110022112 284.996491184871 1
75109 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqqhhhha_1221122110022112 181.994505328619 1
75110 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqqhhhqx_1221122110022112 181.994505328619 1
75111 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqqhhhti_1221122110022112 284.996491184871 1
75112 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqqhhxqh_1221122110022110 277.996402831152 1
75113 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqqhhxxa_1221122110022110 277.996402831152 1
75114 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqqhqhdl_1221122110022102 212.995305060834 1
75115 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqqhqhhx_1221122110022102 205.995145516670 1
75116 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqqhqhqa_1221122110022102 205.995145516670 1
75117 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqqhqhum_1221122110022102 212.995305060834 1
75118 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqqhqxdu_1221122110022100 160.993788580238 1
75119 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqqhqxlm_1221122110022100 160.993788580238 1
75120 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqqhqxpe_1221122110022100 270.996309912853 1
75121 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqqhqxti_1221122110022100 270.996309912853 1
75122 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqqqqqdl_1221122110022002 180.994474969470 1
75123 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqqqqqhx_1221122110022002 77.9871773792359 1
75124 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqqqqqqa_1221122110022002 77.9871773792359 1
75125 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqqqqqum_1221122110022002 180.994474969470 1
75126 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqqqqxhq_1221122110022001 225.995575134604 1
75127 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqqqqxxa_1221122110022001 225.995575134604 1
75128 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxhhhdm_1221122110021122 260.996168526130 1
75129 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxhhhei_1221122110021122 222.995515604889 1
75130 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxhhhtp_1221122110021122 222.995515604889 1
75131 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxhhhul_1221122110021122 260.996168526130 1
75132 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxhhxpi_1221122110021120 226.995594628162 1
75133 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxhhxqa_1221122110021120 305.996731991242 1
75134 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxhhxte_1221122110021120 226.995594628162 1
75135 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxhhxxh_1221122110021120 305.996731991242 1
75136 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxhxhdl_1221122110021102 112.991149749319 1
75137 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxhxhhx_1221122110021102 229.995652091720 1
75138 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxhxhqa_1221122110021102 229.995652091720 1
75139 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxhxhum_1221122110021102 112.991149749319 1
75140 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxhxxdu_1221122110021100 240.995850550963 1
75141 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxhxxlm_1221122110021100 240.995850550963 1
75142 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxhxxpe_1221122110021100 202.995073772080 1
75143 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxhxxti_1221122110021100 202.995073772080 1
75144 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxqhqdm_1221122110021022 120.991734972639 1
75145 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxqhqei_1221122110021022 210.995260557051 1
75146 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxqhqtp_1221122110021022 210.995260557051 1
75147 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxqhqul_1221122110021022 120.991734972639 1
75148 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxqhxha_1221122110021021 237.995798245148 1
75149 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxqhxlm_1221122110021021 244.995918299346 1
75150 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxqhxud_1221122110021021 244.995918299346 1
75151 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxqhxxq_1221122110021021 237.995798245148 1
75152 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxqxqdl_1221122110021002 152.993463773057 1
75153 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxqxqhx_1221122110021002 145.993150363579 1
75154 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxqxqqa_1221122110021002 145.993150363579 1
75155 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxqxqum_1221122110021002 152.993463773057 1
75156 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxqxxei_1221122110021001 224.995555467761 1
75157 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxqxxhq_1221122110021001 141.992957397195 1
75158 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxqxxpt_1221122110021001 224.995555467761 1
75159 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxqxqxxxa_1221122110021001 141.992957397195 1
75160 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxxxhhhha_1221122110011221 177.994381845148 1
75161 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxxxhhhlm_1221122110011221 272.996336947187 1
75162 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxxxhhhud_1221122110011221 272.996336947187 1
75163 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxxxhhhxq_1221122110011221 177.994381845148 1
75164 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxxxhhqqa_1221122110011220 261.996183150503 1
75165 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxxxhhqxh_1221122110011220 261.996183150503 1
75166 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxxxhxhei_1221122110011201 200.995024752472 1
75167 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxxxhxhhq_1221122110011201 189.994736696303 1
75168 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxxxhxhpt_1221122110011201 200.995024752472 1
75169 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxxxhxhxa_1221122110011201 189.994736696303 1
75170 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxxxhxqdu_1221122110011200 250.996015873015 1
75171 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxxxhxqlm_1221122110011200 250.996015873015 1
75172 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxxxhxqpe_1221122110011200 144.993103120228 1
75173 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxxxhxqti_1221122110011200 144.993103120228 1
75174 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxxxxxqdl_1221122110011002 160.993788580238 1
75175 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxxxxxqhx_1221122110011002 205.995145516670 1
75176 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxxxxxqqa_1221122110011002 205.995145516670 1
75177 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxxxxxqum_1221122110011002 160.993788580238 1
75178 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxxxxxxhq_1221122110011001 65.9848450049413 1
75179 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhhxxxxxxxxa_1221122110011001 65.9848450049413 1
75180 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhhhhdm_1221122100221122 312.996805079209 1
75181 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhhhhei_1221122100221122 310.996784532671 1
75182 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhhhhtp_1221122100221122 310.996784532671 1
75183 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhhhhul_1221122100221122 312.996805079209 1
75184 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhhhxpi_1221122100221120 250.996015873015 1
75185 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhhhxqa_1221122100221120 401.997512422418 1
75186 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhhhxte_1221122100221120 250.996015873015 1
75187 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhhhxxh_1221122100221120 401.997512422418 1
75188 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhhxhdl_1221122100221102 244.995918299346 1
75189 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhhxhhx_1221122100221102 397.997487421324 1
75190 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhhxhqa_1221122100221102 397.997487421324 1
75191 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhhxhum_1221122100221102 244.995918299346 1
75192 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhhxxdu_1221122100221100 392.997455454263 1
75193 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhhxxlm_1221122100221100 392.997455454263 1
75194 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhhxxpe_1221122100221100 390.997442438514 1
75195 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhhxxti_1221122100221100 390.997442438514 1
75196 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhqhqdm_1221122100221022 124.991999487934 1
75197 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhqhqei_1221122100221022 270.996309912853 1
75198 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhqhqtp_1221122100221022 270.996309912853 1
75199 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhqhqul_1221122100221022 124.991999487934 1
75200 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhqhxha_1221122100221021 277.996402831152 1
75201 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhqhxlm_1221122100221021 332.996996969915 1
75202 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhqhxud_1221122100221021 332.996996969915 1
75203 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhqhxxq_1221122100221021 277.996402831152 1
75204 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhqxqdl_1221122100221002 284.996491184871 1
75205 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhqxqhx_1221122100221002 229.995652091720 1
75206 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhqxqqa_1221122100221002 229.995652091720 1
75207 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhqxqum_1221122100221002 284.996491184871 1
75208 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhqxxei_1221122100221001 380.997375310003 1
75209 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhqxxhq_1221122100221001 289.996551683135 1
75210 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhqxxpt_1221122100221001 380.997375310003 1
75211 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqhqxxxa_1221122100221001 289.996551683135 1
75212 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqhqhdm_1221122100220122 256.996108890503 1
75213 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqhqhei_1221122100220122 114.991303690210 1
75214 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqhqhtp_1221122100220122 114.991303690210 1
75215 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqhqhul_1221122100220122 256.996108890503 1
75216 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqhqxpi_1221122100220120 274.996363588278 1
75217 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqhqxqa_1221122100220120 217.995412747510 1
75218 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqhqxte_1221122100220120 274.996363588278 1
75219 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqhqxxh_1221122100220120 217.995412747510 1
75220 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqhxhep_1221122100220112 322.996903995092 1
75221 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqhxhha_1221122100220112 265.996240548370 1
75222 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqhxhqx_1221122100220112 265.996240548370 1
75223 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqhxhti_1221122100220112 322.996903995092 1
75224 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqhxxdm_1221122100220110 370.997304562627 1
75225 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqhxxlu_1221122100220110 370.997304562627 1
75226 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqhxxqh_1221122100220110 285.996503453756 1
75227 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqhxxxa_1221122100220110 285.996503453756 1
75228 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqqqqdm_1221122100220022 168.994082633046 1
75229 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqqqqei_1221122100220022 166.994011761323 1
75230 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqqqqtp_1221122100220022 166.994011761323 1
75231 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqqqqul_1221122100220022 168.994082633046 1
75232 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqqqxha_1221122100220021 253.996062931100 1
75233 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqqqxlm_1221122100220021 148.993288288275 1
75234 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqqqxud_1221122100220021 148.993288288275 1
75235 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqqqxxq_1221122100220021 253.996062931100 1
75236 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqqxqep_1221122100220012 154.993548118537 1
75237 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqqxqha_1221122100220012 257.996123972777 1
75238 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqqxqqx_1221122100220012 257.996123972777 1
75239 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqqxqti_1221122100220012 154.993548118537 1
75240 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqqxxet_1221122100220011 294.996610130538 1
75241 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqqxxld_1221122100220011 296.996632958461 1
75242 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqqxxpi_1221122100220011 294.996610130538 1
75243 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqqqqxxum_1221122100220011 296.996632958461 1
75244 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhhhhha_1221122100211221 189.994736696303 1
75245 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhhhhlm_1221122100211221 352.997167116076 1
75246 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhhhhud_1221122100211221 352.997167116076 1
75247 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhhhhxq_1221122100211221 189.994736696303 1
75248 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhhhqpi_1221122100211220 320.996884704969 1
75249 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhhhqqa_1221122100211220 357.997206682116 1
75250 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhhhqte_1221122100211220 320.996884704969 1
75251 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhhhqxh_1221122100211220 357.997206682116 1
75252 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhhxqdu_1221122100211200 426.997658066781 1
75253 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhhxqlm_1221122100211200 426.997658066781 1
75254 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhhxqpe_1221122100211200 300.996677704194 1
75255 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhhxqti_1221122100211200 300.996677704194 1
75256 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhxhqdm_1221122100211022 224.995555467761 1
75257 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhxhqei_1221122100211022 330.996978824388 1
75258 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhxhqtp_1221122100211022 330.996978824388 1
75259 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhxhqul_1221122100211022 224.995555467761 1
75260 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhxhxha_1221122100211021 229.995652091720 1
75261 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhxhxlm_1221122100211021 204.995121835139 1
75262 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhxhxud_1221122100211021 204.995121835139 1
75263 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhxhxxq_1221122100211021 229.995652091720 1
75264 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhxxqdl_1221122100211002 312.996805079209 1
75265 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhxxqhx_1221122100211002 337.997041394221 1
75266 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhxxqqa_1221122100211002 337.997041394221 1
75267 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhxxqum_1221122100211002 312.996805079209 1
75268 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhxxxei_1221122100211001 280.996441236068 1
75269 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhxxxhq_1221122100211001 149.993333037011 1
75270 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhxxxpt_1221122100211001 280.996441236068 1
75271 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxhxxxxa_1221122100211001 149.993333037011 1
75272 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxqxqqdm_1221122100210022 232.995708075448 1
75273 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxqxqqei_1221122100210022 170.994151846778 1
75274 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxqxqqtp_1221122100210022 170.994151846778 1
75275 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxqxqqul_1221122100210022 232.995708075448 1
75276 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxqxqxha_1221122100210021 177.994381845148 1
75277 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxqxqxxq_1221122100210021 177.994381845148 1
75278 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxqxxqep_1221122100210012 250.996015873015 1
75279 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxqxxqha_1221122100210012 301.996688705415 1
75280 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxqxxqqx_1221122100210012 301.996688705415 1
75281 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxqxqxxqti_1221122100210012 250.996015873015 1
75282 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhhhhep_1221122100122112 366.997275184129 1
75283 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhhhhha_1221122100122112 193.994845223857 1
75284 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhhhhqx_1221122100122112 193.994845223857 1
75285 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhhhhti_1221122100122112 366.997275184129 1
75286 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhhhxdm_1221122100122110 334.997014898774 1
75287 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhhhxlu_1221122100122110 334.997014898774 1
75288 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhhhxqh_1221122100122110 377.997354478839 1
75289 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhhhxxa_1221122100122110 377.997354478839 1
75290 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhhqxdu_1221122100122100 322.996903995092 1
75291 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhhqxlm_1221122100122100 322.996903995092 1
75292 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhhqxpe_1221122100122100 452.997792483724 1
75293 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhhqxti_1221122100122100 452.997792483724 1
75294 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhqhqep_1221122100122012 226.995594628162 1
75295 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhqhqha_1221122100122012 249.995999935998 1
75296 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhqhqqx_1221122100122012 249.995999935998 1
75297 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhqhqti_1221122100122012 226.995594628162 1
75298 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhqhxet_1221122100122011 238.995815826329 1
75299 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhqhxld_1221122100122011 356.997198857573 1
75300 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhqhxpi_1221122100122011 238.995815826329 1
75301 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhqhxum_1221122100122011 356.997198857573 1
75302 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhqqqdl_1221122100122002 310.996784532671 1
75303 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhqqqhx_1221122100122002 169.994117443503 1
75304 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhqqqqa_1221122100122002 169.994117443503 1
75305 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhqqqum_1221122100122002 310.996784532671 1
75306 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhqqxei_1221122100122001 342.997084523324 1
75307 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhqqxhq_1221122100122001 365.997267739166 1
75308 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhqqxpt_1221122100122001 342.997084523324 1
75309 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqhqqxxa_1221122100122001 365.997267739166 1
75310 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqxqqqdm_1221122100120022 196.994923727063 1
75311 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqxqqqei_1221122100120022 262.996197663659 1
75312 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqxqqqtp_1221122100120022 262.996197663659 1
75313 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqxqqqul_1221122100120022 196.994923727063 1
75314 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqxqqxha_1221122100120021 337.997041394221 1
75315 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqxqqxlm_1221122100120021 276.996389844645 1
75316 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqxqqxud_1221122100120021 276.996389844645 1
75317 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqxqqxxq_1221122100120021 337.997041394221 1
75318 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqxqxqep_1221122100120012 78.9873397432646 1
75319 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqxqxqha_1221122100120012 205.995145516670 1
75320 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqxqxqqx_1221122100120012 205.995145516670 1
75321 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhhqxxqxqxqti_1221122100120012 78.9873397432646 1
75322 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhhhhhha_1221122002211221 193.994845223857 1
75323 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhhhhhlm_1221122002211221 404.997530849144 1
75324 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhhhhhud_1221122002211221 404.997530849144 1
75325 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhhhhhxq_1221122002211221 193.994845223857 1
75326 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhhhhqqa_1221122002211220 477.997907940634 1
75327 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhhhhqxh_1221122002211220 477.997907940634 1
75328 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhhhxhei_1221122002211201 348.997134646962 1
75329 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhhhxhhq_1221122002211201 421.997630318447 1
75330 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhhhxhpt_1221122002211201 348.997134646962 1
75331 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhhhxhxa_1221122002211201 421.997630318447 1
75332 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhhhxqdu_1221122002211200 550.998185111989 1
75333 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhhhxqlm_1221122002211200 550.998185111989 1
75334 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhhhxqpe_1221122002211200 412.997578678298 1
75335 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhhhxqti_1221122002211200 412.997578678298 1
75336 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhhxxqdl_1221122002211002 532.998123820788 1
75337 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhhxxqhx_1221122002211002 541.998154975269 1
75338 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhhxxqqa_1221122002211002 541.998154975269 1
75339 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhhxxqum_1221122002211002 532.998123820788 1
75340 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhhxxxhq_1221122002211001 321.996894379985 1
75341 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhhxxxxa_1221122002211001 321.996894379985 1
75342 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqhqhha_1221122002210221 253.996062931100 1
75343 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqhqhlm_1221122002210221 244.995918299346 1
75344 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqhqhud_1221122002210221 244.995918299346 1
75345 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqhqhxq_1221122002210221 253.996062931100 1
75346 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqhqqpi_1221122002210220 364.997260253408 1
75347 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqhqqqa_1221122002210220 209.995237987253 1
75348 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqhqqte_1221122002210220 364.997260253408 1
75349 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqhqqxh_1221122002210220 209.995237987253 1
75350 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqhxhet_1221122002210211 382.997389016143 1
75351 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqhxhld_1221122002210211 236.995780515595 1
75352 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqhxhpi_1221122002210211 382.997389016143 1
75353 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqhxhum_1221122002210211 236.995780515595 1
75354 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqhxqdm_1221122002210210 420.997624689686 1
75355 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqhxqlu_1221122002210210 420.997624689686 1
75356 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqhxqqh_1221122002210210 429.997674406027 1
75357 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqhxqxa_1221122002210210 429.997674406027 1
75358 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqxqqdm_1221122002210022 376.997347461443 1
75359 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqxqqei_1221122002210022 294.996610130538 1
75360 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqxqqtp_1221122002210022 294.996610130538 1
75361 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqxqqul_1221122002210022 376.997347461443 1
75362 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqxqxha_1221122002210021 341.997075998392 1
75363 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqxqxxq_1221122002210021 341.997075998392 1
75364 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqxxqep_1221122002210012 394.997468338204 1
75365 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqxxqha_1221122002210012 505.998023707696 1
75366 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqxxqqx_1221122002210012 505.998023707696 1
75367 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqxxqti_1221122002210012 394.997468338204 1
75368 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqxxxet_1221122002210011 350.997150974026 1
75369 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqxxxld_1221122002210011 432.997690518860 1
75370 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqxxxpi_1221122002210011 350.997150974026 1
75371 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqhqxxxum_1221122002210011 432.997690518860 1
75372 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqqqqqhha_1221122002200221 257.996123972777 1
75373 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqqqqqhlm_1221122002200221 184.994594436648 1
75374 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqqqqqhud_1221122002200221 184.994594436648 1
75375 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqqqqqhxq_1221122002200221 257.996123972777 1
75376 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqqqqxhet_1221122002200211 330.996978824388 1
75377 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqqqqxhld_1221122002200211 280.996441236068 1
75378 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqqqqxhpi_1221122002200211 330.996978824388 1
75379 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqqqqxhum_1221122002200211 280.996441236068 1
75380 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqqqqxqdm_1221122002200210 172.994219460031 1
75381 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqqqqxqlu_1221122002200210 172.994219460031 1
75382 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqqqqxqqh_1221122002200210 245.995934892174 1
75383 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqqqqxqxa_1221122002200210 245.995934892174 1
75384 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqqqxxhep_1221122002200112 400.997506218905 1
75385 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqqqxxhha_1221122002200112 365.997267739166 1
75386 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqqqxxhqx_1221122002200112 365.997267739166 1
75387 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqqqxxhti_1221122002200112 400.997506218905 1
75388 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqqqxxxqh_1221122002200110 277.996402831152 1
75389 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqqqqxxxxa_1221122002200110 277.996402831152 1
75390 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhhhhet_1221122002112211 370.997304562627 1
75391 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhhhhld_1221122002112211 344.997101424923 1
75392 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhhhhpi_1221122002112211 370.997304562627 1
75393 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhhhhum_1221122002112211 344.997101424923 1
75394 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhhhqdm_1221122002112210 340.997067423460 1
75395 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhhhqlu_1221122002112210 340.997067423460 1
75396 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhhhqqh_1221122002112210 517.998069490875 1
75397 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhhhqxa_1221122002112210 517.998069490875 1
75398 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhhqhei_1221122002112201 262.996197663659 1
75399 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhhqhhq_1221122002112201 465.997854067371 1
75400 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhhqhpt_1221122002112201 262.996197663659 1
75401 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhhqhxa_1221122002112201 465.997854067371 1
75402 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhhqqdu_1221122002112200 500.998003984064 1
75403 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhhqqlm_1221122002112200 500.998003984064 1
75404 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhhqqpe_1221122002112200 526.998102459961 1
75405 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhhqqti_1221122002112200 526.998102459961 1
75406 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhxhqep_1221122002112012 522.998087947121 1
75407 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhxhqha_1221122002112012 457.997816583478 1
75408 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhxhqqx_1221122002112012 457.997816583478 1
75409 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhxhqti_1221122002112012 522.998087947121 1
75410 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhxhxet_1221122002112011 254.996078371062 1
75411 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhxhxld_1221122002112011 492.997971594088 1
75412 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhxhxpi_1221122002112011 254.996078371062 1
75413 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhxhxum_1221122002112011 492.997971594088 1
75414 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhxqqdl_1221122002112002 622.998394859428 1
75415 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhxqqhx_1221122002112002 449.997777766804 1
75416 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhxqqqa_1221122002112002 449.997777766804 1
75417 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhxqqum_1221122002112002 622.998394859428 1
75418 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhxqxei_1221122002112001 510.998043045343 1
75419 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhxqxhq_1221122002112001 445.997757836262 1
75420 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhxqxpt_1221122002112001 510.998043045343 1
75421 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhhxqxxa_1221122002112001 445.997757836262 1
75422 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxhqhha_1221122002110221 301.996688705415 1
75423 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxhqhlm_1221122002110221 392.997455454263 1
75424 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxhqhud_1221122002110221 392.997455454263 1
75425 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxhqhxq_1221122002110221 301.996688705415 1
75426 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxhqqpi_1221122002110220 492.997971594088 1
75427 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxhqqqa_1221122002110220 397.997487421324 1
75428 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxhqqte_1221122002110220 492.997971594088 1
75429 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxhqqxh_1221122002110220 397.997487421324 1
75430 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxhxhet_1221122002110211 310.996784532671 1
75431 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxhxhpi_1221122002110211 310.996784532671 1
75432 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxhxqdm_1221122002110210 380.997375310003 1
75433 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxhxqlu_1221122002110210 380.997375310003 1
75434 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxhxqqh_1221122002110210 289.996551683135 1
75435 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxhxqxa_1221122002110210 289.996551683135 1
75436 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxxqqdm_1221122002110022 476.997903554727 1
75437 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxxqqei_1221122002110022 502.998011920572 1
75438 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxxqqtp_1221122002110022 502.998011920572 1
75439 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxxqqul_1221122002110022 476.997903554727 1
75440 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxxqxha_1221122002110021 481.997925302273 1
75441 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxxqxlm_1221122002110021 316.996845394475 1
75442 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxxqxud_1221122002110021 316.996845394475 1
75443 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxxqxxq_1221122002110021 481.997925302273 1
75444 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxxxqep_1221122002110012 238.995815826329 1
75445 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxxxqha_1221122002110012 429.997674406027 1
75446 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxxxqqx_1221122002110012 429.997674406027 1
75447 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxxxqti_1221122002110012 238.995815826329 1
75448 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxxxxet_1221122002110011 334.997014898774 1
75449 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxxxxld_1221122002110011 308.996763720150 1
75450 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxxxxpi_1221122002110011 334.997014898774 1
75451 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxhxxxxum_1221122002110011 308.996763720150 1
75452 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhqhhet_1221122002102211 290.996563533301 1
75453 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhqhhld_1221122002102211 360.997229895641 1
75454 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhqhhpi_1221122002102211 290.996563533301 1
75455 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhqhhum_1221122002102211 360.997229895641 1
75456 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhqhqqh_1221122002102210 269.996296245490 1
75457 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhqhqxa_1221122002102210 269.996296245490 1
75458 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhqqhei_1221122002102201 322.996903995092 1
75459 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhqqhhq_1221122002102201 409.997560961100 1
75460 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhqqhpt_1221122002102201 322.996903995092 1
75461 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhqqhxa_1221122002102201 409.997560961100 1
75462 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhqqqdu_1221122002102200 292.996586990960 1
75463 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhqqqlm_1221122002102200 292.996586990960 1
75464 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhqqqpe_1221122002102200 222.995515604889 1
75465 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhqqqti_1221122002102200 222.995515604889 1
75466 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhxhhep_1221122002102112 472.997885825645 1
75467 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhxhhha_1221122002102112 285.996503453756 1
75468 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhxhhqx_1221122002102112 285.996503453756 1
75469 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhxhhti_1221122002102112 472.997885825645 1
75470 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhxhxdm_1221122002102110 376.997347461443 1
75471 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhxhxlu_1221122002102110 376.997347461443 1
75472 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhxhxqh_1221122002102110 385.997409309037 1
75473 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhxhxxa_1221122002102110 385.997409309037 1
75474 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhxqhdl_1221122002102102 460.997830792396 1
75475 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhxqhhx_1221122002102102 469.997872330794 1
75476 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhxqhqa_1221122002102102 469.997872330794 1
75477 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhxqhum_1221122002102102 460.997830792396 1
75478 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhxqxdu_1221122002102100 312.996805079209 1
75479 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhxqxlm_1221122002102100 312.996805079209 1
75480 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhxqxpe_1221122002102100 490.997963331674 1
75481 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqhxqxti_1221122002102100 490.997963331674 1
75482 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxqqhha_1221122002100221 333.997005961185 1
75483 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxqqhlm_1221122002100221 324.996923047792 1
75484 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxqqhud_1221122002100221 324.996923047792 1
75485 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxqqhxq_1221122002100221 333.997005961185 1
75486 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxqqqpi_1221122002100220 268.996282476506 1
75487 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxqqqte_1221122002100220 268.996282476506 1
75488 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxqxhet_1221122002100211 286.996515637140 1
75489 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxqxhld_1221122002100211 176.994350102139 1
75490 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxqxhpi_1221122002100211 286.996515637140 1
75491 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxqxhum_1221122002100211 176.994350102139 1
75492 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxqxqqh_1221122002100210 181.994505328619 1
75493 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxqxqxa_1221122002100210 181.994505328619 1
75494 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxxqhdm_1221122002100122 454.997802187186 1
75495 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxxqhei_1221122002100122 340.997067423460 1
75496 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxxqhtp_1221122002100122 340.997067423460 1
75497 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxxqhul_1221122002100122 454.997802187186 1
75498 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxxqxpi_1221122002100120 344.997101424923 1
75499 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxxqxqa_1221122002100120 405.997536930870 1
75500 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxxqxte_1221122002100120 344.997101424923 1
75501 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxxqxxh_1221122002100120 405.997536930870 1
75502 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxxxhep_1221122002100112 276.996389844645 1
75503 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxxxhha_1221122002100112 337.997041394221 1
75504 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxxxhqx_1221122002100112 337.997041394221 1
75505 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxxxhti_1221122002100112 276.996389844645 1
75506 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxxxxdm_1221122002100110 332.996996969915 1
75507 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxxxxlu_1221122002100110 332.996996969915 1
75508 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxxxxqh_1221122002100110 157.993670632526 1
75509 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqqxqxxxxxa_1221122002100110 157.993670632526 1
75510 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhhhhhep_1221122001122112 420.997624689686 1
75511 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhhhhhha_1221122001122112 197.994949366117 1
75512 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhhhhhqx_1221122001122112 197.994949366117 1
75513 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhhhhhti_1221122001122112 420.997624689686 1
75514 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhhhhxqh_1221122001122110 501.998007960223 1
75515 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhhhhxxa_1221122001122110 501.998007960223 1
75516 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhhhqhdl_1221122001122102 364.997260253408 1
75517 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhhhqhhx_1221122001122102 445.997757836262 1
75518 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhhhqhqa_1221122001122102 445.997757836262 1
75519 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhhhqhum_1221122001122102 364.997260253408 1
75520 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhhhqxdu_1221122001122100 440.997732414644 1
75521 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhhhqxlm_1221122001122100 440.997732414644 1
75522 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhhhqxpe_1221122001122100 582.998284729087 1
75523 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhhhqxti_1221122001122100 582.998284729087 1
75524 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhhqqqdl_1221122001122002 572.998254793986 1
75525 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhhqqqhx_1221122001122002 349.997142833819 1
75526 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhhqqqqa_1221122001122002 349.997142833819 1
75527 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhhqqqum_1221122001122002 572.998254793986 1
75528 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhhqqxhq_1221122001122001 577.998269891015 1
75529 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhhqqxxa_1221122001122001 577.998269891015 1
75530 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxhqhdm_1221122001120122 414.997590347454 1
75531 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxhqhei_1221122001120122 252.996047369078 1
75532 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxhqhtp_1221122001120122 252.996047369078 1
75533 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxhqhul_1221122001120122 414.997590347454 1
75534 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxhqxpi_1221122001120120 460.997830792396 1
75535 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxhqxqa_1221122001120120 465.997854067371 1
75536 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxhqxte_1221122001120120 460.997830792396 1
75537 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxhqxxh_1221122001120120 465.997854067371 1
75538 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxhxhep_1221122001120112 272.996336947187 1
75539 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxhxhha_1221122001120112 277.996402831152 1
75540 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxhxhqx_1221122001120112 277.996402831152 1
75541 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxhxhti_1221122001120112 272.996336947187 1
75542 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxhxxdm_1221122001120110 404.997530849144 1
75543 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxhxxlu_1221122001120110 404.997530849144 1
75544 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxhxxqh_1221122001120110 237.995798245148 1
75545 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxhxxxa_1221122001120110 237.995798245148 1
75546 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxqqqdm_1221122001120022 390.997442438514 1
75547 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxqqqei_1221122001120022 476.997903554727 1
75548 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxqqqtp_1221122001120022 476.997903554727 1
75549 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxqqqul_1221122001120022 390.997442438514 1
75550 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxqqxha_1221122001120021 557.998207879549 1
75551 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxqqxlm_1221122001120021 430.997679801895 1
75552 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxqqxud_1221122001120021 430.997679801895 1
75553 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxqqxxq_1221122001120021 557.998207879549 1
75554 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxqxqep_1221122001120012 172.994219460031 1
75555 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxqxqha_1221122001120012 385.997409309037 1
75556 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxqxqqx_1221122001120012 385.997409309037 1
75557 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxqxqti_1221122001120012 172.994219460031 1
75558 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxqxxet_1221122001120011 420.997624689686 1
75559 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxqxxld_1221122001120011 334.997014898774 1
75560 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxqxxpi_1221122001120011 420.997624689686 1
75561 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxhxqxxum_1221122001120011 334.997014898774 1
75562 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxxxqqhha_1221122001100221 417.997607641810 1
75563 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxxxqqhlm_1221122001100221 452.997792483724 1
75564 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxxxqqhud_1221122001100221 452.997792483724 1
75565 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxxxqqhxq_1221122001100221 417.997607641810 1
75566 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxxxqqqqa_1221122001100220 309.996774159981 1
75567 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxxxqqqxh_1221122001100220 309.996774159981 1
75568 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxxxqxhet_1221122001100211 382.997389016143 1
75569 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxxxqxhld_1221122001100211 204.995121835139 1
75570 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxxxqxhpi_1221122001100211 382.997389016143 1
75571 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxxxqxhum_1221122001100211 204.995121835139 1
75572 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxxxqxqdm_1221122001100210 320.996884704969 1
75573 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxxxqxqlu_1221122001100210 320.996884704969 1
75574 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxxxqxqqh_1221122001100210 285.996503453756 1
75575 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxxxqxqxa_1221122001100210 285.996503453756 1
75576 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxxxxxhep_1221122001100112 220.995475020473 1
75577 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxxxxxhha_1221122001100112 301.996688705415 1
75578 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxxxxxhqx_1221122001100112 301.996688705415 1
75579 qLMzMzMzMzMkbcdefghijklmnoppphhhhhhqqxxxxxxhti_1221122001100112 220.995475020473 1
75580 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhhhhet_1221120022112211 400.997506218905 1
75581 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhhhhld_1221120022112211 402.997518595143 1
75582 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhhhhpi_1221120022112211 400.997506218905 1
75583 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhhhhum_1221120022112211 402.997518595143 1
75584 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhhhqdm_1221120022112210 350.997150974026 1
75585 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhhhqlu_1221120022112210 350.997150974026 1
75586 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhhhqqh_1221120022112210 585.998293510389 1
75587 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhhhqxa_1221120022112210 585.998293510389 1
75588 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhhqhei_1221120022112201 356.997198857573 1
75589 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhhqhhq_1221120022112201 589.998305079877 1
75590 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhhqhpt_1221120022112201 356.997198857573 1
75591 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhhqhxa_1221120022112201 589.998305079877 1
75592 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhhqqdu_1221120022112200 654.998473278884 1
75593 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhhqqlm_1221120022112200 654.998473278884 1
75594 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhhqqpe_1221120022112200 652.998468602840 1
75595 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhhqqti_1221120022112200 652.998468602840 1
75596 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhxhqep_1221120022112012 600.998336101883 1
75597 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhxhqha_1221120022112012 485.997942378120 1
75598 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhxhqqx_1221120022112012 485.997942378120 1
75599 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhxhqti_1221120022112012 600.998336101883 1
75600 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhxhxld_1221120022112011 550.998185111989 1
75601 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhxhxum_1221120022112011 550.998185111989 1
75602 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhxqqdl_1221120022112002 780.998719588170 1
75603 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhxqqhx_1221120022112002 597.998327754521 1
75604 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhxqqqa_1221120022112002 597.998327754521 1
75605 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhxqqum_1221120022112002 780.998719588170 1
75606 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhxqxei_1221120022112001 660.998487137233 1
75607 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhxqxhq_1221120022112001 545.998168492025 1
75608 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhxqxpt_1221120022112001 660.998487137233 1
75609 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhhxqxxa_1221120022112001 545.998168492025 1
75610 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxhqhha_1221120022110221 497.997991959775 1
75611 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxhqhlm_1221120022110221 610.998363334405 1
75612 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxhqhud_1221120022110221 610.998363334405 1
75613 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxhqhxq_1221120022110221 497.997991959775 1
75614 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxhqqpi_1221120022110220 790.998735775476 1
75615 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxhqqqa_1221120022110220 601.998338865848 1
75616 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxhqqte_1221120022110220 790.998735775476 1
75617 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxhqqxh_1221120022110220 601.998338865848 1
75618 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxhxhet_1221120022110211 564.998230082951 1
75619 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxhxhpi_1221120022110211 564.998230082951 1
75620 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxhxqdm_1221120022110210 670.998509683724 1
75621 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxhxqlu_1221120022110210 670.998509683724 1
75622 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxhxqqh_1221120022110210 557.998207879549 1
75623 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxhxqxa_1221120022110210 557.998207879549 1
75624 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxxqqdm_1221120022110022 774.998709675271 1
75625 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxxqqei_1221120022110022 772.998706336774 1
75626 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxxqqtp_1221120022110022 772.998706336774 1
75627 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxxqqul_1221120022110022 774.998709675271 1
75628 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxxqxha_1221120022110021 765.998694514746 1
75629 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxxqxlm_1221120022110021 470.997876848179 1
75630 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxxqxud_1221120022110021 470.997876848179 1
75631 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxxqxxq_1221120022110021 765.998694514746 1
75632 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxxxqep_1221120022110012 476.997903554727 1
75633 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxxxqha_1221120022110012 769.998701296511 1
75634 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxxxqqx_1221120022110012 769.998701296511 1
75635 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxxxqti_1221120022110012 476.997903554727 1
75636 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxxxxet_1221120022110011 580.998278824505 1
75637 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxxxxld_1221120022110011 582.998284729087 1
75638 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxxxxpi_1221120022110011 580.998278824505 1
75639 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhhxxxxum_1221120022110011 582.998284729087 1
75640 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhqhhet_1221120022102211 304.996721276229 1
75641 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhqhhld_1221120022102211 410.997566895572 1
75642 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhqhhpi_1221120022102211 304.996721276229 1
75643 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhqhhum_1221120022102211 410.997566895572 1
75644 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhqhqqh_1221120022102210 297.996644257513 1
75645 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhqhqxa_1221120022102210 297.996644257513 1
75646 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhqqhei_1221120022102201 424.997647045797 1
75647 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhqqhhq_1221120022102201 509.998039208148 1
75648 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhqqhpt_1221120022102201 424.997647045797 1
75649 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhqqhxa_1221120022102201 509.998039208148 1
75650 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhqqqdu_1221120022102200 374.997333314370 1
75651 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhqqqlm_1221120022102200 374.997333314370 1
75652 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhxhhep_1221120022102112 530.998116754149 1
75653 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhxhhha_1221120022102112 289.996551683135 1
75654 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhxhhqx_1221120022102112 289.996551683135 1
75655 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhxhhti_1221120022102112 530.998116754149 1
75656 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhxhxdm_1221120022102110 402.997518595143 1
75657 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhxhxlu_1221120022102110 402.997518595143 1
75658 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhxhxqh_1221120022102110 445.997757836262 1
75659 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhxhxxa_1221120022102110 445.997757836262 1
75660 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhxqhdl_1221120022102102 566.998236326084 1
75661 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhxqhhx_1221120022102102 609.998360651332 1
75662 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhxqhqa_1221120022102102 609.998360651332 1
75663 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhxqhum_1221120022102102 566.998236326084 1
75664 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhxqxdu_1221120022102100 418.997613351561 1
75665 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhxqxlm_1221120022102100 418.997613351561 1
75666 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhxqxpe_1221120022102100 616.998379250200 1
75667 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqhxqxti_1221120022102100 616.998379250200 1
75668 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxqqhha_1221120022100221 537.998141257519 1
75669 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxqqhlm_1221120022100221 494.997979789735 1
75670 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxqqhud_1221120022100221 494.997979789735 1
75671 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxqqhxq_1221120022100221 537.998141257519 1
75672 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxqqqpi_1221120022100220 422.997635920594 1
75673 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxqqqte_1221120022100220 422.997635920594 1
75674 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxqxhet_1221120022100211 508.998035355875 1
75675 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxqxhld_1221120022100211 346.997118131685 1
75676 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxqxhpi_1221120022100211 508.998035355875 1
75677 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxqxhum_1221120022100211 346.997118131685 1
75678 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxqxqqh_1221120022100210 337.997041394221 1
75679 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxqxqxa_1221120022100210 337.997041394221 1
75680 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxxqhdm_1221120022100122 724.998620687031 1
75681 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxxqhei_1221120022100122 510.998043045343 1
75682 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxxqhtp_1221120022100122 510.998043045343 1
75683 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxxqhul_1221120022100122 724.998620687031 1
75684 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxxqxpi_1221120022100120 562.998223795462 1
75685 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxxqxqa_1221120022100120 625.998402551834 1
75686 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxxqxte_1221120022100120 562.998223795462 1
75687 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxxqxxh_1221120022100120 625.998402551834 1
75688 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxxxhep_1221120022100112 526.998102459961 1
75689 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxxxhha_1221120022100112 589.998305079877 1
75690 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxxxhqx_1221120022100112 589.998305079877 1
75691 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxxxhti_1221120022100112 526.998102459961 1
75692 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxxxxdm_1221120022100110 598.998330546265 1
75693 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxxxxlu_1221120022100110 598.998330546265 1
75694 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxxxxqh_1221120022100110 321.996894379985 1
75695 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqhqxxxxxa_1221120022100110 321.996894379985 1
75696 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqhhhet_1221120022012211 440.997732414644 1
75697 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqhhhld_1221120022012211 330.996978824388 1
75698 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqhhhpi_1221120022012211 440.997732414644 1
75699 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqhhhum_1221120022012211 330.996978824388 1
75700 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqhhqdm_1221120022012210 450.997782694199 1
75701 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqhhqlu_1221120022012210 450.997782694199 1
75702 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqhhqqh_1221120022012210 545.998168492025 1
75703 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqhhqxa_1221120022012210 545.998168492025 1
75704 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqhqhhq_1221120022012201 325.996932486473 1
75705 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqhqhxa_1221120022012201 325.996932486473 1
75706 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqhqqdu_1221120022012200 294.996610130538 1
75707 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqhqqlm_1221120022012200 294.996610130538 1
75708 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqhqqpe_1221120022012200 404.997530849144 1
75709 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqhqqti_1221120022012200 404.997530849144 1
75710 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqxhqep_1221120022012012 524.998095231184 1
75711 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqxhqha_1221120022012012 565.998233210033 1
75712 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqxhqqx_1221120022012012 565.998233210033 1
75713 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqxhqti_1221120022012012 524.998095231184 1
75714 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqxhxet_1221120022012011 360.997229895641 1
75715 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqxhxld_1221120022012011 534.998130834591 1
75716 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqxhxpi_1221120022012011 360.997229895641 1
75717 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqxhxum_1221120022012011 534.998130834591 1
75718 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqxqqdl_1221120022012002 452.997792483724 1
75719 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqxqqum_1221120022012002 452.997792483724 1
75720 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqxqxei_1221120022012001 316.996845394475 1
75721 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqxqxhq_1221120022012001 357.997206682116 1
75722 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqxqxpt_1221120022012001 316.996845394475 1
75723 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhqxqxxa_1221120022012001 357.997206682116 1
75724 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxhhhha_1221120022011221 309.996774159981 1
75725 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxhhhlm_1221120022011221 560.998217463142 1
75726 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxhhhud_1221120022011221 560.998217463142 1
75727 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxhhhxq_1221120022011221 309.996774159981 1
75728 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxhhqpi_1221120022011220 596.998324953424 1
75729 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxhhqqa_1221120022011220 637.998432598030 1
75730 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxhhqte_1221120022011220 596.998324953424 1
75731 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxhhqxh_1221120022011220 637.998432598030 1
75732 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxhxhei_1221120022011201 424.997647045797 1
75733 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxhxhhq_1221120022011201 465.997854067371 1
75734 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxhxhpt_1221120022011201 424.997647045797 1
75735 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxhxhxa_1221120022011201 465.997854067371 1
75736 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxhxqdu_1221120022011200 642.998444786285 1
75737 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxhxqlm_1221120022011200 642.998444786285 1
75738 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxhxqpe_1221120022011200 432.997690518860 1
75739 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxhxqti_1221120022011200 432.997690518860 1
75740 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxxhqdm_1221120022011022 532.998123820788 1
75741 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxxhqei_1221120022011022 750.998668439716 1
75742 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxxhqtp_1221120022011022 750.998668439716 1
75743 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxxhqul_1221120022011022 532.998123820788 1
75744 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxxhxha_1221120022011021 609.998360651332 1
75745 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxxhxlm_1221120022011021 540.998151564849 1
75746 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxxhxud_1221120022011021 540.998151564849 1
75747 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxxhxxq_1221120022011021 609.998360651332 1
75748 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxxxqdl_1221120022011002 576.998266892541 1
75749 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxxxqhx_1221120022011002 645.998452008674 1
75750 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxxxqqa_1221120022011002 645.998452008674 1
75751 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxxxqum_1221120022011002 576.998266892541 1
75752 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxxxxei_1221120022011001 612.998368674288 1
75753 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxxxxhq_1221120022011001 325.996932486473 1
75754 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxxxxpt_1221120022011001 612.998368674288 1
75755 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqhxxxxxa_1221120022011001 325.996932486473 1
75756 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqqhhet_1221120022002211 364.997260253408 1
75757 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqqhhld_1221120022002211 366.997275184129 1
75758 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqqhhpi_1221120022002211 364.997260253408 1
75759 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqqhhum_1221120022002211 366.997275184129 1
75760 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqqqhhq_1221120022002201 301.996688705415 1
75761 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqqqhxa_1221120022002201 301.996688705415 1
75762 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqqqqdu_1221120022002200 186.994652253485 1
75763 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqqqqlm_1221120022002200 186.994652253485 1
75764 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqxhhep_1221120022002112 502.998011920572 1
75765 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqxhhha_1221120022002112 385.997409309037 1
75766 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqxhhqx_1221120022002112 385.997409309037 1
75767 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqxhhti_1221120022002112 502.998011920572 1
75768 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqxhxdm_1221120022002110 454.997802187186 1
75769 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqxhxlu_1221120022002110 454.997802187186 1
75770 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqxhxqh_1221120022002110 377.997354478839 1
75771 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqxhxxa_1221120022002110 377.997354478839 1
75772 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqxqhdl_1221120022002102 358.997214463066 1
75773 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqxqhhx_1221120022002102 281.996453856117 1
75774 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqxqhqa_1221120022002102 281.996453856117 1
75775 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqxqhum_1221120022002102 358.997214463066 1
75776 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqxqxpe_1221120022002100 348.997134646962 1
75777 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqqxqxti_1221120022002100 348.997134646962 1
75778 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxqhhha_1221120022001221 381.997382181013 1
75779 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxqhhlm_1221120022001221 492.997971594088 1
75780 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxqhhud_1221120022001221 492.997971594088 1
75781 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxqhhxq_1221120022001221 381.997382181013 1
75782 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxqhqpi_1221120022001220 348.997134646962 1
75783 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxqhqte_1221120022001220 348.997134646962 1
75784 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxqxhei_1221120022001201 444.997752797641 1
75785 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxqxhhq_1221120022001201 365.997267739166 1
75786 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxqxhpt_1221120022001201 444.997752797641 1
75787 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxqxhxa_1221120022001201 365.997267739166 1
75788 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxqxqdu_1221120022001200 334.997014898774 1
75789 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxqxqlm_1221120022001200 334.997014898774 1
75790 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxxhhdm_1221120022001122 558.998211085509 1
75791 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxxhhei_1221120022001122 556.998204662077 1
75792 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxxhhtp_1221120022001122 556.998204662077 1
75793 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxxhhul_1221120022001122 558.998211085509 1
75794 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxxhxpi_1221120022001120 368.997289952996 1
75795 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxxhxqa_1221120022001120 589.998305079877 1
75796 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxxhxte_1221120022001120 368.997289952996 1
75797 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxxhxxh_1221120022001120 589.998305079877 1
75798 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxxxhdl_1221120022001102 362.997245158157 1
75799 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxxxhhx_1221120022001102 585.998293510389 1
75800 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxxxhqa_1221120022001102 585.998293510389 1
75801 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxxxhum_1221120022001102 362.997245158157 1
75802 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxxxxdu_1221120022001100 474.997894727511 1
75803 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxxxxlm_1221120022001100 474.997894727511 1
75804 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxxxxpe_1221120022001100 472.997885825645 1
75805 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqqqqxxxxti_1221120022001100 472.997885825645 1
75806 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhhhhep_1221120021122112 470.997876848179 1
75807 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhhhhti_1221120021122112 470.997876848179 1
75808 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhhhxdm_1221120021122110 446.997762852338 1
75809 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhhhxlu_1221120021122110 446.997762852338 1
75810 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhhhxqh_1221120021122110 577.998269891015 1
75811 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhhhxxa_1221120021122110 577.998269891015 1
75812 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhhqxdu_1221120021122100 586.998296417543 1
75813 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhhqxlm_1221120021122100 586.998296417543 1
75814 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhhqxpe_1221120021122100 732.998635740981 1
75815 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhhqxti_1221120021122100 732.998635740981 1
75816 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhqhqep_1221120021122012 514.998058245106 1
75817 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhqhqha_1221120021122012 481.997925302273 1
75818 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhqhqqx_1221120021122012 481.997925302273 1
75819 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhqhqti_1221120021122012 514.998058245106 1
75820 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhqhxet_1221120021122011 374.997333314370 1
75821 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhqhxld_1221120021122011 660.998487137233 1
75822 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhqhxpi_1221120021122011 374.997333314370 1
75823 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhqhxum_1221120021122011 660.998487137233 1
75824 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhqqqdl_1221120021122002 726.998624481579 1
75825 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhqqqhx_1221120021122002 473.997890285969 1
75826 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhqqqqa_1221120021122002 473.997890285969 1
75827 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhqqqum_1221120021122002 726.998624481579 1
75828 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhqqxei_1221120021122001 750.998668439716 1
75829 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhqqxhq_1221120021122001 717.998607239638 1
75830 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhqqxpt_1221120021122001 750.998668439716 1
75831 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhhqqxxa_1221120021122001 717.998607239638 1
75832 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhxqqqdm_1221120021120022 644.998449608676 1
75833 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhxqqqei_1221120021120022 742.998654102542 1
75834 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhxqqqtp_1221120021120022 742.998654102542 1
75835 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhxqqqul_1221120021120022 644.998449608676 1
75836 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhxqqxha_1221120021120021 897.998886412873 1
75837 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhxqqxlm_1221120021120021 652.998468602840 1
75838 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhxqqxud_1221120021120021 652.998468602840 1
75839 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhxqqxxq_1221120021120021 897.998886412873 1
75840 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhxqxqep_1221120021120012 358.997214463066 1
75841 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhxqxqha_1221120021120012 701.998575495685 1
75842 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhxqxqqx_1221120021120012 701.998575495685 1
75843 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhhxqxqti_1221120021120012 358.997214463066 1
75844 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhqhhet_1221120021102211 444.997752797641 1
75845 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhqhhld_1221120021102211 534.998130834591 1
75846 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhqhhpi_1221120021102211 444.997752797641 1
75847 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhqhhum_1221120021102211 534.998130834591 1
75848 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhqhqqh_1221120021102210 525.998098852444 1
75849 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhqhqxa_1221120021102210 525.998098852444 1
75850 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhqqhei_1221120021102201 524.998095231184 1
75851 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhqqhhq_1221120021102201 705.998583566563 1
75852 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhqqhpt_1221120021102201 524.998095231184 1
75853 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhqqhxa_1221120021102201 705.998583566563 1
75854 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhqqqdu_1221120021102200 622.998394859428 1
75855 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhqqqlm_1221120021102200 622.998394859428 1
75856 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhqqqpe_1221120021102200 532.998123820788 1
75857 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhqqqti_1221120021102200 532.998123820788 1
75858 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhxhhep_1221120021102112 462.997840162711 1
75859 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhxhhti_1221120021102112 462.997840162711 1
75860 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhxhxdm_1221120021102110 298.996655480984 1
75861 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhxhxlu_1221120021102110 298.996655480984 1
75862 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhxqhdl_1221120021102102 526.998102459961 1
75863 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhxqhhx_1221120021102102 509.998039208148 1
75864 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhxqhqa_1221120021102102 509.998039208148 1
75865 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhxqhum_1221120021102102 526.998102459961 1
75866 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhxqxpe_1221120021102100 428.997668985003 1
75867 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxhxqxti_1221120021102100 428.997668985003 1
75868 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxqqhha_1221120021100221 685.998542270955 1
75869 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxqqhlm_1221120021100221 702.998577522015 1
75870 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxqqhud_1221120021100221 702.998577522015 1
75871 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxqqhxq_1221120021100221 685.998542270955 1
75872 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxqqqpi_1221120021100220 726.998624481579 1
75873 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxqqqqa_1221120021100220 465.997854067371 1
75874 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxqqqte_1221120021100220 726.998624481579 1
75875 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxqqqxh_1221120021100220 465.997854067371 1
75876 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxqxhet_1221120021100211 692.998556995552 1
75877 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxqxhld_1221120021100211 414.997590347454 1
75878 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxqxhpi_1221120021100211 692.998556995552 1
75879 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxqxhum_1221120021100211 414.997590347454 1
75880 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxqxqdm_1221120021100210 562.998223795462 1
75881 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxqxqlu_1221120021100210 562.998223795462 1
75882 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxqxqqh_1221120021100210 545.998168492025 1
75883 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxqxqxa_1221120021100210 545.998168492025 1
75884 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxxqhdm_1221120021100122 620.998389689866 1
75885 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxxqhei_1221120021100122 490.997963331674 1
75886 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxxqhtp_1221120021100122 490.997963331674 1
75887 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxxqhul_1221120021100122 620.998389689866 1
75888 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxxqxpi_1221120021100120 342.997084523324 1
75889 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxxqxqa_1221120021100120 449.997777766804 1
75890 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxxqxte_1221120021100120 342.997084523324 1
75891 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxxqxxh_1221120021100120 449.997777766804 1
75892 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxxxhep_1221120021100112 430.997679801895 1
75893 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxxxhha_1221120021100112 537.998141257519 1
75894 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxxxhqx_1221120021100112 537.998141257519 1
75895 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxxxhti_1221120021100112 430.997679801895 1
75896 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxxxxdm_1221120021100110 406.997542982710 1
75897 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxhxxxxxlu_1221120021100110 406.997542982710 1
75898 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqqhhet_1221120021002211 512.998050674854 1
75899 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqqhhld_1221120021002211 462.997840162711 1
75900 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqqhhpi_1221120021002211 512.998050674854 1
75901 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqqhhum_1221120021002211 462.997840162711 1
75902 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqqhqdm_1221120021002210 354.997183076239 1
75903 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqqhqlu_1221120021002210 354.997183076239 1
75904 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqqhqqh_1221120021002210 505.998023707696 1
75905 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqqhqxa_1221120021002210 505.998023707696 1
75906 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqqqhhq_1221120021002201 405.997536930870 1
75907 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqqqhxa_1221120021002201 405.997536930870 1
75908 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqqqqpe_1221120021002200 344.997101424923 1
75909 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqqqqti_1221120021002200 344.997101424923 1
75910 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqxhhep_1221120021002112 426.997658066781 1
75911 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqxhhha_1221120021002112 365.997267739166 1
75912 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqxhhqx_1221120021002112 365.997267739166 1
75913 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqxhhti_1221120021002112 426.997658066781 1
75914 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqxhxdm_1221120021002110 322.996903995092 1
75915 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqxhxlu_1221120021002110 322.996903995092 1
75916 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqxhxqh_1221120021002110 225.995575134604 1
75917 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqxhxxa_1221120021002110 225.995575134604 1
75918 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqxqxpe_1221120021002100 232.995708075448 1
75919 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxqxqxti_1221120021002100 232.995708075448 1
75920 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxxqhhha_1221120021001221 465.997854067371 1
75921 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxxqhhlm_1221120021001221 676.998522891903 1
75922 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxxqhhud_1221120021001221 676.998522891903 1
75923 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxxqhhxq_1221120021001221 465.997854067371 1
75924 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxxqhqpi_1221120021001220 572.998254793986 1
75925 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxxqhqqa_1221120021001220 525.998098852444 1
75926 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxxqhqte_1221120021001220 572.998254793986 1
75927 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxxqhqxh_1221120021001220 525.998098852444 1
75928 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxxqxqdu_1221120021001200 582.998284729087 1
75929 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxxqxqlm_1221120021001200 582.998284729087 1
75930 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxxqxqpe_1221120021001200 324.996923047792 1
75931 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqqxqxxqxqti_1221120021001200 324.996923047792 1
75932 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhhhhlm_1221120012211221 452.997792483724 1
75933 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhhhhud_1221120012211221 452.997792483724 1
75934 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhhhqpi_1221120012211220 428.997668985003 1
75935 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhhhqqa_1221120012211220 549.998181812171 1
75936 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhhhqte_1221120012211220 428.997668985003 1
75937 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhhhqxh_1221120012211220 549.998181812171 1
75938 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhhxqdu_1221120012211200 694.998561148100 1
75939 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhhxqlm_1221120012211200 694.998561148100 1
75940 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhhxqpe_1221120012211200 552.998191675823 1
75941 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhhxqti_1221120012211200 552.998191675823 1
75942 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhxhqei_1221120012211022 622.998394859428 1
75943 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhxhqtp_1221120012211022 622.998394859428 1
75944 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhxhxha_1221120012211021 453.997797346142 1
75945 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhxhxlm_1221120012211021 480.997920988935 1
75946 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhxhxud_1221120012211021 480.997920988935 1
75947 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhxhxxq_1221120012211021 453.997797346142 1
75948 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhxxqdl_1221120012211002 700.998573463574 1
75949 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhxxqhx_1221120012211002 673.998516317209 1
75950 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhxxqqa_1221120012211002 673.998516317209 1
75951 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhxxqum_1221120012211002 700.998573463574 1
75952 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhxxxei_1221120012211001 676.998522891903 1
75953 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhxxxhq_1221120012211001 437.997716883076 1
75954 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhxxxpt_1221120012211001 676.998522891903 1
75955 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhhxxxxa_1221120012211001 437.997716883076 1
75956 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhqxqqdm_1221120012210022 684.998540142874 1
75957 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhqxqqei_1221120012210022 590.998307947778 1
75958 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhqxqqtp_1221120012210022 590.998307947778 1
75959 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhqxqqul_1221120012210022 684.998540142874 1
75960 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhqxqxha_1221120012210021 641.998442363822 1
75961 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhqxqxxq_1221120012210021 641.998442363822 1
75962 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhqxxqep_1221120012210012 606.998352549071 1
75963 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhqxxqha_1221120012210012 829.998795178974 1
75964 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhqxxqqx_1221120012210012 829.998795178974 1
75965 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhhqxxqti_1221120012210012 606.998352549071 1
75966 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhqhhha_1221120012201221 261.996183150503 1
75967 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhqhhlm_1221120012201221 412.997578678298 1
75968 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhqhhud_1221120012201221 412.997578678298 1
75969 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhqhhxq_1221120012201221 261.996183150503 1
75970 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhqhqpi_1221120012201220 264.996226361357 1
75971 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhqhqte_1221120012201220 264.996226361357 1
75972 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhqxhei_1221120012201201 468.997867794144 1
75973 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhqxhhq_1221120012201201 449.997777766804 1
75974 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhqxhpt_1221120012201201 468.997867794144 1
75975 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhqxhxa_1221120012201201 449.997777766804 1
75976 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhxhhdm_1221120012201122 406.997542982710 1
75977 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhxhhei_1221120012201122 484.997938135564 1
75978 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhxhhtp_1221120012201122 484.997938135564 1
75979 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhxhhul_1221120012201122 406.997542982710 1
75980 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhxhxqa_1221120012201120 481.997925302273 1
75981 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhxhxxh_1221120012201120 481.997925302273 1
75982 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhxxhdl_1221120012201102 470.997876848179 1
75983 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhxxhhx_1221120012201102 637.998432598030 1
75984 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhxxhqa_1221120012201102 637.998432598030 1
75985 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhxxhum_1221120012201102 470.997876848179 1
75986 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhxxxdu_1221120012201100 486.997946603252 1
75987 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhxxxlm_1221120012201100 486.997946603252 1
75988 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhxxxpe_1221120012201100 564.998230082951 1
75989 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqhxxxti_1221120012201100 564.998230082951 1
75990 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqqqhha_1221120012200221 469.997872330794 1
75991 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqqqhlm_1221120012200221 372.997319015583 1
75992 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqqqhud_1221120012200221 372.997319015583 1
75993 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqqqhxq_1221120012200221 469.997872330794 1
75994 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqqxhet_1221120012200211 542.998158373128 1
75995 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqqxhld_1221120012200211 432.997690518860 1
75996 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqqxhpi_1221120012200211 542.998158373128 1
75997 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqqxhum_1221120012200211 432.997690518860 1
75998 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqqxqqh_1221120012200210 389.997435880578 1
75999 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqqxqxa_1221120012200210 389.997435880578 1
76000 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqxqhdm_1221120012200122 614.998373979441 1
76001 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqxqhei_1221120012200122 364.997260253408 1
76002 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqxqhtp_1221120012200122 364.997260253408 1
76003 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqxqhul_1221120012200122 614.998373979441 1
76004 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqxqxpi_1221120012200120 504.998019794215 1
76005 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqxqxqa_1221120012200120 485.997942378120 1
76006 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqxqxte_1221120012200120 504.998019794215 1
76007 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqxqxxh_1221120012200120 485.997942378120 1
76008 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqxxhep_1221120012200112 628.998410170862 1
76009 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqxxhha_1221120012200112 609.998360651332 1
76010 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqxxhqx_1221120012200112 609.998360651332 1
76011 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqxxhti_1221120012200112 628.998410170862 1
76012 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqxxxdm_1221120012200110 652.998468602840 1
76013 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqxxxlu_1221120012200110 652.998468602840 1
76014 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqxxxqh_1221120012200110 421.997630318447 1
76015 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqhqqxxxxa_1221120012200110 421.997630318447 1
76016 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqqhhet_1221120012002211 388.997429288924 1
76017 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqqhhld_1221120012002211 434.997701137276 1
76018 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqqhhpi_1221120012002211 388.997429288924 1
76019 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqqhhum_1221120012002211 434.997701137276 1
76020 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqqqhei_1221120012002201 304.996721276229 1
76021 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqqqhhq_1221120012002201 429.997674406027 1
76022 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqqqhpt_1221120012002201 304.996721276229 1
76023 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqqqhxa_1221120012002201 429.997674406027 1
76024 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqqqqdu_1221120012002200 290.996563533301 1
76025 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqqqqlm_1221120012002200 290.996563533301 1
76026 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqxhhep_1221120012002112 582.998284729087 1
76027 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqxhhha_1221120012002112 397.997487421324 1
76028 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqxhhqx_1221120012002112 397.997487421324 1
76029 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqxhhti_1221120012002112 582.998284729087 1
76030 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqxhxdm_1221120012002110 494.997979789735 1
76031 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqxhxlu_1221120012002110 494.997979789735 1
76032 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqxhxqh_1221120012002110 457.997816583478 1
76033 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqxhxxa_1221120012002110 457.997816583478 1
76034 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqxqxdu_1221120012002100 286.996515637140 1
76035 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqxqxlm_1221120012002100 286.996515637140 1
76036 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqxqxpe_1221120012002100 508.998035355875 1
76037 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqqxqxti_1221120012002100 508.998035355875 1
76038 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqxqhhha_1221120012001221 305.996731991242 1
76039 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqxqhhlm_1221120012001221 352.997167116076 1
76040 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqxqhhud_1221120012001221 352.997167116076 1
76041 qLMzMzMzMzMkbcdefghijklmnoppphhhhhxqxqxqxqhhxq_1221120012001221 305.996731991242 1
76042 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhhhhhep_1221100221122112 484.997938135564 1
76043 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhhhhhti_1221100221122112 484.997938135564 1
76044 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhhhhxqh_1221100221122110 645.998452008674 1
76045 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhhhhxxa_1221100221122110 645.998452008674 1
76046 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhhhqhhx_1221100221122102 605.998349830490 1
76047 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhhhqhqa_1221100221122102 605.998349830490 1
76048 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhhhqxdu_1221100221122100 664.998496237201 1
76049 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhhhqxlm_1221100221122100 664.998496237201 1
76050 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhhhqxpe_1221100221122100 806.998760840724 1
76051 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhhhqxti_1221100221122100 806.998760840724 1
76052 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhhqqqdl_1221100221122002 924.998918917655 1
76053 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhhqqqhx_1221100221122002 621.998392278803 1
76054 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhhqqqqa_1221100221122002 621.998392278803 1
76055 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhhqqqum_1221100221122002 924.998918917655 1
76056 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhhqqxhq_1221100221122001 865.998845264049 1
76057 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhhqqxxa_1221100221122001 865.998845264049 1
76058 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxhqhdm_1221100221120122 686.998544392840 1
76059 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxhqhul_1221100221120122 686.998544392840 1
76060 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxhqxpi_1221100221120120 844.998816566390 1
76061 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxhqxqa_1221100221120120 785.998727733310 1
76062 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxhqxte_1221100221120120 844.998816566390 1
76063 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxhqxxh_1221100221120120 785.998727733310 1
76064 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxhxhep_1221100221120112 544.998165131437 1
76065 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxhxhti_1221100221120112 544.998165131437 1
76066 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxhxxdm_1221100221120110 804.998757762058 1
76067 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxhxxlu_1221100221120110 804.998757762058 1
76068 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxhxxqh_1221100221120110 541.998154975269 1
76069 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxhxxxa_1221100221120110 541.998154975269 1
76070 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxqqqdm_1221100221120022 838.998808103194 1
76071 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxqqqei_1221100221120022 940.998937299544 1
76072 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxqqqtp_1221100221120022 940.998937299544 1
76073 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxqqqul_1221100221120022 838.998808103194 1
76074 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxqqxha_1221100221120021 1101.99909255824 1
76075 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxqqxlm_1221100221120021 782.998722858709 1
76076 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxqqxud_1221100221120021 782.998722858709 1
76077 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxqqxxq_1221100221120021 1101.99909255824 1
76078 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxqxqha_1221100221120012 897.998886412873 1
76079 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxqxqqx_1221100221120012 897.998886412873 1
76080 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxqxxet_1221100221120011 900.998890120719 1
76081 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxqxxld_1221100221120011 798.998748433584 1
76082 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxqxxpi_1221100221120011 900.998890120719 1
76083 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhhxqxxum_1221100221120011 798.998748433584 1
76084 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhxxqqhha_1221100221100221 1089.99908256804 1
76085 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhxxqqhlm_1221100221100221 1092.99908508615 1
76086 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhxxqqhud_1221100221100221 1092.99908508615 1
76087 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhxxqqhxq_1221100221100221 1089.99908256804 1
76088 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhxxqqqqa_1221100221100220 677.998525070538 1
76089 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhxxqqqxh_1221100221100220 677.998525070538 1
76090 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhxxqxhet_1221100221100211 1086.99908003602 1
76091 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhxxqxhld_1221100221100211 668.998505228349 1
76092 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhxxqxhpi_1221100221100211 1086.99908003602 1
76093 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhxxqxhum_1221100221100211 668.998505228349 1
76094 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhxxqxqdm_1221100221100210 832.998799518078 1
76095 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhxxqxqlu_1221100221100210 832.998799518078 1
76096 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhxxqxqqh_1221100221100210 829.998795178974 1
76097 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhxxqxqxa_1221100221100210 829.998795178974 1
76098 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhxxxxhep_1221100221100112 764.998692808224 1
76099 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhxxxxhha_1221100221100112 925.998920085134 1
76100 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhxxxxhqx_1221100221100112 925.998920085134 1
76101 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhhxxxxhti_1221100221100112 764.998692808224 1
76102 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhqhhxdm_1221100221022110 580.998278824505 1
76103 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhqhhxlu_1221100221022110 580.998278824505 1
76104 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhqhhxqh_1221100221022110 577.998269891015 1
76105 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhqhhxxa_1221100221022110 577.998269891015 1
76106 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhqhqxpe_1221100221022100 478.997912308229 1
76107 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhqhqxti_1221100221022100 478.997912308229 1
76108 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhqqhqep_1221100221022012 564.998230082951 1
76109 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhqqhqha_1221100221022012 685.998542270955 1
76110 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhqqhqqx_1221100221022012 685.998542270955 1
76111 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhqqhqti_1221100221022012 564.998230082951 1
76112 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhqqhxet_1221100221022011 592.998313654564 1
76113 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhqqhxld_1221100221022011 766.998696216819 1
76114 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhqqhxpi_1221100221022011 592.998313654564 1
76115 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhqqhxum_1221100221022011 766.998696216819 1
76116 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhqqqqdl_1221100221022002 524.998095231184 1
76117 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhqqqqum_1221100221022002 524.998095231184 1
76118 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhqqqxhq_1221100221022001 549.998181812171 1
76119 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhqqqxxa_1221100221022001 549.998181812171 1
76120 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxhhhdm_1221100221021122 564.998230082951 1
76121 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxhhhul_1221100221021122 564.998230082951 1
76122 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxhhxpi_1221100221021120 598.998330546265 1
76123 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxhhxqa_1221100221021120 781.998721225530 1
76124 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxhhxte_1221100221021120 598.998330546265 1
76125 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxhhxxh_1221100221021120 781.998721225530 1
76126 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxhxhhx_1221100221021102 545.998168492025 1
76127 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxhxhqa_1221100221021102 545.998168492025 1
76128 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxhxxdu_1221100221021100 700.998573463574 1
76129 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxhxxlm_1221100221021100 700.998573463574 1
76130 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxhxxpe_1221100221021100 582.998284729087 1
76131 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxhxxti_1221100221021100 582.998284729087 1
76132 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxqhqdm_1221100221021022 548.998178500332 1
76133 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxqhqei_1221100221021022 886.998872602851 1
76134 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxqhqtp_1221100221021022 886.998872602851 1
76135 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxqhqul_1221100221021022 548.998178500332 1
76136 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxqhxha_1221100221021021 849.998823527783 1
76137 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxqhxlm_1221100221021021 852.998827665446 1
76138 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxqhxud_1221100221021021 852.998827665446 1
76139 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxqhxxq_1221100221021021 849.998823527783 1
76140 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxqxqdl_1221100221021002 712.998597472697 1
76141 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxqxqhx_1221100221021002 709.998591546502 1
76142 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxqxqqa_1221100221021002 709.998591546502 1
76143 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxqxqum_1221100221021002 712.998597472697 1
76144 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxqxxei_1221100221021001 892.998880177767 1
76145 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxqxxhq_1221100221021001 557.998207879549 1
76146 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxqxxpt_1221100221021001 892.998880177767 1
76147 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqhxqxxxa_1221100221021001 557.998207879549 1
76148 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqqhhet_1221100221002211 802.998754668056 1
76149 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqqhhld_1221100221002211 740.998650469877 1
76150 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqqhhpi_1221100221002211 802.998754668056 1
76151 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqqhhum_1221100221002211 740.998650469877 1
76152 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqqhqdm_1221100221002210 520.998080607132 1
76153 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqqhqlu_1221100221002210 520.998080607132 1
76154 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqqhqqh_1221100221002210 765.998694514746 1
76155 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqqhqxa_1221100221002210 765.998694514746 1
76156 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqqqhhq_1221100221002201 641.998442363822 1
76157 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqqqhxa_1221100221002201 641.998442363822 1
76158 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqqqqpe_1221100221002200 514.998058245106 1
76159 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqqqqti_1221100221002200 514.998058245106 1
76160 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqxhhep_1221100221002112 752.998671976409 1
76161 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqxhhha_1221100221002112 625.998402551834 1
76162 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqxhhqx_1221100221002112 625.998402551834 1
76163 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqxhhti_1221100221002112 752.998671976409 1
76164 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqxhxdm_1221100221002110 600.998336101883 1
76165 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqxhxlu_1221100221002110 600.998336101883 1
76166 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqxhxqh_1221100221002110 445.997757836262 1
76167 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqxhxxa_1221100221002110 445.997757836262 1
76168 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqxqhdl_1221100221002102 560.998217463142 1
76169 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqxqhum_1221100221002102 560.998217463142 1
76170 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqxqxpe_1221100221002100 442.997742652154 1
76171 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxqxqxti_1221100221002100 442.997742652154 1
76172 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxqhhha_1221100221001221 749.998666664296 1
76173 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxqhhlm_1221100221001221 1062.99905926540 1
76174 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxqhhud_1221100221001221 1062.99905926540 1
76175 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxqhhxq_1221100221001221 749.998666664296 1
76176 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxqhqpi_1221100221001220 870.998851892861 1
76177 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxqhqqa_1221100221001220 777.998714650833 1
76178 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxqhqte_1221100221001220 870.998851892861 1
76179 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxqhqxh_1221100221001220 777.998714650833 1
76180 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxqxhei_1221100221001201 910.998902303837 1
76181 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxqxhhq_1221100221001201 817.998777504285 1
76182 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxqxhpt_1221100221001201 910.998902303837 1
76183 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxqxhxa_1221100221001201 817.998777504285 1
76184 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxqxqdu_1221100221001200 876.998859747662 1
76185 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxqxqlm_1221100221001200 876.998859747662 1
76186 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxxhhdm_1221100221001122 820.998781971396 1
76187 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxxhhei_1221100221001122 882.998867495716 1
76188 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxxhhtp_1221100221001122 882.998867495716 1
76189 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxxhhul_1221100221001122 820.998781971396 1
76190 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxxhxqa_1221100221001120 761.998687661782 1
76191 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxxhxxh_1221100221001120 761.998687661782 1
76192 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxxxhdl_1221100221001102 600.998336101883 1
76193 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxxxhhx_1221100221001102 885.998871330391 1
76194 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxxxhqa_1221100221001102 885.998871330391 1
76195 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxxxhum_1221100221001102 600.998336101883 1
76196 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxxxxdu_1221100221001100 572.998254793986 1
76197 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxxxxlm_1221100221001100 572.998254793986 1
76198 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxxxxpe_1221100221001100 634.998425192945 1
76199 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqhqxxxxxti_1221100221001100 634.998425192945 1
76200 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqqhhhep_1221100220022112 560.998217463142 1
76201 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqqhhhha_1221100220022112 397.997487421324 1
76202 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqqhhhqx_1221100220022112 397.997487421324 1
76203 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqqhhhti_1221100220022112 560.998217463142 1
76204 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqqhhxqh_1221100220022110 501.998007960223 1
76205 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqqhhxxa_1221100220022110 501.998007960223 1
76206 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqqhqhdl_1221100220022102 384.997402579879 1
76207 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqqhqhum_1221100220022102 384.997402579879 1
76208 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqqqqxhq_1221100220022001 337.997041394221 1
76209 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqqqqxxa_1221100220022001 337.997041394221 1
76210 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqxhhhdm_1221100220021122 632.998420217226 1
76211 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqxhhhei_1221100220021122 586.998296417543 1
76212 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqxhhhtp_1221100220021122 586.998296417543 1
76213 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqxhhhul_1221100220021122 632.998420217226 1
76214 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqxhhxpi_1221100220021120 502.998011920572 1
76215 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqxhhxqa_1221100220021120 737.998644983962 1
76216 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqxhhxte_1221100220021120 502.998011920572 1
76217 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqxhhxxh_1221100220021120 737.998644983962 1
76218 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqxhxhhx_1221100220021102 645.998452008674 1
76219 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqxhxhqa_1221100220021102 645.998452008674 1
76220 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqxhxxdu_1221100220021100 620.998389689866 1
76221 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqxhxxlm_1221100220021100 620.998389689866 1
76222 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqxhxxpe_1221100220021100 574.998260864305 1
76223 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqxhxxti_1221100220021100 574.998260864305 1
76224 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqxqhxha_1221100220021021 477.997907940634 1
76225 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqxqhxlm_1221100220021021 536.998137796149 1
76226 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqxqhxud_1221100220021021 536.998137796149 1
76227 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqxqhxxq_1221100220021021 477.997907940634 1
76228 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqxqxxhq_1221100220021001 373.997326184093 1
76229 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqqxqxxxa_1221100220021001 373.997326184093 1
76230 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqxxhhhha_1221100220011221 481.997925302273 1
76231 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqxxhhhlm_1221100220011221 812.998769985839 1
76232 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqxxhhhud_1221100220011221 812.998769985839 1
76233 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqxxhhhxq_1221100220011221 481.997925302273 1
76234 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqxxhhqqa_1221100220011220 837.998806680878 1
76235 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqxxhhqxh_1221100220011220 837.998806680878 1
76236 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqxxhxhei_1221100220011201 636.998430137418 1
76237 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqxxhxhhq_1221100220011201 661.998489422535 1
76238 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqxxhxhpt_1221100220011201 636.998430137418 1
76239 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqxxhxhxa_1221100220011201 661.998489422535 1
76240 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqxxhxqdu_1221100220011200 862.998841249893 1
76241 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqxxhxqlm_1221100220011200 862.998841249893 1
76242 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqxxhxqpe_1221100220011200 556.998204662077 1
76243 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqxxhxqti_1221100220011200 556.998204662077 1
76244 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqxxxxqdl_1221100220011002 652.998468602840 1
76245 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqxxxxqhx_1221100220011002 757.998680736490 1
76246 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqxxxxqqa_1221100220011002 757.998680736490 1
76247 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqqqqxxxxqum_1221100220011002 652.998468602840 1
76248 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhhhhdm_1221100211221122 424.997647045797 1
76249 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhhhhul_1221100211221122 424.997647045797 1
76250 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhhhxqa_1221100211221120 649.998461534820 1
76251 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhhhxxh_1221100211221120 649.998461534820 1
76252 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhhxxdu_1221100211221100 732.998635740981 1
76253 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhhxxlm_1221100211221100 732.998635740981 1
76254 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhhxxpe_1221100211221100 710.998593527457 1
76255 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhhxxti_1221100211221100 710.998593527457 1
76256 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhqhqei_1221100211221022 718.998609176725 1
76257 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhqhqtp_1221100211221022 718.998609176725 1
76258 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhqhxha_1221100211221021 613.998371331185 1
76259 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhqhxlm_1221100211221021 736.998643145399 1
76260 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhqhxud_1221100211221021 736.998643145399 1
76261 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhqhxxq_1221100211221021 613.998371331185 1
76262 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhqxqdl_1221100211221002 844.998816566390 1
76263 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhqxqhx_1221100211221002 721.998614955792 1
76264 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhqxqqa_1221100211221002 721.998614955792 1
76265 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhqxqum_1221100211221002 844.998816566390 1
76266 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhqxxei_1221100211221001 964.998963729457 1
76267 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhqxxhq_1221100211221001 717.998607239638 1
76268 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhqxxpt_1221100211221001 964.998963729457 1
76269 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhhqxxxa_1221100211221001 717.998607239638 1
76270 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqhqxpi_1221100211220120 734.998639453264 1
76271 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqhqxqa_1221100211220120 589.998305079877 1
76272 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqhqxte_1221100211220120 734.998639453264 1
76273 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqhqxxh_1221100211220120 589.998305079877 1
76274 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqhxhep_1221100211220112 626.998405099611 1
76275 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqhxhti_1221100211220112 626.998405099611 1
76276 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqhxxdm_1221100211220110 854.998830407757 1
76277 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqhxxlu_1221100211220110 854.998830407757 1
76278 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqhxxqh_1221100211220110 673.998516317209 1
76279 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqhxxxa_1221100211220110 673.998516317209 1
76280 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqqqqdm_1221100211220022 748.998664884135 1
76281 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqqqqei_1221100211220022 726.998624481579 1
76282 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqqqqtp_1221100211220022 726.998624481579 1
76283 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqqqqul_1221100211220022 748.998664884135 1
76284 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqqqxha_1221100211220021 929.998924729940 1
76285 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqqqxxq_1221100211220021 929.998924729940 1
76286 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqqxqep_1221100211220012 622.998394859428 1
76287 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqqxqha_1221100211220012 973.998973304873 1
76288 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqqxqqx_1221100211220012 973.998973304873 1
76289 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqqxqti_1221100211220012 622.998394859428 1
76290 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqqxxet_1221100211220011 926.998921250093 1
76291 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqqxxld_1221100211220011 948.998946258050 1
76292 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqqxxpi_1221100211220011 926.998921250093 1
76293 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhhqqxxum_1221100211220011 948.998946258050 1
76294 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhqhhlm_1221100211201221 874.998857141364 1
76295 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhqhhud_1221100211201221 874.998857141364 1
76296 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhqhqpi_1221100211201220 642.998444786285 1
76297 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhqhqqa_1221100211201220 685.998542270955 1
76298 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhqhqte_1221100211201220 642.998444786285 1
76299 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhqhqxh_1221100211201220 685.998542270955 1
76300 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhqxhei_1221100211201201 942.998939553420 1
76301 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhqxhhq_1221100211201201 985.998985800174 1
76302 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhqxhpt_1221100211201201 942.998939553420 1
76303 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhqxhxa_1221100211201201 985.998985800174 1
76304 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhqxqdu_1221100211201200 960.998959416147 1
76305 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhqxqlm_1221100211201200 960.998959416147 1
76306 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhqxqpe_1221100211201200 626.998405099611 1
76307 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhqxqti_1221100211201200 626.998405099611 1
76308 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhxhhdm_1221100211201122 584.998290593296 1
76309 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhxhhei_1221100211201122 754.998675494365 1
76310 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhxhhtp_1221100211201122 754.998675494365 1
76311 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhxhhul_1221100211201122 584.998290593296 1
76312 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhxhxqa_1221100211201120 609.998360651332 1
76313 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhxhxxh_1221100211201120 609.998360651332 1
76314 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhxxhdl_1221100211201102 760.998685937284 1
76315 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhxxhhx_1221100211201102 949.998947367255 1
76316 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhxxhqa_1221100211201102 949.998947367255 1
76317 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhxxhum_1221100211201102 760.998685937284 1
76318 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhxxxpe_1221100211201100 742.998654102542 1
76319 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxhxxxti_1221100211201100 742.998654102542 1
76320 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqqqhha_1221100211200221 957.998956157527 1
76321 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqqqhlm_1221100211200221 830.998796628823 1
76322 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqqqhud_1221100211200221 830.998796628823 1
76323 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqqqhxq_1221100211200221 957.998956157527 1
76324 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqqqqpi_1221100211200220 910.998902303837 1
76325 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqqqqte_1221100211200220 910.998902303837 1
76326 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqqxhet_1221100211200211 1164.99914163027 1
76327 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqqxhld_1221100211200211 846.998819360810 1
76328 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqqxhpi_1221100211200211 1164.99914163027 1
76329 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqqxhum_1221100211200211 846.998819360810 1
76330 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqqxqdm_1221100211200210 842.998813758710 1
76331 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqqxqlu_1221100211200210 842.998813758710 1
76332 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqqxqqh_1221100211200210 969.998969071069 1
76333 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqqxqxa_1221100211200210 969.998969071069 1
76334 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqxqhdm_1221100211200122 924.998918917655 1
76335 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqxqhei_1221100211200122 602.998341620646 1
76336 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqxqhtp_1221100211200122 602.998341620646 1
76337 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqxqhul_1221100211200122 924.998918917655 1
76338 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqxqxpi_1221100211200120 606.998352549071 1
76339 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqxqxqa_1221100211200120 649.998461534820 1
76340 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqxqxte_1221100211200120 606.998352549071 1
76341 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqxqxxh_1221100211200120 649.998461534820 1
76342 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqxxhep_1221100211200112 918.998911859430 1
76343 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqxxhha_1221100211200112 961.998960497837 1
76344 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqxxhqx_1221100211200112 961.998960497837 1
76345 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqxxhti_1221100211200112 918.998911859430 1
76346 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqxxxdm_1221100211200110 838.998808103194 1
76347 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhhxqxxxlu_1221100211200110 838.998808103194 1
76348 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqhhxdm_1221100211022110 612.998368674288 1
76349 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqhhxlu_1221100211022110 612.998368674288 1
76350 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqhhxqh_1221100211022110 677.998525070538 1
76351 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqhhxxa_1221100211022110 677.998525070538 1
76352 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqhqhhx_1221100211022102 465.997854067371 1
76353 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqhqhqa_1221100211022102 465.997854067371 1
76354 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqhqxdu_1221100211022100 472.997885825645 1
76355 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqhqxlm_1221100211022100 472.997885825645 1
76356 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqhqxpe_1221100211022100 674.998518515267 1
76357 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqhqxti_1221100211022100 674.998518515267 1
76358 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqqhqep_1221100211022012 676.998522891903 1
76359 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqqhqha_1221100211022012 737.998644983962 1
76360 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqqhqqx_1221100211022012 737.998644983962 1
76361 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqqhqti_1221100211022012 676.998522891903 1
76362 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqqhxet_1221100211022011 604.998347102922 1
76363 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqqhxld_1221100211022011 878.998862342100 1
76364 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqqhxpi_1221100211022011 604.998347102922 1
76365 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqqhxum_1221100211022011 878.998862342100 1
76366 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqqqqdl_1221100211022002 756.998678993732 1
76367 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqqqqum_1221100211022002 756.998678993732 1
76368 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqqqxei_1221100211022001 688.998548618133 1
76369 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqqqxhq_1221100211022001 749.998666664296 1
76370 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqqqxpt_1221100211022001 688.998548618133 1
76371 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhqqqxxa_1221100211022001 749.998666664296 1
76372 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhxhhxpi_1221100211021120 474.997894727511 1
76373 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhxhhxqa_1221100211021120 553.998194939967 1
76374 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhxhhxte_1221100211021120 474.997894727511 1
76375 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhxhhxxh_1221100211021120 553.998194939967 1
76376 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhxqhqdm_1221100211021022 448.997772817460 1
76377 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhxqhqei_1221100211021022 638.998435050940 1
76378 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhxqhqtp_1221100211021022 638.998435050940 1
76379 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhxqhqul_1221100211021022 448.997772817460 1
76380 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhxqhxha_1221100211021021 653.998470944437 1
76381 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhxqhxlm_1221100211021021 588.998302202237 1
76382 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhxqhxud_1221100211021021 588.998302202237 1
76383 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxhxqhxxq_1221100211021021 653.998470944437 1
76384 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqqhhet_1221100211002211 854.998830407757 1
76385 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqqhhld_1221100211002211 876.998859747662 1
76386 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqqhhpi_1221100211002211 854.998830407757 1
76387 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqqhhum_1221100211002211 876.998859747662 1
76388 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqqhqqh_1221100211002210 869.998850573194 1
76389 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqqhqxa_1221100211002210 869.998850573194 1
76390 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqqqhei_1221100211002201 586.998296417543 1
76391 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqqqhhq_1221100211002201 913.998905906787 1
76392 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqqqhpt_1221100211002201 586.998296417543 1
76393 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqqqhxa_1221100211002201 913.998905906787 1
76394 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqqqqdu_1221100211002200 712.998597472697 1
76395 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqqqqlm_1221100211002200 712.998597472697 1
76396 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqqqqpe_1221100211002200 690.998552818966 1
76397 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqqqqti_1221100211002200 690.998552818966 1
76398 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqxhhep_1221100211002112 868.998849250490 1
76399 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqxhhha_1221100211002112 645.998452008674 1
76400 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqxhhqx_1221100211002112 645.998452008674 1
76401 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqxhhti_1221100211002112 868.998849250490 1
76402 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqxhxdm_1221100211002110 652.998468602840 1
76403 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqxhxlu_1221100211002110 652.998468602840 1
76404 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqxqhdl_1221100211002102 772.998706336774 1
76405 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqxqhhx_1221100211002102 661.998489422535 1
76406 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqxqhqa_1221100211002102 661.998489422535 1
76407 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqxqhum_1221100211002102 772.998706336774 1
76408 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqxqxpe_1221100211002100 646.998454401254 1
76409 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxqxqxti_1221100211002100 646.998454401254 1
76410 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxxqhhha_1221100211001221 601.998338865848 1
76411 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxxqhhlm_1221100211001221 758.998682474656 1
76412 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxxqhhud_1221100211001221 758.998682474656 1
76413 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxxqhhxq_1221100211001221 601.998338865848 1
76414 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxxqhqpi_1221100211001220 662.998491700943 1
76415 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxxqhqqa_1221100211001220 529.998113200830 1
76416 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxxqhqte_1221100211001220 662.998491700943 1
76417 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxxqhqxh_1221100211001220 529.998113200830 1
76418 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxxxhhdm_1221100211001122 636.998430137418 1
76419 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxxxhhei_1221100211001122 614.998373979441 1
76420 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxxxhhtp_1221100211001122 614.998373979441 1
76421 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxhxxxxhhul_1221100211001122 636.998430137418 1
76422 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqhhhhdm_1221100210221122 464.997849452420 1
76423 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqhhhhei_1221100210221122 514.998058245106 1
76424 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqhhhhtp_1221100210221122 514.998058245106 1
76425 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqhhhhul_1221100210221122 464.997849452420 1
76426 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqhhhxqa_1221100210221120 605.998349830490 1
76427 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqhhhxxh_1221100210221120 605.998349830490 1
76428 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqhhxhdl_1221100210221102 480.997920988935 1
76429 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqhhxhhx_1221100210221102 705.998583566563 1
76430 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqhhxhqa_1221100210221102 705.998583566563 1
76431 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqhhxhum_1221100210221102 480.997920988935 1
76432 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqhhxxdu_1221100210221100 640.998439933801 1
76433 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqhhxxlm_1221100210221100 640.998439933801 1
76434 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqhhxxpe_1221100210221100 690.998552818966 1
76435 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqhhxxti_1221100210221100 690.998552818966 1
76436 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqhqhxlm_1221100210221021 456.997811805715 1
76437 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqhqhxud_1221100210221021 456.997811805715 1
76438 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqhqxxhq_1221100210221001 469.997872330794 1
76439 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqhqxxxa_1221100210221001 469.997872330794 1
76440 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqqhqhdm_1221100210220122 672.998514112618 1
76441 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqqhqhul_1221100210220122 672.998514112618 1
76442 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqqhqxpi_1221100210220120 654.998473278884 1
76443 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqqhqxqa_1221100210220120 585.998293510389 1
76444 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqqhqxte_1221100210220120 654.998473278884 1
76445 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqqhqxxh_1221100210220120 585.998293510389 1
76446 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqqhxhep_1221100210220112 706.998585570013 1
76447 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqqhxhha_1221100210220112 637.998432598030 1
76448 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqqhxhqx_1221100210220112 637.998432598030 1
76449 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqqhxhti_1221100210220112 706.998585570013 1
76450 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqqhxxdm_1221100210220110 810.998766952503 1
76451 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqqhxxlu_1221100210220110 810.998766952503 1
76452 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqqhxxqh_1221100210220110 569.998245608635 1
76453 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqqhxxxa_1221100210220110 569.998245608635 1
76454 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqqqqxlm_1221100210220021 376.997347461443 1
76455 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqqqqxud_1221100210220021 376.997347461443 1
76456 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqqqxxet_1221100210220011 586.998296417543 1
76457 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhqqqxxpi_1221100210220011 586.998296417543 1
76458 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhhhhlm_1221100210211221 656.998477926459 1
76459 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhhhhud_1221100210211221 656.998477926459 1
76460 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhhhqqa_1221100210211220 721.998614955792 1
76461 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhhhqxh_1221100210211220 721.998614955792 1
76462 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhhxhei_1221100210211201 644.998449608676 1
76463 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhhxhhq_1221100210211201 781.998721225530 1
76464 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhhxhpt_1221100210211201 644.998449608676 1
76465 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhhxhxa_1221100210211201 781.998721225530 1
76466 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhhxqdu_1221100210211200 930.998925884905 1
76467 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhhxqlm_1221100210211200 930.998925884905 1
76468 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhhxqpe_1221100210211200 712.998597472697 1
76469 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhhxqti_1221100210211200 712.998597472697 1
76470 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhxhqei_1221100210211022 714.998601395866 1
76471 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhxhqtp_1221100210211022 714.998601395866 1
76472 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhxhxha_1221100210211021 493.997975700207 1
76473 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhxhxlm_1221100210211021 496.997987919420 1
76474 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhxhxud_1221100210211021 496.997987919420 1
76475 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhxhxxq_1221100210211021 493.997975700207 1
76476 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhxxqdl_1221100210211002 792.998738963947 1
76477 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhxxqhx_1221100210211002 789.998734175187 1
76478 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhxxqqa_1221100210211002 789.998734175187 1
76479 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhxxqum_1221100210211002 792.998738963947 1
76480 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhxxxei_1221100210211001 720.998613034780 1
76481 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxhxxxpt_1221100210211001 720.998613034780 1
76482 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqhqhha_1221100210210221 673.998516317209 1
76483 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqhqhlm_1221100210210221 676.998522891903 1
76484 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqhqhud_1221100210210221 676.998522891903 1
76485 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqhqhxq_1221100210210221 673.998516317209 1
76486 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqhqqpi_1221100210210220 900.998890120719 1
76487 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqhqqte_1221100210210220 900.998890120719 1
76488 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqhxhet_1221100210210211 894.998882680169 1
76489 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqhxhpi_1221100210210211 894.998882680169 1
76490 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqhxqdm_1221100210210210 912.998904708434 1
76491 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqhxqlu_1221100210210210 912.998904708434 1
76492 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqhxqqh_1221100210210210 909.998901097574 1
76493 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqhxqxa_1221100210210210 909.998901097574 1
76494 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqxqqdm_1221100210210022 796.998745292880 1
76495 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqxqqei_1221100210210022 662.998491700943 1
76496 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqxqqtp_1221100210210022 662.998491700943 1
76497 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqxqqul_1221100210210022 796.998745292880 1
76498 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqxqxha_1221100210210021 677.998525070538 1
76499 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqxqxxq_1221100210210021 677.998525070538 1
76500 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqxxqep_1221100210210012 718.998609176725 1
76501 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqxxqha_1221100210210012 945.998942916366 1
76502 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqxxqqx_1221100210210012 945.998942916366 1
76503 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqxxqti_1221100210210012 718.998609176725 1
76504 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqxxxld_1221100210210011 736.998643145399 1
76505 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqhxqxxxum_1221100210210011 736.998643145399 1
76506 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqqhhhep_1221100210022112 640.998439933801 1
76507 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqqhhhha_1221100210022112 401.997512422418 1
76508 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqqhhhqx_1221100210022112 401.997512422418 1
76509 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqqhhhti_1221100210022112 640.998439933801 1
76510 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqqhhxdm_1221100210022110 600.998336101883 1
76511 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqqhhxlu_1221100210022110 600.998336101883 1
76512 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqqhhxqh_1221100210022110 597.998327754521 1
76513 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqqhhxxa_1221100210022110 597.998327754521 1
76514 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqqhqhdl_1221100210022102 520.998080607132 1
76515 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqqhqhhx_1221100210022102 517.998069490875 1
76516 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqqhqhqa_1221100210022102 517.998069490875 1
76517 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqqhqhum_1221100210022102 520.998080607132 1
76518 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqqhqxdu_1221100210022100 392.997455454263 1
76519 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqqhqxlm_1221100210022100 392.997455454263 1
76520 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqqhqxpe_1221100210022100 634.998425192945 1
76521 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqqhqxti_1221100210022100 634.998425192945 1
76522 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqqqhxet_1221100210022011 400.997506218905 1
76523 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqqqhxpi_1221100210022011 400.997506218905 1
76524 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqxhhhdm_1221100210021122 484.997938135564 1
76525 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqxhhhei_1221100210021122 402.997518595143 1
76526 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqxhhhtp_1221100210021122 402.997518595143 1
76527 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqxhhhul_1221100210021122 484.997938135564 1
76528 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqxhhxpi_1221100210021120 406.997542982710 1
76529 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxqxhhxte_1221100210021120 406.997542982710 1
76530 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqhhhet_1221100210012211 684.998540142874 1
76531 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqhhhld_1221100210012211 606.998352549071 1
76532 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqhhhpi_1221100210012211 684.998540142874 1
76533 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqhhhum_1221100210012211 606.998352549071 1
76534 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqhhqdm_1221100210012210 602.998341620646 1
76535 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqhhqlu_1221100210012210 602.998341620646 1
76536 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqhhqqh_1221100210012210 849.998823527783 1
76537 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqhhqxa_1221100210012210 849.998823527783 1
76538 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqhqhhq_1221100210012201 693.998559074818 1
76539 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqhqhxa_1221100210012201 693.998559074818 1
76540 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqhqqdu_1221100210012200 658.998482545823 1
76541 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqhqqlm_1221100210012200 658.998482545823 1
76542 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqhqqpe_1221100210012200 736.998643145399 1
76543 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqhqqti_1221100210012200 736.998643145399 1
76544 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqxhqep_1221100210012012 732.998635740981 1
76545 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqxhqha_1221100210012012 685.998542270955 1
76546 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqxhqqx_1221100210012012 685.998542270955 1
76547 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqxhqti_1221100210012012 732.998635740981 1
76548 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqxhxld_1221100210012011 650.998463898065 1
76549 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqxhxum_1221100210012011 650.998463898065 1
76550 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqxqqdl_1221100210012002 744.998657715702 1
76551 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqxqqhx_1221100210012002 501.998007960223 1
76552 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqxqqqa_1221100210012002 501.998007960223 1
76553 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqxqqum_1221100210012002 744.998657715702 1
76554 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqxqxei_1221100210012001 544.998165131437 1
76555 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqxqxhq_1221100210012001 497.997991959775 1
76556 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqxqxpt_1221100210012001 544.998165131437 1
76557 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxqxqxxa_1221100210012001 497.997991959775 1
76558 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxxhhhha_1221100210011221 397.997487421324 1
76559 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxxhhhxq_1221100210011221 397.997487421324 1
76560 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxxhhqpi_1221100210011220 628.998410170862 1
76561 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxxhhqqa_1221100210011220 581.998281781869 1
76562 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxxhhqte_1221100210011220 628.998410170862 1
76563 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxxhhqxh_1221100210011220 581.998281781869 1
76564 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxxxhqdm_1221100210011022 508.998035355875 1
76565 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxxxhqul_1221100210011022 508.998035355875 1
76566 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxxxhxha_1221100210011021 501.998007960223 1
76567 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxqxqxxxxhxxq_1221100210011021 501.998007960223 1
76568 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhhhhqqa_1221100112211220 613.998371331185 1
76569 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhhhhqxh_1221100112211220 613.998371331185 1
76570 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhhhxhhq_1221100112211201 573.998257834434 1
76571 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhhhxhxa_1221100112211201 573.998257834434 1
76572 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhhhxqdu_1221100112211200 762.998689381759 1
76573 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhhhxqlm_1221100112211200 762.998689381759 1
76574 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhhhxqpe_1221100112211200 624.998399995904 1
76575 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhhhxqti_1221100112211200 624.998399995904 1
76576 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhhxxqdl_1221100112211002 864.998843929091 1
76577 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhhxxqhx_1221100112211002 813.998771496917 1
76578 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhhxxqqa_1221100112211002 813.998771496917 1
76579 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhhxxqum_1221100112211002 864.998843929091 1
76580 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhhxxxhq_1221100112211001 577.998269891015 1
76581 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhhxxxxa_1221100112211001 577.998269891015 1
76582 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqhqhlm_1221100112210221 504.998019794215 1
76583 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqhqhud_1221100112210221 504.998019794215 1
76584 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqhqqpi_1221100112210220 744.998657715702 1
76585 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqhqqte_1221100112210220 744.998657715702 1
76586 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqhxqdm_1221100112210210 784.998726112582 1
76587 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqhxqlu_1221100112210210 784.998726112582 1
76588 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqhxqqh_1221100112210210 733.998637599651 1
76589 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqhxqxa_1221100112210210 733.998637599651 1
76590 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqxqqdm_1221100112210022 828.998793725627 1
76591 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqxqqei_1221100112210022 730.998632008384 1
76592 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqxqqtp_1221100112210022 730.998632008384 1
76593 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqxqqul_1221100112210022 828.998793725627 1
76594 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqxqxha_1221100112210021 821.998783453187 1
76595 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqxqxxq_1221100112210021 821.998783453187 1
76596 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqxxqep_1221100112210012 726.998624481579 1
76597 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqxxqha_1221100112210012 1017.99901768078 1
76598 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqxxqqx_1221100112210012 1017.99901768078 1
76599 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqxxqti_1221100112210012 726.998624481579 1
76600 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqxxxet_1221100112210011 770.998702980957 1
76601 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqxxxld_1221100112210011 868.998849250490 1
76602 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqxxxpi_1221100112210011 770.998702980957 1
76603 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhhqxxxum_1221100112210011 868.998849250490 1
76604 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhqqqqhha_1221100112200221 833.998800957509 1
76605 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhqqqqhlm_1221100112200221 684.998540142874 1
76606 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhqqqqhud_1221100112200221 684.998540142874 1
76607 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhqqqqhxq_1221100112200221 833.998800957509 1
76608 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhqqqxhet_1221100112200211 982.998982704949 1
76609 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhqqqxhld_1221100112200211 756.998678993732 1
76610 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhqqqxhpi_1221100112200211 982.998982704949 1
76611 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhqqqxhum_1221100112200211 756.998678993732 1
76612 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhqqqxqqh_1221100112200210 749.998666664296 1
76613 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhqqqxqxa_1221100112200210 749.998666664296 1
76614 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhqqxxhep_1221100112200112 996.998996989964 1
76615 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhqqxxhha_1221100112200112 989.998989897959 1
76616 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhqqxxhqx_1221100112200112 989.998989897959 1
76617 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhhqqxxhti_1221100112200112 996.998996989964 1
76618 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhqhhqdm_1221100112012210 530.998116754149 1
76619 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhqhhqlu_1221100112012210 530.998116754149 1
76620 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhqhhqqh_1221100112012210 697.998567332303 1
76621 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhqhhqxa_1221100112012210 697.998567332303 1
76622 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhqhqqdu_1221100112012200 526.998102459961 1
76623 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhqhqqlm_1221100112012200 526.998102459961 1
76624 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhqhqqpe_1221100112012200 628.998410170862 1
76625 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhqhqqti_1221100112012200 628.998410170862 1
76626 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhqxhqep_1221100112012012 756.998678993732 1
76627 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhqxhqha_1221100112012012 749.998666664296 1
76628 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhqxhqqx_1221100112012012 749.998666664296 1
76629 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhqxhqti_1221100112012012 756.998678993732 1
76630 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhqxhxld_1221100112012011 782.998722858709 1
76631 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhqxhxum_1221100112012011 782.998722858709 1
76632 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhqxqqdl_1221100112012002 796.998745292880 1
76633 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhqxqqum_1221100112012002 796.998745292880 1
76634 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhqxqxei_1221100112012001 636.998430137418 1
76635 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhqxqxhq_1221100112012001 629.998412694413 1
76636 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhqxqxpt_1221100112012001 636.998430137418 1
76637 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhqxqxxa_1221100112012001 629.998412694413 1
76638 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhxhhqpi_1221100112011220 508.998035355875 1
76639 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhxhhqte_1221100112011220 508.998035355875 1
76640 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhxxhqdm_1221100112011022 516.998065756787 1
76641 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhxxhqul_1221100112011022 516.998065756787 1
76642 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhxxhxha_1221100112011021 593.998316493545 1
76643 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxhxxhxxq_1221100112011021 593.998316493545 1
76644 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqqhhet_1221100112002211 708.998589559959 1
76645 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqqhhld_1221100112002211 766.998696216819 1
76646 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqqhhpi_1221100112002211 708.998589559959 1
76647 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqqhhum_1221100112002211 766.998696216819 1
76648 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqqhqqh_1221100112002210 657.998480239651 1
76649 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqqhqxa_1221100112002210 657.998480239651 1
76650 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqqqhei_1221100112002201 528.998109634077 1
76651 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqqqhhq_1221100112002201 773.998708008179 1
76652 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqqqhpt_1221100112002201 528.998109634077 1
76653 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqqqhxa_1221100112002201 773.998708008179 1
76654 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqqqqdu_1221100112002200 554.998198192349 1
76655 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqqqqlm_1221100112002200 554.998198192349 1
76656 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqxhhep_1221100112002112 926.998921250093 1
76657 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqxhhha_1221100112002112 649.998461534820 1
76658 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqxhhqx_1221100112002112 649.998461534820 1
76659 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqxhhti_1221100112002112 926.998921250093 1
76660 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqxhxdm_1221100112002110 758.998682474656 1
76661 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqxhxlu_1221100112002110 758.998682474656 1
76662 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqxhxqh_1221100112002110 681.998533721188 1
76663 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqxhxxa_1221100112002110 681.998533721188 1
76664 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqxqhdl_1221100112002102 798.998748433584 1
76665 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqxqhhx_1221100112002102 721.998614955792 1
76666 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqxqhqa_1221100112002102 721.998614955792 1
76667 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqxqhum_1221100112002102 798.998748433584 1
76668 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqxqxpe_1221100112002100 772.998706336774 1
76669 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqqxqxti_1221100112002100 772.998706336774 1
76670 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqxqhhha_1221100112001221 533.998127334257 1
76671 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqxqhhxq_1221100112001221 533.998127334257 1
76672 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqxxhhdm_1221100112001122 686.998544392840 1
76673 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxhxqxxhhul_1221100112001122 686.998544392840 1
76674 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxxxqqhhhep_1221100110022112 676.998522891903 1
76675 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxxxqqhhhti_1221100110022112 676.998522891903 1
76676 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxxxqqhhxqh_1221100110022110 701.998575495685 1
76677 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxxxqqhhxxa_1221100110022110 701.998575495685 1
76678 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxxxqqhqhdl_1221100110022102 532.998123820788 1
76679 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxxxqqhqhhx_1221100110022102 557.998207879549 1
76680 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxxxqqhqhqa_1221100110022102 557.998207879549 1
76681 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxxxqqhqhum_1221100110022102 532.998123820788 1
76682 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxxxqqhqxpe_1221100110022100 726.998624481579 1
76683 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxxxqqhqxti_1221100110022100 726.998624481579 1
76684 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxxxqqqqqdl_1221100110022002 556.998204662077 1
76685 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxxxqqqqqum_1221100110022002 556.998204662077 1
76686 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxxxqqqqxhq_1221100110022001 641.998442363822 1
76687 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxxxqqqqxxa_1221100110022001 641.998442363822 1
76688 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxxxqxhhxpi_1221100110021120 482.997929597750 1
76689 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxxxqxhhxte_1221100110021120 482.997929597750 1
76690 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxxxxxhhhha_1221100110011221 321.996894379985 1
76691 qLMzMzMzMzMkbcdefghijklmnoppphhhhxxxxxxxxhhhxq_1221100110011221 321.996894379985 1
76692 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhhhxxdu_1221002211221100 772.998706336774 1
76693 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhhhxxlm_1221002211221100 772.998706336774 1
76694 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhhhxxpe_1221002211221100 770.998702980957 1
76695 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhhhxxti_1221002211221100 770.998702980957 1
76696 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhhqxqdl_1221002211221002 912.998904708434 1
76697 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhhqxqhx_1221002211221002 757.998680736490 1
76698 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhhqxqqa_1221002211221002 757.998680736490 1
76699 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhhqxqum_1221002211221002 912.998904708434 1
76700 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhhqxxei_1221002211221001 1024.99902438932 1
76701 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhhqxxhq_1221002211221001 785.998727733310 1
76702 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhhqxxpt_1221002211221001 1024.99902438932 1
76703 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhhqxxxa_1221002211221001 785.998727733310 1
76704 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhqhqxpi_1221002211220120 902.998892578930 1
76705 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhqhqxqa_1221002211220120 745.998659515018 1
76706 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhqhqxte_1221002211220120 902.998892578930 1
76707 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhqhqxxh_1221002211220120 745.998659515018 1
76708 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhqhxxdm_1221002211220110 1014.99901477737 1
76709 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhqhxxlu_1221002211220110 1014.99901477737 1
76710 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhqhxxqh_1221002211220110 781.998721225530 1
76711 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhqhxxxa_1221002211220110 781.998721225530 1
76712 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhqqqqdm_1221002211220022 916.998909486162 1
76713 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhqqqqei_1221002211220022 914.998907102520 1
76714 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhqqqqtp_1221002211220022 914.998907102520 1
76715 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhqqqqul_1221002211220022 916.998909486162 1
76716 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhqqqxha_1221002211220021 1149.99913043413 1
76717 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhqqqxxq_1221002211220021 1149.99913043413 1
76718 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhqqxqha_1221002211220012 1153.99913344822 1
76719 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhqqxqqx_1221002211220012 1153.99913344822 1
76720 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhqqxxet_1221002211220011 1106.99909665690 1
76721 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhqqxxld_1221002211220011 1108.99909828601 1
76722 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhqqxxpi_1221002211220011 1106.99909665690 1
76723 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhhqqxxum_1221002211220011 1108.99909828601 1
76724 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxhqxhei_1221002211201201 994.998994973859 1
76725 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxhqxhhq_1221002211201201 1069.99906541974 1
76726 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxhqxhpt_1221002211201201 994.998994973859 1
76727 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxhqxhxa_1221002211201201 1069.99906541974 1
76728 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxhxxhdl_1221002211201102 832.998799518078 1
76729 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxhxxhhx_1221002211201102 1009.99900990002 1
76730 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxhxxhqa_1221002211201102 1009.99900990002 1
76731 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxhxxhum_1221002211201102 832.998799518078 1
76732 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxhxxxpe_1221002211201100 802.998754668056 1
76733 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxhxxxti_1221002211201100 802.998754668056 1
76734 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqqqhha_1221002211200221 1177.99915110295 1
76735 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqqqhlm_1221002211200221 1050.99904852435 1
76736 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqqqhud_1221002211200221 1050.99904852435 1
76737 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqqqhxq_1221002211200221 1177.99915110295 1
76738 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqqqqpi_1221002211200220 1130.99911582601 1
76739 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqqqqte_1221002211200220 1130.99911582601 1
76740 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqqxhet_1221002211200211 1384.99927797796 1
76741 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqqxhld_1221002211200211 982.998982704949 1
76742 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqqxhpi_1221002211200211 1384.99927797796 1
76743 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqqxhum_1221002211200211 982.998982704949 1
76744 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqqxqdm_1221002211200210 1010.99901087935 1
76745 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqqxqlu_1221002211200210 1010.99901087935 1
76746 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqqxqqh_1221002211200210 1137.99912126470 1
76747 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqqxqxa_1221002211200210 1137.99912126470 1
76748 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqxqhdm_1221002211200122 1144.99912663689 1
76749 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqxqhul_1221002211200122 1144.99912663689 1
76750 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqxqxqa_1221002211200120 817.998777504285 1
76751 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqxqxxh_1221002211200120 817.998777504285 1
76752 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqxxhep_1221002211200112 1074.99906976664 1
76753 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqxxhha_1221002211200112 1149.99913043413 1
76754 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqxxhqx_1221002211200112 1149.99913043413 1
76755 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqxxhti_1221002211200112 1074.99906976664 1
76756 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqxxxdm_1221002211200110 994.998994973859 1
76757 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhhxqxxxlu_1221002211200110 994.998994973859 1
76758 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhqhhxdm_1221002211022110 964.998963729457 1
76759 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhqhhxlu_1221002211022110 964.998963729457 1
76760 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhqhhxqh_1221002211022110 1041.99904030622 1
76761 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhqhhxxa_1221002211022110 1041.99904030622 1
76762 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhqhqxpe_1221002211022100 998.998998997996 1
76763 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhqhqxti_1221002211022100 998.998998997996 1
76764 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhqqhqep_1221002211022012 1036.99903567895 1
76765 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhqqhqha_1221002211022012 1157.99913644150 1
76766 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhqqhqqx_1221002211022012 1157.99913644150 1
76767 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhqqhqti_1221002211022012 1036.99903567895 1
76768 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhqqhxet_1221002211022011 960.998959416147 1
76769 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhqqhxld_1221002211022011 1358.99926416443 1
76770 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhqqhxpi_1221002211022011 960.998959416147 1
76771 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhqqhxum_1221002211022011 1358.99926416443 1
76772 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhqqqqdl_1221002211022002 1116.99910474413 1
76773 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhqqqqum_1221002211022002 1116.99910474413 1
76774 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhqqqxei_1221002211022001 996.998996989964 1
76775 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhqqqxhq_1221002211022001 1117.99910554490 1
76776 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhqqqxpt_1221002211022001 996.998996989964 1
76777 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhqqqxxa_1221002211022001 1117.99910554490 1
76778 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhxhhxpi_1221002211021120 806.998760840724 1
76779 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhxhhxqa_1221002211021120 973.998973304873 1
76780 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhxhhxte_1221002211021120 806.998760840724 1
76781 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhxhhxxh_1221002211021120 973.998973304873 1
76782 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhxqhqei_1221002211021022 1118.99910634424 1
76783 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhxqhqtp_1221002211021022 1118.99910634424 1
76784 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhxqhxha_1221002211021021 1121.99910873369 1
76785 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhxqhxlm_1221002211021021 1044.99904306132 1
76786 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhxqhxud_1221002211021021 1044.99904306132 1
76787 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhxqhxxq_1221002211021021 1121.99910873369 1
76788 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhxqxqhx_1221002211021002 797.998746865200 1
76789 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhxqxqqa_1221002211021002 797.998746865200 1
76790 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhxqxxei_1221002211021001 964.998963729457 1
76791 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxhxqxxpt_1221002211021001 964.998963729457 1
76792 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqqhhet_1221002211002211 1346.99925760909 1
76793 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqqhhld_1221002211002211 1348.99925870975 1
76794 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqqhhpi_1221002211002211 1346.99925760909 1
76795 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqqhhum_1221002211002211 1348.99925870975 1
76796 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqqhqqh_1221002211002210 1349.99925925885 1
76797 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqqhqxa_1221002211002210 1349.99925925885 1
76798 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqqqhhq_1221002211002201 1353.99926144716 1
76799 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqqqhxa_1221002211002201 1353.99926144716 1
76800 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqqqqpe_1221002211002200 1034.99903381552 1
76801 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqqqqti_1221002211002200 1034.99903381552 1
76802 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqxhhep_1221002211002112 1344.99925650517 1
76803 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqxhhha_1221002211002112 1025.99902534020 1
76804 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqxhhqx_1221002211002112 1025.99902534020 1
76805 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqxhhti_1221002211002112 1344.99925650517 1
76806 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqxhxdm_1221002211002110 1024.99902438932 1
76807 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqxhxlu_1221002211002110 1024.99902438932 1
76808 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqxqhdl_1221002211002102 1152.99913269666 1
76809 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqxqhhx_1221002211002102 957.998956157527 1
76810 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqxqhqa_1221002211002102 957.998956157527 1
76811 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqxqhum_1221002211002102 1152.99913269666 1
76812 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqxqxpe_1221002211002100 954.998952878433 1
76813 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxqxqxti_1221002211002100 954.998952878433 1
76814 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxxqhhha_1221002211001221 1021.99902152548 1
76815 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxxqhhlm_1221002211001221 1334.99925093591 1
76816 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxxqhhud_1221002211001221 1334.99925093591 1
76817 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxxqhhxq_1221002211001221 1021.99902152548 1
76818 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxxqhqpi_1221002211001220 1142.99912510869 1
76819 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxxqhqqa_1221002211001220 945.998942916366 1
76820 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxxqhqte_1221002211001220 1142.99912510869 1
76821 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxxqhqxh_1221002211001220 945.998942916366 1
76822 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxxqxhei_1221002211001201 1014.99901477737 1
76823 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxxqxhpt_1221002211001201 1014.99901477737 1
76824 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxxqxqdu_1221002211001200 940.998937299544 1
76825 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxxqxqlm_1221002211001200 940.998937299544 1
76826 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxxxhhdm_1221002211001122 1092.99908508615 1
76827 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxxxhhei_1221002211001122 1090.99908340895 1
76828 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxxxhhtp_1221002211001122 1090.99908340895 1
76829 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxxxhhul_1221002211001122 1092.99908508615 1
76830 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxxxhxqa_1221002211001120 969.998969071069 1
76831 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxxxhxxh_1221002211001120 969.998969071069 1
76832 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxxxxhhx_1221002211001102 965.998964802203 1
76833 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhhxxxxxhqa_1221002211001102 965.998964802203 1
76834 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhqhhxxdu_1221002210221100 680.998531568052 1
76835 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhqhhxxlm_1221002210221100 680.998531568052 1
76836 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhqhhxxpe_1221002210221100 754.998675494365 1
76837 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhqhhxxti_1221002210221100 754.998675494365 1
76838 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhqqhqhdm_1221002210220122 840.998810937677 1
76839 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhqqhqhul_1221002210220122 840.998810937677 1
76840 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhqqhqxpi_1221002210220120 810.998766952503 1
76841 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhqqhqxte_1221002210220120 810.998766952503 1
76842 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhqqhxhep_1221002210220112 834.998802393492 1
76843 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhqqhxhha_1221002210220112 769.998701296511 1
76844 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhqqhxhqx_1221002210220112 769.998701296511 1
76845 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhqqhxhti_1221002210220112 834.998802393492 1
76846 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhqqhxxdm_1221002210220110 970.998970132790 1
76847 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhqqhxxlu_1221002210220110 970.998970132790 1
76848 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhqqhxxqh_1221002210220110 665.998498495113 1
76849 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhqqhxxxa_1221002210220110 665.998498495113 1
76850 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxhhxhhq_1221002210211201 849.998823527783 1
76851 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxhhxhxa_1221002210211201 849.998823527783 1
76852 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxhhxqpe_1221002210211200 784.998726112582 1
76853 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxhhxqti_1221002210211200 784.998726112582 1
76854 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxhxxqdl_1221002210211002 864.998843929091 1
76855 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxhxxqhx_1221002210211002 837.998806680878 1
76856 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxhxxqqa_1221002210211002 837.998806680878 1
76857 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxhxxqum_1221002210211002 864.998843929091 1
76858 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqhqhha_1221002210210221 829.998795178974 1
76859 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqhqhlm_1221002210210221 856.998833137268 1
76860 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqhqhud_1221002210210221 856.998833137268 1
76861 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqhqhxq_1221002210210221 829.998795178974 1
76862 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqhqqpi_1221002210210220 1120.99910793863 1
76863 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqhqqte_1221002210210220 1120.99910793863 1
76864 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqhxhet_1221002210210211 1066.99906279205 1
76865 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqhxhpi_1221002210210211 1066.99906279205 1
76866 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqhxqdm_1221002210210210 1096.99908842221 1
76867 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqhxqlu_1221002210210210 1096.99908842221 1
76868 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqhxqqh_1221002210210210 1069.99906541974 1
76869 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqhxqxa_1221002210210210 1069.99906541974 1
76870 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqxqqdm_1221002210210022 984.998984770527 1
76871 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqxqqei_1221002210210022 842.998813758710 1
76872 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqxqqtp_1221002210210022 842.998813758710 1
76873 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqxqqul_1221002210210022 984.998984770527 1
76874 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqxqxha_1221002210210021 845.998817965252 1
76875 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqxqxxq_1221002210210021 845.998817965252 1
76876 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqxxqep_1221002210210012 838.998808103194 1
76877 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqxxqha_1221002210210012 1129.99911504355 1
76878 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqxxqqx_1221002210210012 1129.99911504355 1
76879 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqxxqti_1221002210210012 838.998808103194 1
76880 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqxxxld_1221002210210011 868.998849250490 1
76881 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqhxqxxxum_1221002210210011 868.998849250490 1
76882 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxqqhhhep_1221002210022112 1000.99900099800 1
76883 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxqqhhhti_1221002210022112 1000.99900099800 1
76884 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxqqhhxdm_1221002210022110 952.998950680901 1
76885 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxqqhhxlu_1221002210022110 952.998950680901 1
76886 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxqqhhxqh_1221002210022110 925.998920085134 1
76887 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxqqhhxxa_1221002210022110 925.998920085134 1
76888 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxqqhqhdl_1221002210022102 784.998726112582 1
76889 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxqqhqhum_1221002210022102 784.998726112582 1
76890 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxqqhqxpe_1221002210022100 946.998944032613 1
76891 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxqqhqxti_1221002210022100 946.998944032613 1
76892 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxqxhhhei_1221002210021122 722.998616871490 1
76893 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxqxhhhtp_1221002210021122 722.998616871490 1
76894 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxqxhhxpi_1221002210021120 694.998561148100 1
76895 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxqxhhxqa_1221002210021120 937.998933900707 1
76896 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxqxhhxte_1221002210021120 694.998561148100 1
76897 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxqxhhxxh_1221002210021120 937.998933900707 1
76898 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxqxhxhhx_1221002210021102 701.998575495685 1
76899 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxqxhxhqa_1221002210021102 701.998575495685 1
76900 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxqxhxxdu_1221002210021100 700.998573463574 1
76901 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxqxhxxlm_1221002210021100 700.998573463574 1
76902 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqhhhet_1221002210012211 1080.99907492983 1
76903 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqhhhld_1221002210012211 934.998930480060 1
76904 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqhhhpi_1221002210012211 1080.99907492983 1
76905 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqhhhum_1221002210012211 934.998930480060 1
76906 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqhhqdm_1221002210012210 962.998961577281 1
76907 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqhhqlu_1221002210012210 962.998961577281 1
76908 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqhhqqh_1221002210012210 1321.99924356992 1
76909 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqhhqxa_1221002210012210 1321.99924356992 1
76910 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqhqhhq_1221002210012201 1029.99902912530 1
76911 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqhqhxa_1221002210012201 1029.99902912530 1
76912 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqhqqdu_1221002210012200 958.998957245999 1
76913 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqhqqlm_1221002210012200 958.998957245999 1
76914 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqhqqpe_1221002210012200 1104.99909502188 1
76915 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqhqqti_1221002210012200 1104.99909502188 1
76916 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqxhqep_1221002210012012 1132.99911738678 1
76917 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqxhqha_1221002210012012 1085.99907918891 1
76918 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqxhqqx_1221002210012012 1085.99907918891 1
76919 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqxhqti_1221002210012012 1132.99911738678 1
76920 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqxqqdl_1221002210012002 1108.99909828601 1
76921 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqxqqum_1221002210012002 1108.99909828601 1
76922 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqxqxei_1221002210012001 796.998745292880 1
76923 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxqxqxpt_1221002210012001 796.998745292880 1
76924 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxxhhhlm_1221002210011221 1036.99903567895 1
76925 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxxhhhud_1221002210011221 1036.99903567895 1
76926 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxxhhqpi_1221002210011220 1084.99907834023 1
76927 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxxhhqqa_1221002210011220 1037.99903660797 1
76928 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxxhhqte_1221002210011220 1084.99907834023 1
76929 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxxhhqxh_1221002210011220 1037.99903660797 1
76930 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxxhxhei_1221002210011201 724.998620687031 1
76931 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxxhxhpt_1221002210011201 724.998620687031 1
76932 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxxhxqdu_1221002210011200 942.998939553420 1
76933 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxxhxqlm_1221002210011200 942.998939553420 1
76934 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxxxhqdm_1221002210011022 868.998849250490 1
76935 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxxxhqei_1221002210011022 1086.99908003602 1
76936 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxxxhqtp_1221002210011022 1086.99908003602 1
76937 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxxxhqul_1221002210011022 868.998849250490 1
76938 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxxxhxha_1221002210011021 869.998850573194 1
76939 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqhqxxxxhxxq_1221002210011021 869.998850573194 1
76940 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhhhhxdm_1221002201122110 622.998394859428 1
76941 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhhhhxlu_1221002201122110 622.998394859428 1
76942 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhhhqxdu_1221002201122100 726.998624481579 1
76943 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhhhqxlm_1221002201122100 726.998624481579 1
76944 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhhhqxpe_1221002201122100 916.998909486162 1
76945 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhhhqxti_1221002201122100 916.998909486162 1
76946 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhhqhqep_1221002201122012 798.998748433584 1
76947 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhhqhqti_1221002201122012 798.998748433584 1
76948 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhhqhxld_1221002201122011 988.998988876621 1
76949 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhhqhxum_1221002201122011 988.998988876621 1
76950 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhhqqqdl_1221002201122002 1046.99904488929 1
76951 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhhqqqum_1221002201122002 1046.99904488929 1
76952 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhhqqxei_1221002201122001 1022.99902248196 1
76953 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhhqqxhq_1221002201122001 993.998993962765 1
76954 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhhqqxpt_1221002201122001 1022.99902248196 1
76955 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhhqqxxa_1221002201122001 993.998993962765 1
76956 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhxhqxqa_1221002201120120 777.998714650833 1
76957 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhxhqxxh_1221002201120120 777.998714650833 1
76958 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhxhxxdm_1221002201120110 722.998616871490 1
76959 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhxhxxlu_1221002201120110 722.998616871490 1
76960 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhxqqqei_1221002201120022 926.998921250093 1
76961 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhxqqqtp_1221002201120022 926.998921250093 1
76962 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhxqqxha_1221002201120021 1061.99905837958 1
76963 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhxqqxxq_1221002201120021 1061.99905837958 1
76964 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhxqxqha_1221002201120012 801.998753115268 1
76965 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhxqxqqx_1221002201120012 801.998753115268 1
76966 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhxqxxet_1221002201120011 818.998778996959 1
76967 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxhxqxxpi_1221002201120011 818.998778996959 1
76968 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxhqhhet_1221002201102211 880.998864924758 1
76969 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxhqhhld_1221002201102211 1022.99902248196 1
76970 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxhqhhpi_1221002201102211 880.998864924758 1
76971 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxhqhhum_1221002201102211 1022.99902248196 1
76972 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxhqhqqh_1221002201102210 969.998969071069 1
76973 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxhqhqxa_1221002201102210 969.998969071069 1
76974 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxhqqhhq_1221002201102201 1253.99920255133 1
76975 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxhqqhxa_1221002201102201 1253.99920255133 1
76976 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxhqqqpe_1221002201102200 904.998895026275 1
76977 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxhqqqti_1221002201102200 904.998895026275 1
76978 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxhxhhep_1221002201102112 986.998986827734 1
76979 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxhxhhti_1221002201102112 986.998986827734 1
76980 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxhxhxdm_1221002201102110 690.998552818966 1
76981 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxhxhxlu_1221002201102110 690.998552818966 1
76982 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxhxqhdl_1221002201102102 1034.99903381552 1
76983 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxhxqhum_1221002201102102 1034.99903381552 1
76984 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxxqqhha_1221002201100221 1041.99904030622 1
76985 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxxqqhlm_1221002201100221 1082.99907663818 1
76986 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxxqqhud_1221002201100221 1082.99907663818 1
76987 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxxqqhxq_1221002201100221 1041.99904030622 1
76988 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxxqqqpi_1221002201100220 1058.99905571209 1
76989 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxxqqqte_1221002201100220 1058.99905571209 1
76990 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxxqxhet_1221002201100211 976.998976457474 1
76991 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxxqxhpi_1221002201100211 976.998976457474 1
76992 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxxqxqdm_1221002201100210 762.998689381759 1
76993 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxxqxqlu_1221002201100210 762.998689381759 1
76994 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxxxqhdm_1221002201100122 1048.99904671029 1
76995 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxxxqhei_1221002201100122 834.998802393492 1
76996 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxxxqhtp_1221002201100122 834.998802393492 1
76997 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxxxqhul_1221002201100122 1048.99904671029 1
76998 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxxxxhha_1221002201100112 841.998812349869 1
76999 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxxxxhqx_1221002201100112 841.998812349869 1
77000 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxxxxxdm_1221002201100110 682.998535868018 1
77001 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqhxxxxxxlu_1221002201100110 682.998535868018 1
77002 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxqhhhxdm_1221002200122110 626.998405099611 1
77003 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxqhhhxlu_1221002200122110 626.998405099611 1
77004 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxqhhhxqh_1221002200122110 705.998583566563 1
77005 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxqhhhxxa_1221002200122110 705.998583566563 1
77006 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxqxhqxpi_1221002200120120 714.998601395866 1
77007 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxqxhqxqa_1221002200120120 765.998694514746 1
77008 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxqxhqxte_1221002200120120 714.998601395866 1
77009 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxqxhqxxh_1221002200120120 765.998694514746 1
77010 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxqxhxhha_1221002200120112 577.998269891015 1
77011 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxqxhxhqx_1221002200120112 577.998269891015 1
77012 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxxhhhqqh_1221002200112210 965.998964802203 1
77013 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxxhhhqxa_1221002200112210 965.998964802203 1
77014 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxxhxhqep_1221002200112012 854.998830407757 1
77015 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxxhxhqti_1221002200112012 854.998830407757 1
77016 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxxxhqhha_1221002200110221 717.998607239638 1
77017 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxxxhqhlm_1221002200110221 864.998843929091 1
77018 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxxxhqhud_1221002200110221 864.998843929091 1
77019 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxxxhqhxq_1221002200110221 717.998607239638 1
77020 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxxxhqqpi_1221002200110220 1032.99903194488 1
77021 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxxxhqqte_1221002200110220 1032.99903194488 1
77022 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxxxhxhet_1221002200110211 738.998646817549 1
77023 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxxxhxhpi_1221002200110211 738.998646817549 1
77024 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxxxhxqdm_1221002200110210 808.998763904168 1
77025 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxxxhxqlu_1221002200110210 808.998763904168 1
77026 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxxxxqqdm_1221002200110022 876.998859747662 1
77027 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxxxxqqei_1221002200110022 874.998857141364 1
77028 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxxxxqqtp_1221002200110022 874.998857141364 1
77029 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqqqqxxxxqqul_1221002200110022 876.998859747662 1
77030 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhhhhxqpe_1221002112211200 676.998522891903 1
77031 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhhhhxqti_1221002112211200 676.998522891903 1
77032 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhhhxxqdl_1221002112211002 928.998923572488 1
77033 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhhhxxqum_1221002112211002 928.998923572488 1
77034 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhhqxqqdm_1221002112210022 1008.99900891875 1
77035 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhhqxqqul_1221002112210022 1008.99900891875 1
77036 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhhqxqxha_1221002112210021 1009.99900990002 1
77037 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhhqxqxxq_1221002112210021 1009.99900990002 1
77038 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhhqxxqep_1221002112210012 834.998802393492 1
77039 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhhqxxqha_1221002112210012 1197.99916527488 1
77040 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhhqxxqqx_1221002112210012 1197.99916527488 1
77041 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhhqxxqti_1221002112210012 834.998802393492 1
77042 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhqhqxhhq_1221002112201201 881.998866211694 1
77043 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhqhqxhxa_1221002112201201 881.998866211694 1
77044 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhqqqqhha_1221002112200221 1013.99901380575 1
77045 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhqqqqhxq_1221002112200221 1013.99901380575 1
77046 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhqqqqqpi_1221002112200220 840.998810937677 1
77047 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhqqqqqte_1221002112200220 840.998810937677 1
77048 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhqqqxhet_1221002112200211 1154.99913419849 1
77049 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhqqqxhpi_1221002112200211 1154.99913419849 1
77050 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhqqxqhdm_1221002112200122 1202.99916874423 1
77051 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhqqxqhul_1221002112200122 1202.99916874423 1
77052 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhqqxqxqa_1221002112200120 933.998929334961 1
77053 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhqqxqxxh_1221002112200120 933.998929334961 1
77054 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhqqxxhep_1221002112200112 1152.99913269666 1
77055 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhqqxxhha_1221002112200112 1169.99914529852 1
77056 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhqqxxhqx_1221002112200112 1169.99914529852 1
77057 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhqqxxhti_1221002112200112 1152.99913269666 1
77058 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhqqxxxdm_1221002112200110 1168.99914456738 1
77059 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhhqqxxxlu_1221002112200110 1168.99914456738 1
77060 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqqqhhet_1221002112002211 1104.99909502188 1
77061 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqqqhhld_1221002112002211 1166.99914310134 1
77062 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqqqhhpi_1221002112002211 1104.99909502188 1
77063 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqqqhhum_1221002112002211 1166.99914310134 1
77064 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqqqhqqh_1221002112002210 1009.99900990002 1
77065 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqqqhqxa_1221002112002210 1009.99900990002 1
77066 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqqqqhhq_1221002112002201 1133.99911816510 1
77067 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqqqqhxa_1221002112002201 1133.99911816510 1
77068 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqqxhhep_1221002112002112 1418.99929527802 1
77069 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqqxhhha_1221002112002112 1021.99902152548 1
77070 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqqxhhqx_1221002112002112 1021.99902152548 1
77071 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqqxhhti_1221002112002112 1418.99929527802 1
77072 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqqxhxdm_1221002112002110 1178.99915182297 1
77073 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqqxhxlu_1221002112002110 1178.99915182297 1
77074 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqqxhxqh_1221002112002110 1033.99903288111 1
77075 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqqxhxxa_1221002112002110 1033.99903288111 1
77076 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqqxqxpe_1221002112002100 1128.99911425971 1
77077 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqqxqxti_1221002112002100 1128.99911425971 1
77078 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqxqhhha_1221002112001221 897.998886412873 1
77079 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqxqhhlm_1221002112001221 1108.99909828601 1
77080 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqxqhhud_1221002112001221 1108.99909828601 1
77081 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqxqhhxq_1221002112001221 897.998886412873 1
77082 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqxqxqdu_1221002112001200 694.998561148100 1
77083 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhhxqxqxqlm_1221002112001200 694.998561148100 1
77084 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhxhqhqxxhq_1221002110221001 677.998525070538 1
77085 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhxhqhqxxxa_1221002110221001 677.998525070538 1
77086 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhxhqqqqqei_1221002110220022 686.998544392840 1
77087 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhxhqqqqqtp_1221002110220022 686.998544392840 1
77088 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhxhqqqqxha_1221002110220021 941.998938427678 1
77089 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhxhqqqqxxq_1221002110220021 941.998938427678 1
77090 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhxhqqqxxet_1221002110220011 938.998935036066 1
77091 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhxhqqqxxld_1221002110220011 888.998875139184 1
77092 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhxhqqqxxpi_1221002110220011 938.998935036066 1
77093 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhxhqqqxxum_1221002110220011 888.998875139184 1
77094 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhxxqqqhqha_1221002110022012 861.998839905631 1
77095 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhxxqqqhqqx_1221002110022012 861.998839905631 1
77096 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhxxqqqhxld_1221002110022011 1106.99909665690 1
77097 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhxxqqqhxum_1221002110022011 1106.99909665690 1
77098 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhxxqqqqxei_1221002110022001 792.998738963947 1
77099 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhxxqqqqxpt_1221002110022001 792.998738963947 1
77100 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhxxqxqhxha_1221002110021021 901.998891351187 1
77101 qLMzMzMzMzMkbcdefghijklmnoppphhhqxqxhxxqxqhxxq_1221002110021021 901.998891351187 1
77102 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhhhhqxpe_1221001221122100 852.998827665446 1
77103 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhhhhqxti_1221001221122100 852.998827665446 1
77104 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhhhqqqdl_1221001221122002 982.998982704949 1
77105 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhhhqqqum_1221001221122002 982.998982704949 1
77106 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhhhqqxhq_1221001221122001 909.998901097574 1
77107 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhhhqqxxa_1221001221122001 909.998901097574 1
77108 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhhxqqqei_1221001221120022 1094.99908675723 1
77109 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhhxqqqtp_1221001221120022 1094.99908675723 1
77110 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhhxqqxha_1221001221120021 1297.99922958352 1
77111 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhhxqqxlm_1221001221120021 900.998890120719 1
77112 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhhxqqxud_1221001221120021 900.998890120719 1
77113 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhhxqqxxq_1221001221120021 1297.99922958352 1
77114 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhhxqxqha_1221001221120012 1101.99909255824 1
77115 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhhxqxqqx_1221001221120012 1101.99909255824 1
77116 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhxhqqhhq_1221001221102201 1169.99914529852 1
77117 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhxhqqhxa_1221001221102201 1169.99914529852 1
77118 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhxhqqqpe_1221001221102200 820.998781971396 1
77119 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhxhqqqti_1221001221102200 820.998781971396 1
77120 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhxhxqhdl_1221001221102102 950.998948474126 1
77121 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhxhxqhum_1221001221102102 950.998948474126 1
77122 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhxxqqhha_1221001221100221 1293.99922720201 1
77123 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhxxqqhlm_1221001221100221 1270.99921321745 1
77124 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhxxqqhud_1221001221100221 1270.99921321745 1
77125 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhxxqqhxq_1221001221100221 1293.99922720201 1
77126 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhxxqqqpi_1221001221100220 1286.99922299875 1
77127 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhxxqqqte_1221001221100220 1286.99922299875 1
77128 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhxxqxhet_1221001221100211 1332.99924981203 1
77129 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhxxqxhpi_1221001221100211 1332.99924981203 1
77130 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhxxxqhdm_1221001221100122 1284.99922178941 1
77131 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhxxxqhul_1221001221100122 1284.99922178941 1
77132 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhxxxxhha_1221001221100112 1129.99911504355 1
77133 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhxxxxhqx_1221001221100112 1129.99911504355 1
77134 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhxxxxxdm_1221001221100110 942.998939553420 1
77135 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhhxxxxxlu_1221001221100110 942.998939553420 1
77136 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxqqhhet_1221001221002211 1320.99924299730 1
77137 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxqqhhld_1221001221002211 1254.99920318675 1
77138 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxqqhhpi_1221001221002211 1320.99924299730 1
77139 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxqqhhum_1221001221002211 1254.99920318675 1
77140 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxqqhqqh_1221001221002210 1281.99921996832 1
77141 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxqqhqxa_1221001221002210 1281.99921996832 1
77142 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxqqqhhq_1221001221002201 1149.99913043413 1
77143 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxqqqhxa_1221001221002201 1149.99913043413 1
77144 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxqxhhep_1221001221002112 1266.99921073353 1
77145 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxqxhhti_1221001221002112 1266.99921073353 1
77146 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxqxqxpe_1221001221002100 800.998751558604 1
77147 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxqxqxti_1221001221002100 800.998751558604 1
77148 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxxqhhha_1221001221001221 1153.99913344822 1
77149 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxxqhhlm_1221001221001221 1596.99937382568 1
77150 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxxqhhud_1221001221001221 1596.99937382568 1
77151 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxxqhhxq_1221001221001221 1153.99913344822 1
77152 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxxqhqpi_1221001221001220 1324.99924528259 1
77153 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxxqhqqa_1221001221001220 1157.99913644150 1
77154 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxxqhqte_1221001221001220 1324.99924528259 1
77155 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxxqhqxh_1221001221001220 1157.99913644150 1
77156 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxxqxqdu_1221001221001200 1262.99920823387 1
77157 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhhqxxqxqlm_1221001221001200 1262.99920823387 1
77158 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhqxhqxpi_1221001220120120 886.998872602851 1
77159 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhqxhqxqa_1221001220120120 897.998886412873 1
77160 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhqxhqxte_1221001220120120 886.998872602851 1
77161 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhqxhqxxh_1221001220120120 897.998886412873 1
77162 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhqxhxxdm_1221001220120110 930.998925884905 1
77163 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhqxhxxlu_1221001220120110 930.998925884905 1
77164 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhxhhqqpe_1221001220112200 902.998892578930 1
77165 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhxhhqqti_1221001220112200 902.998892578930 1
77166 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhxxhqhha_1221001220110221 897.998886412873 1
77167 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhxxhqhlm_1221001220110221 1020.99902056713 1
77168 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhxxhqhud_1221001220110221 1020.99902056713 1
77169 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhxxhqhxq_1221001220110221 897.998886412873 1
77170 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhxxhqqpi_1221001220110220 1260.99920697809 1
77171 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhxxhqqqa_1221001220110220 901.998891351187 1
77172 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhxxhqqte_1221001220110220 1260.99920697809 1
77173 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhxxhqqxh_1221001220110220 901.998891351187 1
77174 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhxxhxhet_1221001220110211 1014.99901477737 1
77175 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhxxhxhpi_1221001220110211 1014.99901477737 1
77176 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhxxhxqdm_1221001220110210 1080.99907492983 1
77177 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhxxhxqlu_1221001220110210 1080.99907492983 1
77178 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhxxxqqdm_1221001220110022 1084.99907834023 1
77179 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhxxxqqei_1221001220110022 1022.99902248196 1
77180 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhxxxqqtp_1221001220110022 1022.99902248196 1
77181 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhxxxqqul_1221001220110022 1084.99907834023 1
77182 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhxxxxqha_1221001220110012 1089.99908256804 1
77183 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqhxxxxqqx_1221001220110012 1089.99908256804 1
77184 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqqqhhxqh_1221001220022110 857.998834497251 1
77185 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqqqhhxxa_1221001220022110 857.998834497251 1
77186 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqqxhhxpi_1221001220021120 780.998719588170 1
77187 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqqxhhxqa_1221001220021120 1117.99910554490 1
77188 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqqxhhxte_1221001220021120 780.998719588170 1
77189 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqqxhhxxh_1221001220021120 1117.99910554490 1
77190 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqqxhxxdu_1221001220021100 910.998902303837 1
77191 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqqxhxxlm_1221001220021100 910.998902303837 1
77192 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxqhhhet_1221001220012211 1050.99904852435 1
77193 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxqhhhld_1221001220012211 860.998838558247 1
77194 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxqhhhpi_1221001220012211 1050.99904852435 1
77195 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxqhhhum_1221001220012211 860.998838558247 1
77196 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxqhhqqh_1221001220012210 1245.99919743126 1
77197 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxqhhqxa_1221001220012210 1245.99919743126 1
77198 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxqhqhhq_1221001220012201 865.998845264049 1
77199 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxqhqhxa_1221001220012201 865.998845264049 1
77200 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxqxhqep_1221001220012012 1054.99905213185 1
77201 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxqxhqha_1221001220012012 1065.99906191287 1
77202 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxqxhqqx_1221001220012012 1065.99906191287 1
77203 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxqxhqti_1221001220012012 1054.99905213185 1
77204 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxxhhhlm_1221001220011221 1230.99918765178 1
77205 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxxhhhud_1221001220011221 1230.99918765178 1
77206 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxxhhqpi_1221001220011220 1246.99919807487 1
77207 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxxhhqqa_1221001220011220 1257.99920508694 1
77208 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxxhhqte_1221001220011220 1246.99919807487 1
77209 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxxhhqxh_1221001220011220 1257.99920508694 1
77210 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxxhxqdu_1221001220011200 1252.99920191489 1
77211 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxxhxqlm_1221001220011200 1252.99920191489 1
77212 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxxxhqei_1221001220011022 1300.99923136004 1
77213 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxxxhqtp_1221001220011022 1300.99923136004 1
77214 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxxxxqdl_1221001220011002 926.998921250093 1
77215 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxxxxqhx_1221001220011002 1105.99909584013 1
77216 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxxxxqqa_1221001220011002 1105.99909584013 1
77217 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqhqqxxxxqum_1221001220011002 926.998921250093 1
77218 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqxqqqhhxxdu_1221001200221100 852.998827665446 1
77219 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqxqqqhhxxlm_1221001200221100 852.998827665446 1
77220 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqxqqxhhhhlm_1221001200211221 932.998928187408 1
77221 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqxqqxhhhhud_1221001200211221 932.998928187408 1
77222 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqxqqxhhhqqa_1221001200211220 1005.99900596323 1
77223 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqxqqxhhhqxh_1221001200211220 1005.99900596323 1
77224 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqxqqxhhxqdu_1221001200211200 1222.99918233797 1
77225 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqxqqxhhxqlm_1221001200211200 1222.99918233797 1
77226 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqxqqxhxhqei_1221001200211022 1006.99900695036 1
77227 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqxqqxhxhqtp_1221001200211022 1006.99900695036 1
77228 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqxqqxhxxqdl_1221001200211002 1012.99901283221 1
77229 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqxqqxhxxqhx_1221001200211002 1045.99904397618 1
77230 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqxqqxhxxqqa_1221001200211002 1045.99904397618 1
77231 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqxqqxhxxqum_1221001200211002 1012.99901283221 1
77232 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqxqqxqxxqha_1221001200210012 1057.99905481957 1
77233 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqxqqxqxxqqx_1221001200210012 1057.99905481957 1
77234 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqxqxqhhqxdu_1221001200122100 526.998102459961 1
77235 qLMzMzMzMzMkbcdefghijklmnoppphhhqxxqxqxqhhqxlm_1221001200122100 526.998102459961 1
77236 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhhhqqqqhha_1220022112200221 1153.99913344822 1
77237 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhhhqqqqhxq_1220022112200221 1153.99913344822 1
77238 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhhhqqqxhet_1220022112200211 1322.99924414167 1
77239 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhhhqqqxhpi_1220022112200211 1322.99924414167 1
77240 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhhhqqxxhep_1220022112200112 1264.99920948567 1
77241 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhhhqqxxhha_1220022112200112 1293.99922720201 1
77242 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhhhqqxxhqx_1220022112200112 1293.99922720201 1
77243 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhhhqqxxhti_1220022112200112 1264.99920948567 1
77244 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhhxqqxhhep_1220022112002112 1554.99935691292 1
77245 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhhxqqxhhti_1220022112002112 1554.99935691292 1
77246 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhhxqqxhxdm_1220022112002110 1274.99921568579 1
77247 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhhxqqxhxlu_1220022112002110 1274.99921568579 1
77248 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhhxqqxqhdl_1220022112002102 1298.99923017660 1
77249 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhhxqqxqhum_1220022112002102 1298.99923017660 1
77250 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhhxqqxqxpe_1220022112002100 1216.99917830676 1
77251 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhhxqqxqxti_1220022112002100 1216.99917830676 1
77252 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhhxqxxhxqa_1220022112001120 1221.99918166885 1
77253 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhhxqxxhxxh_1220022112001120 1221.99918166885 1
77254 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhxxqqhhhep_1220022110022112 1504.99933554788 1
77255 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhxxqqhhhti_1220022110022112 1504.99933554788 1
77256 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhxxqqhhxqh_1220022110022110 1509.99933774805 1
77257 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhxxqqhhxxa_1220022110022110 1509.99933774805 1
77258 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhxxqqhqxpe_1220022110022100 1514.99933993371 1
77259 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhxxqqhqxti_1220022110022100 1514.99933993371 1
77260 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhxxqqqqxhq_1220022110022001 1297.99922958352 1
77261 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhxxqqqqxxa_1220022110022001 1297.99922958352 1
77262 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhxxqxhhhdm_1220022110021122 1272.99921445356 1
77263 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhxxqxhhhul_1220022110021122 1272.99921445356 1
77264 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhxxqxhhxqa_1220022110021120 1489.99932885876 1
77265 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhxxqxhhxxh_1220022110021120 1489.99932885876 1
77266 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhxxqxqhxha_1220022110021021 1229.99918699133 1
77267 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhxxqxqhxlm_1220022110021021 1224.99918367293 1
77268 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhxxqxqhxud_1220022110021021 1224.99918367293 1
77269 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhxxqxqhxxq_1220022110021021 1229.99918699133 1
77270 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhxxxxhhhlm_1220022110011221 1228.99918632981 1
77271 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhxxxxhhhud_1220022110011221 1228.99918632981 1
77272 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhxxxxhhqqa_1220022110011220 1141.99912434259 1
77273 qLMzMzMzMzMkbcdefghijklmnoppphhqqqqhhxxxxhhqxh_1220022110011220 1141.99912434259 1
77274 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxhqxhqhdm_1220021120120122 1464.99931740583 1
77275 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxhqxhqhul_1220021120120122 1464.99931740583 1
77276 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxhqxhqxpi_1220021120120120 1478.99932386717 1
77277 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxhqxhqxqa_1220021120120120 1449.99931034450 1
77278 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxhqxhqxte_1220021120120120 1478.99932386717 1
77279 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxhqxhqxxh_1220021120120120 1449.99931034450 1
77280 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxhqxhxxdm_1220021120120110 1522.99934340090 1
77281 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxhqxhxxlu_1220021120120110 1522.99934340090 1
77282 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxhqxqqxha_1220021120120021 1477.99932340970 1
77283 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxhqxqqxxq_1220021120120021 1477.99932340970 1
77284 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxhxxhqqpi_1220021120110220 1452.99931176843 1
77285 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxhxxhqqte_1220021120110220 1452.99931176843 1
77286 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxhxxhxhet_1220021120110211 1238.99919289697 1
77287 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxhxxhxhpi_1220021120110211 1238.99919289697 1
77288 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxqqqhhhep_1220021120022112 1466.99931833642 1
77289 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxqqqhhhti_1220021120022112 1466.99931833642 1
77290 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxqqqhhxdm_1220021120022110 1514.99933993371 1
77291 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxqqqhhxlu_1220021120022110 1514.99933993371 1
77292 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxqqqhhxqh_1220021120022110 1441.99930651839 1
77293 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxqqqhhxxa_1220021120022110 1441.99930651839 1
77294 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxqqxhhxqa_1220021120021120 1829.99945355175 1
77295 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxqqxhhxxh_1220021120021120 1829.99945355175 1
77296 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxqqxhxxdu_1220021120021100 1518.99934167187 1
77297 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxqqxhxxlm_1220021120021100 1518.99934167187 1
77298 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxqxqhhqqh_1220021120012210 1445.99930843674 1
77299 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxqxqhhqxa_1220021120012210 1445.99930843674 1
77300 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxqxxhhhlm_1220021120011221 1502.99933466371 1
77301 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxqxxhhhud_1220021120011221 1502.99933466371 1
77302 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxqxxhhqpi_1220021120011220 1454.99931271445 1
77303 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxqxxhhqqa_1220021120011220 1425.99929873738 1
77304 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxqxxhhqte_1220021120011220 1454.99931271445 1
77305 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxqxxhhqxh_1220021120011220 1425.99929873738 1
77306 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxqxxhxqdu_1220021120011200 1444.99930795815 1
77307 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhhxqxxhxqlm_1220021120011200 1444.99930795815 1
77308 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhxxqxhhhhlm_1220021100211221 1156.99913569512 1
77309 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhxxqxhhhhud_1220021100211221 1156.99913569512 1
77310 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhxxqxhhhqqa_1220021100211220 1157.99913644150 1
77311 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhxxqxhhhqxh_1220021100211220 1157.99913644150 1
77312 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhxxqxhhxqdu_1220021100211200 1430.99930118764 1
77313 qLMzMzMzMzMkbcdefghijklmnoppphhqqqxhxxqxhhxqlm_1220021100211200 1430.99930118764 1
77314 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhhhhxxqqhha_1220011221100221 1441.99930651839 1
77315 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhhhhxxqqhlm_1220011221100221 1404.99928825587 1
77316 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhhhhxxqqhud_1220011221100221 1404.99928825587 1
77317 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhhhhxxqqhxq_1220011221100221 1441.99930651839 1
77318 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhhhqxqqhqqh_1220011221002210 1405.99928876209 1
77319 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhhhqxqqhqxa_1220011221002210 1405.99928876209 1
77320 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhhhqxxqhhlm_1220011221001221 1774.99943661954 1
77321 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhhhqxxqhhud_1220011221001221 1774.99943661954 1
77322 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhhhqxxqxqdu_1220011221001200 1380.99927588666 1
77323 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhhhqxxqxqlm_1220011221001200 1380.99927588666 1
77324 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhhqqqqhhxqh_1220011220022110 1365.99926793519 1
77325 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhhqqqqhhxxa_1220011220022110 1365.99926793519 1
77326 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhhqqqxhhxqa_1220011220021120 1761.99943246293 1
77327 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhhqqqxhhxxh_1220011220021120 1761.99943246293 1
77328 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhhqqxxhhhlm_1220011220011221 1764.99943342758 1
77329 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhhqqxxhhhud_1220011220011221 1764.99943342758 1
77330 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhhqqxxhhqqa_1220011220011220 1765.99943374840 1
77331 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhhqqxxhhqxh_1220011220011220 1765.99943374840 1
77332 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhhqqxxhxqdu_1220011220011200 1766.99943406886 1
77333 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhhqqxxhxqlm_1220011220011200 1766.99943406886 1
77334 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhxhqxhqxqdu_1220011201201200 1382.99927693382 1
77335 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhxhqxhqxqlm_1220011201201200 1382.99927693382 1
77336 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhxqqqhhxxdu_1220011200221100 1366.99926847071 1
77337 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhxqqqhhxxlm_1220011200221100 1366.99926847071 1
77338 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhxqqxhhhhlm_1220011200211221 1350.99925980714 1
77339 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhxqqxhhhhud_1220011200211221 1350.99925980714 1
77340 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhxqqxhhxqdu_1220011200211200 1740.99942561727 1
77341 qLMzMzMzMzMkbcdefghijklmnoppphhqqxxhxqqxhhxqlm_1220011200211200 1740.99942561727 1
77342 qLMzMzMzMzMkbcdefghijklmnoppphxqqxhhxqqxhhxqdu_1200211200211200 2206.99954689615 1
77343 qLMzMzMzMzMkbcdefghijklmnoppphxqqxhhxqqxhhxqlm_1200211200211200 2206.99954689615 1
77352 qLPLvAwLPPQkbdcfgijlnlolpoppohbbhnahalhiaogfvr_2111000111122022 4340.46356049518 9
77367 qLPLwAPLwAPkbdcefghijklmnpopphbbhhaaaaaaaaqqfo_1200110011001100 259.596927099463 7
77368 qLPLwAPLwLQkbdcfeghjilknoppopxccxxaaaaaabbgggb_0111221100112222 952.981431225983 45
77369 qLPLwAPvvQQkbdcefhgjinmpooppoxccxxaaaafoahaxxh_1022112211222201 647.509879700185 7
77379 qLPLwAvvAQQkbdcefhgnomononpppxccxxaaaaaaqaqaof_1022112211110200 4682.00256419231 5
77380 qLPLwAvvMQQkbdcefghnmmpnonmpphbbhhaaaaaqaqaaof_1200110011112200 9044.03161341796 5
77381 qLPLwAvvQAQkbdcfehgnommoopmpphbbhhaaaaaaaaaacv_2111001122221111 870.814535893474 9
77382 qLPLwAvvQMQkbdcfehgnommnpnmpphbbhhaaaaaaaaaavc_2111001122221111 572.336606187932 9
77383 qLPLwLvAMPQkbdcefijlmknoppnophbbhhofaaaonduvgi_1200110000212111 2351.93024057349 9
77389 qLPLwLvMQLQkbdcefijnmlkpooppohbbhhofhahaddxxdd_1200110000212100 1923.05047343332 5
77395 qLPLwPvALPQkbdcefhiklmooppnophbbhhaoaafaqqqafo_1200110002112000 12577.8317614270 13
77397 qLPLwvLAQAPkbdceflkmklnlkpopphbbhhaaaaaaaaqqfo_1200110000221100 1426.05053970724 5
77398 qLPLwvLPQAMkbdceflmmklmlnopophbbhhxahxxhaxqqss_1200110000221200 21520.2308760460 17
77399 qLPLwvLzQAQkbdceflmklolnpoonphbbhhxaxxaaxqnkjs_1200110000221210 11298.0443193316 63
77400 qLPLwvvMQQAkbdceflknllmooomppxccxxaahxxhaknjqj_1022112222010002 24672.6774682040 103
77402 qLPLwwLzwQQkbdcefhkmjoppnnopoxccxxaaaaaqafoqaa_1022112220101022 3337.34351389093 17
77404 qLPLwwvwAQQkbdcefgionlpmnonophbbhhakccvavffffn_1200110001122220 216340.266955289 35
77409 qLPvLLMPLPQkbdcfiijkiopmmnpopxccwhqqqxxurfmknk_1022111100022111 5194.23837265419 43
77412 qLPvLPzzzQQkbcdghjkionponpopnxnngbhxxahhqqhaxx_1022111100000111 1868.45484059630 21
77413 qLPvLvMQLQAkbcdflkmjinononoppxnnwxxaxxaahhhhhw_1022111100002111 1.43360224931227e6 77
77414 qLPvvAAMzMQkbcdfjkjjimlopnoppxnnnaxhhxvcxhxknc_1022111102000111 1174.96083736289 17
77417 qLPvvAMAvQQkbcdfjkhlimnoppopoxnnnaxnaxxxhhcckk_1022111102022211 871.576629864868 6
77430 qLPvvAwQLQPkbcdfjklmiolnmnpppxnnnaxahxmgdclksf_1022111102020221 5391.34802102352 26
77432 qLPvvAzQLAQkbdcgjlmkimonnopppxcccaxaxxbhattxwv_1022111102002111 4275.33648608662 7
77440 qLPvvLAMAPQkbcdkiikkilponoppohrrxxqqhhoxaohxah_1200111120200021 2285.15636513501 5
77441 qLPvvLAMAPQkbdckiikkilponoppohbbaahhhhohxoqhah_1200111120200021 2285.15636513501 5
77442 qLPvvLAMMPQkbcdkiikkilpoonppoxnnhhqqxxraaxrxxx_1022111102022200 3141.50843420108 7
77443 qLPvvLAMMPQkbcdkiikkimponoppoxnnhhqqxxbaagxxxx_1022111102022200 3141.50843420108 7
77446 qLPvvLPQAwQkbcdkilkjkmmnopopphrrxqxqxhqrealccf_1200111120202122 3847.56918232228 15
77447 qLPvvLPQLAQkbcdkmlhjinoopnnppxnnhxhnhxuuauuhhv_1022111102020111 1680.61988892932 31
77448 qLPvvLPQwAQkbcdkilkjkmlnopopphrrxqxqxhqoexlbcc_1200111120202112 4828.04188745120 31
77449 qLPvvLPzQMQkbcdkmljimnlnopoppxnnhxhhxknonvakip_1022111102020000 4140.38167813073 41
77452 qLPvvLzMMQQkbdchmkillnlonnpppxccvxxxnobfwwwdpl_1022111102020222 4449.81920346959 19
77455 qLPvvMPzzQQkbdcghlkikomonnpppxcccvxhxotjmltacc_1022111102202221 1801.13840015490 5
77461 qLPvvMzQPAPkbdcghlmikklknopppxcccvxaxnonfxvvcv_1022111102202211 1685.99407510771 5
77472 qLPvvPPPMLQkbcdjkljjminopoppoxnnahxhhhxqqhhhjo_1022111102000211 899.907680690111 5
77473 qLPvvPPPwAQkbcdjkljjmionnpnppxnnahxhhhxaxqxqwr_1022111102000111 1040.69856718030 19
77474 qLPvvPPzMAQkbcdjkljjiomnponppxnnahxhhxqnvqlkdr_1022111102000022 9307.40591504246 23
77475 qLPvvPvQMMQkbdcjiknikommonpppxccahxaqqarrhrxqg_0111222211111122 4205.38136914409 39
77477 qLPvvPzAMMQkbcdjklkmilmnpooppxnnahxqaxjbvpduxo_1022111102002021 2646.36320520969 67
77481 qLPvvPzQALQkbcdjkikmkllnpoopphrraxqqahqrxaabww_1200111120220111 4246.70570173098 11
77482 qLPvvPzQALQkbcdjklkmkilonppopxnnahxqaxxspdhkkb_1022111102002211 1017.41648874935 15
77483 qLPvvPzQwAQkbcdjklkmkiomnpoppxnnahxqaxxmghloss_1022111102002222 1005.70270217079 17
77484 qLPvvQMvQzQkbdcfjghkjnloopnppxccgarbagabawwgwb_0111222211112222 320.841936150231 39
77487 qLPvvQvwPQQkbdchjgmlpknpomoophbbnakacqrvxhraqq_2111000011111122 2065.76281488418 15
77493 qLPvvQzAPAPkbdchjgilkmmmnoppphbbnakhahmdxxvvbg_2111000011110022 1619.48907900138 9
77509 qLPvvvPQwQQkbcdnlmjkillopopopxnnxhxhxxofaahhhh_1022111102020011 1265.27345850095 3
77510 qLPvvvPQwQQkbdcnlmjkilloppopoxccxhxhxxofaaaaaa_1022111102020011 1265.27345850095 3
77513 qLPvvvzQMQQkbdcimoknjkoponmpphbbhhahhvvcxvccax_1200111120202201 2113.50076881047 11
77514 qLPvvwMAPMQkbcdflhjikmoonpnppxnnnxnhxojuepalbw_1022111102202111 1801.13840015490 5
77515 qLPvvwMAQLQkbcdflhjinkmopoppoxnnnxnhxqojmpelov_1022111102202201 2451.32362305852 9
77516 qLPvvwMAQPPkbcdflhjinkmoopppoxnnnxnhxqojimdibv_1022111102202202 2451.32362305852 9
77519 qLPvvwQAwAQkbcdflkhjimonpnoppxnnnxhnhxqaaqvvcc_1022111102202002 2883.06592504433 4
77523 qLPvvzLQzQQkbcdjjljkmnnlopopphrraxhxhrrrwwxwxa_1200111120222221 4686.81616822027 23
77524 qLPvvzPQMLQkbcdjmjljkinopopopxnnaxhxhxxqhhhhoo_1022111102000211 1461.77135425132 3
77525 qLPvvzPQMLQkbdcjmjljkinpopoopxccaxhxhxxqaaaaoo_1022111102000211 1461.77135425132 3
77526 qLPvvzvQPQQkbdcjkolmnlnolpoppxccaxaxgwgwwgrwwb_0111222211111111 15475.0142403800 39
77529 qLPvvzzQwQQkbcdjmlnkijopopopnxnnaxxaxxraahhhhr_1022111102000211 842.998813758711 7
77530 qLPvvzzQwQQkbcdjmlnkinnopopopxnnaxxaxxbgaahhhh_1022111102000211 842.998813758711 7
77534 qLvAALzvQMQkadfdgijmlmompppoonaxnjaxqmxeqocgcr_1001222000021111 1604.74195910885 153
77535 qLvAAPLLQLAkcdefgfhkkklmnoopphjaqhjahhaaaaakxk_1000121000122001 11528.4365151721 507
77536 qLvAAPLLQLMkcdefgfhkkklmnoopphjaqhjahhaaaaanxk_1000121000122001 5335.16358616083 507
77562 qLvALAALAzQkadfhggjilmknpooppjaahgbqhaqapdabcc_2002111000121220 2206.99954689615 4
77566 qLvALAzLMQPkadfggihmlknoopppojaakglmaukdqoaxxo_2002111000022210 205891.193546250 69
77572 qLvALLMwQMAkadfhjkilmnmloooppjaqhxahhqahbqpfqj_2002111000021220 1735.82164542638 335
77573 qLvALPzAzAQkadfghfijklmnopoppjaakmklcvmlcvxgmm_2002111002222110 487.997950811067 3
77584 qLvALvMMQAAkadfgkljlnmknmonppnaxjaxfkxokasxxxk_1001222000000210 32817.2762524162 229
77589 qLvALvMwPQQkadfhkilonlmnmpppojaqhahqahvkqkahkj_2002111000000121 294.309225803426 107
77590 qLvALvMwPQQkadfhkilonmmnpnppojaqhahqahfoqxhahj_2002111000000121 1637.84396008439 11
77591 qLvALvMwPQQkadfhkimonmpnpmnpojaqhahhahrxqxrhaj_2002111000002121 1135.54436422821 71
77593 qLvALvMwQPQkadfhkilnonlpmpnpojaqhahqqahshjxxaj_2002111000000122 1544.64418781379 8
77594 qLvALvMwQPQkadfhkilnonmplpnpojaqhahqqahshjxxaj_2002111000000122 1544.64418781379 8
77595 qLvALvMwQQAkadfhkimnonllnmmppjaqhahhqahjsqbrqj_2002111000002120 1654.63544191411 339
77596 qLvALvMwQQPkadfgkljnmonmoopnpnaxjaxfxoaashqxxn_1001222000000211 2130.50231037571 67
77598 qLvALvQwPQAkadfhkjilnmomomoppjaqhaqhqahxqxhaqj_2002111000001210 1400.10085308662 7
77604 qLvALvwzQQQkadfgljmopnmpmolpojaakxcvxabbdbdkud_2002111002202222 1848.64218887543 69
77610 qLvALwLvQQQkadfggklooplmlnonpjaqkgnvadubwvdunn_2002111002002121 1409.75404361073 29
77611 qLvALwLwPQQkadfggkmnnolmpppnojaqkgngadubwaptun_2002111002002211 15055.2760578362 24
77617 qLvALzLwAQQkadfhjimnolmppnmpojaqhhhhqagrduqbbj_2002111002002120 2038.36381644072 59
77618 qLvALzLwQQAkadfhjimnoklmnnmppjaqhhhhqargrqqbqj_2002111002002120 1396.78180597111 77
77635 qLvAPvMLPPQkadfhgjkmlnmpnooopnaxxjaxeshhxixcvn_1001222000001121 17901.0166922410 17
77649 qLvAvAvAQPQkadfgiknnolonlmoppjaqglvgvakxwknxaj_2002111000000222 5274.34213507258 8
77656 qLvAvAzPzQQkadfiglimknmonpoopjaqmrqonchwmxqeoj_2002111000002222 2706.54551400584 123
77659 qLvAvAzzQPQkadfiglikolonppnopjaqmrqojusmxhdllf_2002111000002222 219834.916830079 57
77660 qLvAvLAAAQPkadffkjmkklnomppopjaakaxccvvulgacbv_2002111000222221 11624.7025285114 37
77664 qLvAvLLAMQQkadfflikmolkpnonppjaakajcvucclvmvdb_2002111000222022 1267.98110085023 5
77666 qLvAvLLQAPQkadfjmijkmnloonpopjaqaqlscjvbmmrqlj_2002111000220222 628.915577726825 75
77670 qLvAvLMAQLQkadffkllkklnnonpopjaakaaccvvaxaxanj_2002111000220212 1523.21233141917 5
77674 qLvAvLMLQMQkadfkljmlmlooopppnjaqqaxvjvohulhqqr_2002111000002221 4963.65086183981 6
77675 qLvAvLMLQPQkadfkljolmlnppnonpjaqqaxxjvogmdbarn_2002111000002212 4258.57332884219 43
77678 qLvAvLMMwQQkadfhijhlnlopmopnpjaqhxxxrabahwqqjb_2002111000220211 1.51400653736004e8 29
77693 qLvAvLMzQQAkadfhijnlonlmnmmppjaqhxxrragworfwqj_2002111000222220 8730.84506651537 25
77696 qLvAvLPMAMQkadfjkmlklklonpoopjaqaxqxckckhxqgbj_2002111000220222 2185.43737569641 40
77697 qLvAvLPMLQQkadfjlmknpomonpnpojaqaqqqxxasxxqxqh_2002111000220121 5035.86713764269 11
77699 qLvAvLPMPMQkadfjlmknlkoonnoppjaqaqqqxkkaxxxhqj_2002111000220122 1004.68938150088 7
77700 qLvAvLPMQMAkadfjkmlklknlnnoppjaqaxqxckcakhxqqj_2002111000220220 1287.32211799587 37
77701 qLvAvLPMQPAkadfjlminmlknlnoppjaqaqqlxjkkibxqqj_2002111000220120 4471.15280460489 27
77702 qLvAvLPQPLQkadfjlmklklknopoopjaqaqqqcckkxhqgbj_2002111000220222 2106.83410916773 15
77703 qLvAvLPQPMAkadfjlmklklknnnoppjaqaqqqcckkaxhqqj_2002111000220220 878.347343485700 15
77710 qLvAvLQvPQQkadfhikjonpnplpnmojaqhxaxaqhaaraarj_2002111000222121 3247.06995283006 7
77715 qLvAvLQzAQAkadfhikjmlnomlooppjaqhxaxrraxrrlmqj_2002111000222210 7.72498307883361e7 53
77723 qLvAvLwMQMQkadfklkolonjnpmpopjaqxahxjtjjjajqtq_2002111000000011 41597.2656608253 115
77729 qLvAvLwQQLQkadfklkimlnjomooppjaqxahffjjjajqqaj_2002111000000012 2931.28781464942 21
77748 qLvAvMPAMPAkadfgjhlikkmonooppjaqwalqfkkhtqojqj_2002111000202210 11784.1243408109 207
77749 qLvAvMPLQLQkadfgjhlmmnlonopppjaqwalqldasumqkkv_2002111000202221 161701.119625928 53
77751 qLvAvMPPAPAkadfgjhlkmmkoonoppjaqwalqkldkuqqjqj_2002111000202220 1889.15461513662 43
77752 qLvAvMPPPLQkadfgjhlkmklpnopopjaqwalqklkstfjnfo_2002111000202121 7360.53099961109 117
77756 qLvAvMPwwQQkadfgjhlimnpmponpojaqwalqfamumqqfjj_2002111000202222 759.761145452592 21
77759 qLvAvMvMQQAkadffkiljlnknmonppjaqvaccvccjkvavxk_2002111000020210 10951.9785269429 71
77761 qLvAvMvPMQQkadfgjlkmknppomoopjaqwakkvkjhlqbmxq_2002111000202012 71288.8833421317 29
77764 qLvAvMvQMPQkadfgjmlkmkoomnoppjaqwagkkvkhmrnhaj_2002111000202022 1330.80223703725 33
77765 qLvAvMvQPMQkadfgjmlkoknpmnoppjaqwagkkxkjurnaan_2002111000202012 355590.673655847 23
77769 qLvAvMzQMzQkadfgjlmlklknpooppjaqwadckkjkhpxjvk_2002111000200221 3094.79212816198 13
77772 qLvAvPALPAQkcfejghimllomopnppumuobrfaxhbrfujdd_0221111000021211 13501.5362655561 63
77775 qLvAvPAvPQQkcfejghillpmnpoopoumuobrfxhbrwfgbjs_0221111000021211 3063.75539987679 167
77776 qLvAvPLLQMQkcfejgjlkmmonnpoppumuobsieqaajoasip_0221111000002112 23730.8529437382 66
77783 qLvAvPPLPMQkcfejgijlnnnmppoopumuobfsixawsdagka_0221111000001112 2824.34222282508 63
77786 qLvAvPPMLPQkadfgfjiklnmmopoppjaabkxjcvltmannnb_2002111000222210 52217.6652132274 301
77797 qLvAvPvMQPQkadfhjkkmnjomnooppjaqmaqcvjjmrndiaj_2002111000202022 2045.35383771606 83
77798 qLvAvPvMQPQkadfhjklmnjomonoppjaqmaqkvjjxwqnhaj_2002111000202012 1756.47509667325 163
77805 qLvAvPwLMQQkcfejghkonmnnpmoppumuobreqphrjorfjf_0221111000022122 11716.5350625236 257
77810 qLvAvPwPMMQkcfejghinkmlmopoppumuobrfamhwsrhfum_0221111000022121 4709.82449224490 19
77811 qLvAvPwPPMQkcfejghinmklnopnppumuobrfaxmgjfmjlu_0221111000022121 2701.99962990372 6
77813 qLvAvPwPwQQkcfejghinkoppnopnoumuobrfamggojosjs_0221111000022122 4298.49370452955 9
77821 qLvAvQvAAQAkadfghjlknjlmnnoppjaqwmagkxjrnaeaqj_2002111000020120 11107.9201498886 167
77825 qLvAvQvPAMQkadfghjklmjnnppopojaqwmakvjjqluqakj_2002111000020121 1681.37311469268 177
77828 qLvAvQvwPQQkcdchgjmmlnmpooppohrrjsaajsjshhxxqq_1222000022222211 2912.38943090270 75
77840 qLvAvQzAPAAkcdchgjklimmnmnopphrrjsaqaqetqqtshr_1222000022220012 21534.5964267092 87
77841 qLvAvQzAPAPkcdchgjklimmnmopophrrjsaqaqetqqssww_1222000022220011 690854.582432561 477
77844 qLvAvQzAzAQkcdchgjklimnmnopophrrjsaqaqeqqtssww_1222000022220011 148911.394713709 51
77846 qLvAvQzPwPQkadffggkljmnlpooppjaqvkkcavaxnjsojj_2002111000012222 2705.74557533625 119
77851 qLvAvvALQQQkadflhokljnnpomoppjaqalnvvjnjlwvwlh_2002111000000022 7639.44058489634 51
77855 qLvAvvAMQQPkadflknolkojknnpopjaqaulxjopjnjcqij_2002111000000012 2404.65330825539 51
77857 qLvAvvAQPQMkadflkmijnonknooppnaxaxxjfoasfshqxn_1001222000000011 3784.17394701201 59
77858 qLvAvvAQQAAkadflknmilkjknnoppjaqaulsojojnjcqqs_2002111000000020 1895.05946794453 197
77859 qLvAvvAQQPAkadflhkiknjmmmnoppjaqallfojjccvnaqj_2002111000000020 23506.5508253416 219
77860 qLvAvvAQQPAkadflkijinkmmmnoppjaqaulsosoccvnaqj_2002111000000020 14647.4411838593 229
77862 qLvAvvAQQQzkadflkmijmnlnknoppnaxaxxjfkoksfsxxk_1001222000000010 8119.89538772037 207
77863 qLvAvvAwQQQkadflhkoljnnmopnppjaqalllvjnjcamfxr_2002111000000022 7387.37824823551 39
77865 qLvAvvLMQQQkadfjlklmploknnpopjaqxxckcukbrgkuwm_2002111000220022 9.19132074718561e7 85
77871 qLvAvvLQQMQkadfjmonlojlmnppnpjaqxqnkkkvkvkxxsq_2002111000220001 2354.92791703562 97
77878 qLvAvvMMPQQkadfljmmklonknppopjaqaxqfvvhkkklqmg_2002111000000022 4.03776974288308e6 35
77888 qLvAvvMQQQzkadfljmnimklnknoppnaxaxxsskjkjojxxk_1001222000000010 65996.7089112596 203
77903 qLvAvvQAPQMkadflkjmilmonnopopjaqaxxqfsjdmdmqoj_2002111000000222 3024.45609302895 101
77908 qLvAvvQQzAQkadflkjmkiknomppopnaxaxxxfsjttkxkbn_1001222000000111 1.30157084809940e6 71
77909 qLvAvvQQzQPkadflkjmkiknonopopnaxaxxxfsjtthqxbn_1001222000000111 4002.20042386684 31
77911 qLvAvvQwPQQkadfljkmonpononpmpjaqahhqxxaqqaahjx_2002111000000222 1851.60674894300 57
77913 qLvAvvQwPQQkadflkjmnopnonopmpnaxaxxxhhaqaqahkq_1001222000000221 128444.090640237 39
77914 qLvAvvQwQQAkadfljkmmonlononppnaxahhxkxxkqqaaxn_1001222000000221 2538.88086524565 59
77915 qLvAvvQwQQAkadflkjmmnolnonoppnaxaxxxkhhkqaqaxn_1001222000000221 3886.79799887634 81
77918 qLvAvvvQQQQkadflonlmklppnnopojaqxgkkcgknjfksfc_2002111000220020 2472.72303220585 53
77925 qLvAvvwQAQQkadflimkonoopnpmpnjaqalnnsvnjhrlvlr_2002111000000202 2451.21818082180 119
77926 qLvAvvwQQMQkadflmmnokljopnmppjaqaqncsvvjjanvqq_2002111000000001 3447.99588304556 69
77931 qLvAvvzQQQAkadfklonlmjloomnppjaqxxckkcvkjsvkqj_2002111000220002 1643.63445473587 8
77933 qLvAvwAMAPQkadfikhlinnpoomnopjaqhahqsqxqqxshxj_2002111000000122 1746.51756734353 16
77938 qLvAvwAwQPQkadfikhlnonkppmnpojaqhahqqaxjqxshxj_2002111000000122 1413.03735549417 32
77942 qLvAvwMPMPQkadfgklmljkolnppopnaxsaxskjkhkhxfjj_1001222000000222 2924.21087860265 65
77943 qLvAvwMPQAAkadfgklmljnkmnonppnaxsaxskjxkjqxhxk_1001222000000210 6564.69512865050 233
77944 qLvAvwMPQPAkadfgklimnjlnmnoppjaqnaqnsqjcqnqaqj_2002111000000120 27247.6254922170 109
77947 qLvAvwMzQPQkadfgklinolonmnoppjaqnaqnqacxqnqxaj_2002111000000122 3116.08726711526 29
77958 qLvAvzALQPQkcfejhlimknnppoonpumuorpfmmlvgjocrn_0221111000022012 4375.91402140319 17
77959 qLvAvzALQPQkcfejhloljmpononppumuorptusanrnnbrg_0221111000022012 2796.62889439004 12
77961 qLvAvzAvQQQkcfejhlokmnlnmpoppumuorpadaelvgojnj_0221111000022012 3352.75565099376 61
77962 qLvAvzAvQQQkcfejhlopkolnmnoppumuorpaqmqlvgbjfw_0221111000022012 264152.908476879 70
77970 qLvAwAzLMMQkcdcegihlmllnppoophrrhsahxuhxdbvbkv_1222000222211111 177826.179649501 189
77974 qLvAwLMvQAQkadfdjikmmonnmpnppjaqjaxqahqqxqaxjs_2002111000001222 1749.58539805579 15
77977 qLvAwLPLPPQkcfefgkjmnkpmpnoopumuibxiuunqfqfcct_0221111020222211 11118.1162716182 93
77979 qLvAwLQvMPQkcfefghkjknpmponopumuibfxipjdftqfhf_0221111020210121 5518.44195017847 33
77981 qLvAwLvPMQQkcfefgjmklnpompnopumuibmduwooosojcv_0221111020222121 220260.996337954 17
77983 qLvAwPwzPAQkcdcehgillnmloopppqjjqarqxhpianovov_0222111222200000 4340.46356049518 9
77987 qLvAwvAQzMQkcfefjklkklmnpooppumuixhuxhdvcxjbee_0221111020220111 943.411167884898 22
77991 qLvAwvLQLQQkcfefknliknmpoppooumuitmxvggkovjoov_0221111020220211 2524.99960396033 5
77992 qLvAwvLQMPQkcfefkjlnnkmpoppooumuitixappkivmuoc_0221111020220212 2701.99962990372 6
78001 qLvAwvMwQPQkcfeflkjmokppnponoumuiptipmpdismooo_0221111020222222 3576.39258055230 86
78003 qLvAwvQLQLQkcefeljkjjnmponoppqxqxaaaaaaaaarhaw_1222111002002211 1983.37651198755 19
78005 qLvAwvQwMPQkcfefljljlknmpooppumuipmeitpjjmccmt_0221111020222211 2059.67366217906 6
78008 qLvAwvwQAMQkcefelnkljkopmnoppqxqxalddadbibbgea_1222111002002020 3092.64254113994 43
78010 qLvAwvzwQQQkcfefklpmnnponmpooumuihulptvgrggjjw_0221111020220022 2545.74714244114 15
78011 qLvAwwAzPQAkadfghjiloonommnppjaqkhaxkptxxaxhqr_2002111000021112 1994.55199255284 15
78014 qLvAwzPLLQQkcdceihjnpponnmpoohrrhahqxxxhqaaqrw_1222000222221110 45685.7524342230 26
78018 qLvAwzzwQAQkcfefhhkmmnonopnppumuisfutvfscsefem_0221111020200110 2206.99954689615 4
78027 qLvAzPPwzAQkadfhgfijklmnpooppjaaxbkxccmmghwjmu_2002111002211000 1735.18193648332 7
78028 qLvAzvAALQQkadfhkjlhnnpoopnpojaqqaxqsahqqxxqxx_2002111000000122 54370.4480238357 78
78029 qLvAzvAQLPQkadfhkjlimnnpnppoojaqqaqqssaxaaxqaj_2002111000000121 2798.23598749253 51
78030 qLvAzvMAAPQkadfhkilhnnopopnponaxxaqxkhaxxqqxqq_1001222000000211 1628.73320427148 26
78035 qLvAzvwQPPQkadfhklinjolppopnojaqxaqjosashaqxsq_2002111000000012 2321.34278926403 17
78039 qLvAzwMLMPQkadfhgjknlnmpmooopnaxxsaxtjhhxpxnkn_1001222000001121 3244.14897544010 5
78040 qLvAzwMLwQQkadfhgjknlkpmoopponaxxsaxtjkxpxnkkk_1001222000001121 5881.35541333301 79
78049 qLvLALALMAQkbfhekijjmomnpopophdhdhgaminfnqvewa_1200001212102102 3421.89793472150 5
78051 qLvLALALMPQkbehfkjjlmjpnopnophuhuhaaiphhogmvcm_1200001212102122 1895.10535370390 77
78063 qLvLALAPLQMkbdhgjiklmnonompppxnxxxxaaaaaqhnxvc_0111002222111000 2632.46783796982 39
78065 qLvLALAPwMQkbehfkjjmlmoponpophuhuhaalipghkkmbm_1200001212102222 2069.92704022981 133
78068 qLvLALAvMQQkbehfkijlpnomnonpphuhuhgaxnccooovwg_1200001212102110 61657.2967193990 79
78075 qLvLALAzAPQkbehfkijmjnmmpoopphuhuhgaltmoriqedj_1200001212102110 61437.9755930232 17
78076 qLvLALAzQzQkbehfkjjmlnjopopophuhuhaalxihhqmtia_1200001212102122 2206.99954689615 4
78077 qLvLALAzwQQkbehfkjjmlpommnopphuhuhaalxgoorossb_1200001212102122 4985.80076623718 27
78087 qLvLALLQMAAkcfghgjkljmknnnopphialwheiqxsssoxxk_2010222021000110 2882.07736351885 55
78088 qLvLALLQMwQkcfghgjkljmknpoopphialwheiqxssqqpec_2010222021000111 3204.83710038548 5
78092 qLvLALLzMQQkbhfgijmopkplomnopdxexcadmngnrjrocg_2101022101110021 1155.87619727924 11
78094 qLvLALMAvQQkcfefikhlipnompnophduhkujerlllsuuwr_2010211021000222 49098.1833261040 33
78095 qLvLALMLwQQkbfhekiijnmloppopohdhdhgcmmffaaaamm_1200001212122111 11931.0006951379 9
78097 qLvLALMMwAQkbefeijjljknooppophiiigahaiigttieix_1200001112200001 2908.29594126262 9
78098 qLvLALMMwPQkbefeijjljkomopopphiiigahaiitcttiml_1200001112200000 390.984755233707 12
78102 qLvLALMPvQQkcfghgjklkkonopnppllierdiitfwwbhbxx_1200001112222221 3841.99973971888 4
78105 qLvLALMvAQQkbehfkiinlnlmoppophuhuhgcmgcoojlmbu_1200001212122111 6693.69746599366 95
78107 qLvLALMvQPQkbehfkiinlmlmooppphuhuhgcmggoojjaxd_1200001212122110 3307.06919080269 91
78109 qLvLALMwLQQkaeefjjllnmloppoponxvvxlltsfohhhhee_1001221200000111 10342.2932385279 85
78127 qLvLALPvPQQkbehfkjlploopmnnnphuhuhaidhvrwovrgv_1200001212122000 2701.99962990372 6
78130 qLvLALPwQPAkaeggjhlklmnnomnppnxgbawlxfshqxrixk_1001221200011110 2354.07735887209 183
78135 qLvLALvLQQQkbefeijkplnopomnpohiiigiixggrrnnkcn_1200001112220200 1140.15883965208 43
78137 qLvLALvMPQQkbefeimjolnlnoppophiiigaixggwwrkvck_1200001112220200 816.511360457715 25
78144 qLvLALvPQAQkaeggjknjlkkmpooppnxgbaxinfknbawolx_1001221200011012 1.57494759163961e8 55
78145 qLvLALvPQPQkbdhgkonlkmmlmppophwhhhaawfjwvjhxrq_2111220001010112 1991.09040166527 51
78153 qLvLALvQPMQkcfghgjmkmonlnopppllieraitqwrcjottp_1200001112212020 1762.15017500113 267
78155 qLvLALvQQPAkaeggjmknjlkomnnppnxgbaxxinfkxbssxk_1001221200011010 2157.66475307309 227
78156 qLvLALvzQQQkbefeinkplopompmnohiiigxipgnsrgwnkn_1200001112220202 14298.6916809855 41
78159 qLvLALwAAAQkbefeijlmknnopoopphiiigaaxipsdiqape_1200001112202210 1766.32320776787 43
78161 qLvLALwLMQQkbefeijjkmnomnpnpphiiigaiigrrkfvnjs_1200001112202000 3619.57220962909 7
78164 qLvLALwMAQMkaeefjjmjmnonnopopnxvvxlixcsenkaxxn_1001221200002011 264611.090665332 417
78166 qLvLALwPLQQkbdhgjimnoplplonopxnxxxxaaaaghbqnax_0111002222111100 23407.3159916130 43
78168 qLvLALwPPMQkbdhgkjnmklolponpphwhhhaaafjxjxarxf_2111220001001122 23762.3580669782 65
78170 qLvLALwPQMMkbdhgjimnklklonpppxnxxxxaannnnxnxnk_0111002222111100 2206.99954689615 8
78171 qLvLALwPQMPkbdhgjimnklkloopopxnxxxxaannnnxhxqn_0111002222111100 16225.2974210257 37
78173 qLvLALwPQzQkbdhgkjnmlnlopmoophwhhaaaajjvqqshxj_2111220001001122 19085.5691795374 349
78174 qLvLALwPwQQkaeefjjmlnppmmnoopnxvvxltijierbohev_1001221200002111 5236.18537727903 13
78179 qLvLALwwQQMkaeefjjmmnnolonpppnxvvxlmcsnroskdit_1001221200002012 3716.14778437925 29
78195 qLvLALzQLMQkbehghkjllonlopnpphmhevipuebbcbebpp_1200001212122220 2239.32762503351 70
78217 qLvLAMLLzQQkbefegikjkomnppopohiiiggairvcctekek_1200001112002200 11740.4937182526 39
78218 qLvLAMLPALQkbfefgikijlmonpopphpppgganpgraaxkkk_1200001112000111 302.911769146741 27
78223 qLvLAMLvPQQkbefegiknmpopmnpoohiiiggabbgvvccvnn_1200001112002200 2079.57173336308 11
78230 qLvLAMLzzQQkbefegiklnonopopnphiiiggadcgvvevund_1200001112002001 689.802699883659 11
78240 qLvLAMPzvQQkbefegihkjlnopoopphiiiggcaicttxmlfj_1200001112000001 3644.92003440759 13
78241 qLvLAMPzzAQkbefegihkjmlonpopphiiiggcaigcaixrrc_1200001112000011 58.4969908176609 5
78249 qLvLAMwAPPPkbdhgfjilknmlonppphwhhrhhaaaarhwhah_2111220000112221 2206.99954689615 8
78253 qLvLAMwLLQQkbehfgjilmmpnpnoophuhughgarodslsool_1200001211001102 14484.4054352146 11
78278 qLvLAMwMLPQkbehfgjijlonomnppphuhughgqaqvlswtqf_1200001211001022 2.07134011797224e7 24
78283 qLvLAMwvPQQkbehfgjimnppnoonophuhughgwwofsofsoo_1200001211001100 1685.99407510771 5
78309 qLvLAPwvQAQkaeefijjlnnmomopppnxvvhxlcvfookktqt_1001221200021011 3.62409858330057e6 105
78313 qLvLAvALQMQkcfghjiinoklmpnppolliedwnxrffraviir_1200001112220020 2206.99954689615 4
78315 qLvLAvAMwQQkbefejlkijpmnoonpphiiiaitwtqwwggwxa_1200001112222221 7937.55906433036 14
78322 qLvLAvAzQPQkcehfijjnmkmpomoppdltmotauhvfhwsslx_0221110120201221 3513.76581170793 7
78323 qLvLAvAzQPQkcfhfkjjnlkopmpopohmthmtaddpgtflrmo_2010211021010222 12746.9205944120 15
78324 qLvLAvLAMQQkbhfgjjnomplpnmnopdxexaudlhbfnwkwos_2101022101221021 3307.50703886126 93
78325 qLvLAvLAMQQkcegfnjmkloppmnonphthhhaehewgrwgsgg_2010211021100210 2928.65435077737 61
78327 qLvLAvLAPQQkbhfgjjnjonmopmoppdxexaudelbcsjksvw_2101022101221022 5364.57400160709 19
78331 qLvLAvLQQwQkbhfgjjnmkjmloppopdxexaudphehfamppf_2101022101221000 4724.04554001785 17
78333 qLvLAvLzQQQkbhfgjnljlonmppmopdxexadaedrkcwgwoc_2101022101221002 2758.83436892068 15
78334 qLvLAvLzQQQkbhfgjnmjlonmpmpopdxexadtedrkcwcgoc_2101022101221002 2758.83436892068 15
78336 qLvLAvMALQQkbhfgljjmlpmonoppodxexmauddbbksfssv_2101022101220211 2517.85680233412 121
78337 qLvLAvMAwQQkbhfgljjmnomlppoopdxexmaudlbbokksss_2101022101220211 2030.11117148721 83
78338 qLvLAvMMMAQkbefejjmjklmnopopphiiiahaiihrrgtnup_1200001112220020 893.334663303794 33
78339 qLvLAvMMMAQkbefejlmjklonppnpohiiiaqaiihbbaikir_1200001112220020 3219.33621475930 13
78343 qLvLAvMwQAQkbefejjmknlompnpophiiiahaiqhsrawtbx_1200001112220220 5716.83609086628 21
78347 qLvLAvMzQAQkbhfgkjmljlnmpnoppdxexuadaedrkxocml_2101022101220021 4660.17390469107 10
78348 qLvLAvMzQAQkbhfgljmkjlnmpnoppdxexmadhedrkxocml_2101022101220021 4757.73375221415 19
78350 qLvLAvPAAAQkcegflmjmkjnoonppphthhaaaehlwgfsxth_2010211021100112 4700.83708625928 9
78351 qLvLAvPLQMQkcegflmikjnlopnopphthhaawhhgskiwblq_2010211021100110 3892.35192921939 39
78354 qLvLAvPvQQQkcegflmkpjnllnopophthhaahmhgssgwwvv_2010211021100111 2719.66732782609 113
78356 qLvLAvPwQMQkbehgkjjnjkmompopphmheiapmxpcvoabuu_1200001212122110 1378.43039157457 82
78360 qLvLAvPzQAQkcegflmmknlnoomppphthhaaehlegwkwdaq_2010211021100112 2368.76664471887 103
78362 qLvLAvQALPQkbhfglkjjklpnponopdxexmpauqdtfmssce_2101022101222112 1551.08980611807 55
78368 qLvLAvQwMPQkbefejkjkklpmnoopphiiiathtihqwbrrie_1200001112222220 6903.35164890440 21
78369 qLvLAvQwwQQkbefejkjkknnmpopophiiiathtisjwgwwrb_1200001112222222 2579.20164249259 15
78370 qLvLAvvAQQQkbefenojpmmpponnomhiiiaxtxhgwbwggbb_1200001112222022 3375.56996325837 13
78372 qLvLAvvMQQQkbefenijmmkonnpmpphiiiawthgrwggwbsj_1200001112222022 1571.82417713998 19
78373 qLvLAvvMQQQkcfghomlkjpnmmnpophialhihqhgjvcjggv_2010222021010011 1456.81479090386 3
78377 qLvLAvvPQQQkcfhfojpkmpklnonpohmthiteqdoffoonbo_2010211021012000 9937.66331291137 32
78379 qLvLAvvQAQQkbefenomjmmpponnophiiiaaatxgrgwggwg_1200001112222022 1918.80150576307 9
78380 qLvLAvvQQAQkbefenoijmmkopompphiiiaxwthgrwabbit_1200001112222020 1466.93345391860 36
78386 qLvLAvwAQQPkbefejmnjoloonpnpphiiiaaxtxhwbwabit_1200001112220220 2681.48887179993 15
78387 qLvLAvwLQQQkbefejijlknmopoopphiiiawthrwggwofsj_1200001112220202 1984.64172237556 15
78389 qLvLAvwMQPQkbefejmjkolpmmnpophiiiaaiilhdggbavh_1200001112220201 1826.21322150600 11
78399 qLvLAvwwQQQkbefejmjplppnmmooohiiiaatxhwbwggwsj_1200001112220222 12279.3118171532 32
78400 qLvLAvwzQQQkbhfgkmljlnompponpdxexudaedwrkwgowc_2101022101220102 4004.82441245500 22
78401 qLvLAvwzQQQkbhfglmkjlnompponpdxexmdhedwrkwgowc_2101022101220102 3261.55891835020 50
78411 qLvLAvzQQwQkaeggkmljjnkkpooppnxgbaqqxnvknhhdlg_1001221200000022 3289.20052648295 11
78414 qLvLAwAALPQkcfheiihkkmpnoonppqdtdwjgeqfqxadmrw_2101020122021011 3521.32812512447 8
78415 qLvLAwAAPPPkaeefgkhjlnmmnpoppnxvvvacqvetapgjoc_1001221200001121 2980.89678224525 38
78416 qLvLAwAAvQQkcfheiihkknpmooppoqdtdwjgeqtanaddss_2101020122021011 111759.128996778 13
78417 qLvLAwAAwPQkcfheiihkkmopnnoppqdtdwjgeqvamaddww_2101020122021111 111759.128996778 13
78423 qLvLAwLAMMQkaeggijlknompmnpponxgbhqaqwqbqwwitk_1001221200011112 4.91356209356276e7 23
78424 qLvLAwLAMQAkaeggijlknomnmmnppnxgbhqaqwqbgrwwxk_1001221200011110 30197.9908286790 103
78442 qLvLAwLzMQQkaeggijkopmomnnonpnxgbhqqwqbgrvcwrk_1001221200011111 8451.67568459490 11
78449 qLvLAwMLQLQkcggehijnmlkpoopophtaqgoqddjjaatttt_2010222020112222 1629.14657507874 71
78450 qLvLAwMMPLQkcggehijlmnkpopopohtaqgoqtdojahppqx_2010222020112122 3255.55124975889 73
78451 qLvLAwMPAzQkbhgfghlmklkopnopphqxtgkimphcalhcss_1200001211121001 18757.5443604758 15
78452 qLvLAwMPLPQkbhgfghlmknoppnpoohqxtgkimpsxapghqi_1200001211121200 10185.4803411251 47
78453 qLvLAwMPPLQkbhgfghlmknmopopophqxtgkimpokaiiqip_1200001211121200 1941.89208700371 21
78455 qLvLAwMQvAQkbhgfghljjkmnoppophqxtgkihupopphocs_1200001211122001 2206.99954689615 4
78456 qLvLAwPAMzQkcfheihikjmlopnpopqdtdwgveevfahpnnf_2101020122000122 2966.75369185240 17
78459 qLvLAwPQwLQkcfghhikklkjopnopphialgoteiqqvccvvc_2010222020001111 1264.35038090349 15
78462 qLvLAwPwPMQkcfheihjkoolpnonppqdtdwghesffajfsqh_2101020122000012 16573.4055519341 13
78466 qLvLAwQvQLQkaeefgkhilmloopoppnxvvvacasukdjfowr_1001221200002121 2885.10986161703 9
78467 qLvLAwQvQPPkaeefgkhilmlnonoppnxvvvacasukqdooqs_1001221200002120 5772.96423244974 45
78469 qLvLAwQwPwQkaeefgkhijlnmopoppnxvvvacaqqaqhqhhc_1001221200021200 105142.556708528 15
78470 qLvLAwQzMzQkaeefgkhilkmopnoppnxvvvacassxxnvnkc_1001221200001111 32039.1228306035 26
78473 qLvLAwvLQQQkcfheimljmpmonnoppqdtdwlhdkbwwbbbbr_2101020122001110 15665.9072199540 42
78477 qLvLAwvMQPQkaeefgkijmknoponppnxvvvhncncooxcctt_1001221200002111 8997.15271195345 5
78478 qLvLAwvQPPQkaeefgkmjomlonpnppnxvvvhdnqncaoxctv_1001221200002111 2524.99960396033 5
78480 qLvLAwvwQQQkcfheiijpopnmmnpooqdtdwwdbbjwwwwjbb_2101020122001100 34769.8295107856 42
78482 qLvLAwwAQLQkcfheiijjnmnompoppqdtdwjletfjeveexo_2101020122011022 7966.98868737449 31
78486 qLvLAwwLQAQkaeefgklnnkomompppnxvvvacsnsssccexe_1001221200021011 2701.99962990372 6
78487 qLvLAwwLQAQkaeefgkomnlonmopppnxvvvaffnnskfceax_1001221200021012 3585.17969399532 105
78489 qLvLAwwPLQQkcfheiinlmolnmpoppqdtdwjulffwwbdcum_2101020122011110 5055.84451719387 27
78499 qLvLAwzvQQQkaeefghnklnopponponxvvvcnsnkaaaasaa_1001221200000011 2701.99962990372 6
78506 qLvLLALALQQkbghihkkjopnnopnopxqhnvaeoxxnvvvvkk_1022220111000200 7739.59030922848 89
78507 qLvLLALAPPQkbghihkkjlmnpmooppxqhnvaeoaqnsnscnv_1022220111000200 8101.02568123564 46
78510 qLvLLALPwQQkbghihkjmlmpononppxqhnvaouxlgcbvbow_1022220111000102 1226.94078334591 145
78511 qLvLLALPwQQkbghihkjmlonpnonppxqhnvaouxxwfbvbfc_1022220111000100 1238.01762870822 133
78513 qLvLLALzMQQkbghihkjlkonnpnoppxqhnvaoxlhwbvbrkr_1022220111000120 1329.26818134560 31
78516 qLvLLALzQMQkbghihkjllmonppnopxqhnvaoxauhbqqbou_1022220111000122 280.835225930235 63
78517 qLvLLAMAvQQkbghihikkjnmoppoopxqhnvvaeonvnnrrrr_1022220111002200 3144.69713881202 101
78518 qLvLLAMAvQQkbghihilkjnlopnoppxqhnvvheongwrokrv_1022220111012200 10137.8995796268 127
78520 qLvLLAMPvQQkbghihikjlnomopnppxqhnvvaounfbffvrv_1022220111001200 1144.37396615798 34
78523 qLvLLAMzLQQkbghihikjnomoppnpoxqhnvvaohnbvrboog_1022220111001222 899.238910162046 83
78524 qLvLLAMzLQQkbghihikjnopopnnopxqhnvvaohnvvvnoso_1022220111001222 106.238817534561 39
78525 qLvLLAMzLQQkbghihikjpomompnopxqhnvvaoxnbvboogk_1022220111001220 1321.86629137513 17
78526 qLvLLAMzLQQkbghihiljnomlpnpopxqhnvvhohnbgjoogb_1022220111011222 630.403904840579 10
78527 qLvLLAMzLQQkbghihiljnpplnnoopxqhnvvhohgwgjokvb_1022220111011222 2357.96777046497 19
78528 qLvLLAMzMPQkbghihiljmoplnnpopxqhnvvhopxxgjomkt_1022220111011201 3036.86110258758 21
78529 qLvLLAMzPAQkbghihikjlnommnpppxqhnvvaouhnbbolpt_1022220111001222 332.477461581788 18
78530 qLvLLAMzPQPkbghihikjknomnpoppxqhnvvaolhnbrivud_1022220111001221 1257.35137437174 32
78531 qLvLLAMzwQQkbghihikjnponmpnpoxqhnvvaoaccvjnofk_1022220111001200 18124.1790949004 53
78532 qLvLLAMzwQQkbghihikjnponopnpoxqhnvvaoaccvnnoff_1022220111001200 6150.25223601071 63
78533 qLvLLAMzwQQkbghihiljnpmlonpopxqhnvvhoacfgwofkv_1022220111011200 491457.144729409 11
78539 qLvLLAPzQzQkbghihjkjllnmpopopxqhnvnaoxahfpetmj_1022220111001212 1594.67523162197 123
78540 qLvLLAQzzPQkbghihijkjmnoppoopxqhnvvnaohoeemmmm_1022220111012211 1725.08513588637 113
78541 qLvLLAvAQMQkbghihljnmkonpmoppxqhnveommlhbmsnei_1022220111001122 6674.63039215431 29
78544 qLvLLAvPMQQkceejhnjomknpnpmopqiqnfeshaqnvcvcnk_2101020102112212 3034.52254444807 123
78551 qLvLLAvQPMQkbghihkjlmomnpmoppxqhnveolmxubmsoem_1022220111001102 7744.50925068184 43
78552 qLvLLAvQzQQkbghihkjlmmponmpopxqhnveolmuojssjjj_1022220111001100 4355.49238232540 33
78560 qLvLLAzvQQQkcfghijlnlnopnpmopllqgbgdqdhwwrrrvo_1200001111212000 6127.06715399486 52
78561 qLvLLAzvQQQkcfghijnlkplopmoopllqgrgququcvwrvkk_1200001111212000 3297.22442150054 181
78564 qLvLLAzzQAQkcfghijmlnlnmpooppllqgbgidqdhshrcxq_1200001111212001 1197.81752088116 30
78565 qLvLLLAALQQkcefjkilknpoomnopphtesiviahxmwfkofg_2010211022110111 9889.13166438710 15
78566 qLvLLLAAPPQkbfeghliknoopnppnohtirrpktaqwwwwncc_1200001122112000 1298.86519065279 37
78567 qLvLLLAAwQQkbfejlilmlkpomnopphpikpctauhabfcnkn_1200001122110000 971070.920537301 89
78575 qLvLLLALQMQkbeglkjjmnolpmpoopxixaxnwdmhakggooc_1022220110101122 2320.82397424709 25
78581 qLvLLLAPPMQkbeglkjmlnnlopooppxixaxnexmeamksskc_1022220110101102 1499.47734125710 107
78582 qLvLLLAPPMQkbeglkjnlnmlopooppxixaxnixmiamksskc_1022220110101102 1361.25995773714 50
78585 qLvLLLAPQwQkbeglkjnjmnmlpopopxixaxniwdmiaxgmch_1022220110101120 2937.42446263682 21
78587 qLvLLLAPzQQkbegikjimlmpopnpooxixvxngeuxksgrjnc_1022220110102202 66432.9953619625 25
78591 qLvLLLAzPQQkcefjkiknomppnmopohtesivapmpmwsfkos_2010211022110211 671573.841269867 19
78592 qLvLLLLAMQQkceflikmknoplmnpophteljdmeaelucrkbj_2010211022112021 669437.436417823 95
78593 qLvLLLLAMQQkcegjimjknlnppmoophttsvxwetqsbbsrrk_2010211022110021 1027.21893252808 33
78594 qLvLLLLAPQQkceflmkmponpnomnpohtelpdmmmamamcskk_2010211022112011 7603.97429714373 47
78595 qLvLLLLAPQQkcegjimlpnopmpnmoohttsvxhxtxmfwfskj_2010211022110011 3780.58538675660 10
78596 qLvLLLLAPQQkcfeknimmknokpnoppqdquqnaiqptdjojcc_2101020102110200 3072.59257333146 129
78600 qLvLLLLMMQQkbeginmkkojppmpnooxpxviixahsqnbkbcc_1022220110010022 5104.79653513758 17
78602 qLvLLLLMPQQkceflikjpnmlopnpoohteljdwxaeugwrjjj_2010211022112011 664580.626463544 49
78608 qLvLLLLPPQQkbfejmjipnllommopphtivifktimcsssgww_1200001122112222 13535.8868603956 14
78609 qLvLLLLPPQQkcefjmkilnnoponppohtespagdaixwrrwjb_2010211022112001 21704.7908955361 103
78612 qLvLLLLPPQQkcgehjoiknmpnomnppqpqfktoqhhnvvcvnk_2101020102111111 10498.3769367836 9
78618 qLvLLLLPQMQkcfeklmjloknkmopppqdquaajuhqhdjbjob_2101020102110110 1705.42010897740 83
78619 qLvLLLLPQPQkcfeknmjlokpkmnoppqdquqajuhqmdjobsn_2101020102110211 3863.38401895232 46
78623 qLvLLLLwQQQkbfejklmonpkpomnnphpikdtpqihhhrofrn_1200001122112200 65896.7121163372 83
78627 qLvLLLMAAPQkbhggigklmjoponpopxmxbvbuxlskawvawl_1022220110000222 1631.76881763299 9
78628 qLvLLLMAQAMkceglgikjnmmlnoppphttlvvawxtxuwqekc_2010211022110102 8871.82506606231 68
78630 qLvLLLMAzQQkceglgikjmlnpnpoophttlvvawtuwgkcfws_2010211022110110 5210.43233739016 82
78632 qLvLLLMPAMQkcfelklnlmmonkopppqdqmmalttqqhdfrrc_2101020102111120 1537.47682882566 53
78635 qLvLLLMPPMQkcfekllnjnkmkoppopqdquuaujhqhdbjojo_2101020102111100 7939.89956455191 20
78639 qLvLLLMPQzQkcfelklnlmmkokooppqdqmmalttqqmdkkww_2101020102111111 1016.43510068754 31
78641 qLvLLLMwPQQkceglgikjpnomonnpphttlvvafamwrkkbvj_2010211022110110 2660.62614030421 69
78642 qLvLLLMzMQQkbhggiglmopmnnmoopxmxbvbxlqqfrbfgbj_1022220110000222 3784.07708450272 44
78643 qLvLLLMzPQQkceglgijmmlnoponpphttlvvwtxugwbkwbw_2010211022110111 7142.31802243426 149
78648 qLvLLLPALQQkceflimjmnpnmoponphtelvpvmmamcwskkj_2010211022112110 7493.18421804211 109
78651 qLvLLLPAPQPkcefliklkomomnnppphtelvdiamimemkixa_2010211022112110 1827.73916251786 23
78652 qLvLLLPAzQQkcefjimjkonopopnpnhtesvpvaxxwnkgksc_2010211022112111 3267.24796995586 6
78653 qLvLLLPLAQQkbdgljmnllnknppoophnghgpaldhehnfsvk_0111002222222111 80197.0539585469 19
78657 qLvLLLPMPQPkcfegimimnlmlopoppllijvxcqtmlcrafuu_1200001122112000 2509.91625233442 27
78659 qLvLLLPPMAQkceflikkjimloonppphtelvdawweuwcrxhd_2010211022112200 10722.6081137054 10
78664 qLvLLLPPQwQkbfejimjinnllppoophtivcifkqimcapppc_1200001122112200 10065.0264657020 115
78668 qLvLLLPwPQQkcefjimjlkonppnpoohtesvpvhhxgwwgjcv_2010211022112111 2865.10666550270 11
78669 qLvLLLPwQMQkcefjikjimolpnpopohtesvdvwixbagichv_2010211022112112 4655.39811383898 71
78672 qLvLLLPzPQQkcefjijknompmnpopohtesvsapmewsswkjs_2010211022112211 1271.98039796471 29
78676 qLvLLLQPwMQkcgehljjmiilponpopqpqfmbktskoadbmmo_2101020102221100 3854.91693449420 9
78679 qLvLLLQwQQzkbfejlikllmnknmopphpikpcdtuqhhhraxk_1200001122110010 17118.2409204307 95
78680 qLvLLLvAQQQkcefjloimnpnonmmpphteslewiaxassnnbw_2010211022112001 41905.9962349481 107
78681 qLvLLLvMQQQkceflkokomnomlpnpphtelduexiaxeugrjj_2010211022112001 30054.4109372390 101
78682 qLvLLLvPQQQkcefjlpimnononmopphteshewiapassnfwb_2010211022112000 14612.3871873425 39
78685 qLvLLLvQPQQkcefjkmilnnpmpnoophtesdmgdaimcwrfwo_2010211022112001 15948.4559454794 93
78687 qLvLLLvQQMQkcehkomkoljonpmnpptiluuiahtfatgcrgc_0112202201012112 3261.32194154368 31
78691 qLvLLLwPQQPkcfhlgkonmnkomoppptalmnahiuaquawmmd_0112202201012111 38746.3508991792 83
78692 qLvLLLwQMMQkceekkllnjlmkpnppoqiqupeqesdaiwfwgn_2101020102202210 14086.7684444988 45
78693 qLvLLLwQwQQkbegigiknnkonmpoppxpxvrgxmipwgorwrn_1022220110010121 7519.19046588545 155
78699 qLvLLLzAQPQkcefjijlkomnonpnpphtesvvheeisnfnwvj_2010211022112021 3092.71032323708 78
78700 qLvLLLzAQPQkcefjijmklkpnonpophtesvvmehhrfcwvbn_2010211022112021 1451.69694711568 5
78702 qLvLLLzLQQQkbfgjklolpmpnopnnoxexcxxeqhahxvkvnw_1022220110100222 4159.20298213572 7
78705 qLvLLLzPAQQkbfejinioollommppphtivcakqimcsssvjf_1200001122112021 5990.64431647290 34
78706 qLvLLLzPPQQkcefjimionpnpmmnophtesvmgppmswnnfnn_2010211022112021 7445.45006784376 51
78708 qLvLLLzPQMQkbdgljmollkoopnpnphnghgdalddhhrbbrf_0111002222222010 8153.26155231775 33
78710 qLvLLMALLQQkcghijjklmpnmpnoophtmjjsataxfffjwbr_2010222011010020 3153.63982292117 10
78712 qLvLLMLAPAQkbhggkgijnomlopopphqagxgooaaccrardu_1200001211122000 3123.40593253939 26
78725 qLvLLMLwAQQkbeghimlonoplomnnpxpxvviihhxqbcbccj_1022220110100222 23287.8016950543 113
78730 qLvLLMPAzMQkcehfhihklkomnoppptilbbvrxiunsbrxhp_0112202201112022 6048.51898363844 33
78732 qLvLLMPPLMQkcehfhilkikomnppoptilbbvuxjiobkutgt_0112202201110220 1757.68466798279 16
78734 qLvLLMPwAPQkcehfhihklmonpppootilbbvrxdtnshlujr_0112202201112222 6980.03546372450 75
78737 qLvLLMQwvQQkcehfhjihkmppnnooptilbbjvrxcmpwfosl_0112202201122222 5.72238963662032e15 175
78739 qLvLLMvwQQQkbeghilponmplpmonoxpxvvihhtuqbcbcoo_1022220110100122 2157.99953660787 3
78740 qLvLLMwLMQQkbeghigmkopllnonopxpxvvreixqobgfffj_1022220110101222 30983.2784454644 37
78753 qLvLLPAPvQQkcfefghklkmmnopoppqdqggjhiqposssbwg_2101020102102101 1683.99703369215 7
78754 qLvLLPAvAQQkbeghikjnokpnopnopxixvvxnaapkoofssf_1022220110111222 10168.0438475364 26
78756 qLvLLPAvAQQkbeghikjonlpmponopxixvvxnhhxknjfjff_1022220110122222 62720.3390418363 25
78761 qLvLLPAvQPQkbeghikjnolpmnpnopxixvvxnaatskovssr_1022220110111222 3339.11641082254 29
78762 qLvLLPAvQPQkbeghikjnomlpnooppxixvvxnaaekoooscr_1022220110111222 206566.033544214 52
78765 qLvLLPLLAQQkcefjjiikmonmpnopphtersjceagfnbbjcg_2010211022120010 8769.01561325733 19
78768 qLvLLPLPPAQkbejjiiknlnmopopnpxlqgvblamhhvpoiox_1022221110011201 20872.8709900224 16
78771 qLvLLPLPPPQkbejjiiknlnmlpooppxlqgvblamhssgojso_1022221110011201 3841.99973971888 4
78772 qLvLLPLPQLQkbejjiiknklnmppoopxlqgvblaxmhbiigsp_1022221110011211 1.56982063963210e8 37
78775 qLvLLPLzAQQkcefjjilkopnmpnopohtersjmemassbbbvr_2010211022120020 21456.3750831973 85
78778 qLvLLPLzQPQkbejjiikmlomlppopoxlqgvblmmhssggosf_1022221110011221 6234.99594020818 11
78780 qLvLLPPALMQkbejjijilkmnmopoppxlqgvgbulhvrkmcxx_1022221110002001 1697.68206965009 11
78787 qLvLLPvPQAQkbejjikoklnompnpopxlqgvlaxmhhhdjioa_1022221110011221 16004.9903844749 13
78790 qLvLLPvQMMQkcefijknjkmlmppoophtewsmikeaenmmfwe_2010211022120012 5223.85683124061 23
78798 qLvLLPzAMAQkbghhkhljknomopoppxqhvhneoexxgvxcax_1022220111100001 2038.36381644072 59
78799 qLvLLPzAMPQkbghhkhljkmmnpooppxqhvhneoeagvcccvv_1022220111100000 2294.64514414833 63
78802 qLvLLPzAwQQkbghhkhljkomponoppxqhvhneoexgcvccjs_1022220111100000 2509.58854550828 26
78803 qLvLLPzPMPQkbejjijknkmomponppxlqgvglaxhvnwkgbr_1022221110002202 14824.4337401154 19
78805 qLvLLPzQwPQkbghhkhljlkmponpopxqhvhneoxegcvcccv_1022220111100000 2328.17651920183 65
78808 qLvLLPzzMQQkcfefgkjmokmnmpoppqdqgghsmudrjbvobk_2101020102110012 313076.908511641 131
78821 qLvLLQwAPLQkbdjfihgklmnoppopohwwrwwwaaaaaahhhh_2111220000111100 526.998102459961 4
78826 qLvLLQzAvQQkbeggjigljnlopnoppdipgnrsqscsjqkcxq_2101022102101110 4291.33892292011 143
78827 qLvLLvAAQPQkbegkhminmnlploopphiadrekedeinfrocv_1200001122221220 2206.99954689615 8
78828 qLvLLvAMMQQkcehkjnknjnolmoppptildjuahfamfkjfjr_0112202201012102 7251.87358705450 115
78831 qLvLLvAPMQQkcfgkjkmloplopponnllqdgalpqhuhonjfr_1200001111211202 2343.13561477891 59
78833 qLvLLvAPPQQkcfgkjknpolpolmnpollqdgaipqiphffwww_1200001111222202 1261.91227481654 13
78834 qLvLLvAPPQQkcfgljkmpokpolponnllqhgalpqiphjsjfr_1200001111211202 1584.30308480103 42
78836 qLvLLvAPQQAkcfgkjkmllokloonppllqdgalpuqiuhjfhw_1200001111211201 2243.65936253923 61
78839 qLvLLvLAQQQkceginmkpjpmnoonmphttvxeeefehfffssr_2010211022110002 1957.89275808130 121
78840 qLvLLvLMQQQkbegonkkmpmlmknoppxpxiixaxhaiepbbcc_1022220110010002 1691.99940898324 3
78842 qLvLLvLMQQQkceehljopooknmnpmpqiqbesumapikcfowo_2101020102201020 7584.75979073566 27
78844 qLvLLvLQPQQkceginmjpopmnpoonmhttvxewxtmhfwffss_2010211022110001 2601.20440412911 127
78846 qLvLLvLQPQQkcfeoinmnkopkmnoppqdqqnauiqpmdbjovv_2101020102110022 2513.28272088653 139
78849 qLvLLvLQQAQkbegkoooilmknnnpppdipaeadsmimhrcnsf_2101022102120100 3691.99337700099 153
78856 qLvLLvMAAQQkbhgimmnljlonppnopxmxvaeexjumfwgfnb_1022220110000022 2004.07543193405 16
78857 qLvLLvMAMQQkbhgimmnlkjpnonpopxmxvaeexlsqfnfgnb_1022220110000022 957.218770799088 32
78858 qLvLLvMAQQPkbhgimmnljklonnpppxmxvaeexjlumffaie_1022220110000022 1155.87619727924 11
78864 qLvLLvMPPQQkbhgigklljppnmnoopxmxvbtxusqjjjjbbk_1022220110101012 3094.79141985953 11
78867 qLvLLvMQzQQkbhgigmklloponnnopxmxvbatxuqqjjkbkj_1022220110101022 4348.19341288103 229
78868 qLvLLvMwQQQkbhginmljklpopopnoxmxvhexjlumbnbngn_1022220110000112 1508.98599032364 75
78871 qLvLLvPAPQQkcefikjnpopolnnmophtevdvmmmmmbnnsww_2010211022110211 3926.60663375427 97
78873 qLvLLvPLQQQkbfgkimppjnmplomooxexxruehbuevokocw_1022220110101022 2773.50665353178 13
78874 qLvLLvPLQQQkcfejljilpmpmnnoopqdqbajghmqrrrrwbr_2101020102110010 3102.82287801827 23
78875 qLvLLvPLQQQkcfejljlpkommnpopoqdqbajuiqqqrrjwfb_2101020102110010 1066.66837245109 93
78878 qLvLLvPPMQQkcfeijklnkplmpoopollivktuqdamkfvkwr_1200001122111220 3464.04181049343 197
78879 qLvLLvPPPQQkcfejlojlkpmmnnoppqdqbaujhqtqrrrwoj_2101020102110010 3060.01632091887 43
78880 qLvLLvPPPQQkcfgjmnmloklopnpopllqgpeluqiuhbfojf_1200001111211102 1350.24504499086 19
78883 qLvLLvPPQAQkcefilkiollnmnppophtevuaglddehsuawm_2010211022110222 1313.93634289585 7
78884 qLvLLvPPQAQkcefimkiollnmnppophtevaaglddehsaawm_2010211022110222 1313.93634289585 7
78887 qLvLLvPQMQPkcfeijmklnkolmnoppllivkttuqdamkowur_1200001122111202 3743.75273710693 71
78888 qLvLLvPQPAQkcfejlknmlnoonpppoqdqbaxauhmhmrrrfv_2101020102110020 1412.87944114697 29
78891 qLvLLvPQQAAkaeglnjimknmklonppjqbaequqqsssjqvqj_2002112110000020 8573.52683984363 223
78894 qLvLLvPzQQQkcfejloilnnkommpppqdqbalbhdidcggjjj_2101020102110010 4954.54374323388 22
78898 qLvLLvQLMQQkcfgkjmmlnkpnoponpllqdgplpqiahgrsjk_1200001111211020 3101.87112147509 19
78899 qLvLLvQLPQQkbegkjilpjmmponnopxixxnrxubujskrcrc_1022220110100220 47330.7524343362 14
78900 qLvLLvQLQMQkcfgkjmmllnkoopnppllqdgplpuqihgnjbb_1200001111211022 2725.28056239436 12
78904 qLvLLvQPLQQkcfgljmkmnponlponpllqhgpalqhphjosjs_1200001111211022 4004.82441245500 22
78906 qLvLLvQPQMAkaegiliimkmnlnonppjqbdaauqqknjsqcqj_2002112110000020 7044.96604903208 65
78909 qLvLLvQQwPQkaegilijimkonpnoopjqbdaaquqqxxqdmwj_2002112110000222 3244.14897544010 5
78912 qLvLLvQzAQQkaegiliikmllnpopopjqbdaauqkjsshkqnx_2002112110000001 12488.0052031009 15
78916 qLvLLvzMQQQkcehjokoljopnmnmpptiljuahtfambbccgg_0112202201012210 2849.88395145609 29
78919 qLvLLvzQAQQkcfgjokojmlnnlmpppllqgpaibiiefffrwk_1200001111222120 6694.42010240506 53
78920 qLvLLvzQMQQkbfeikoikpnmpnmpoohticpaktaetgojggg_1200001122112200 2458.78589020258 7
78922 qLvLLvzQQMQkcfgjokojlmkpnponpllqgpaibtiibcfwjn_1200001111222122 2396.80597808750 45
78923 qLvLLvzQQPQkbeghmilmnmoonlppphiarekxuuuigffcrc_1200001122221120 5406.72299892191 69
78924 qLvLLwAAAAQkbefjglmjmlonopnppxplkrdenlmxofuodu_1022220111101002 307051.070042674 23
78928 qLvLLwLAAQQkbhgggijnlmnpomopphqaggooipjcvrjrsn_1200001211112202 32048.9808888313 27
78932 qLvLLwLMQPQkbeghnmjlollpkpoopxpxviioxhaevwnccn_1022220110100022 16566.9529027363 43
78934 qLvLLwLPAQQkcfejkonimpomlnoppqdqbaulgiexbbwwkv_2101020102100112 2585.24341299222 43
78936 qLvLLwLPQMQkceejhljljnonpnpopqiqnbusxkabkekabt_2101020102010212 2839.71252481602 141
78941 qLvLLwMLAQQkbgfgljmnlnommpopphehghcppapiwjbvnk_0111002200222012 99533.4723083626 53
78945 qLvLLwPAMPQkaegjkmkijnpomnoopjqbhaexuxjxdvkduj_2002112110000022 2473.87027100794 55
78947 qLvLLwPMLQQkcfgijlllnonomnpppllqrgpulxhhokscnr_1200001111111222 1962.19964850813 103
78948 qLvLLwPMMPQkceejlhkjnmmoppopoqiqntbesitfgkngjr_2101020102010011 17562.5957951336 17
78950 qLvLLwPMzQQkcfgijlllmkpononppllqrgpuliiqosfjww_1200001111111222 1185.89246705626 17
78951 qLvLLwPQwMQkcfgijlliljonopnppllqrgpurlbscnasee_1200001111111222 2186.06823875263 25
78952 qLvLLwPQwPQkceejmhmljkononpppqiqnlbtuspggkkokk_2101020102010111 22710.1994712671 121
78955 qLvLLwQAPLQkbhgglkgijmnopopophqagaagooaaaapppp_1200001211220000 1420.34382961838 5
78956 qLvLLwQAPzQkbhgglkgijmnnpoopphqagaagooaarhduxg_1200001211220001 8104.09010553599 5
78957 qLvLLwQMvQQkcfgikjlllopnmpoopllqrhgpulqqssrrrr_1200001111112222 973.838777698296 7
78960 qLvLLwvPQQQkbeggnmmolkmkonpppdipgdpxpeehiboook_2101022102201000 2206.99954689615 4
78964 qLvLLwvQQAQkcefgoijknmlmppnophteoirrlaehodxnna_2010211022102002 7157.85863774319 101
78967 qLvLLwwPMQQkbeghgjlkpnmmnpoopxpxvroximqobrvgfr_1022220110100120 2020.04082084916 223
78970 qLvLLwwPQQPkceejkknjokmlnppopqiqnqqeshdaqndmvh_2101020102012212 5594.79701769274 14
78975 qLvLLwzMMQQkcfejhlikpnpmmooopqdqbgeghelfrfoogf_2101020102100202 8691.66345222869 21
78978 qLvLLwzwQQQkcfejhlnjpopnmmoopqdqbgemwtebfrfoog_2101020102100200 4365.54304375069 50
78980 qLvLLwzzQQQkcfghjnkokmomnpoppllqggihqadhcswrrc_1200001111221200 2004.07543193405 16
78984 qLvLLzAPAPQkbghhikjinmoopmpopxqhvvxogiuffhwxfa_1022220111111102 22661.5679585483 55
78985 qLvLLzAPAQPkbeghkjlimnmonnpppxixvxnlbeexknrdah_1022220110102221 26741.5843186765 14
78986 qLvLLzAPQLQkbghhlkjmnklopopopxqhvdxoiledgwjwrf_1022220111111100 2277.94566180152 26
78987 qLvLLzAPQMPkbghhikjinlknonpopxqhvvxogiddbhrhrr_1022220111111122 13308.8809599420 52
78989 qLvLLzAQwPQkbghhikljilmopnoppxqhvvxaogirfxovdd_1022220111111002 90521.3072250313 13
78999 qLvLLzPPAAQkceehmhjnlmkoponppqiqfebshpeinxbrmd_2101020102211100 5717.24933316080 11
79003 qLvLLzPQzPQkbghhkjljmlnopnoppxqhvxoaolissfvvvv_1022220111110000 4905.30381204209 7
79004 qLvLLzPzQQMkceehmhjlmkkloopopqiqfebspeeicbwxck_2101020102211110 11043.5690133115 83
79009 qLvLLzwAMQQkbghhinjolkpmmpoopxqhvveoaddnjjnvnn_1022220111110022 1671.00612732724 27
79012 qLvLLzwMPQQkcfehklnommlklppopllibxuhiaidmconbc_1200001122210220 2393.41097807199 49
79015 qLvLLzwQQPAkcfehklinnmmklonppllibxucheaimcwkqj_1200001122210202 18706.4780844709 387
79017 qLvLLzzAQPQkbegjhlinlknmooppphianrekedugfoorcv_1200001122211220 33850.2984866158 61
79018 qLvLLzzPAQQkbghhkjmmolkonpppoxqhvxolxiddbrfvjr_1022220111110110 3041.13728291274 16
79023 qLvLMLALMMQkbehgkijnlomponpnphuhahrahenghcfmfq_1200001222122102 2254.64543613830 25
79024 qLvLMLAvMQQkbehgkijnlopmpnnophuhahrahgvwockkks_1200001222122000 478.989943986087 49
79027 qLvLMLwPPPQkbehgkjmnmlnpnopopxiaxaxeexindrnxjp_1022220101012222 944.934882601899 49
79030 qLvLMMzAPLQkbehggjgilknmpoopphuhaghgshnhshunrw_1200001221100002 555.185197240968 27
79031 qLvLMvAMMAQkaegiijllmkononpppnxgimpuqioajeohev_1001221220000111 3564.32926104474 38
79036 qLvLMvMzQMQkcfegikmnonomponppllpqgtixxggsxffqi_1200001112212220 2235.69847738046 31
79038 qLvLMvQwPAQkbghilkjjjmnopnopphihuaaaatikkhoopp_1200001222220111 1161.33753608725 5
79039 qLvLMvQwPPQkbghiljkjkmpnonopphihuhdiauidwwoomm_1200001222110110 1661.38378572518 6
79040 qLvLMvQwPQMkbghilkjjjmnonoppphihuaaaatikkkkqaa_1200001222220112 723.998618781895 5
79046 qLvLMvwQMPQkaegiilklnkmnoopppnxgimueqioonepphv_1001221220001011 5984.80913254421 15
79047 qLvLMvwzQQQkaegiinpjpomlmnpoonxgimticfnfcboksn_1001221220001020 14293.2163895917 39
79051 qLvLMzwQzAQkaegihikkjmnnoopppnxgijmuqxnepphloo_1001221220010112 6037.05134963044 19
79054 qLvLPALwQQzkcfhehfjilkmnmnoppqdtqsrtswwcvcvaxn_2101020100221101 98686.2177254028 39
79055 qLvLPAvAAPQkcfhehfmjklopnpopoqdtqsrpiawlaodiql_2101020100221210 7685.58342272840 9
79056 qLvLPAvLQQAkcfhehflklkmnnmoppqdtqsraawwbjjkfxk_2101020100221210 2575.26125939485 39
79057 qLvLPAvPAPQkcfhehfmlkloonpppoqdtqsrhaawxqjhald_2101020100221212 6957.96521971764 4
79058 qLvLPAvQwPQkcfhehfmjmklpnopopqdtqsrpieafamiwvw_2101020100221110 7444.40176064082 15
79059 qLvLPAvvQQQkcfhehfkpkmnnppoooqdtqsrawwbjjofnkf_2101020100221212 4340.54859143686 27
79064 qLvLPAvwQQAkcfhehfilkmnonomppqdtqsrswwbcvcvkan_2101020100221110 2534.48991996192 51
79067 qLvLPAvzAQQkcfhehfmkomppnoonpqdtqsrhawbxqjofsd_2101020100221221 8451.67568459490 11
79068 qLvLPAzLMMQkcfhehfjmklonpnoppqdtqsrmxabxnufdlw_2101020100212111 6306.38159393798 8
79072 qLvLPLLPwQQkcfhekkkjnonmpnoppqdtqdaiihfvjwbjvo_2101020101101122 3874.45740924602 59
79073 qLvLPLLPzQQkcfhekkkjjommnppopqdtqdaiiqnjfbkkkv_2101020101101111 2333.07061207470 51
79074 qLvLPQLLLPQkcefhfghilmnmpoopphthmssrrknxjaaojj_2010211010000222 12368.6054914660 7
79076 qLvLPQLLLQPkcefhfghikonnoonpphthmssrrnxxxxaaak_2010211010000221 4263.17214479083 10
79078 qLvLPvLAAQQkcfhenilmjolnoppopqdtqqnuiqsrosuuni_2101020101100220 691.926168936788 33
79079 qLvLPvLAQQMkcfhekilmjnolonpppqdtqanuiqcsrswxmh_2101020101100121 679.404786976337 57
79080 qLvLPvLzQQQkcfheklojnmlplnoppqdtqauhqhggjgrbjs_2101020101100112 300.415545587227 5
79081 qLvLPvLzQQQkcfheklojnplmlnoppqdtqauhqhobbbbbss_2101020101100112 300.415545587227 5
79091 qLvLPzzMPAQkcfgehlijnonkmpoppllpibectokfnbevhp_1200001122120200 3108.29478729428 62
79092 qLvLPzzMzQQkcfgehiimnnkmpooppllpibvcpofnfhhhao_1200001122122200 5983.49781727802 62
79093 qLvLPzzPAAQkcfgejijkmnloonpppllpixvdipikapwepk_1200001121122220 1781.98981133561 110
79094 qLvLPzzPAQPkcfgejijkmnlompoppllpixvdipikafaupw_1200001121122220 2944.34056440161 67
79095 qLvLPzzPPPQkcfgejljknmlpmopopllpixediixkabsuch_1200001121120202 2548.08190398620 42
79096 qLvLPzzQLPQkcfgejlijknnpmpoopllpixecdijjpbmvou_1200001121120002 3165.82515344878 62
79097 qLvLPzzQwQPkcfgejiijkmnmoppopllpixvcdipafpakgk_1200001121122220 1873.72359490238 27
79098 qLvLPzzQzPQkcfgejlijkmopmnoppllpixecdixapbsuug_1200001121120022 3603.60932227293 65
79099 qLvLPzzwQPQkcfgehlimonnkpmoppllpibecxrofnhbsat_1200001122120200 5147.13849581300 31
79108 qLvLQLwAPLQkbehfgjiklmnpooppoxaxxxxxaaaahhvvnn_0111002222110000 1899.52992346807 52
79113 qLvLQLwLQLQkbehfgjimnkloppopoxiaixaxssrraaeeee_1022220110220000 446.141855938708 3
79114 qLvLQLwLQLQkbfhegjinmlkoppopoxeaexaxjjwwaaiiii_1022220110220000 446.141855938708 3
79118 qLvLQvPAPLQkcegfhkljinmopoppohthhmaaeeaaaassss_2010211011002211 197.994949366117 3
79126 qLvLvAAALQQkcfhjijjmonlnpopopllgoogwxdxplsfsjs_1200001111110000 2410.96215608311 13
79127 qLvLvAAAMMQkcgkjhjmjlnlponoppqdwgfghbddeqbonrs_2101222102001212 5783.89094248092 53
79129 qLvLvAAAPMQkcghkjklknmlpoonpphtgosoqftlqhbkvff_2010222011201222 15126.9999338930 10
79133 qLvLvAAAwQQkcgkjhjmjlmpoopnopqdwgfghbdhaxbbosf_2101222102001211 1381.91549256968 15
79135 qLvLvAAAzQQkbhjkihjkloopmnnppeiffvbcctmmfwnkvn_0112022200011102 1332.85811158506 81
79136 qLvLvAALMQQkbhgjijljonmmopopphqggggmoxxahgrrjs_1200001211122000 701.173589596208 8
79144 qLvLvAAPAMQkbfghjkmilnloppopohtgjvgakximlsvfcf_1200001122110010 1060.09907152013 19
79145 qLvLvAAPAMQkbfghjkminllopopophtgjvgakpqmlfjcjc_1200001122110010 9681.45248189743 21
79146 qLvLvAAPMAQkbhgkihmjnnompomppeikfvbqweeutcfwkj_0112022200011122 849.383599691572 9
79148 qLvLvAAPQLQkaegijinlnnmopmoopnxvtttmqdrvxxsexn_1001221222000211 5777.99982692973 9
79150 qLvLvAAQLAQkbfghjkimilloopppohtgjvgsakmdljdepw_1200001122110112 1153.99913344822 4
79154 qLvLvAAvQQQkbfgjjkkojmlnpopophpgkkgnxfxpgrfkkk_1200001122120000 1514.70783984864 18
79156 qLvLvAAwAQQkbegjjkhnlponmpnophignngcqtaaavwock_1200001122120000 6289.20481006535 51
79158 qLvLvAAwPQQkbegjjkhjolpnonnpphignngcfhiqrrofkj_1200001122120000 1401.60545672788 5
79160 qLvLvALAPQQkcfkjjlklmnjpopoopqdwbbawuqqbtjjffj_2101020122210000 2425.24516238816 10
79161 qLvLvALLQQQkbehjkopnollnmloppxlvgralmhamhqpjsb_1022221110001120 9549.84981990117 45
79164 qLvLvALPQMQkbhgkkmlnnmmolpoppeikfwhledxaepdwkc_0112022200011012 4351.32456824452 34
79167 qLvLvALQPMQkbegjmhknlnmolpopphignucctdeqderrnf_1200001122111200 273360.917917999 69
79168 qLvLvALQPMQkbfgjnmkillopnmopphtgwiickxqtmhjbck_1200001122112220 373252.705452376 113
79169 qLvLvALQPPQkbfgjnmkillonpmopphtgwiickxqpamjbck_1200001122112220 43615.3924032317 61
79170 qLvLvALwQQQkbegjmhllpmppnnooohignucqxhqhaahbbg_1200001122111200 25548.2884960523 12
79177 qLvLvAMLQMQkbhgkiljmnonolppopeikfvmweeteiigbor_0112022200010111 1.02679271407286e8 29
79178 qLvLvAMMAQAkbfgkilmmijklnonpplqgjvaqlnvvujjnxk_0221100020222110 870440.803240324 375
79179 qLvLvAMMLQQkbfghjmjilopmponpohtgjvijkmuehkvcsr_1200001122112011 1797.58302528562 55
79185 qLvLvAMQLAQkbfghjmjkilnopnopphtgjvijckmddhnnqq_1200001122112002 2024.86943167468 51
79186 qLvLvAMQPLQkbfghjmjkinlopopophtgjvijckhmooggss_1200001122112122 1467.63705439460 93
79189 qLvLvAPALQQkbegjhmkimpnlpooophignruvkqqxebbrvk_1200001122111200 10707.2294431189 23
79192 qLvLvAPAzQQkbehjjlmhnppolonnpxlvgguughmllmvrbc_1022221110000200 8603.83824503171 37
79197 qLvLvAPPLQQkcfhjjklnokmnmpoppllgwgwxiawltcwwgv_1200001111121202 3.77466153358588e6 47
79198 qLvLvAPPMMQkcekjiiilnmoopmnppqiwnfvgqeqiiojvgk_2101020122201200 1603.82142683010 53
79199 qLvLvAPPPAQkcfhjjimkllmnoppopllgwgnunxqlegbnbc_1200001111121200 1596.27906070851 82
79201 qLvLvAPPwQQkcekjiiklnmoopmnppqiwnfvwqeqiifjvwv_2101020122201200 4388.15408836848 25
79203 qLvLvAPQzPQkcekjlihmllnpnpoopqiwnqvbqqeilinwfr_2101020122201011 1153.99913344822 4
79205 qLvLvAPwMQQkbhgiikmjllponpoophqgrrgtoqxaugrksc_1200001211122010 211790.850792618 21
79209 qLvLvAPzQMQkcfhgjmkmoknoopnppllgggmnmanaagggfg_1200001111121202 65403.2425752896 29
79210 qLvLvAQAvQQkcghkjkilkopnmopophtgososqfaabbrrrr_2010222011202200 779.126724756364 7
79213 qLvLvAQMLMQkbggkijhjlmoopnpoptmgjvssnpllrogswo_2010210022201110 2518.39030320314 65
79219 qLvLvAQwPMQkcefgkklljkomnpopphtssffaeffawvwwwf_2010211022201100 3485.82916237182 11
79221 qLvLvAvMQQQkbhjkjmollmmonpnppeiffchxxtxalparws_0112022200011001 3376.43753454814 5
79222 qLvLvAvQAQQkbfgjioijllpnmpoophtgwsakkxdmhjvggc_1200001122112200 50860.9312643760 89
79224 qLvLvAvQMQQkbhgjmiojlpmpomnophqggdcdoiallhjjjg_1200001211121120 33323.3201027886 56
79225 qLvLvAvQPQQkbfghioilpmpnnpmoohtgjsakmltuahcjgg_1200001122112201 2314.73133012113 99
79227 qLvLvAvQPQQkbfgjioilpmlnpmoophtgwsakxttdaqjggw_1200001122112202 6696.05667149524 13
79228 qLvLvAwAQAQkcefgklinmnolopnophtssfegxaxmhmfngw_2010211022200011 3891.68612885396 19
79230 qLvLvAwAQPQkbegjjhnkjmmppoopohignncakfeacnrrvc_1200001122122000 936896.095687492 28
79233 qLvLvAwPMQQkbfkhiinopomonnmppxdcvvwqqahdhxvsnn_1022221110010222 82992.2733013741 27
79235 qLvLvAwPPQQkbfghjkionlpmpmopohtgjvckxtmdhwsrfs_1200001122112000 6867.85515766998 37
79237 qLvLvAwPPQQkbfghjnionlpmmponphtgjvakitmuahrfgs_1200001122112001 1376.01620866988 45
79238 qLvLvAwPPQQkbhgkiijpolnomnoppeikfvkweeqearbwww_0112022200010011 2592.55759456928 34
79242 qLvLvAwQLQQkbfghjinillmmoppophtgjvsakmdahwvjsw_1200001122112011 1153.99913344822 4
79244 qLvLvAwQQMAkcegfknijlmmlnonpphtoofirrhaahqfnhr_2010211022200012 101129.778554053 53
79245 qLvLvAwQQMMkcegfknijlmmlnopophtoofirrhaahqfawn_2010211022200011 5102.76588546718 7
79252 qLvLvAzPAQQkbfgjknijlmnopmopphtgwgakkxtxxwjrso_1200001122112001 1297.99922958352 3
79254 qLvLvAzPMQQkbfgjknijompnpmonphtgwgakkituarjfgs_1200001122112001 19501.9081105965 14
79259 qLvLvAzQLQQkbhjkljkmpmmoopnopeiffucchexammcbjw_0112022200011001 2978.24946162752 14
79262 qLvLvAzQMMQkbfgjkinijmlmoppophtgwgsakktdjwgcsj_1200001122112010 2116.76114523338 23
79265 qLvLvAzwQQQkbegjkhllpnmpoopnohigngcqxhtdaabwro_1200001122111000 6.82596894570800e7 79
79274 qLvLvLAQQQzkaehimkjnlknlmnoppjqkdaaquqbbsjbqqj_2002112110100120 4444.46886399241 241
79279 qLvLvLLAQQQkcejnjooijkmlpnnpphtsasaewffhhgssgw_2010211022211001 5340.74616121344 107
79281 qLvLvLLMQQQkcejijjikpmlonnopphtsvswgwphhssssbb_2010211022211002 4401.95980879641 5
79283 qLvLvLLPQQQkbeikmplnpponmonmoxlvrqaxmaheiliioo_1022221110000112 1.53156423343247e6 41
79288 qLvLvLLQQAQkbeikimilnonmpmoppxlvrgqgxmeilxoorr_1022221110000111 7428.96642582186 107
79289 qLvLvLLQQPQkbeikimilnomopmoppxlvrgqgxmeliaooso_1022221110000112 7810.23790246521 18
79290 qLvLvLMLQQQkcejlioipmnpmplonohtslvegldpphphsgo_2010211022211002 9620.14718434169 47
79292 qLvLvLMMMQQkbeikkhjkplmomnoopxlvnrwwwhmlfnbobr_1022221110000102 18208.6786753037 34
79293 qLvLvLMPAQQkbeiljioimmonppmophirdnnakxixamnfgc_1200001122122200 2759.30961426435 49
79294 qLvLvLMPAQQkbfgikommoplnmppnoxuovraxaaxpueunjv_1022221110010022 1560.74373645022 91
79296 qLvLvLMPQPQkbeiljioimlopnmpophirdnnakxexmhfngc_1200001122122200 15214.7172301497 45
79307 qLvLvLPMAQQkbeimknnllnopomppoxlvaruuxaldqulqnk_1022221110000002 1937.20693768725 24
79309 qLvLvLPMQAQkbeimknnllonkmpoppxlvaruuxaulflafgb_1022221110000002 6769.69873499670 33
79310 qLvLvLPMQMQkaekminknlmllopoppnxhaxaahxvccsecix_1001221222000020 8635.69863744863 47
79311 qLvLvLPMQMQkaelhinmnojopompmpnxawalxxgggtnkanp_1001221222000121 10736.7056601110 183
79313 qLvLvLPPAQQkaehmijnliponmpopojqkaqqqqwhkfwxgqf_2002112110100012 9.61747207371423e9 27
79314 qLvLvLPPAQQkbeilkmojnolmpnmppxlvprqawmhmluhofg_1022221110000122 2112.99064009599 53
79319 qLvLvLPPQAQkaekmnjiolnmmoopppnxhamathxcccjnaxi_1001221222000001 1352.09218840076 155
79321 qLvLvLPPQPQkbeilkmojnolmnpmppxlvprqawmamlquofg_1022221110000122 2503.70925803932 113
79323 qLvLvLPPQQPkaeimijnilkomnopopjquaaqqdqrgbfwqfj_2002112110100012 3244.14897544010 5
79324 qLvLvLPQAPQkbeilkhjlnipompopoxlvprwrxmwaaoggnn_1022221110000122 66858.8324840305 41
79325 qLvLvLPQAPQkbeilkijilnpompopoxlvprgrgxmaaoggnn_1022221110000122 1585.79875862834 15
79326 qLvLvLPQAQMkaelhinjmnkkomopopnxawalaxxkkakaxpk_1001221222000111 5185.16562195193 41
79333 qLvLvLQALQQkbegmhllionmloppophirarahkatitddcvk_1200001122122200 1629.44449619289 93
79338 qLvLvLQLQQMkcgljmilijnnomoppphthsasarraatqelmm_2010222011210000 1691.99940898324 3
79339 qLvLvLQLQQPkaekhminlojollonppnxhsaahxgggcscoak_1001221222000021 1366.67418486311 22
79341 qLvLvLQPQwQkaekhhijnlmlmoooppnahgbaahvcvcxxaak_1001221222000021 3841.99973971888 4
79342 qLvLvLQQMLQkbeghmkilllkopnoppxlnnarnxaufagcwwf_1022221110000022 1461.79573971124 15
79343 qLvLvLQwQPQkcejmlijninlpmooophtsmmvsubpqaqggos_2010211022211210 7330.36805142429 95
79344 qLvLvLQzAQQkbeilkjiimmnopmopphirdgnnkxixanfooo_1200001122122000 2461.08483978013 27
79345 qLvLvLQzQAQkbeiklkmjknolmppopxlvnprqwwahmogofo_1022221110000222 2976.22631750327 103
79350 qLvLvLzQAQQkbeimilijkpnopnpooxlvaglgwwquxgkwrn_1022221110000022 9933.70917260447 37
79353 qLvLvLzQQQPkbeimilijklmnopoppxlvaglgwwmluxxnqd_1022221110000021 2450.71274333185 32
79354 qLvLvMAAAPQkcefjkiljknpmnopophtssfviwwaxfkfsgw_2010211022210111 7033.54792148215 23
79360 qLvLvMAPAPQkaejhillmjkonpnoopjqhkdaxuxbabxbaaj_2002112110101122 1646.41932117033 79
79361 qLvLvMAPAPQkcgkihljkinnmppoopqdwwfabssaabgggbb_2101222102011111 1282.61675885056 11
79365 qLvLvMAvQQQkbhglijjnolnmmpopphqgxggoxxmxahgroo_1200001211112001 1366.64458872552 15
79369 qLvLvMLAAQQkbehgkjmnmpllpnoopxlvnrremtmllmbksw_1022221110001120 96181.4222551504 23
79370 qLvLvMLAQAQkbhglkikjmomnnppophqgxgvvoiuiicjgcj_1200001211112210 1429.44240780295 33
79371 qLvLvMLMAQQkbehgkjinmllpooppoxlvnrrbmmllannnnn_1022221110001122 89434.7918457680 45
79377 qLvLvMMALQQkcghfgjkinllmoppoptxgnkjnctepnkjgjb_0112000201111220 1.31309230934147e7 13
79383 qLvLvMMvQQQkbhglikjnommnomppphqgxggoxxahxxcgoo_1200001211112001 26534.9686731585 13
79387 qLvLvMPPLQQkbehilkjnmollopnppxlvvarralxllxvnbb_1022221110000222 1565.51360796634 65
79388 qLvLvMPPPAQkcfhijimkollnmppopllgwgnunqxqecbnbc_1200001111121200 4288.50931866321 90
79389 qLvLvMPPPQPkbehilkjnonolmppnpxlvvarrahhxlpswnv_1022221110000221 1297.99922958352 3
79395 qLvLvMPwQAQkbegikmhnonmlpompphigrgucqhqdixvcvv_1200001122121000 8562.84768163430 91
79396 qLvLvMQALAQkcfhijkilhmomnnopphdgsskvhjuuusggin_2010211022201011 1151.99611784703 7
79398 qLvLvMQALQPkcfhijkilhmomopopphdgsskvhjuuujpgld_2010211022201012 1153.99913344822 4
79399 qLvLvMQAPLQkbegglhkijmnpooppohigrarvkkaabbkkkk_1200001122120022 1141.77176743670 79
79402 qLvLvMQAzMQkcfhiljljlknmnopppllgohguwmbdloccof_1200001111110000 2623.70145070574 15
79406 qLvLvMQPvQQkbehghlkimlopnopopxlvnnarbhlqacbbwg_1022221110000022 1500.70049227467 81
79409 qLvLvMQvQQPkbhglijkjmnlmnoppphqgxgggoxxmxxomit_1200001211110012 43680.2251750507 7
79418 qLvLvMQzAMQkcefjkijjkmlnopopphtssfvswwphkvigqd_2010211022212100 4024.03083031795 5
79421 qLvLvMQzMPQkcfhijkihmnnopppoohdgsskvjquuokfnrc_2010211022200110 1673.58666439167 23
79423 qLvLvMvPQQQkbegikimppmlonnoophigrckphhdimhgrrr_1200001122121200 10083.9999008330 7
79424 qLvLvMvPQQQkbehihnponplmmoonpxlvvgiaaeqlqhxrbc_1022221110001122 9356.38852809096 97
79427 qLvLvMwzQQQkbehikhonpolonmpnpxlvvngaaqqlqxsnkn_1022221110001222 341701.289491923 33
79433 qLvLvMzPPQQkbehilhomnpllpnnopxlvvagalxqllqxnnb_1022221110000222 1294.59806795927 31
79434 qLvLvMzPPQQkcfhklmkjpnklmopopllgrxunjxajmcockk_1200001122121020 60233.6990358214 50
79437 qLvLvMzQzQQkcfikjjninloommpppllrrgwxrmaulcocvg_1200001111121002 1992.26194431108 10
79439 qLvLvPALPQQkaejkijonmnompnoppnxihiiligngnvfgcv_1001221222002020 9033.02526170251 89
79447 qLvLvPAPAQPkaejkijlmnlmloooppnxihiimthxbcpaeak_1001221222002011 1187.72636814418 6
79448 qLvLvPAPMPQkcfgigjkmmolonoppplloojgnhqltqgkbrg_1200001111122202 4876.81918006638 33
79450 qLvLvPAQLAQkcffjgilkmknlpopoplljcjvanhjutlnugt_1200001122122111 5244.88006189990 83
79455 qLvLvPAzAQQkaejkijlnomlpnopopnxihiimhhbcpnwafe_1001221222002011 7559.05738221528 17
79457 qLvLvPLAPQQkceijiihpknmmpnoophtbsvofqseefwfffn_2010211022210011 10018.8899157260 9
79458 qLvLvPLMQAQkcejhikkilnmlonpopqinfvvssqhhqvvakk_2101020122211110 18013.3606939692 15
79459 qLvLvPLMQPQkcfginjklknolmpoppllgnennhseitsbjvk_1200001122121220 51095.9590327256 89
79461 qLvLvPLPAQQkbejiknolmonlpmnppxlgvrdaxmheiuhofg_1022221110001122 7586.05655837249 95
79462 qLvLvPLPQAQkbejilioimlmonppophinranakpudxhbfgg_1200001122121202 275728.715842813 79
79464 qLvLvPLPQPQkbejiknolmonlmpnppxlgvrdaxmaeiquofg_1022221110001122 3806.17938953267 47
79465 qLvLvPLPQPQkbejilioimlonpmpophinranakpuxamfrgc_1200001122121200 4805.54372114068 89
79467 qLvLvPLQLQQkcejhikmkonmlnopppqinfvvqsxhhqkswgs_2101020122211100 2157.99953660787 3
79468 qLvLvPLQQLQkbejikhjnmilpooppoxlgvrwrmmwiggnnnn_1022221110001122 451648.485091309 71
79469 qLvLvPLQQLQkbejikijinmlpooppoxlgvrgrgmmiggnnnn_1022221110001122 1414.68232153543 43
79470 qLvLvPLwQQQkaelhikninlmmpopopnaxjxqarkvkffvgkn_1001221222001121 211536.471352868 26
79473 qLvLvPMzQMQkbejikkmlknolmpoppxlgvnrdxwahionooo_1022221110001222 6232.29236639512 37
79474 qLvLvPMzQMQkbejilliijlnmopopphinrdankkuxhggokk_1200001122122002 3636.48986951989 53
79475 qLvLvPMzQQPkbejikkmlknomlppopxlgvnrdxwaheipmfm_1022221110001221 7324.05028167807 22
79476 qLvLvPPAAPQkcfgijjmmlkonmppoplloogwtehbalsskcb_1200001111121002 2164.89064000808 51
79477 qLvLvPPLAQQkaeihklmnjponmponpnaejtuaibabkfpvoa_1001221222001021 2701.99962990372 3
79479 qLvLvPPLMQQkaeihklmnoplopmnponxtjtlairacbxffev_1001221222001021 4371.93144376993 299
79481 qLvLvPPLPQQkbejilknmnnolmppopxlgvpramahdielvsk_1022221110001200 7494.12613055670 73
79482 qLvLvPPLQMQkbejijknllonmpopnpxlgvgraxauhpdfknb_1022221110000202 2394.10307703203 12
79483 qLvLvPPLQQPkaeikmlonlmomlpnppnxthhlihxfrfcenpa_1001221222001021 2578.46274070762 55
79484 qLvLvPPMPMQkbejilkiimnloopppoxlgvprggmdilvjfrk_1022221110001002 1789.90687339846 97
79485 qLvLvPPMPMQkbejilkiimnlpopnopxlgvprggmdixvwskf_1022221110001001 1839.69626455657 51
79488 qLvLvPPMwQQkbejijkiilonnmpoppxlgvgrggxldfkkkcw_1022221110000002 2342.05500609799 5
79492 qLvLvPPvQQQkcfigjljpnmnoponpollbrgxrqxixxlgrro_1200001111121020 38842.3384896531 113
79493 qLvLvPPzAQQkbejilkjlmolpmpopoxlgvprrxmhiuhfogf_1022221110001222 2026.71627435680 13
79494 qLvLvPPzPQQkcfjfimlopnopolnpnqdbrvmueedtetqccb_2101020122210100 5753.10493973095 19
79495 qLvLvPPzQMQkaeihkljnjllmopoppnaejtuaibvvfgtoqt_1001221222001011 2701.99962990372 3
79496 qLvLvPPzQPQkbejilkjlmnlmppoopxlgvprrxmaiqufofg_1022221110001222 1989.60584529855 12
79499 qLvLvPQLQMPkaeikjilnmlnloopopnxthttlihxrcepaak_1001221222000211 1187.72636814418 6
79506 qLvLvPvPQQQkbejilnlmionmpomppxlgvlixmwxheqxscr_1022221110001122 11052.3999267973 103
79507 qLvLvPvPQQQkbejilnlmpoonmpompxlgvlixmaaxheqxsc_1022221110001122 5697.99302142884 79
79509 qLvLvPvQQMQkbejiililmonmopnppxlgvglgxmxhixgbog_1022221110001122 6380.96896543091 83
79514 qLvLvPzPAQQkbejijlolkolmnpnppxlgvglaxwhuuxvbgg_1022221110000222 4066.77887467507 31
79515 qLvLvPzPAQQkbejijlolkonmnmpppxlgvglaxwhxuxkvgg_1022221110000222 32907.8637240290 59
79516 qLvLvPzPAQQkcfjfilnimnmnlpoopqdbrvutfelelqbbkj_2101020122210210 1294.89351354803 57
79517 qLvLvPzPAQQkcfjfilnimnmnlpoppqdbrvutfelelqbbrb_2101020122210210 1495.10686714786 25
79518 qLvLvPzPPQQkcfjfilnpponmnlopoqdbrvutaqdlelqccb_2101020122210210 2107.97330243327 11
79519 qLvLvPzPQMQkbejijlolkonmnponpxlgvglaxraalxwvbj_1022221110000222 7660.71300979703 49
79521 qLvLvPzPQQMkcfjfilnimonmnlpppqdbrvutfedlelqdmd_2101020122210210 3011.12342790443 13
79522 qLvLvPzQAPQkbejijililkoponpopxlgvgglgxwagknnrg_1022221110000222 5752.70740278164 61
79523 qLvLvPzQAQAkcfjfimlnimnmnloppqdbrvtutfelelqbqj_2101020122210202 13110.8145979829 53
79526 qLvLvPzQQPPkcfjfillnimmmopoppqdbrvautfeqeawnnb_2101020122210211 1826.92910626579 23
79536 qLvLvQLALQQkcekjhihkmlnnpoppoqiwnfvbwhhibbrrss_2101020122211000 4936.31479759161 167
79539 qLvLvQMzzQQkbgjhkikjnopnponpoxqnvnvnoahavnvoos_1022220111101222 54445.9279447312 31
79543 qLvLvQPvMQQkcfhgjjlomomnnopppllggbgmhphtulowkc_1200001111112000 19184.6599762090 40
79548 qLvLvQQLPPAkcfhgigjjkmnomnnppllgoojgwbdakocchw_1200001111100021 16864.5053605679 39
79559 qLvLvQwzPQQkbehjikhplonmmopopxlvgvnghedqxkngog_1022221110012222 42125.6653844735 73
79564 qLvLvQzPMQPkcfhigjmnllnolopopllgbrgpxddhaewrvr_1200001111112002 1290.98309240302 39
79569 qLvLvvAMQQQkaeimkonlkonpmomppjqdaauqqbbknjbssc_2002112110100010 3.69625803300917e6 71
79571 qLvLvvAQQPQkaehmnjkloklmpmoppjqnaequqggsjasjda_2002112110100012 7679.91426876539 95
79574 qLvLvvLQQQQkbelonkplknpkomnpohiauectikdekdisgc_1200001122122112 22064.8583056761 39
79575 qLvLvvLQQQQkcekopnjijknlopponhtfxaewwffhhfffss_2010211022211000 1416.91100810347 19
79576 qLvLvvLQQQQkceonpnjijknmlpoophtaaaewwffhhhssss_2010211022211000 3537.98974036071 7
79580 qLvLvvMQPQQkbemjoiklnplmoonpphianincitheiahrvr_1200001122122220 4633.98688296321 20
79582 qLvLvvMQQAQkbeljonkimnnlpompphidnieckxqxemhfnc_1200001122122120 4421.73717422464 29
79583 qLvLvvMQQMQkbeljonkimnnmoppmphidnieckxqxiamnfc_1200001122122120 2893.67601395043 109
79590 qLvLvvPQPQQkaehiojklmlmopnpponabauaevcvcfvofns_1001221222000010 26810.2417184667 18
79594 qLvLvvQAPQQkcfjmilhpokppmnonohdslvdjldbuupbbjb_2010211022210111 2348.88296062014 49
79600 qLvLvvQMQPQkceklinoijmnomoppphtfmvaurrlhdmkooo_2010211022211020 17740.9588569124 9
79609 qLvLvvQQQQzkaehminjklknlmnoppjqnaaequqgssjsqqj_2002112110100020 2874.11745224563 63
79611 qLvLvvQwQQQkaehmiklojolnpnoppnxsaaxxgggcnnfcsk_1001221222000020 12278.4075185693 27
79613 qLvLvwAAAQQkbhgmlnijmplonnopphqghhicodlpmahksg_1200001211111210 4090.29243621464 9
79614 qLvLvwAAMQQkbhgijnijllonpopnphqgggicomuehbkbsj_1200001211111210 9584.83826770769 99
79615 qLvLvwAAMQQkcfhljmmnnopmnpoopllghgpuhhaalhdlbg_1200001111111000 2169.95026600290 13
79616 qLvLvwAAQPQkbhgilnijmlmonoppphqggaicoiaiehfjbk_1200001211122212 1370.25093110589 58
79624 qLvLvwAPMQQkbhgjliljmpmnnoopphqgracdoiaiahrrrc_1200001211122200 458.380045814331 53
79629 qLvLvwAQAPQkbhgglinjlmmnoppophqgracdotiiahjjbb_1200001211122222 975.756459759301 31
79631 qLvLvwAQMPQkcfigjjnkjnomnpoppllrjgwxnratcobjbw_1200001111111220 22409.6838800527 93
79633 qLvLvwAQPQPkbhgglinjmommnpopphqgracdoiatiabkgn_1200001211122202 1231.44469153090 66
79636 qLvLvwAzQQQkbhgmlijnomlonnppphqghhcotxppxahkko_1200001211111201 104263.966531714 97
79641 qLvLvwMAAQQkbhgmkkijmplolponphqghgccodlpmksvng_1200001211111110 6396.93738812072 70
79642 qLvLvwMAAQQkbhgmkkijmplonnpophqghgccodlpmnksvg_1200001211111110 11298.8121843700 11
79646 qLvLvwMQAPQkbhgmkkiljmnlpopophqghgcchodtussjwn_1200001211111102 30922.8731143948 67
79648 qLvLvwMQMMQkbhgjkiknjnomnppophqgrgvvdoiaccjwbj_1200001211111200 46999.0059440081 23
79650 qLvLvwMQwQQkbhgmkkiljpnlponophqghgccholtubrnwv_1200001211111100 30922.8731143948 67
79651 qLvLvwMzQQQkbhgmkijkomlolppnphqghgcovxppxkkvno_1200001211111101 9167.67777284685 14
79652 qLvLvwMzQQQkbhgmkijkomlonnppphqghgcovxppxnkkvo_1200001211111101 58600.5073067240 29
79653 qLvLvwPAAQQkbhglkknjlnlmonppphqgagciottttmorgw_1200001211122210 1153.99913344822 4
79654 qLvLvwPAMQQkbhglkikjoplmonopphqgagvvouaitcfccn_1200001211122210 1236.23036009997 59
79655 qLvLvwPAMQQkbhglkknjonpmoppnohqgagciomtatmvkok_1200001211122210 633.464589128885 69
79672 qLvLvwPMAQQkcfijhlikolmompoppllrgwtrnapdevvcco_1200001111111122 2340.60229689727 31
79679 qLvLvwPPMQQkbhgnkiljmpnmpnoophqgxgcdoiadixvrrc_1200001211122100 2701.99962990372 6
79683 qLvLvwPPMQQkcfhjnlikkmlnopoppllggmmvvgmdefcfvg_1200001111111122 3340.45491331817 19
79684 qLvLvwPPPQQkaejlilnjpmlmnpoopjqhaaxqxjsfsfoffj_2002112110100010 4022.53692970646 11
79693 qLvLvwPQQMAkaejliklmnjnmmnoppjqhaaaxhhxfssfxqj_2002112110100020 4902.98525060537 23
79694 qLvLvwPQQMAkaejlkilnmjnmnmoppjqhahhxqqxssffxqj_2002112110100020 6506.21707126245 31
79697 qLvLvwQAAMQkbhgmlkkijmonppoophqghhgccodlmkvsgf_1200001211111102 7586.85590980514 33
79703 qLvLvwQLMQQkbhgjlkljonpopnopnhqgragdoaaaaxrgrr_1200001211122000 1992.17504602431 33
79706 qLvLvwQMwQQkbhgmjkkljnplponophqghjgchoxlubsfcv_1200001211111000 5434.33033037563 7
79707 qLvLvwQPLQQkbhgglkkjloppnnoophqgragjoiaxargcnv_1200001211122000 1603.42816067814 15
79708 qLvLvwQPLQQkbhgglkkjnoppnonpohqgragjoxaxarggrg_1200001211122000 101.719609220707 37
79709 qLvLvwQPMAQkbhgjlkiljmomnnppphqgragcdoiairrvjs_1200001211122000 723.998618781895 5
79711 qLvLvwQQPzQkbhgglkikjmnonpopphqgragcjoiaxkxkte_1200001211122001 1507.67946462784 51
79716 qLvLvwQwQMQkcfhljmjnlkmmopoppllghgewiekeplowwk_1200001111111202 1777.54150170806 9
79719 qLvLvwQzQMQkbhgmlkijknmnppoophqghhgcovxpxkvkof_1200001211111012 158755.646821393 64
79720 qLvLvwvQQQQkbhgoipjlmlmmpnopohqgucdotittiaecjc_1200001211122112 997.024122008943 9
79721 qLvLvwwAQQQkbeglhoklnknlmoppphigacakiekeiirrrc_1200001122122200 9296.30981533041 63
79724 qLvLvwzAQQQkbhglonjlpnlmpoonphqgaiiotmtttmahok_1200001211122221 273.496586530091 17
79730 qLvLvzAPQMQkcffgiknmnmjponppolljjvnhpppjxrwggr_1200001122122220 2227.41698194042 7
79731 qLvLvzAQzQQkaejijklnlnlmopoppnxiiixmtxbcnnikat_1001221222000201 6897.58420471817 81
79732 qLvLvzLQAQQkbejkiomlnmolnnpppxlgrgdlxmaeiqhcvj_1022221110000110 67693.7134137107 101
79734 qLvLvzLQQAQkbejlomkinmmlopnpphinaieckpqxuamfrc_1200001122121120 15126.9999338930 10
79738 qLvLvzMLQQQkbejjlmnlkjnonpopphinnattikfexagvwk_1200001122122202 2476.16415554957 24
79739 qLvLvzMLQQQkbejjloikpjlnmpnpohinnaakwifthrwjbk_1200001122122202 4340.01272977627 27
79740 qLvLvzMLQQQkbejjloikpjlnmpoophinnaakwifthrwggb_1200001122122202 1660.10183253838 17
79742 qLvLvzMPAQQkbejllmoijmlpnnpophindaeakkxuuahrgs_1200001122121201 4914.81694438736 11
79744 qLvLvzMPQPQkbejllmoijmlonnppphindaeakkquxahrks_1200001122121201 4963.65086183981 6
79750 qLvLvzPPQPQkcfijkolknnnopmppollbgkpaniddiagggw_1200001111122120 1152.93649845953 89
79753 qLvLvzPQLQQkbejjknimlokponpopxlggrunluxfmvkcck_1022221110000000 2477.53076689277 16
79763 qLvLwAvzQQQkaeeginmpoknmpnpoonxvvitwnjfrjgnggo_1001221220110211 2206.99954689615 4
79765 qLvLwLALPQQkbdhjklnpommonpmophwhxaxahhhggwrrrw_2111220000101111 17746.7255809835 29
79769 qLvLwLAPPPQkaegkhjjlmnmlpopopnxgartixnbnnqihag_1001221220000211 6269.45275946714 171
79770 qLvLwLAPwQQkaegikjmilklpnopopnxgiittetkoqnihqr_1001221220000211 42242.3717756635 36
79771 qLvLwLAQPMAkaegkhjijlmnmnonppnxgartaixnhnxxixk_1001221220000110 9270.26349120299 301
79772 qLvLwLAwQAQkaegkhjilnnlmonoppnxgartacfgjnsokak_1001221220000101 3773.89279522476 113
79784 qLvLwLMLQPQkcgghhkomnlkonmpppqdacfiphduqbbcnvv_2101222122011121 5612.49502104512 39
79790 qLvLwLPALQQkaegkhmilomnplonppnxgawlaxhfsanxreb_1001221220001111 717064.604175252 59
79791 qLvLwLPALQQkcgghlmimopknmpopoqdacaqbquaqbcbbvs_2101222122010211 3074.89774322117 21
79792 qLvLwLPAMMQkaegkhmiljonlpnoppnxgawlaxktsnxrpec_1001221220001111 61522.9156334918 153
79794 qLvLwLPLQPQkaehgljkoknpmnonopnxkkaxxkcbxocjkjn_1001221220000201 2495.77892000869 37
79800 qLvLwLPPAPQkcfeklikjlnoppopnolludunanpxhbfgbbo_1200001121212000 4268.71043610566 35
79809 qLvLwLQwzQQkcgghhlkinkmonpnppqdacfaibuqbbbvscv_2101222122012111 4455.41884957665 29
79812 qLvLwLvPQQQkaegknlmnomoplolppnxgaxxxknkjnknnnn_1001221220001102 5216.31276413545 29
79813 qLvLwLvQAQQkaegkinlojplplnoponxgaaxxiktkanbsps_1001221220001101 14065.4337181406 9
79814 qLvLwLvQAQQkcgghijnlnkopnmoppqdacbjtahqsfcwfss_2101222122010100 728558.375103996 44
79817 qLvLwLwMQPQkaeghhilkkoonmpnppnxgjgaccsgrobegap_1001221220001011 4960.63569237384 129
79824 qLvLwLzQPMQkcggkljknnlmlpoopphtahafathqhqwjfsr_2010222022101120 12286.7677542781 95
79825 qLvLwLzQPQMkcggijlinmolmonppphtaroqwthdprcretl_2010222022101121 20531.5871897698 87
79826 qLvLwLzQQAAkaegjlimnkklmnonppjqgdaqquqsjfbqfqj_2002112101000120 4719.21608339307 57
79828 qLvLwLzQQMAkaegjlimnmlkkmnoppnxghaaphiccsfoaxk_1001221220000010 11553.2579590432 321
79829 qLvLwMAMzMQkcggfhjkjmlnponoppqdascsajpdbawjcta_2101222122112102 1.39455913797245e6 49
79830 qLvLwMAzLQQkaegfikjlompomnpponxgoiaqtifeekkdum_1001221220021100 2524.99960396033 5
79836 qLvLwMMMMLQkcggfhjijklmnpooppqdascsbjahjrteudc_2101222122112000 2.17008367385039e10 39
79840 qLvLwMvwQQQkcggifilpkomlnpoophtawrwtdqdjcfkkbb_2010222022001022 264090.173120862 87
79843 qLvLwMwLAQQkaegfikkoomknlpnppnxgoiatwbnkoklstq_1001221220002102 1807.39627398436 10
79844 qLvLwMwMwQQkcggfhjjnlmopnooppqdascsjphbwbfwbwc_2101222122111200 835862.080182941 65
79847 qLvLwMwQAwQkaegfikjikmlnpopopnxgoiaietrcxqxkkb_1001221220002111 52370.5743476015 23
79853 qLvLwMzQvQQkaeeghlkjlmnpnpoopnxvvgmqtvreepxxbg_1001221220012101 4824.13418696452 6
79854 qLvLwPPvPQQkaegijilmoolnoppnpnxgihiagfvffcsnnb_1001221220002101 2979.02452154199 36
79858 qLvLwPzvQQQkaegijimnpplnpmooonxgihiigfvfgccoov_1001221220000210 3091.13353097002 31
79859 qLvLwQAwPzQkaegfhihjklnmpooppnxgojijxtedfasrtx_1001221220200102 4968.18547116338 21
79861 qLvLwQwvQAQkaeegjiinlnmoompppnxvvhluncvoocceqe_1001221220021011 30051.8283779789 239
79862 qLvLwQzALAQkaeeghhkjklmopopponxvvjgmtvrpxwwcvg_1001221220121010 4381.75922307021 5
79864 qLvLwvALQQQkcgghlmplmolnonpopqdafadphxahhrorrk_2101222122010112 1677.62124974018 25
79869 qLvLwvAPMQQkcgghlkmkmopnonpopqdafaddxxaahrbgrg_2101222122010111 2362.85820420422 61
79870 qLvLwvAQLQQkcgghlikmmpkonpopoqdafabddqaqwbgwgg_2101222122010111 1180.75281216153 19
79871 qLvLwvAQMPQkcgghlikmjopnponpoqdafabddbawrggrwg_2101222122010111 143255.129140988 26
79874 qLvLwvAQwQQkcgghlikmjnopnppooqdafabddbhrrbgrrg_2101222122010111 35099.8743603211 27
79879 qLvLwvLQAQQkcfgmoknimmkopnnpphiadaaigdhlpsvcon_2010222022101000 2787.34898277715 9
79896 qLvLwvQAPAQkcggkjmlimkonnoppphtaxoxqwqqddwwaee_2010222022101222 276463.842521818 43
79902 qLvLwvQMQQzkaeghljiklkmnmnoppnxgsaxaxccnnfsaxk_1001221220000010 1872.46045877707 93
79904 qLvLwvQPLQQkaeghlmjkloplnpopojqgnaeuqjiisshhqq_2002112101000011 3567.80407678930 45
79910 qLvLwvvQQQQkcgglkmnmonnkpopophtaqaetqqhxlxjjcr_2010222022101101 8546.42898216159 89
79911 qLvLwvwMQQQkcgghimonmlkppnnopqdafbdhhqhqbrcvro_2101222122010112 41971.1914780074 46
79912 qLvLwvwPQQQkaegipmnjlonmlpmopnaglmqagcksojvosg_1001221220000102 8690.61505378816 79
79917 qLvLwvzAQQQkaeglinklkknpopoponxgaaxxccssnosnko_1001221220000000 1033.37482436280 15
79919 qLvLwvzPQQQkaeglnmkpjlnmlpoopjqgaqqqksjffssffs_2002112101000010 50968.5446813253 85
79933 qLvLwzQLzQQkaegkhjjjkmnpoopopnagxgtqtvvsttxxpp_1001221220002000 2524.99960396033 5
79934 qLvLwzzQQLQkcggiiijmlnkpooppoqdaggbjudhqaqhhhx_2101222122000022 12008.5122272375 11
79935 qLvLwzzQQLQkcggiiijmnlkpopoopqdaggbjuuqqaaxxxx_2101222122000022 3.02597434988646e6 67
79942 qLvLzAvMPQQkcfehfmnlpkmlnoooplligopaaaehoonrnk_1200001111122200 8781.15010435585 15
79943 qLvLzAvQPMQkcfehfjnklmooopnpplligoniiatqrvtfpp_1200001111122200 19750.3305510842 15
79949 qLvLzMLzAQQkbehhkjljoopmmnnopxpqvdrivhhobfrron_1022220111100120 2017.25108576807 14
79950 qLvLzMLzQPQkbehhkjljokmmnnpppxpqvdrivhdbfrrsjs_1022220111100122 1057.34239181825 18
79951 qLvLzMMvAQQkbehhkgjnkolompoppxpqvdrrhdxbcosojs_1022220111101202 2810.22894274289 30
79953 qLvLzMPAPzQkcehfkhgjjmlonpoppuaabasjvvabavmmmb_0221110000221111 330.719365118206 47
79954 qLvLzMvAPQQkbegghlinokmopmopphmqgvukxhpoowogjs_1200001211122020 4529.95055039129 82
79957 qLvLzPvzQQQkbefihnnppomnmopomxaxkkaqqqxxvvvkcc_0111002222221111 940.070709599496 13
79958 qLvLzPvzQQQkbefihnpnpommonpomhhawwaqqqhhgggwbb_2111220000001111 107222.890395579 13
79967 qLvLzQvPwQQkcfehfgnjkpopnoponllegjjukawwbkbkkk_1200001111220022 2.00002766376761e16 39
79968 qLvLzQvvQQQkcfehfgkpkolmnopopllegjjaaaabkkncnc_1200001111220020 2860.47513496917 17
79973 qLvLzQwAPLQkbefjihgklmnoppopohhawwwwaaaaaahhhh_2111220000111100 526.998102459961 4
79981 qLvLzvzQAQQkbefnjoimlpknoompphhapnakepaejggsgg_2111220000000011 49502.0314950919 51
79984 qLvMLLvPQMQkbfefhklnmompnopopxiptvthmmnvdsjhbx_1022221100120021 3279.26935418597 35
79985 qLvMLLzzQAQkbfefhjlonnmmlopppxiptvxhxxnvocflpe_1022221100120222 7.25588195969940e7 113
79987 qLvMLMPwPwQkbfefghikjlnmpooppxiptvvoxtciohxkvo_1022221101221000 11878.2712742254 7
79989 qLvMLMvzPQQkbfefghkompmlponpoxiptvvhvnvjroorff_1022221101222222 20831.5552056980 10
79992 qLvMLvPLMQQkbfefilkjpnlomoppoxiptwhdmkkskcbbbg_1022221100102022 2885.10986161703 9
79993 qLvMLvQzPPQkbfefkjjkmnppmnoopxiptexatddxqvvggt_1022221100100022 3051.70377027397 17
79994 qLvMLvvPQQQkbfefjnkopnpopmonmxiptuxiuuvcoocccr_1022221100102000 9493.76260598994 17
79995 qLvMLvwQMPQkbfefjmlkjnnoopoppxiptdhmdmlonrqwxx_1022221100100021 1683.99703369215 7
80002 qLvPALALAzQkccgfejhiklmopnopphraaahxxaxqdamwof_1222001222100221 2254.79511671383 26
80010 qLvPAPLvLQQkccgfeihiponopnnophrahhaarhahwggbwb_1222001222211010 8935.75712572646 29
80012 qLvPAPLvMMQkccgfeihilommpnopphrahhaarqhxkbbfjj_1222001222211000 6639.63842660834 63
80013 qLvPAPLvQLQkccgfeihilkmonpopphrahhaarqjxbbhsmd_1222001222211000 3380.53751468805 57
80018 qLvPAPvLAQMkccgfeihmklononpopqjaqqaaqwxqhokqfj_0222110222200012 7601.27900068350 205
80019 qLvPAPvLLQQkccgfeihlkpolpnoophrahhaahjahwwkgbw_1222001222211101 2466.07095014015 21
80021 qLvPAPvLzQQkccgfeihlkpolnpoophrahhaahrhhwrggbb_1222001222211100 2671.11461674301 15
80022 qLvPAPvLzQQkccgfeihlmpnolpoophrahhaahqhxhwggbb_1222001222211100 2671.11461674301 15
80023 qLvPAPvPLPQkccgfeihmlknlpopophrahhaahhjhwwrwwv_1222001222211011 4900.05615297582 28
80024 qLvPAPwAPLAkccgfeihgjkmlonnppqjaqqaajxxaahhwhr_0222110220022112 2805.02711601372 435
80025 qLvPAPzPwAAkccgfeihjkljnmnoppqjaqqaaqxxjaawhhr_0222110222002212 15189.9437964844 75
80026 qLvPAPzPwAPkccgfeihjkljnmpoopqjaqqaaqxxjaahhww_0222110222002211 1450.14556439368 45
80030 qLvPAzvAPAQkccgfefkjknmompoppqjaaawgbsaawgabqq_0222110222211112 18206.9584619953 121
80034 qLvPAzwwPQAkafeggijjklmonnoppjaagjxqooqqjoojan_2002112100100110 935141.450528499 113
80035 qLvPAzzMPzQkccgfefkijmlopnopphraaasbjgaabqgwqa_1222001222211112 1311.91824423589 145
80039 qLvPLLALPPQkccgikjilonmonppopqjawaawtawfsgxqje_0222110112222020 23970.4624140903 17
80042 qLvPLLAPPLQkccgikjijlnloonpppqjawaawetajxqjqho_0222110112222200 5309.23004559540 95
80049 qLvPLLQLAAMkafegjkhilmmlnopopnxxkaaaaaaaxxxxnk_1001221220011100 9763.35359830644 15
80053 qLvPLLvPMQQkccgiklnjmokopnpopqjawaqtqmjssgrkbs_0222110112200222 1.03428997647689e7 127
80054 qLvPLLwLAQQkccgikhjmlkpmnopopqjawanqxmsqnbrhrp_0222110112202200 1.83549835208425e6 127
80055 qLvPLLwPPMQkccgikhmjlnkmpopopqjawantqmjsniwpgp_0222110112202220 32218.1531808589 89
80056 qLvPLLwPQPAkccgikhmjmlnnomnppqjawantqxmjsqnbqj_0222110112202202 4033.68696324886 65
80058 qLvPLMALMPPkccgihjhimknomppopqjawwawwajxhjxfjj_0222110112222000 1041.80464968935 13
80059 qLvPLvAMAMQkccgijhmlknooopmppqjawarqhhaqtehjlm_0222110112222201 2076.38778616342 15
80060 qLvPLvAMQAAkccgijhlmknkmnnoppqjawarxxqaggwrxqj_0222110112222202 5128.80657199906 227
80062 qLvPLvAwQQPkccgijhmknkonmnoppqjawarqqagrwjrsas_0222110112222220 2962.42881222924 139
80063 qLvPLvAwQQPkccgijklmnonoompppqjawahxxharrwfhax_0222110112222221 746.783166482361 95
80068 qLvPLvMPQLQkccgihmmjklnnpoppoqjawnuqqqqjrlqxqj_0222110112220201 6039.82813487022 57
80075 qLvPLvQPMPMkccgijhglkmnnnooppqjawarjhhaqtehmrj_0222110112222010 2855.45513880331 381
80080 qLvPLvwQAQPkccgijlmmnkknoooppqjawaxitxqggwrrxs_0222110112222220 3362.48470018091 193
80081 qLvPLvwzQQQkafeglnnkmponpolopnaakqggcgitviijaq_1001221220002211 723.998618781895 5
80087 qLvPLzLzQPQkccgiijmknllomopopqjawrhahhckvknhnj_0222110112200200 14723.5578738614 63
80088 qLvPLzMLwQQkccgiihljkopnmonopqjawrnuqqqqkbhrpj_0222110112202000 3272.23061937114 161
80089 qLvPLzMQwAPkccgifjlijkjmnpoopqjawgaqbqhqllaakr_0222110112221102 3004.19679090152 99
80090 qLvPLzvMQPQkccgiilmjknnpmooopqjawruqqqsjqvkkgj_0222110112200200 3427.94829213413 175
80098 qLvPMvwAPQAkccgfhijklmnonmnppqjaqwaqqbrqqxrxqj_0222110122222002 7622.43451436511 251
80105 qLvPMzvLQAQkccgfhhjmkmnlnpopphrahsvcvoonsvahfj_1222001012222101 7.95769102977468e9 117
80114 qLvPvLAAQwQkccglkjmjllnjmopophraaaahqhhaqrxxww_1222001002222211 444997.250911164 30
80118 qLvPvLAMQMAkccglkjmkllknmnopphraaaahhhhhawrahr_1222001002222212 1399.11807853549 8
80119 qLvPvLAMQQzkccglkjlnmmkjnnoppqjaaaaxxxxqqnnxqj_0222110112222002 3782.19490830686 7
80120 qLvPvLAMQwQkccglkjmkllknmpoophraaaahhhhharaaww_1222001002222211 1258.02788746157 30
80121 qLvPvLAPAAQkafeklhjmnmmnoopopjqqaaaggksgsxhqaj_2002112101001022 4283.38273041347 85
80122 qLvPvLAPQAAkafeklhjmnmlmnnoppjqqaaaggksjgssqqj_2002112101001020 3907.21730111604 241
80124 qLvPvLAQLAQkafeklhijmmolpnoppjqqaaaqgggxsqhrjj_2002112101001222 21284.2570593675 45
80125 qLvPvLAQLMQkafeklhijmmoonpnopjqqaaaqgggxxxqhrj_2002112101001222 1988.95614070689 39
80126 qLvPvLAvQQQkafeklhnnomomlopppjqqaaaknxvacsaqax_2002112101001022 3504.53070240392 17
80127 qLvPvLAvQQQkafeklhomnonlmlpppnxxaaaanbtnknniag_1001221220000211 1565.19410134410 9
80128 qLvPvLAwQAQkafeklhinommolpnppnxxaaaaaajsqnxqvc_1001221220000111 6651.71787342626 95
80129 qLvPvLAwQAQkafeklhionmnmnopopjqqaaaqhxvacaqqaj_2002112101001222 2910.59712515045 7
80130 qLvPvLAwQQPkafeklhinommoonpnpnxxaaaaaajsqaxxqk_1001221220000111 2390.05618934139 7
80131 qLvPvLAwQQPkafeklhionmnmlpoppjqqaaaqhxvacsqafo_2002112101001222 4447.97356160109 31
80132 qLvPvLMAAAQkafekljimmnnolpoppnxxaaxagbahqnxavc_1001221220002111 5167.38121454176 85
80133 qLvPvLMAAPQkafekljimmnpolnoppnxxaaxagbaxanxakn_1001221220002111 4369.47332730038 73
80134 qLvPvLMAAQPkafekljimmnnoonpopnxxaaxagbahqaxxak_1001221220002111 3584.42186540601 19
80135 qLvPvLMzAQQkafekljmmnnopploponxxaaxgbofhqanxaa_1001221220002211 4757.04792192120 29
80136 qLvPvLPQAPAkafejhmiklklnnnoppnaahahavcvcxxhhxk_1001221220000210 19170.6780331972 12
80137 qLvPvLQAQLAkccglkjgjkmkjonnppqjaaaajqqaqqaasqj_0222110112222002 1399.11807853549 8
80140 qLvPvLQwAAQkafeklhjimnonmpoopnxxaaaxaaaxaxxknk_1001221220001111 2206.99954689615 8
80142 qLvPvLQwAMQkafeklhjimnolpopopnxxaaaxaaaxnxkvnc_1001221220001111 4000.25060969498 35
80143 qLvPvLQwQAAkafeklhjimnmnnmoppnxxaaaxaaahqaxxxk_1001221220001110 2997.25047002280 31
80146 qLvPvLQwQMMkafeklhjimnjnmopopnxxaaaxaaanaxxxkn_1001221220001110 2206.99954689615 8
80147 qLvPvLQwQwQkafeklhjimnmnopoopnxxaaaxaaahqxxvck_1001221220001111 1995.19112778160 41
80148 qLvPvLwLQQQkafeklmnpnlnomloppjqqaabgusjgsgssad_2002112101001102 2506.73768829418 71
80149 qLvPvLwPMQQkccglhnknjpmolopopqjaantqxqwvjsskbr_0222110112220222 70220.8294126612 157
80150 qLvPvLwPPQQkafeklmjonlpolopnpjqqaaggksjasssaga_2002112101001102 2427.25530364468 38
80151 qLvPvLzMQQAkccglmlonnkjomomppqjaaxxxxxqqncncxs_0222110112220200 3203.23149783174 67
80152 qLvPvvAAQMQkccgklmjnjoloopnppqjaahxqxxaxfohfah_0222110112222221 61357.0195435432 11
80155 qLvPvvAMQAQkafemhiojnlmonopnpjaaqaxxwgrouwuaoj_2002112101000122 3244.14897544010 5
80156 qLvPvvAMQMQkccgklmonjkloopnppqjaahxxxxqxnnhfah_0222110112222201 291196.552950390 67
80157 qLvPvvAQAMQkafemhiklklmoonoppnaaqaavcvcjxxsaak_1001221220000021 1523.21233141917 5
80158 qLvPvvAQAQMkccgkimkknllnoooppqjaawxepxqbbrrwxs_0222110112222220 35906.2820843543 229
80168 qLvPvvQQPLQkafehmjijmnmnonpopjaadpaxboxoaaaanj_2002112101000212 3244.14897544010 5
80171 qLvPvwzQAPQkccgihkjlkmppnnopohrakjthhhhmujrhmw_1222001002122211 8004.82351179254 269
80174 qLvPwLALPMQkafegjkilmnkpmooppnxxgaaxfeanxawnwk_1001221200020111 784068.105790126 27
80175 qLvPwLALzQQkafegjkilnkpomnoppnxxgaaxbqnxhabgck_1001221200021111 3844.26263735780 119
80176 qLvPwLAPLQAkccgfjkiklmmonoopphrahaqxxxrwaxqhhr_1222001022222102 1291.13530763371 21
80177 qLvPwLAPLQAkccgfjkimlomomnopphrahaqxxxqcacxqhr_1222001022221102 933.085349047488 11
80184 qLvPwLLAzQQkccgfjkmljopmonppohrahaxxhwhagqrqhq_1222001022222210 1762.22746473068 80
80198 qLvPwLvAPQQkccgfjknmllolnonpphrahamuwfojfgrgaw_1222001022222221 2692.96327138676 193
80199 qLvPwLvAPQQkccgfjmknllolmnopphrahauurfojfgbwaw_1222001022222221 3724.21773352840 35
80217 qLvPwLvzQQQkccgfjlpnplnmoompohrahahwrjoosbgsrs_1222001022222222 5134.07723190540 53
80219 qLvPwLwLPQQkccgfjkiolmpopnnpohrahahqvrgxciootk_1222001022222110 2820.42093053304 16
80223 qLvPwLwPAMQkafegjklmnmoopnonpnxxgaanbtnqhxiaak_1001221200002111 2962.99785436016 83
80226 qLvPwLwPQMAkafegjklmnmklonnppnxxgaanbtnknxiaxk_1001221200002110 5861.51047071821 249
80227 qLvPwLwPzQQkafegjklkmkmnpopopjqqgaasjsssialssb_2002112010010122 1459.85889959093 34
80230 qLvPwLwzAQQkccgfjkmolpnpnomnphrahaquwwqcacrgoh_1222001022222120 74394.1990843826 143
80238 qLvPwLzQLPQkccgfjiklmoopopnpnhrahaxhhxqaaaqxqw_1222001022222100 660.175364200152 17
80243 qLvPwPvPPMQkccgfijmikomponppohrahhauqjhfiefaqx_1222001022222100 1.09713963405235e11 117
80244 qLvPwPvPPPQkccgfijmikolopnppohrahhauqjhoeqoeqx_1222001022222100 4.56028450710460e7 26
80246 qLvPwPvwAQQkccgfhjkmknppnmpoohrahjahrfjahrjaaw_1222001022222210 1975.91428690735 85
80249 qLvPwvAPPQAkccgfijklmknnmonpphrahathhrvnnwhohr_1222001021122112 1594.18522593079 39
80252 qLvPwvMvQQQkafeglhlnkponpmpoojaagqxopnmxauoqto_2002112010001220 4369.69300621652 179
80259 qLvPwvPMQAAkccgfmlkijnklnnopphrahxqaqnvncknhhr_1222001021122112 25907.1743375753 17
80277 qLvPwwMwPQAkccgfhkjlklomoonpphraachidofdsqaahr_1222001021222112 318690.312827252 52
80278 qLvPwwMzLQQkccgfhklilokmnpopphraacqqqfljflqjcv_1222001021221002 2.94589877534190e7 271
80279 qLvPwwMzPQAkccgfhijkmlonomopphrahkathnfhhxjdhr_1222001021221112 1276.99859118065 17
80280 qLvPwwvAPQQkccgfhnklnplmonppohrahkuhfvmvrhflmw_1222001021222211 3426.79239028937 147
80285 qLvPwzMAzQMkccgfhkjlilmnoopophrahvxplqfhhpnann_1222001021220001 3743.46342921583 47
80292 qLvQLvMPLMQkadfeeijlkmnlopoppjaaakvcaaavjcqkaq_2002110000121110 2673.54521165027 19
80295 qLvQvMwPALQkadfeijjjlkmnpooppnaaaxqjjaxadpaboo_1001220000212110 3244.14897544010 5
80300 qLvQvPvALQQkadfeijlkopmnmnoopnaxxaaxxxxnnnnnkk_1001220000221111 2206.99954689615 8
80301 qLvQvPvAMQAkadfeijlknmomnmnppnaxxaaxxqhxnnnnxk_1001220000221110 35620.7118377195 53
80302 qLvQvPvAwQQkadfeijlkjopoppnnojaqqaaqqsofofsgbs_2002110000112222 2296.27107232088 71
80304 qLvQvPvMwQQkadfeijlmjnplnpoopjaqqaaqasnfcnssfr_2002110000112122 4806.45315260581 37
80305 qLvQvPvMwQQkadfeijlmjnpnoppoojaqqaaqaswfrofssf_2002110000112122 5250.71518866493 23
80306 qLvQvPvMzQQkadfeijlmjpnnpopoonaxxaaxanvjsvcnnv_1001220000221211 3442.43643032668 61
80308 qLvQvPvQMLQkadfeijlkmjnoppopojaqqaaqqasqaahxaq_2002110000112200 2206.99954689615 8
80309 qLvQvPvQwQMkadfeijlkmjnonopppjaqqaaqqasofofqhh_2002110000112220 12914.5819854387 27
80310 qLvQvPvwMQQkadfeijljpnolnponpjaqqaaqsqnjcnjgjs_2002110000112122 6001.43038562148 31
80311 qLvQvPwALQAkadfeijhklnomomoppnaxxaajxaxvcnnwxk_1001220000211110 10024.7096928137 71
80312 qLvQvPwAPLQkadfeijhklmnopopnpnaxxaajxaxxqhxakf_1001220000211100 1957.56395391760 11
80313 qLvQvPwvAQQkadfeijhjonmpompopnaxxaajnxnsunnxku_1001220000212110 3949.03902030408 147
80316 qLvQvPwzwQQkadfeijhljnmonpoppnaxxaajancsnnxcdl_1001220000212110 3.91915572104447e6 95
80322 qLvQwAvvQAQkadfedghnmoomopmppjaqqjaaaaahhhahcv_2002110022220000 572.336606187932 9
80323 qLvQwAvvQAQkcdcfehgonmmopompphrrhhaaaaaxaaaxjs_1222002211112222 3128.93290078981 57
80324 qLvQwAvvQMQkcdcfehgonmmnnpmpphrrhhaaaaaxxxaxfo_1222002211112222 2393.26482939551 153
80325 qLvQwAvvQPQkadfedghnmomnpnmppjaqqjaaaaahaaahnk_2002110022220000 870.814535893474 9
80328 qLvQzPLvPPQkadfeghiilmnpmopopjaqqqaasjsqqrqwgw_2002110002222111 3224.73399475219 23
80329 qLvQzPLzvQQkadfeghiilnmpooppojaqqqaasqqqhxssss_2002110002221100 2365.47492799813 29
80331 qLvvAAAAwMQkcgfijhikjmlopnopphahwkrwtraftajhuf_1222001110122101 759.761145452592 21
80332 qLvvAAALMPQkcgfjhihjnlonppnopqaqwsjsjabroaqogq_0222110001222221 5370.88088485412 27
80333 qLvvAAALQLQkbhighhjlkmnoppopoxxannknaxqqaahhaa_0111002202111122 2684.21678485355 19
80334 qLvvAAALQLQkbhighhjlknmpoopopxxannknaxxxhhhaha_0111002202111122 6292.21034160891 18
80335 qLvvAAALwQQkcgfjhhimkplopnnophahsrrwhpjgjjsjjc_1222001110222211 5777.99982692973 9
80336 qLvvAAALwQQkcgfjhhinkopnpoopnhahsrrwapoogjoojg_1222001110222211 1795.91471960045 25
80337 qLvvAAALwQQkcgfjhhinkpoonponphahsrrwapjjjbjobo_1222001110222211 1274.50751961532 73
80341 qLvvAAAvPQQkbhighhjnmlompmpopxxannknxxgcbcbwbw_0111002202111111 6232.27369780398 34
80342 qLvvAAAvPQQkbhigikimllponopophhhgrhwxahrrrooss_1200001221120011 47197.2663367220 9
80343 qLvvAAAvPQQkbhigikinllopmopophhhgrhwaahwwgosos_1200001221120011 3098.09088130130 25
80345 qLvvAAAzMPQkcgfjhhilkmonnoppphahsrrwapujofoham_1222001110222211 1746.14139747739 33
80346 qLvvAAAzQLQkcgeihijjnlnompoppqahsfsjjaxoqoqqao_2101222112000022 984.737498793322 29
80347 qLvvAAAzwQQkbhighhjjnnmnpooppxxannknwxcbvawrhq_0111002202111112 3244.14897544010 5
80348 qLvvAALLAQQkcgfhemnojpmononmphhhgjhhhgqgrrrrgj_2010211002002220 3493.49398370031 147
80353 qLvvAALLQAQkcgfhemnojjmoopmpphhhgjhhhgjgrragqx_2010211002002221 2796.02384365763 5
80355 qLvvAALMAPQkcgfhjhinjlnmppoophhhgorwhgivbmmmlf_2010211002022222 1052.56673152307 31
80357 qLvvAALMQLQkcgfhjlmjnkjopoppohhhgoaawaigxxxxee_2010211002000111 1190.07810686340 85
80359 qLvvAALPPMQkcfehillkkkomnppopliignxiiliurbggkv_1200001121222202 639.068493640325 19
80361 qLvvAALQwMQkcfehiiljkkmnpooppthignnacmlojafwii_0112000201211220 3696.92774150422 17
80362 qLvvAALvQQQkaggijjmplkmonpoopngbjhtxaxjsfnkrok_1001221220001010 53246.1922081061 133
80363 qLvvAALwAQQkcgfhijknllmpoonpphhhgrfxaulrokjkfo_2010211002022110 1711.97077166614 38
80364 qLvvAALwMQQkcgfhilmnpkponponohhhgraaaaahgrrrww_2010211002000111 1510.66896601303 23
80367 qLvvAALwQMQkcgfhjlmnojkopnpnphhhgoaahhgavmrmrl_2010211002000222 1435.52153063767 101
80368 qLvvAALwQPQkcgfhjlmlkjonponpphhhgoaatigbborrww_2010211002000220 1845.49843091021 101
80369 qLvvAALwQPQkcgfhjlmnkjopponophhhgoaaaiggforwww_2010211002000110 756.766346051333 71
80370 qLvvAALwQQMkcgfhilmnjloomnppphhhgraaagqmgsrhtt_2010211002000112 486.074818494639 79
80371 qLvvAALwQQPkcgfhilmnjlkonnppphhhgraaagqagrwhqx_2010211002000112 4374.54603481365 7
80374 qLvvAAMLAMQkcgehiikjnlopmpoophaqgrrxwaqwarqgbq_2010222002111112 997.024122008943 9
80375 qLvvAAMLPAQkcgehjjkkkjononppphaqgooxtegjvvfaee_2010222002111220 6758.91912434442 65
80376 qLvvAAMLPMQkbhigikjklnomppopohhhgrhgqlambeasls_1200001221110012 1913.40818773235 91
80377 qLvvAAMLPPQkbhigikjklnmopnpophhhgrhgqlafnbvvsw_1200001221110010 106147.270103888 41
80378 qLvvAAMLwQQkcgehiikjnoppomonphaqgrrxwarrrwwbgb_2010222002111111 902.136653126978 5
80379 qLvvAAMLzQQkcgiejjlkkmnnopnppqaasbbxeiafjvngjn_1222001111222200 1878.64551235466 46
80381 qLvvAAMPwMQkbhigikjjkmononppphhhgrhgvqifwbsdld_1200001221110000 2852.24949790473 103
80382 qLvvAAMPwMQkcgehiikmjmlpnoopphaqgrrxhwhbarggqq_2010222002111112 997.024122008943 9
80387 qLvvAAMzAAQkbhigikjjmlononppphhhgrhgvilfrboeud_1200001221110100 3096.91592857064 123
80389 qLvvAAMzAQPkbhigikjjmlonmppophhhgrhgvilfrbduoe_1200001221110100 2428.06461069516 60
80390 qLvvAAMzQLQkcgehjjklmnjpopopohaqgooxtthgahqxpp_2010222002111222 6300.06007687716 83
80391 qLvvAAPLLQQkbhijiigmpnmomonpphhawggwaqrrgbwwjj_2111220020001112 2300.32689110127 41
80392 qLvvAAPLzQQkbhijiigmoplomnpophhawggwahwjgbwkck_2111220020001111 295.995965189788 49
80393 qLvvAAPLzQQkbhijiigmopmomonpphhawggwahwrgbwwbg_2111220020001111 4090.37057103320 6
80397 qLvvAAPvQPQkbhighhjomnommoppphhhgnnghxxjcnoqml_1200001221220010 1589.09529879105 4
80398 qLvvAAPwQLQkbhighhjkmlnpoopophhhgkkgtqixqqltmi_1200001221220000 1325.81096603890 5
80399 qLvvAAPwQLQkbhighhjlmknpoopophhhgnngeqpxqqlpme_1200001221220000 1325.81096603890 5
80400 qLvvAAQLAzQkbgiihghklmknpooppxhanvnnaaahwhdqeg_1022221111022010 1275.12775110074 23
80401 qLvvAAQLLAQkbhigikijknlmopopphhhgrhwgqmfvvajia_1200001221100101 2251.32552822707 9
80402 qLvvAAQLwMQkbgiihghklmnompoppxhanvnnaaanwsdchh_1022221111022001 1700.48537661924 95
80404 qLvvAAQLzAQkbhijikiglnomopnpphhawghgwahwrrqwhq_2111220020011112 1544.64418781379 8
80406 qLvvAAQPvPQkahijfhkhklnoopnppjfklvkafqmxxtltbb_2002112111012002 3841.99973971888 4
80407 qLvvAAQvLQQkbhighhjklonmpoppoxxannknaxccgrwrww_0111002202111111 7992.23882803428 33
80408 qLvvAAQvPAQkbhigikijlmnoponpphhhgghbgxxggqffaa_1200001221100112 1461.77135425132 3
80409 qLvvAAQvPAQkbhigikijlmonpnopphhhgrhwgxxrrqssaa_1200001221100112 1461.77135425132 3
80410 qLvvAAQwPzQkcgffjjhiknlopnoppqaqbrrffdtfdhvmhf_0222110001211110 4.34310616628365e7 41
80411 qLvvAAQwvQQkcgfihhkihnmponpophahgbbhggcwlgkakh_1222001110201120 5096.60856145076 17
80412 qLvvAAvAQMQkcgfhjknnkjlmooppphhhgoxttigibjjxxl_2010211002022011 2028.13585286738 23
80423 qLvvAAvwQQQkbhighnjolnplmonpphhhgkivqlhkjjsjkw_1200001221211201 3540.13472503117 32
80424 qLvvAAvwQQQkcgfhinojlkponpopnhhhgrhagqagrgrwwg_2010211002000211 3336.21230942283 15
80426 qLvvAAwAAPQkcgfijhkjnlmopnopphahwkrtrapfnagjtu_1222001110122210 11164.8290158887 71
80427 qLvvAAwPMPQkcgfijhjmmnmonoppphahwkrraaufofwttm_1222001110122202 2385.84893326436 19
80434 qLvvAAwzAQQkcgfijhjolnmlnoppphahwkrrapvfvfgjjj_1222001110122221 1361.60655094993 10
80436 qLvvAAwzQMQkcgfjhhmlkknnpoopphahsrrappmuflofla_1222001110222221 3346.39790394695 58
80437 qLvvAAwzQPQkbgiihgmnokpmmpopoxhanvniaahnbbskws_1022221111011220 8105.51071004980 107
80438 qLvvAAzAAMQkcfehiijmnklpnpopoliigncrpeifaghrtr_1200001121222020 2421.47838970103 43
80439 qLvvAAzAPQPkaefiglklnomooppnpnvvjvahhajnnvxdwa_1001221220002001 2887.93591609960 301
80442 qLvvAAzMPMQkbhighhkjlmnoppoophhhgkktvihgwaakkt_1200001221222000 3842.02685035957 17
80443 qLvvAAzMzQQkbhighhlkmmnmopopphhhgnnepehgrrjcbk_1200001221222002 1755.34939288028 86
80447 qLvvAAzvQQQkcfehiipkmoponpmnoliignceixlggfgjsv_1200001121222200 160638.512312603 15
80448 qLvvAAzvQQQkcfehilnpkmopopnonliigneaeixlgggbkn_1200001121222000 5362.91688778584 37
80449 qLvvAAzzQAQkaggijhkolkmnonpppngbjhreaxjjnkspha_1001221220001001 25309.4829446018 71
80452 qLvvALAAQwQkbhihhlkmllknpoopphhhrwhaiqxthhggha_1200001221212221 1720.51121976893 15
80455 qLvvALALMQQkbhihhlkopmnnooppnhharwauleuhgrvgjb_2111220020010121 2733.55886756788 23
80465 qLvvALAvQQQkbhihhlllopnnpoopnhhhgbhahxhhggwbbb_1200001221212202 2235.54686711676 3
80466 qLvvALAvQQQkbhihhlllopnnpoopnhhhrwhqxxhhggrgbb_1200001221212202 2235.54686711676 3
80469 qLvvALAwMQQkcegihjlonoknpmpoppqdvjfaiuprwcvcsb_1022111010200210 3214.80895209601 61
80470 qLvvALAwPQQkbfihljkjplmooopnpheawagpkaegvwnvrv_1200001111222200 1.22292607116407e7 129
80472 qLvvALAzAQQkcefgiljmjknpmoopphuhvrurqgwrsvcgww_2010211002102110 4632.58471436458 114
80475 qLvvALLAMQQkbhijkknllpommnpophhhraauttahescwfk_1200001221221120 14029.1343418961 19
80476 qLvvALLAMQQkcefgmkmmjnpnpoonphuhvaaeegqmscfjoc_2010211002100011 2517.70188312375 101
80477 qLvvALLAMQQkcefgmknljjpoonpnphuhvaatdgjknjowvn_2010211002100012 4918.09605000107 157
80478 qLvvALLAMQQkcefgmknljokponpnphuhvaatdgllkjowvn_2010211002100012 3814.13299891953 103
80479 qLvvALLAPQQkcgfgjknlmlmpnopophhhsfamuuqlvsffjn_2010211002102212 3401.53547267276 31
80481 qLvvALLAQPQkbhiiikllmmnpompopxxavvuuudllkvjvkr_0111002202222211 4454.39928565053 29
80483 qLvvALLLQQQkcefgmkmlonloonppphuhvaeetatqhgsknb_2010211002100012 12097.9999173417 6
80488 qLvvALLMMQQkcefgmklmjnkppnoophuhvaalegqlwjonbo_2010211002100021 2760.02682439162 131
80489 qLvvALLMPQQkbhgjknilpomnmoppohheraeftamessrvwr_1200001221221100 4030.61806521546 93
80491 qLvvALLMQPQkbhgjknimolmnmpopphheraefmeuessfrfg_1200001221221102 10083.9999008330 7
80492 qLvvALLMQQPkcefgmklklonlopnpphuhvaalpumtqdivip_2010211002100020 1316.29042549272 75
80495 qLvvALLPQQAkceglkjkmlnjmnmoppumhadvulpurmvrbqj_0221110010220020 3694.31937645838 209
80496 qLvvALLQMMQkcefhkjklmkmonpopphuhjdjathamvonwov_2010211002102020 3846.30813601406 24
80499 qLvvALLwQQQkcefgmkopknlkpponohuhvaaaaatqhfjjvj_2010211002100011 1376.53226702572 31
80500 qLvvALLwQQQkcgfgjkopklknmoppohhhjoaaaaqhccssss_2010211002102211 822.790702752964 3
80501 qLvvALLwQQQkcgfgjkopklknmoppohhhsfaaaaqhccjjjj_2010211002102211 822.790702752964 3
80503 qLvvALLzQQQkcefgmmmponlkonppohuhvaeeaatqhgsfjj_2010211002100011 1521.41778663437 19
80504 qLvvALMALQQkbfihlkmilomnpnnppheawaairemhnjwcvb_1200001111222002 1108.74349263896 213
80509 qLvvALMwQAQkbhiiikklmnoknnppphhhwraaxxxhhssqqa_1200001221211020 1927.26260294639 3
80510 qLvvALMwQAQkbhiiikkmlnoknnppphhhbgaaaaxhhooqqa_1200001221211020 1927.26260294639 3
80513 qLvvALMwQQPkbhiiikklmnokopopphhhwraaxxxhhoafxh_1200001221211022 2019.98908305769 3
80514 qLvvALMwQQPkbhiiikkmlnokopopphhhbgaaaaxhhoafaq_1200001221211022 2019.98908305769 3
80515 qLvvALPLPQQkcefglhkjonnloppnphuhvufpgllgjjckfn_2010211002100112 3309.99642670212 7
80517 qLvvALPMLQQkcefgjmklnlnpmpoophuhvfaalmqdwrjboc_2010211002100211 1717.49890756722 165
80518 qLvvALPMLQQkcefglhklpkpmnooophuhvufadalhfjcknv_2010211002100121 5824.45173547580 62
80521 qLvvALPMPPQkbhgjljkinlompnopphheragafeuvorvcos_1200001221222000 6725.99985132322 5
80525 qLvvALPPzQQkcefglhjlnonoppopnhuhvufwdaugkbowff_2010211002100121 3304.64829637367 43
80526 qLvvALPwAQQkcefgjmkkllpnonpophuhvfaapuqhvfwbvw_2010211002100111 1703.93866349796 163
80527 qLvvALPwAQQkcefgjmkkolpmnoppohuhvfaaphqhrwwbco_2010211002100221 1449.57973925251 33
80528 qLvvALPwPQQkcefgjmkonlnpmopnphuhvfaahmqdvrgbnj_2010211002100222 1519.92405620056 7
80529 qLvvALPwQMQkbhgjljkkonjpnpnophheragamleshnqkkl_1200001221222011 1856.39726457535 19
80530 qLvvALQLLQQkbgijghjlmmnpmooppxhannnnahnknncvvc_1022221111002000 2424.07161251467 47
80532 qLvvALQLMPQkbhihhljknmpnnopophharwarulqbrvgbww_2111220020011211 2524.99960396033 5
80534 qLvvALQLzQQkbgijghjlkmnpnpoopxhannnnahnkvvjrcr_1022221111002002 2652.40390887214 107
80535 qLvvALQMzMQkcefgihilmmononppphuhvrwremtbbffpqq_2010211002102112 1181.90829246136 14
80537 qLvvALQvPQQkbgijghjkmmnmpooppxhannnnhhnkncvvcc_1022221111002000 1781.55634003623 11
80541 qLvvALQvQQPkbhihhljnlmmmopopphharwarlhqhgrifuu_2111220020011221 2411.14631226447 44
80545 qLvvALQzAPQkbhihhljkllmnpopophhhrwhgpqxggnknkn_1200001221212200 2347.25102698670 63
80546 qLvvALQzPMQkcefhilkkjmonnpopphuhjjudagtmfjefaa_2010211002102110 8703.81791966594 19
80547 qLvvALQzPPQkbgijghjlkmlponpopxhannnnxhhnavkqca_1022221111002002 1515.19570193952 34
80549 qLvvALvAQQQkcgfgkmmnjoponpmophhhsauuugqmssrcoj_2010211002102201 742.198304782847 20
80551 qLvvALwAPQQkcefhiknjmpnmoompphuhjjdegqmssfjobc_2010211002100011 13353.0141195158 31
80552 qLvvALwLQQQkbgijgllmnopomnoppxhannxammhanjjnnn_1022221111001122 1228.49098381765 11
80553 qLvvALwMMQQkbhihhjkopnnoommpphharwkuleujrvcvgj_2111220020011021 2315.84529773145 56
80556 qLvvALzAAQQkbhihlnkmlmnpnpoophharapdeattqjovcf_2111220020010021 1627.34871479590 85
80558 qLvvALzAPQQkcefglknmjokmpnopphuhvuadmgllfkvsrn_2010211002100212 4392.81789575302 117
80560 qLvvALzAQMQkcefglkmmoknkpnnpphuhvuaeeaadhfvboj_2010211002100210 1968.52942412663 159
80563 qLvvALzMAQQkcefglknkmlnmooppphuhvualpmiptvsffg_2010211002100211 12370.3430495150 95
80565 qLvvALzMPQQkcefglknmokpolnpnphuhvuaxtmqudrvrbo_2010211002100221 2144.39610067809 126
80567 qLvvALzQPMQkcgfklnknnojkpmopphhhhmhaxqhglocrcv_2010211002102220 2315.67125244403 109
80568 qLvvALzwQQQkcefglkkponpompnonhuhvuaphmdpdrnvnb_2010211002100222 2559.46929516931 95
80571 qLvvAMAvPQQkbgigjikmllponopophxagrraxahrrgnnnn_1200001111220022 1300.89371303769 103
80572 qLvvAMAvQAQkcgeihikooklnmnpppqahsfshahhxsosaha_2101222112100002 8021.00523305865 25
80573 qLvvAMAvQQMkcgeihikomklnonpppqahsfshaxhxsosxip_2101222112100001 6498.58341924668 13
80574 qLvvAMAwMPQkcgeihijlnmlmoppopqahsfsgqatfbfdmbq_2101222112100010 1238.30242150343 145
80577 qLvvAMLALQQkcgehhkmjnollpnopphaqgrqawuuvcgrrnn_2010222002000221 1005.11430002573 5
80578 qLvvAMLAPPQkcgeihkhjmlmopnoppqahsfasjaaksxjbpp_2101222112111220 6899.86430147943 85
80579 qLvvAMLAQLQkcgeihkhjlmlopnoppqahsfasjiaaxhjiic_2101222112111200 3214.79070822302 29
80581 qLvvAMLLQAQkbgigjhjoklonmpnpphxagrrwqhewrcarup_1200001111211020 2718.29284277703 35
80582 qLvvAMLLQAQkcgeihknolnmlmppopqahsfaiqiaaakxhse_2101222112111120 5774.85592424313 45
80583 qLvvAMLMMPQkbgigjhmjnlmopmpophxagrruwqecgdcxwh_1200001111211221 2292.72613093294 12
80584 qLvvAMLMPPQkcgfjkmlmlonmlpopphahsxxqxxhdhcsvnn_1222001110122000 2215.39620185212 44
80585 qLvvAMLMQLQkcgehjkmjnljpmpopohaqgfqawatganxppn_2010222002000111 1008.85370843784 109
80586 qLvvAMLMQLQkcgehjkmjnljpopoophaqgfqawatgaaxxpp_2010222002000111 664.748652364371 95
80589 qLvvAMLQLQPkcgeihkhjlnommppopqahsfasjpmnknaesh_2101222112111212 2944.87124829180 31
80591 qLvvAMLvQQQkbgigjhokplmnonopphxagrrqhxesrsrssn_1200001111211022 7270.75037963191 109
80593 qLvvAMLvQQQkcgeihkolmkmponnppqahsfaqimhlcjggcb_2101222112111122 1029.25092510467 129
80594 qLvvAMLwMQQkbgigjhmnolnmonppphxagrruqxewcwsjfw_1200001111211222 1520.23166058222 39
80596 qLvvAMLwQPQkcgehjkmmljnoonppphaqgfqaitgwwwwfww_2010222002000220 970.820349033296 79
80597 qLvvAMLwQPQkcgfhklmnojpkononphhhgqaahhgqsrrrrj_2010211002000220 3488.29128087295 7
80599 qLvvAMLzAQQkbgigjhlnklmonoppphxagrrpxiecsrkjkr_1200001111211022 5982.30461583772 16
80603 qLvvAMMALQPkcgehhkkljonompnpphaqgraqawaugrdodp_2010222002002211 980.346357704220 14
80604 qLvvAMMAzPQkbhighhjjjlpopnoophharrwrknwaaxwxqq_2111220020111100 3672.23118178214 113
80606 qLvvAMMLMPQkcgeihikmmnpopmopoqahsfsaddtrrgggoo_2101222112111000 3335.27840382251 11
80608 qLvvAMMQvAQkcgehhkkljlmnopopphaqgraqawdugnugpp_2010222002002111 814.489915841367 79
80609 qLvvAMMvAQQkcgeihikomlppnonopqahsfsaaahnkfsffj_2101222112111001 126.521466528538 43
80610 qLvvAMMvAQQkcgeihikomoppnopnnqahsfsaaatnkfsbwg_2101222112111001 336.806486111878 67
80611 qLvvAMMvMQQkcgeihikokpnnoppnoqahsfsaahqffsjoff_2101222112111000 129.478664678348 11
80612 qLvvAMMvPQQkbhijhhgmnollpopophhawrwwxxgcvgnnvv_2111220020112211 2570.04401837234 23
80613 qLvvAMMvPQQkbhijhhgnmplloopophhawrwwhhbcvbvnvn_2111220020112211 6752.06135817460 8
80614 qLvvAMMvQQMkcgeihikomklnnopppqahsfsaaahhffsxee_2101222112111000 142.373964143831 7
80615 qLvvAMMvQQPkcgeihikomklnnnpppqahsfsaaahhfffhxh_2101222112111002 131.520627671659 23
80616 qLvvAMMwPAQkcgehjkklnjmoppnophaqgfaqahgekxxojx_2010222002002221 972.078001039774 31
80618 qLvvAMMwPMQkcgehjkklnjoopmpophaqgfaqahgpnqjefe_2010222002002222 1335.35037771957 25
80620 qLvvAMPLMAQkbhijhkglkomnonppphhawraweaehvwoiie_2111220020102212 2068.28264868715 105
80621 qLvvAMPLMQPkbhijhkglkomnnpopphhawraweaehvcinmq_2111220020102212 2470.12955216487 9
80622 qLvvAMPLMQPkcgeihkkmnmkloppopqahsfhaiqahasqewi_2101222112111220 14617.4684770576 9
80624 qLvvAMPvPQQkbgigjkjopnpopomnnhxagragqqarrbbgof_1200001111220022 2368.32161179565 5
80625 qLvvAMPvQAQkcgeihkknlmklpooppqahsfhaqiahaqsbtt_2101222112111220 3777.20370529076 17
80632 qLvvAMQLPLQkbhighhkjklmnoppophharrwaraqqwaxqhw_2111220020111122 1797.08762035006 29
80633 qLvvAMQLwAQkbhijhhkglkomnppophhawrwawlhnfjahoh_2111220020122220 628.915577726825 75
80634 qLvvAMQLwMQkbhighhkjkkmopnopphhhgrwhgqxjvxcjhq_1200001221100002 3039.55017841770 11
80636 qLvvAMQvPAQkbhijhhkgmlonopopphhawrwawhhbbnanxa_2111220020122110 1004.68938150088 7
80637 qLvvAMQvPMQkbhighhkjlmnmpopophharrwarqqgrxgaga_2111220020111112 3146.91487910185 17
80640 qLvvAMvLQQQkcgeihjnomlmpmonppqahsfjmmaanskwwss_2101222112111000 1306.87285737168 21
80642 qLvvAMvMPQQkbgigjnklomlmpnpophxagrittdeecrjjcc_1200001111211200 2029.42162236708 83
80643 qLvvAMvPAQQkbgigjokkomlpnpnpohxagraqxxeerjrjrg_1200001111211200 2111.62074097065 46
80644 qLvvAMvPMQQkcgeihojlkpnmonoppqahsfhjphmfgwsjnk_2101222112111002 774.286449504656 18
80645 qLvvAMvPQAQkbgigjonkokmlnpnpphxagratixieejajat_1200001111211200 1821.56084628863 19
80646 qLvvAMvwQQQkbgigjnkpomlmpnpoohxagrixqdeecrjojc_1200001111211202 5353.27299705175 53
80647 qLvvAMvwQQQkcgehjnmljolpnponphaqgfhitgevwrwcgo_2010222002000122 1304.82576225300 68
80648 qLvvAMvzQQQkbgigjopoknlmpnmophxagrahxiaecojcjf_1200001111211202 997.207932560101 29
80649 qLvvAMvzQQQkcgehhjnkonnpmpopohaqgrwtihhsbobors_2010222002000112 1911.83082342473 28
80650 qLvvAMwLQAQkbgiijgklnnonmppopxhannnxmahanbiinm_1022221111011221 2701.99962990372 6
80652 qLvvAMwPAQPkbgiijgmklnmolppopxhannnixmaivshisp_1022221111011222 4614.47047989390 95
80653 qLvvAMwPLQQkcgehhkjlpopnonnophaqgrawdaugwrbbkb_2010222002001121 3077.34549323186 109
80655 qLvvAMwzQQPkbgiijgmlnnmnopoppxhannnimahinvpoix_1022221111011201 1400.52685863110 71
80659 qLvvAMzLPQQkbhigjkkkpnmpmnoophhhgrattamhnrgrso_1200001221222000 15568.7765142931 20
80660 qLvvAMzLPQQkcgeihkjlklompnoppqahsfhjihaswcoscn_2101222112110002 2789.72646975577 93
80661 qLvvAMzLQAQkcgeihkjmnklomopppqahsfhjmmhaswslmu_2101222112110000 3391.94084236785 38
80663 qLvvAMzPLQQkcgeihknjklnpmpoopqahsfhhjhaoswkkcb_2101222112110022 5837.92374946835 22
80664 qLvvAMzPQLQkbgigjklmknkopoppohxagrattixiwwggkk_1200001111222022 872.600370437764 37
80665 qLvvAMzQPLQkbgigjkllmlnpmppoohxagratttiabwgkkr_1200001111222022 1225.78541123724 97
80666 qLvvAMzQPLQkbgigjkllmlnpooppohxagratttiabbggkk_1200001111222022 569.332717350851 87
80667 qLvvAMzQPLQkbhigjkmlkknopopophhhgraiittawwggvv_1200001221222022 14583.5208949601 39
80668 qLvvAMzQwAQkbgigjkllmkonponpphxagratttihhabbii_1200001111222220 1070.92420128152 83
80669 qLvvAMzvQQQkbgigjkknkpmnmpoophxagraixilhvrrgos_1200001111222000 673.314885274964 21
80670 qLvvAMzvQQQkcgeihkolpklnmonppqahsfhqimhaownogb_2101222112110022 5221.80582233536 109
80671 qLvvAMzwAQQkcgfhjkmnkpplononphhhgfmhatahccncnv_2010211002022111 2958.53381785389 28
80672 qLvvAMzzPQQkbgigjknnpmmpopnoohxagraaxaahgggrrr_1200001111222000 100.648866141380 9
80673 qLvvAMzzPQQkcgeihknlokmnpooppqahsfhhihhxossokc_2101222112110002 14641.5795307128 7
80674 qLvvAMzzQMQkbgigjknkolmopnnpphxagraaxqxarwgggw_1200001111222022 3841.99973971888 4
80675 qLvvAMzzQQMkbgigjknlnlmmooppphxagraatxtahvkaii_1200001111222000 303.620812324403 19
80676 qLvvAPAvAQQkbhiihhinomonnoppphhagrwgxxgrrgggkn_2111220020001221 3584.42186540601 19
80677 qLvvAPAvAQQkbhiihhinoponnompphhagrwgxxbrrggbbg_2111220020001221 1658.30799183214 8
80678 qLvvAPAvMQQkbhiihhilmmpnomopphhagrwgdhggrgbojj_2111220020001222 12108.0220853758 25
80679 qLvvAPAvMQQkbhiihhinmmpnnompphhagrwgxhggrggbrw_2111220020001222 2853.60485045400 8
80681 qLvvAPAvPQQkbhiihhiommonpompphhhrrwwhhggrrbbvc_1200001221222020 2390.05618934139 7
80683 qLvvAPAvQAQkbhiihhinommopompphhagrwgxxhgrqgbdu_2111220020001221 3247.06995283006 7
80684 qLvvAPAvQAQkbhiihhinommopompphhhggbbxhhggqbblm_1200001221222020 1405.76913738882 3
80685 qLvvAPAvQAQkbhiihhinommopompphhhrrwwxhhggqbbdu_1200001221222020 1405.76913738882 3
80687 qLvvAPAvQMQkbhiihhinommnnpmpphhhggbbxhhgwbhblm_1200001221222021 1835.05997650751 3
80688 qLvvAPAvQMQkbhiihhinommnnpmpphhhrrwwxhhgrghblm_1200001221222021 1835.05997650751 3
80689 qLvvAPAvQQAkbhiihhilommonompphhhrrwwehhggrbbxn_1200001221222021 11553.1370381307 12
80690 qLvvAPAvQQAkbhiihhinolmonnopphhagrwgxxegrrggxk_2111220020001220 7050.28638783314 15
80714 qLvvAPwvQQQkcgfjfjopknnmnoppohahsosaheugowbwrb_1222001110222020 1758.50163959388 20
80718 qLvvAQLLAAQkbgigijhjmklonpopphxaggrrwxecanuppc_1200001111110200 1427.30409767006 26
80719 qLvvAQLvMQQkbgigijhmkonompnpphxaggrrxeooorjnwr_1200001111110222 3591.56421144555 46
80720 qLvvAQLvQMQkbgigijhmoknnopnpphxaggrrxxesssxnup_1200001111110220 4033.41068899300 47
80722 qLvvAQLwMMQkbgigijhllkomnppophxaggrrumejsbppwe_1200001111112220 1482.83746829118 51
80724 qLvvAQQvvQQkbhigihhijlponoppohhhgrrwwgkxxnhhqq_1200001221000022 1499.46856854768 7
80725 qLvvAQQvvQQkbhigihhijlpoopnpohhargrwgrnxxxxnaa_2111220020111122 1307.29570172338 19
80727 qLvvAQQvvQQkbhigihhijnpomoppohhhgrrwwgvxxchhqq_1200001221000022 1499.46856854768 7
80729 qLvvAQQvzPQkbhigihhijloppnopohhhgrrwwgjxaajhaq_1200001221000021 9593.24261993308 5
80730 qLvvAQQvzPQkbhigihhijnomppopohhhgggbbgsxjaahaq_1200001221000021 9593.24261993308 5
80731 qLvvAQvwQAQkcgfhjjmnojmoopmpphhhgofhhhggrragqx_2010211002002221 2796.02384365763 5
80733 qLvvAvAAPQQkbhimlknmllponoppohhhhhaixqxmhhgcrb_1200001221211221 2295.51680855114 19
80735 qLvvAvALQQQkcgfhillpmlkonnopphhhjjttahqhssssjj_2010211002101001 920.644113496728 3
80737 qLvvAvALQQQkcgfihllpmlknoonpphhhssppahqhjjjjss_2010211002101001 920.644113496728 3
80740 qLvvAvAPMQQkcgfhilnompklpnonphhhjjeethuhsbvgbj_2010211002101001 2125.22564035656 6
80744 qLvvAvAQLQQkcgfhimklmopnoonpphhhjjlathmhscrobr_2010211002101011 1934.23352808023 9
80746 qLvvAvAQwQQkbghgkmnllpnomponptmmsdhliehphbgfob_2010210022101211 3351.13770730582 59
80747 qLvvAvAQzQQkcefkljknmjopomnpphuhiukauugpwncvbn_2010211002102021 2851.84369832821 129
80750 qLvvAvLAQQQkcgfnoklplkmlknopphhhaaatatahqhssjj_2010211002101001 1187.72636814418 3
80751 qLvvAvLAQQQkcgfnoklplkmlkonpphhhaaapapahqhjjss_2010211002101001 1187.72636814418 3
80752 qLvvAvLMQQQkbhgkkmlnplnokonpphheaammmeulehcvgj_1200001221222110 3002.69785610704 99
80753 qLvvAvLMQQQkcefmjmlklmnppnoophuhtjhlpuumlgnonj_2010211002102201 2410.96215608311 13
80754 qLvvAvLMQQQkcgfhioolmnkplmpophhhrwqxihihgjsgbo_2010211002101221 2078.80584273267 17
80755 qLvvAvLPQQQkcefmnmlklmolppoophuhtmhlpuutqtssbb_2010211002102200 2059.67366217906 6
80756 qLvvAvLQQQMkcgfnokolnklmklppphhhaaaqaqqqhxxhqx_1000122111220001 2206.99954689615 4
80760 qLvvAvMMPQQkcgflnlnlpoknmopophahaxqxxhhxhxggrr_1222001110222200 4377.84221764751 17
80761 qLvvAvMPQPQkbgigljlnoknmpmpopxhanpbxmallososcw_1022221111000120 3067.02446213432 27
80762 qLvvAvMQMMQkcgflihmlnonmopnpphahaggiiplhowjojg_1222001110222202 1019.35824875508 29
80763 qLvvAvMwQQQkbhimkklnmmopkpoophhhhaaxxxqxhhossf_1200001221211102 2506.16439012169 3
80764 qLvvAvMwQQQkbhimkknlmmopkpoophhhhaaaahaxhhooof_1200001221211102 2506.16439012169 3
80765 qLvvAvPAAQQkbhikmkllnonpknoppxxaxauuudqlqmjncb_0111002202221211 10001.7776801893 28
80768 qLvvAvPLQQQkbhghklljopkononpphhekahdvpxhgcojwv_1200001221211220 12097.9999173417 6
80770 qLvvAvPMMQQkceflnhmkolmpolnpphuhupfmpaiiugjbjk_2010211002102212 4852.18988015277 33
80772 qLvvAvPMQMQkbhghjkllojknonppphhekgahdestcgjmqe_1200001221211201 2672.33709691919 32
80773 qLvvAvPMQMQkbhgljklnkojnonppphheagaddpesorocnv_1200001221222200 1036.15577146622 28
80775 qLvvAvPMQQPkbhgljklnkojmnnppphheagaddpesiooadu_1200001221222200 881.711975274279 14
80778 qLvvAvPPQPQkcgflhknonjkmpoopphhhmraxlqglgvkfjc_2010211002101200 2307.64019532679 41
80779 qLvvAvPQAAQkbhghjkmllmnoopppohhekgalhdhilntmdv_1200001221211211 16435.5804804223 51
80781 qLvvAvPwQQQkbhghjkpojknmponophhekgalestrckwjwk_1200001221211201 4413.11759358493 67
80783 qLvvAvQwPQQkcgflmihklmnnopopphahaqggexxugrbrkk_1222001110222000 4202.26012165851 45
80785 qLvvAvQzMQQkcefilmklnnknoppophuhjutalddlmnjjjn_2010211002102221 2995.67158274414 141
80788 qLvvAvzMQQQkbhglklmopmokonpnphheaauuiemexhobob_1200001221222220 1038.54008182083 32
80791 qLvvAwAPPMQkaefikkinoomppnnponvvjxlftacnierbhn_1001221220000201 5626.81208067452 57
80792 qLvvAwAPPMQkcgfikljnnomopopnphahwaqrhhhugvrvbj_1222001110222201 53311.1175153772 36
80794 qLvvAwAPPPQkcgfikljnnolmponpphahwaqrhhhxrwrbbr_1222001110222202 2931.28781464942 21
80797 qLvvAwLAQMQkcgeikmjkomnponpopqahsahjeqihrnfjjj_2101222112101020 2827.68133112298 133
80798 qLvvAwLAQPQkcgeikmjnomllnopppqahsahjuqihwwnrjc_2101222112101020 9211.53083662954 103
80799 qLvvAwLLQQQkaigglklmlmnoonpppjjjjaqqqqsfbjvkko_2002112111000010 831.272674918702 27
80801 qLvvAwLMQAQkcgfhmnmonjlkomnpphhhgaaeatgqqfsopn_2010211002000011 1767.49393953917 249
80802 qLvvAwLMQQMkcgfhmnmonjlkooppphhhgaaeatgqqjfxip_2010211002000011 1456.81479090386 3
80805 qLvvAwLQMPQkcgfhmnnmnjoolpmpphhhgaaeiegmrofofg_2010211002000010 36111.0500875135 18
80806 qLvvAwLzQQQkaggijlnpmknlnooppngbjtexaxnfosnnkk_1001221220000100 8513.55253077811 73
80809 qLvvAwMLMQQkbgiglhjnpkmopopnohxaghrwxxpkjgjbrn_1200001111111020 1388.90749106151 27
80810 qLvvAwMMLQQkcgehjkillmnlpopophaqgoqrtxxwjwrckc_2010222002011211 3056.23658639156 27
80811 qLvvAwMMMPQkbgiglhmjnklopoppohxaghruwquckokfrw_1200001111111222 2637.54473520933 155
80812 qLvvAwMMMQPkbgiglhmjmonlopnpphxaghruwmxxcgastm_1200001111111200 2337.50447874775 67
80814 qLvvAwMwPQQkcgfjkihlnmponopophahsaggpdhbrrrwgn_1222001110222000 9956.19405420446 27
80815 qLvvAwMwQQPkbhigljknonmolmppphhhghgdqaqdxnvadl_1200001221111002 1592.74819624649 7
80816 qLvvAwMwQQPkbhigljmnonkolmppphhhghguqaquxcnaum_1200001221111002 1592.74819624649 7
80817 qLvvAwMzQAQkbhigljlokmnlooppphaaghguhuuamkkait_0111002202222011 3244.14897544010 5
80818 qLvvAwPAPPQkaigghlmjnomnopoppjjjjnaeuajvkkdkdu_2002112111000002 12037.4340071214 27
80819 qLvvAwPLMQQkbhigkjlmpnonnoppohhhgagpthxxkvgsfr_1200001221222001 1691.99940898324 3
80821 qLvvAwPLPQQkbhigkjklmnonoppophhhgaguptxxbgojro_1200001221222001 4346.75172971679 23
80823 qLvvAwPwPQQkaiggkljnpnkopoopnjjjjxaaxaoskkknkn_2002112111000000 433.106593288801 35
80826 qLvvAwQvPQQkbhiglkjkkmnopoppohhhghhgahxxggooff_1200001221110011 1791.16544083468 3
80827 qLvvAwQvPQQkbhiglkjkkmnpoopophhhghhgqxxxrrooss_1200001221110011 1791.16544083468 3
80828 qLvvAwQvPQQkbhiglkjkknmopopophhhghhgqxaawwosos_1200001221110011 1473.19534718373 7
80835 qLvvAzLPMQQkagigjkonnklpnmpopngkktxhuujjjscjcs_1001221220000100 3340.05532827767 41
80846 qLvvAzQwQLQkahiggkljmnjpopoopnkkkkaaxaanaaxxxx_1001221220000022 526.998102459961 4
80847 qLvvAzvPQQQkaefglnlkjpmopoonpnvvvqiqxxwnvwnnco_1001221220000021 122603.693160463 12
80850 qLvvAzwzQQQkbghjgnlpmpnkoompotmmjslhuhdpwrrogs_2010210022110211 7528.51484996625 39
80853 qLvvLAAALQQkbgghjgjjpnonpopnoxxnnnkrwxaakvkckk_0111002202011221 2627.75345901655 20
80854 qLvvLAAALQQkbgghjgjjpnonpopnoxxnvvkgbhaaknkvkk_1022220101011112 3695.62665591978 8
80858 qLvvLAAAPAQkbgghjgjjlmlonppopxxnvvkgbeeqakahvh_1022220101011110 1617.02960272838 25
80859 qLvvLAAAPPQkbgghjgjjlmopmnpopxxnnnkrwxaakbkfff_0111002202011222 1540.42978309884 9
80862 qLvvLAAMAAQkceihhkijklnonpopphhwrrjggwemwvevee_1222001111020000 1707.96504604264 20
80869 qLvvLAAMPPQkbgghjghkjopomonppxxnnnkrfrhkkbckrw_0111002202011212 4340.54859143686 27
80870 qLvvLAAMQPPkbgkhjklmnnjolppopxxnvvkqiehoqidasa_1022220101011120 3719.60916921441 29
80871 qLvvLAAMzQQkbgghjghkjnnompnppxxnnnkrfrxnkbkknk_0111002202011211 5.30752101569173e6 55
80883 qLvvLAAvQQQkbgihjknokopnnmpopxxjvvfaawxhxfgfof_0222001010122221 10001.6181811554 11
80886 qLvvLAAwPQQkbggjhgjlnnopopnopxxnkkkjxxeaakkrkk_0111002202011022 5185.16562195193 41
80889 qLvvLAAzPQQkcifgkhnnlkmlooppphhvvsvaqhfahrnjor_1000122112200020 4763.08798688293 14
80893 qLvvLALAAQQkcehijiljkmmnpopopqqsjkjesfahfrsrfr_2101020110201001 2206.99954689615 4
80899 qLvvLALAPQQkcehijhmoplomlnnpphaggvcphxhiahookj_2010222001100022 4413.72279180023 53
80900 qLvvLALAPQQkcehiknjponlmloppoqqbbbpnaaithqorbo_2101020110201000 1879.26754171978 30
80901 qLvvLALAPQQkcehimlnnppnopmloohaggaaadhixiiahrw_2010222001100022 6961.62770676917 41
80903 qLvvLALAQPQkbggjginkjnonmppophagrgflffulcjrjwv_1200001221121102 51496.3667952435 53
80910 qLvvLALLQQQkbggjgmokjpnmpmopohagrgmqffheewjnww_1200001221121100 16894.9425251390 93
80920 qLvvLALMQQPkbgjhllmnokmmopppoxxnvaullasdxexojw_1022220101000021 3040.06116104764 109
80924 qLvvLALPMQQkcehijkkjollnnoppphaggvvwwmhhccvwwg_2010211002200002 92484.3206904008 22
80930 qLvvLALQAPQkbggigmjknmopompophagogtkkixaawjwnn_1200001112212200 12003.6170033264 87
80931 qLvvLALQAPQkcehijjiljkmnpooppqqsjvcfufjwwgbbgr_0222110000120022 3473.87542691070 15
80936 qLvvLALQMPQkcehijmkmnnlploopphaggvxvddmhahwwvr_2010211002200020 2288.11985044876 99
80938 qLvvLALQPPQkcehimlnlnokmplpophaggaaaddhvaahvwr_2010222001100020 6686.18014987899 103
80939 qLvvLALQwQQkcehijhmkjmpnponophaggvcprjaaosrorr_2010222001100010 32638.1822911829 23
80941 qLvvLALwQQQkbgihglpklnkmoopopxxkvbahjulbuovgvv_1022220101010022 3827.92215094350 22
80942 qLvvLALwQQQkbgjhliklnmoonppopxxnvafsiixehinvrv_1022220101000022 5774.85592424313 45
80945 qLvvLALwQQQkcehilijnlopmopnpoqqsjtjshpqxhlfjsb_2101020110201010 2206.99954689615 4
80947 qLvvLAMAAPQkcehigjkmmnopmpoophaggvvveeaaacssww_2010211002200100 1041.03878427863 18
80948 qLvvLAMALQQkcehijjlmkpknoonpppdgnvvaawhsrrrroo_1022122011000112 969.998969071069 3
80949 qLvvLAMAPMQkcehijjlmnoklponpphaggvvaaaavhnrrrr_2010222001100110 3258.62417471547 73
80950 qLvvLAMAPPQkbggjhlmjklponpoopxxnkkamjfxtarbjgv_0111002202012020 3740.45162020517 22
80952 qLvvLAMAPQPkcehikjilkoonmpnppqqsjgkjefxhefafal_2101020110200022 1598.39355312077 97
80953 qLvvLAMAwQQkcehijjlmkknoppoophaggvvaarvtrrrroo_2010222001100211 7036.89013929388 11
80954 qLvvLAMAwQQkcehikjlhjnlmpopophaggcvafnmhnowcfn_2010211002202121 3169.83379757604 11
80955 qLvvLAMLAQQkbgihjlojjoplnnoppxxgvvaibjehlfbfwn_1022220101000112 5138.24467448648 51
80956 qLvvLAMLAQQkceihimjknopopmnoplicbceccpxaxrsjbb_1200001122222200 2701.99962990372 3
80958 qLvvLAMLQMQkbgkhjlojlikppnoopxxwvvaibdjjrnbbco_1022220101000112 4258.40080478515 18
80959 qLvvLAMLQPQkbighjgkomnpmlopopdlgrwssmliuljrksb_2101022110221001 3841.99973971888 4
80961 qLvvLAMLQPQkceihimjknnnpompoplicbceccpeeagsrbv_1200001122222200 2157.99953660787 3
80966 qLvvLAMPAMQkbggilgjkknnomoppphagohgkkfdawnrnjg_1200001112211001 3068.83581419011 111
80970 qLvvLAMPwQQkcehikjllnpmpooonphaggcvdmldiddgfvg_2010211002202011 606918.878135329 29
80971 qLvvLAMQLMQkcehijjlmlnkloppophaggvvaadhvhrvrjw_2010222001100220 3036.05909777674 50
80973 qLvvLAMQwAQkceihhjiljknmpoopphhwrrvgegwmfajgeh_1222001111022020 2701.99962990372 6
80981 qLvvLAMwPQQkbigjkimllmpopnoophqgvwwuttxhxhgbkk_1200001112221000 5294.97649608517 27
80983 qLvvLAMwQAQkcehikjhjmnolnoppphaggcvcjtmqhjvaae_2010222001100122 5460.16111384680 17
80985 qLvvLAMwQPQkcegjjjkmolpnnponpqqssbvguquiifrbbo_0222110000120112 5207.59122627623 52
80991 qLvvLAMzPQQkceihhmjknmmlpoopphhwrrecwhehhjjgbf_1222001111022222 3244.14897544010 5
81000 qLvvLAPMMPQkcehijjklmnnopooppqqbbgkrqdudtgnswg_2101020110201101 1692.65618604830 89
81001 qLvvLAPMMPQkcehijmklmknpnopopqqbbgtnqdfhqbnrwb_2101020110201101 2870.68542753313 65
81004 qLvvLAPMQAAkagkhjljjmlnlmnoppjbhkdaauqdhmkcaqj_2002112111000020 3760.13701302409 285
81008 qLvvLAPPzQQkcgfihjmnmkpoonpnphtsrrveuefamnfbcw_2010211002210010 3464.88223473036 67
81009 qLvvLAPQzAQkbgghgimjknllpopopxxnvkklbspqhlvebl_1022220101010202 1.51926146958102e6 79
81011 qLvvLAPvQQQkbgjhkloolpnmmpnopxxnvraqauxeamdbcj_1022220101000222 1656.03702831427 45
81012 qLvvLAPvQQQkcehijkmmpnomlonppqqbbgbddahhhqwbbr_2101020110201110 1128.56290261608 7
81013 qLvvLAPvQQQkceihgkmnlomoponppqqggrrmupmixpfroj_2101020110201100 4197.40963092419 31
81021 qLvvLAQLPPQkcghjijlmonopomnppuljcbchqxtlexsfcc_0221110012021121 1279.30989058989 19
81026 qLvvLAQMwPQkbgjhjhlikmlopnpopxxnvvnafsatnjfjjo_1022220101002222 959.465568427793 105
81028 qLvvLAQPwQMkbgghjkllmmnoonpppxxrvvwadehiqhaetu_1022220101001122 663.026274482574 117
81030 qLvvLAQvMQQkbgjhjhlnkpnmpopooxxnvvnaajhhxvnoff_1022220101002222 855.331583062052 97
81036 qLvvLAQwwQQkbhghjhkglponmpopoepnnvbvrxhhnnfjfj_0112022200011122 5229.43558195040 61
81040 qLvvLAvAQQQkceihhonjllpmoppnoqqoffhhfpixhdfjsg_2101020110201010 2206.99954689615 4
81041 qLvvLAvMQQQkbgjhiokmlmnplopopxxnvfisitxmhtbrbv_1022220101000112 3117.42914316023 78
81043 qLvvLAvMQQQkbighojnokpkmnmopphlgkikhpfmvlcjrsw_1200001221121120 2794.39930574947 127
81048 qLvvLAvMQQQkcehinlmmlnpopmlopqqbbmqddqieadhqwk_2101020110201021 1516.53779016812 11
81055 qLvvLAvQMQQkcehiilnjolpmonpnpqqsjjeasqiqhdffsb_2101020110201010 2206.99954689615 4
81057 qLvvLAvQPQQkcehiilnmoppmnonpoqqsjjealqxhmedfvn_2101020110201012 2064.53536564111 21
81058 qLvvLAvQQMQkbgihmnnjonomplpopxxgvehebhpmmmlcbv_1022220101000110 2333.10978098467 62
81059 qLvvLAvQQMQkcehiilnjkolmnopppqqsjjeasfqihfncjk_2101020110201011 4834.88066716968 65
81064 qLvvLAwLQQQkcehiklpkompnlmopoqqsjgqpfhieapockf_2101020110200221 5777.99982692973 9
81065 qLvvLAwLQQQkcehikoplpomnolnnphaggcudlmxiaxhsbb_2010211002202000 7177.46251781059 79
81067 qLvvLAwPPQQkcehiklmkoopnmmppoqqsjgeafhmxaefvjf_2101020110200222 1983.82186503694 31
81071 qLvvLAwwQQQkbgihjnkmokplmnoppxxkvvioutjhibboco_1022220101010012 2157.99953660787 3
81073 qLvvLAwwQQQkcehikijknopnoppnoqqsjgjsfqqewwoobb_2101020110200110 3910.98480813664 23
81074 qLvvLAwwQQQkcehikijkonpopnnpoqqsjgjsfhhebfwwfb_2101020110200110 1893.57196292545 79
81078 qLvvLAzAMQQkbgghgjmkpmnoopnpoxxnnkrmfleaakvbok_0111002202012121 3272.99693032824 77
81083 qLvvLAzAQPQkbgghgjmklmpoonppoxxnnkrmfxitakbngk_0111002202012120 2303.78333888240 89
81084 qLvvLAzLQQQkbgihknjpmomplmopoxxjvfdfaedapijror_0222001010121222 3437.96254274364 5
81088 qLvvLAzMMQQkbigjjmlnnkplpopoohlgrrtippfqqlgbrr_1200001221122200 2094.36241677554 79
81090 qLvvLAzMQMQkbighhljnkoknmppophlgkktkpfmvffcnvc_1200001221122200 2103.17660091822 25
81091 qLvvLAzPMQQkcghijnnlmmpploonptegojamulqxpeeksc_0112000200122112 5174.58696426062 13
81098 qLvvLAzwQQQkbigigjlnmlnopmoppluggcbhadddxxscsc_0221100002021211 5192.79520403819 73
81103 qLvvLLAAQMQkcehmkinjokjomppnpqqfmbjxsqfksoccnn_2101020110222121 8903.91775754521 97
81104 qLvvLLAAQPQkcehkjmlmnkpnlopopqqfgkhueqfuamcfcb_2101020110222202 3990.46377176692 111
81106 qLvvLLALQQQkcehklmpmkoopnlmpoqqfgmxphfhmeamfkf_2101020110222221 2707.08876073719 25
81107 qLvvLLALQQQkcehmkljlknpnoooppqqfmbhsxfehhqnfsc_2101020110222111 11479.7405428655 53
81114 qLvvLLAMQMQkcehmkinjmloplonppqqfmbjlghphepofvf_2101020110222112 56595.8472950018 101
81116 qLvvLLAPMQQkcehkiilompnolnnppharcrraimuaduwjgr_2010222001111001 2942.46188525510 37
81119 qLvvLLAPPQQkcehmknolkpmlnooppqqfmblttfauxauokv_2101020110222220 1996.10511858948 54
81120 qLvvLLAPPQQkceikkikjponnopponqajcvfsfaaaooooff_0222110000122111 3841.99973971888 4
81121 qLvvLLAPPQQkceklmmojpjonpnonphaslllewaweaxassb_2010211002211001 2492.51406629219 83
81123 qLvvLLAPQPQkcehmkmnjollpplopoqqfmbllgeplhipfnv_2101020110222112 2004.03500935777 123
81124 qLvvLLAPQPQkceilkikljmnmpopopqqjarfslfmaqffvvv_0222110000122111 1806.32968776465 17
81131 qLvvLLAzQQQkcehkjkmpklonmooppqqfjwwxxfxaaggwnv_0111202002011102 175110.585544321 19
81133 qLvvLLLAQQQkbihmhnlmkpknponophlriktpdfpvtpbocb_1200001221121222 244970.812881107 73
81135 qLvvLLLAQQQkcehjijjpknoonponpqqfkjnsqfaaccjkkj_2101020110222112 5106.58185216150 9
81136 qLvvLLLAQQQkcehjijjpkonpnonpoqqfkjnsqfhhsckcsk_2101020110222112 3841.99973971888 4
81138 qLvvLLLAQQQkcehnhoompmolmnppnhararadpamxmmaugj_2010222001111001 4488.79074160040 27
81139 qLvvLLLAQQQkcekjlkojojpomnnpphasvdvewewapbssgf_2010211002211001 2828.33472602146 93
81142 qLvvLLLMQQQkcehgijpkjnoonponpqqfnjsqfkaaccjkkj_2101020110222112 5106.58185216150 9
81143 qLvvLLLMQQQkcehgijpkjonpnonpoqqfnjsqfkhhsckcsk_2101020110222112 3841.99973971888 4
81147 qLvvLLLMQQQkcehihkonnlopmpponqqfrrjllxqhdurwcn_2101020110211111 5777.99982692973 9
81149 qLvvLLLMQQQkcehjmmjmkllonppopqqfkatopfpqhhvvvc_2101020110211111 1.30005566126640e7 9
81151 qLvvLLLMQQQkcehkmlponjmppnnooqqfbappllghixlnvv_2101020110211111 2489.35956483462 29
81154 qLvvLLLPQQQkcehhmjmkplpononnpqqfglghfhlahhoccf_2101020110222112 2157.99953660787 3
81155 qLvvLLLPQQQkcehilmlonplonpnopqqfrxiillmqhmllcf_2101020110211112 1882.71898104795 51
81162 qLvvLLLQAQQkbgkilolnmknomppnpxxvvlmldlfuumafjj_0111002202022222 1207.95587750502 23
81163 qLvvLLLQAQQkcehgiljlkpmononopqqfnjhsxfxmackkbn_2101020110222111 19717.2805988352 89
81164 qLvvLLLQAQQkcehhonjnllppolonpqqfgtqgpplhiapkko_2101020110222112 1957.12185935199 87
81166 qLvvLLLQPQQkbgihlnjpmnonopompharraekpiuuudpffs_1200001112222112 19365.3073552862 85
81170 qLvvLLLQPQQkcekjlkmjpjmomnopphasvdvhwawhpbscff_2010211002211001 3237.04356496312 50
81171 qLvvLLLQPQQkcekjnkmlojmponpnphasvxvheewhepfnsn_2010211002211002 8990.33656736346 101
81172 qLvvLLLQPQQkceknhilplponpmonohasarraaaulauurjw_2010222001111011 3178.46147401836 42
81174 qLvvLLLQQMQkbgimljkolnkmppopohasianftiqflqncvo_1200001112221220 10078.0007290575 103
81176 qLvvLLLQQMQkcehhonjnkmmlopnppqqfgtqgpfthhafgfv_2101020110211112 5352.13133882604 39
81177 qLvvLLLQQPQkcehnholomlknplopphararaadpavaaujjv_2010222001111000 5188.23477227766 47
81178 qLvvLLLQQQPkcehihlkonmlonpnppqqfrrxjllhqhmrnrr_2101020110211110 10416.5502017273 27
81183 qLvvLLMAQQPkcehjjhnnkomkomppppdrvvradwexsggapa_1022122011022021 2157.99953660787 3
81184 qLvvLLMAQQPkcehkhmlokjmlnppopqqfgsaxqfjhqaalka_2101020110211120 6.21705818656731e12 91
81186 qLvvLLMLQQQkcekinlmpopmonmponhasrdaeippmudmubk_2010222001111111 3149.29045731746 21
81188 qLvvLLMMMQQkcehkjilomlnmlppopharcvvaqhexeuvrbv_2010222001111012 15126.9999338930 10
81190 qLvvLLMMQAQkcemkjllkjknmpopophalcvdawwwuhwscrv_2010211002211220 817.796092350114 51
81191 qLvvLLMMQMQkcehkjmmonklpoponpqqfgkaiplfdqxfrcj_2101020110211112 3961.97075165816 56
81192 qLvvLLMMQPQkcgkkljlomnomkppophtrsivaulueqfwjvj_2010211002210201 2018.74756688243 21
81198 qLvvLLMQPMQkceilnlikjompmmoppqqjallfsfqlpqgssc_0222110000122211 1187.72636814418 6
81200 qLvvLLMQPPQkceillnikjompmpnopqqjauufsfqutqfwsk_0222110000122211 1187.72636814418 6
81202 qLvvLLMQzQQkcejljmnlmkopknpoppdnevtaadwmasrgjo_1022122011022012 3116.94807005398 219
81204 qLvvLLMQzQQkcemgjklkkmopnpopohalvvvawwhxqfckos_2010211002211011 9219.10162765685 37
81205 qLvvLLMwQQQkcehkhmpkjmlnnopopqqfgsaqfjhqagwors_2101020110211112 26854.7756872667 10
81206 qLvvLLMwQQQkcekijhopmonlmpnnphasrvripplluugrwr_2010222001111101 5777.99982692973 9
81207 qLvvLLMwQQQkcelikmlopjnooppnnqqusbappagiixarjo_2101020110211010 6218.37299454568 81
81208 qLvvLLMzQQQkcehkilonkmlnopoppqqfgrxxlfhqhlofoo_2101020110211122 3085.45275407046 23
81209 qLvvLLPAAQQkcehinhiolnlmopnppharrarrauauuuojjj_2010222001111010 1405.73915867364 34
81210 qLvvLLPAAQQkcehinhiomlmpoopnpharrarrammmxugojc_2010222001111010 2621.30623555479 37
81212 qLvvLLPAMQQkbigljnkjpkmpomoophlbdbirkhfqlvfnrr_1200001221122100 4536.89169037730 13
81218 qLvvLLPMAQQkagkjijjnmmomnpoppjbmdkauqppfcvjskj_2002112111002000 20008.0434775144 149
81220 qLvvLLPMQPQkcehkjmmlmnpponpooqqfbkaiielhxdljvn_2101020110211112 6499.93602066868 13
81225 qLvvLLPQAAQkcehlgimjmkonpnppoqqfmnjxshfxacckgn_2101020110222111 11557.4451011078 9
81228 qLvvLLPQMPQkcehinhillkolpnoppharrarraavaujjjvv_2010222001111000 2578.50991998973 38
81229 qLvvLLPQMPQkcehmihlkjolonnpppqqfxrrxjwiuanncvw_2101020110211102 3547.84466002512 61
81234 qLvvLLPzQQQkcehijiompmlnppnooharrvrihemuaugjrf_2010222001111001 1902.85853945370 75
81236 qLvvLLQAAPQkcehjijhinmnomppopharvrvrramujgjjjc_2010222001111100 1312.44548279225 35
81237 qLvvLLQAMAQkcijfmjlhllnompopphhswavusmdeiafnkn_0222110000022112 3841.99973971888 4
81238 qLvvLLQLAQQkbgjjigmklnmnopoppxxkvnnxgdquxkwkww_1022220101000222 2.34350117694539e6 73
81241 qLvvLLQLMQQkbgklminlnppomopmoxxvhhvalttxxmttfg_0111002202022111 1.93760626557744e6 26
81242 qLvvLLQLMQQkcehmkhjonpnnppmooqqfmbggehiaeabonn_2101020110222210 2117.69742251064 59
81244 qLvvLLQLQMQkbgijkmnmlkopmonopdprrgiuhefdxmbbbn_2101022110212111 13256.4344358055 161
81247 qLvvLLQMAMQkcehmkgijnkonmpppoqqfmbnjsqfxsoccnn_2101020110222211 12555.7946960485 21
81249 qLvvLLQPPPQkcihfmjnlnoopmpponhhswavtaxhxahhjsc_0222110000022112 3602.79537747148 69
81250 qLvvLLQPQzQkcehmkhmjmlnnopoppqqfmbglghphamvsng_2101020110222210 2558.25971819157 121
81253 qLvvLLQvQQQkbgjjigklnomnopoppxxkvnngdqxmxkvkcb_1022220101000220 2117.50023540707 58
81254 qLvvLLQwMQQkcelimkmlojmnnpoppqqusubapaghixpron_2101020110211102 2576.01310854428 65
81255 qLvvLLQzMQQkcehkijinomnoompppharcrvriemduggbbr_2010222001111011 1657.87927259934 18
81258 qLvvLLvQQQQkbgkhpmlmkjolnnpophaskhupdfftiqrooo_1200001221121222 10078.0007290575 103
81259 qLvvLLvQQQQkcehknplmklnlpoonpqqfnqippfpxxaakkk_2101020110222112 730.321282210894 63
81262 qLvvLLvQQQQkceholplpkmmoponnnqqftuaaqfautahhcc_2101020110222112 3841.99973971888 4
81263 qLvvLLvQQQQkceholpmpklmoponnnqqftuahqfhutahhcc_2101020110222112 3841.99973971888 4
81264 qLvvLLvQQQQkcehompmpklloponnnqqfimxhhfhmiahhcc_2101020110222112 3841.99973971888 4
81268 qLvvLLwQAQQkcemgnlkjkmponopophalvaawwwhlaxscrb_2010211002211001 2852.28824567406 79
81269 qLvvLLwQAQQkcgkmnhlolmpmnlopppebuanatxphxaqpnj_1022122011022010 2912.85459429699 15
81270 qLvvLLwQMQQkbgkkhomlkjolnpnpphasfkhupfftifrkgk_1200001221121120 40911.5503356291 11
81273 qLvvLLwQMQQkcgkkjnlolmnmkoppphtrsvtampuuqfsfkj_2010211002210221 1451.16419946644 11
81275 qLvvLLwQQMQkbggjolmkjlnonppnpxxbvauxgjipeivvss_1022220101000112 52206.6449636048 27
81280 qLvvLLzPQQQkcegmpolopmpkolnnnqqgtleailahbhehcc_2101020110222111 2406.80593605403 6
81284 qLvvLLzQPQQkbgkllmoknomolpnppxxkxhpigiqdmexmvc_1022220101010010 2087.76251797257 18
81287 qLvvLLzQQMQkbihllmonmokknpmpphlvdapqdlpfvmafjw_1200001221122120 1129.91981038159 90
81289 qLvvLLzQQPQkbgkjlijolomnpnpnphasrakopmpuqarbcr_1200001221121220 6725.99985132322 5
81293 qLvvLMAAwQQkcghliljhknopnonppuljxbavfflupfbfvn_0221110012022120 20449.2004338412 47
81294 qLvvLMALPQQkbgiglilkomlpnpnopxxccavxjipamxjsgg_1022220101001220 5414.33269321325 9
81297 qLvvLMALQPQkceghkjnokmmnpnpopqqvfgkxqfxalbfgbs_2101020110212221 6596.48434889822 6
81308 qLvvLMAzPQQkcejhkinnlompopmophajrcrhxhuapukjrc_2010222001110111 4236.39307404980 21
81315 qLvvLMLAQPQkagijjlmmnoonlopppnkjttluqilorckjss_1001221222200010 191461.161458676 59
81318 qLvvLMLMAQQkcghkhjonklpomppnopegbgvhdrmmejkssw_1022122011000010 3.58826585547442e6 17
81319 qLvvLMLMPQQkcekhhmjompnponmpoqqwfwerlilillrccb_2101020110211112 81266.7029523904 19
81331 qLvvLMMLMQQkbighjlnokonpopmpnhlgrgihqfaauurckn_1200001221112000 2461.51040306901 23
81336 qLvvLMMwQPQkcghkjlmnoknpmnopppegbnxaqermhmrons_1022122011000110 2337.66816061725 32
81338 qLvvLMPMzQQkceghjkllmpoompnpoqqvfkbauluqllvbbn_2101020110211022 7915.46554221050 119
81342 qLvvLMQAALQkbggiilgkjkmonpopphagrragfkftckxfei_1200001112222001 2134.44912770162 91
81343 qLvvLMQAPzQkbggkklgijmlonppophagrragfkaqafppfp_1200001221120001 3967.96252445001 89
81347 qLvvLMQwQLQkceflgjklmnlopopophaslvvvhaahaawwww_2010211002211100 585.003374710737 55
81348 qLvvLMQzLQQkbggkklgjnoppmnopohagrragkadaavvoof_1200001221120000 2855.26302917962 87
81349 qLvvLMQzMMQkbggkklgjmnopnoopphagrragkqamakkfff_1200001221120000 5335.82621201920 85
81352 qLvvLMvAQQQkcghknhokmlonppopnpegbanpruaiaagfks_1022122011001012 409849.275215653 25
81355 qLvvLMvMQQQkbgginlkjmpmlnpoopxxvvdxgblhaulkffc_1022220101000002 4862.86725075340 44
81359 qLvvLMvQQPQkbighomomokknpmnpphlgriipepfviajcor_1200001221112220 1237.57752572299 83
81360 qLvvLMwLQQQkbighjopnkpompmnonhlgrghqpfaaausowo_1200001221112200 5502.21769106180 77
81361 qLvvLMwMPQQkbggkjmlmnkopponopxxnkvmxmujaumnvvf_1022220101000020 1989.24268058898 23
81363 qLvvLMwPQQPkbighjnonllmomoppptxggvlalihehpqkck_2010210022200210 1826.95178220841 7
81365 qLvvLMzMAQQkcehfjmnjkollmppoppdgjvaigrildccfrw_1022122011000010 3841.99973971888 4
81368 qLvvLMzMQMQkagikjjjnmlolppoopjbkmdauaaalcmdkkd_2002112111020002 3329.99969969967 3
81372 qLvvLMzPMQQkceghjonlmpnmolpnpqqvfktteiiamlurkr_2101020110211220 15126.9999338930 10
81374 qLvvLMzPPQQkceghklnkjonmpooppqqvfbihfgmaawfvfc_2101020110211220 522164.438019413 26
81384 qLvvLMzzQQQkbgigimkoplnmopnpoxxccvlgqhuluxvonk_1022220101000120 1636.56697664397 32
81385 qLvvLMzzQQQkceghjlnkolnmpponpqqvfkiifihaamsvks_2101020110211222 2708.17340458210 97
81400 qLvvLPLLQQQkbgjklonpmkjnnopopharratltmffuuggjj_1200001221121122 8148.29973892473 7
81401 qLvvLPLLQQQkcefgllpomolpmmnopqqgghtqatiqmdhdbj_2101020110211102 2062.13900177584 18
81408 qLvvLPMAMMQkcehiljmimlnnopopplibnavxkqtitafnor_1200001122222211 2325.14850206053 63
81410 qLvvLPMAPQPkbghgjgmiklonoopppxxvgvgmjjdhanvqah_1022220101000122 1153.99913344822 4
81411 qLvvLPMPzQQkbghgjgkjnpoponnpoxxvbvbsjxxavobvws_1022220101000212 1636.27538087637 21
81412 qLvvLPMQLQPkbghgjglkjmonoopppxxvbvbusjlhakcqah_1022220101000122 1153.99913344822 4
81413 qLvvLPMQLQPkbghgjgmkjlonoopppxxvgvgmsjdhakcqxq_1022220101000122 1153.99913344822 4
81421 qLvvLPQLPQMkbghgjkgnmolmonpppxxvgvwgmxidqavddt_1022220101002212 1449.16263822303 129
81432 qLvvLPwMMQQkcelhkjonknpnmlpopqaqfcwhhfxxahjwbv_1222001111022000 5240.73005638054 43
81434 qLvvLQAvQQPkcghjkijloknlnpooplqgrrnrthfqibhvkw_1200001121122001 738.840483691600 137
81437 qLvvLQLALQQkcehikjlkonpmpopnohaggsvxvheepwbnno_2010211002200222 9080.72243438969 109
81438 qLvvLQLAPAQkcgfkjjllnolmnnppphtsfbvaeaaetmrfoj_2010211002200110 8481.81761361277 99
81442 qLvvLQLAzQQkcehiklkmmopllnopphaggsasaedqaanoon_2010211002200221 7730.90669576457 16
81443 qLvvLQLLPQQkcehikjmmpopnlnpoohaggsveeaplpacrbr_2010211002200021 1.27632391788952e6 18
81446 qLvvLQLMMAQkceihhjhkjmlonpoppqqoffkfffhhkcxnxh_2101020110211110 1461.90923976749 19
81447 qLvvLQLMMMQkcehihjijkmlonpoppqqsjfkjsfhhcchnhx_2101020110211110 24372.0719105300 25
81448 qLvvLQLPLQQkcehikmlnoopnolpnphaggsdpihipmiakwf_2010222001101122 7161.53224349242 85
81453 qLvvLQLvQQQkcehikmnpnpomplnoohaggsdiaiuxduafvb_2010222001101001 3804.39177044155 69
81454 qLvvLQLwMQQkcehikjkmmnplpoopohaggsvsdmpeawcrrr_2010211002200222 11259.4223552193 111
81455 qLvvLQLwPQQkcehikjkoplmlnoppohaggsvsaattanwwff_2010211002200211 4262.37246087844 39
81458 qLvvLQLzPQQkcgfkjjloplnponnophtsfbveaaeemmccrr_2010211002200011 2421.18089633840 31
81460 qLvvLQMvPQQkcehikjjopklmnoppohaggsvvaavlbbrrrr_2010222001110011 910.451779219246 69
81461 qLvvLQMvPQQkcejkkilmonolnppnphajjsrdxppuduncgv_2010222001111111 5545.26303343347 101
81466 qLvvLQQvPMQkbgghijgkmlnompoppxxvvvvcvhhxffjfss_1022220101022222 3460.08019265937 9
81467 qLvvLQQvPMQkbgghkjgimlnmopoppxxnvkvkkhhxjjjfss_1022220101022222 13636.2184338088 17
81469 qLvvLQQvPPQkcekfjkkjnmlopopopqqwgswscqqqfojjjj_0222110000121122 3194.62587233753 7
81470 qLvvLQvLQQQkcejghnoknpnmloppoqqckfeefedahhnffn_2101020110211220 1225.69256834284 5
81472 qLvvLQvLQQQkcghjknpmkolopomnppegcbeqdrhlaeosjb_1022122011000001 4.50348282356368e6 41
81476 qLvvLQvPPQQkcegjhonknpnmlpoopqqvnfttftlahhsvvs_2101020110211220 1225.69256834284 5
81477 qLvvLQvPPQQkcghjknnjolpmonmpptegsbamselipesjnw_0112000200122111 12296.2400685458 45
81482 qLvvLQvzQQQkcghkknmpkllmonopptegwbauiflquhsfgg_0112000200122110 5717.61570839814 7
81484 qLvvLQwvQQQkcegjhklkppmnonoopqqvnfglfamalfkcnr_2101020110212200 6.43233369730310e6 19
81485 qLvvLQzLQQPkcejghgnklkmonppopqqckfnqfikamjulbi_2101020110212222 2701.99962990372 6
81486 qLvvLQzPMQPkcejghglnkkmonppopqqckfnpqfkaujulgp_2101020110212222 2701.99962990372 6
81487 qLvvLQzwQQPkcegjhjknklmonppopqqvnfknqfiamjdmbi_2101020110212222 2701.99962990372 6
81488 qLvvLvAAQQQkbijhlkkmnmlpnooppetvbdoompxqttkkbg_0112022200122111 117827.402271097 21
81491 qLvvLvAMQQQkcgjknlnmlkoplmopplqggpalppfuqimnjb_1200001121121120 1988.98429779358 39
81498 qLvvLvLQQQQkcfjomljmnlonnpopphpvadagpiiimmphjc_2010211002210102 1801.13840015490 5
81500 qLvvLvMMQQQkcemjimjnolpnlompphhavgtgtpeaxhxfwb_1222001111022220 14802.2077046223 17
81501 qLvvLvMMQQQkcgknjlpmlmpmknoophtslvaulpueqfqgsj_2010211002210100 2111.41554118913 86
81504 qLvvLvMQMQQkcgknjllooplmknppohtslvdattaaqfqfjs_2010211002210101 1896.13826383177 143
81506 qLvvLvMQQAQkcgnljolomlmokpnpphtlivtahlpuufauor_2010211002210120 1483.34516157511 69
81508 qLvvLvPAQQQkcejkmlomopmplonnpqqgbaxdudauiqhqbo_2101020110211010 1365.26113879248 107
81511 qLvvLvPQAQQkagjijmjonnlmpopnpjbdkaiuqttscsvjbk_2002112111002200 44214.9822478083 67
81512 qLvvLvPQMQQkcejjmlnoopnllopnpqqgkaxqtppmquhpsv_2101020110211012 1549.34966757650 71
81513 qLvvLvPQMQQkcejkmlnoonpmlonppqqgbaxqddqahqhqrr_2101020110211010 1796.17406984755 7
81516 qLvvLvQAPQQkcgkhijlpomknnoppohtsjjvdaaqfqbbfjb_2010211002210111 1622.95517428131 15
81521 qLvvLvQQPPQkcgnhijllolkpnoopphtljjvdaaafaufjor_2010211002210110 1035.91183260090 29
81524 qLvvLvwQQQQkcgkjnlmolpnnkpmophtsvuaeepuxdfproc_2010211002210100 2075.84584987924 10
81526 qLvvLwAAMQQkcghlminnjmpmolopphxgxxwatrhphdqjko_2010222001100012 10598.5855645146 12
81533 qLvvLwMLQQQkbigkijmllnoponopphqgwwjiiiqxhxcwwr_1200001112222100 6080.25540221419 50
81534 qLvvLwMPMQQkcghijlonmkomppmpouljbfmqlavadawwwf_0221110012022012 2.25508550189803e6 59
81536 qLvvLwPMQQPkahkgmjlmnomnlopppjjhjaaqqqhqssshhq_2002112111000001 639.194172184505 17
81538 qLvvLwvQQQQkbigpnmjopkoklnonphlgiidkppfqvujcjs_1200001221111222 3930.84333055174 29
81545 qLvvLzQwMQQkcgkklmjjkpomopnpohtfsllvcchaagcfrf_2010211002211012 1260.06944705464 9
81546 qLvvMAALPQAkbhgghhglmnmonmnppxaxnvvkiaakvkkkqs_1022220100111120 8109.53531502784 17
81547 qLvvMAALQPAkbhgghhgjmnmnomnppxxxnnkkkaakkxkkxn_0111002200112201 15489.0484022606 20
81548 qLvvMAAvMQQkbhgghhgonpolompnpxxxnnkkxakvbckfff_0111002200112212 4082.35560635953 10
81549 qLvvMAAvMQQkbhgghhgonponomnppxxxnnkkxakvkckkgb_0111002200112212 2910.59712515045 7
81551 qLvvMAAvQAQkbhgghhgomnmoompppxaxnvvkhaaknvkadm_1022220100111120 2701.99962990372 3
81552 qLvvMAAvQAQkbhgghhgomnmoompppxaxvvvchaavnvvalu_1022220100111120 2701.99962990372 3
81553 qLvvMAAvQMQkbhgghhgoknoomppnpxaxnvvkhqanvkahvh_1022220100111120 7656.28540233600 9
81554 qLvvMAAvQMQkbhgghhgomnmnpmnppxxxnnkkxaakkxkkax_0111002200112210 2206.99954689615 8
81564 qLvvMAMvQMQkbhggikgnmnlopoopphhagrhgahxurhgfuu_1200001222110000 502.186225380067 53
81570 qLvvMAQvAAQkbhggikjgmlonnoppphhagrhrgahwrkchqq_1200001222100001 1492.11498521276 7
81571 qLvvMAQvAAQkbhggikjgmlononppphhagrhrgahwrvnhqq_1200001222100001 1492.11498521276 7
81583 qLvvMLAAPQPkbhgilkkmmjoknpoppxaxnaxettjmpvicxx_1022220100101001 1158.45160665651 31
81587 qLvvMLMAPAQkbhfgljmkmnkonoppphhhbxfxuxalhccmmu_2000222111100002 41225.8787798951 9
81589 qLvvMLMMLQQkbhghhkklpnonopponhharwaadaiagwwwwf_1200001222211211 2248.76910961778 23
81590 qLvvMLQLAPQkbhgilkjmnnmpopopoxaxnaxneeaxkngrjf_1022220100102222 569.692308386352 5
81591 qLvvMLQLAPQkbhgilkjnmnmpoopopxaxnaxniiaxknwbso_1022220100102222 569.692308386352 5
81595 qLvvMLQvPQQkbhghhiklolmnpopophharwwaxxqggbvkvk_1200001222212200 7146.22515240898 7
81596 qLvvMLQvPQQkbhghhiklplnmoopophharwwaxhqbbrkkvv_1200001222212200 1662.35467493442 19
81598 qLvvMLvQMQQkbhghkomlmlonpmnpphharahedexelkocgr_1200001222212220 2141.27389619427 103
81601 qLvvMMQLMzQkbhggjkgijlnmoppopxaxnkakksuwvaammv_1022220100000211 610.847135121351 13
81602 qLvvMMQMvMQkbhggjkgiklnmopoppxaxnkakkxuwbjufmm_1022220100002221 1160.16184922713 37
81603 qLvvMMQvPAQkbhggikgjonlmnnpppxaxvvacvhhvvggaha_1022220100000221 997.024122008943 3
81604 qLvvMMQvPAQkbhggjkgionlmnnpppxaxnkakkhhvvrraha_1022220100000221 997.024122008943 3
81605 qLvvMMvAAQQkbhggjmkmolpmnnoppxaxnkmxmumxfvfvbb_1022220100000002 1357.62137273664 48
81606 qLvvMMvMMQQkbhggjmlmjlmopnoppxaxnkmamjmfvbfcrr_1022220100000002 1582.51114032089 119
81607 qLvvMMvPMQQkbhggjklojlopnnpopxaxnkxaajmkbffnkn_1022220100000022 1728.73832506609 8
81608 qLvvMMvQAPQkbhggjmklmnompnoppxaxnkmxamuxfwfbwj_1022220100000022 11868.0266297593 43
81609 qLvvMMvwQQQkbhggjmmnjpmonnpopxaxnkmmujmfvvfccc_1022220100000000 1845.69565181647 117
81611 qLvvMQQvLPQkbhgghjhgilpoopnpoxaxnvkvkksqqqqjaa_1022220100222211 1529.81133660059 7
81613 qLvvMQQvvQQkbhggihhjgnomppopohhagggbggvacqahqh_1200001222000021 5322.31821410822 5
81615 qLvvMvAAQPQkbhglkmnlnkpmkpoopxaxaxtiaiphiibfob_1022220100101102 1056.50071224427 11
81617 qLvvMvAQMQMkbhglkijijomnmnpppxxxxxkkkkxnnnnxax_0111002200221110 2206.99954689615 8
81625 qLvvMvQLMQQkbhgmlknomllpmnopphhaaaattuuuxuggvv_1200001222222220 969.998969071069 3
81627 qLvvMvQLMQQkbhgmlkonmllpmnopphhaaaaiidddxdggvv_1200001222222220 969.998969071069 3
81628 qLvvMvQLPQQkbhglkmlopjpnnoponxaxaaaxaujmxnkvkn_1022220100000220 1188.11671497959 103
81634 qLvvMwMAPPQkbhgglglmmlkponpophhaghgdllmmgrgsfs_1200001222111000 7677.48126500292 15
81635 qLvvMwMAQAAkbhgglgkmlmknloopphhaghglumuuxuqtbk_1200001222111001 1328.26331611339 51
81636 qLvvMwMLPQQkbhgglgjonmmnopopphhaghgsahdnrrrrwo_1200001222111000 454.985793492212 61
81637 qLvvMwMLPQQkbhgglgnompmpnoponhhaghgqaqhxbrrrrw_1200001222111000 1897.86048902596 13
81638 qLvvMwQAPLQkbhgglkgijnmopoppohhagaagfsaaaauuuu_1200001222221100 530.149585437504 3
81639 qLvvMwQAPLQkbhgglkgjinmoppoophhagaagojaaaadddd_1200001222221100 530.149585437504 3
81640 qLvvMwQLPAQkbhgglkgjnmnoopopphhagaagsahxrraoll_1200001222220000 1283.39781579298 83
81641 qLvvMwQLPMQkbhgglkgjnmoomnppphhagaagsahhkrwxqp_1200001222220001 1590.42049840185 113
81644 qLvvMwQvMQQkbhgglkglpolmnpoophhagaaguaxuvvbffb_1200001222220001 1328.02036280200 3
81645 qLvvMwQvMQQkbhgglkglpolnmpoophhagaagdaxdccbjjb_1200001222220001 1328.02036280200 3
81647 qLvvMwQwAMQkbhgglkgimklpnoopphhagaagfauuafssum_1200001222220000 1186.39667644711 79
81650 qLvvQALLAAQkcfeghijmnkonpmoopliiqgnehefaghvttw_1200001122220001 1140.99885857677 107
81652 qLvvQALLAPQkcgfehilmnloploopphhhagghaaghhgqxqx_2010211000021122 1597.99937421753 2
81654 qLvvQALLAPQkcgfehilmnloploopphhhagghhhgaagxqxq_2010211000022211 1597.99937421753 2
81656 qLvvQALLAPQkcgfehilmnloplppoohhhagghaaghhgxqxq_2010211000021122 1597.99937421753 2
81658 qLvvQALLAPQkcgfehilmnloplppoohhhagghhhgaagqxqx_2010211000022211 1597.99937421753 2
81660 qLvvQALLAPQkcgfehilmnlpoloopphaaagghaagaagqxqx_2010222000011122 673.998516317209 2
81662 qLvvQALLAPQkcgfehilmnlpoloopphaaagghhhghhgxqxq_2010222000012211 1441.99930651839 2
81664 qLvvQALLAPQkcgfehilmnlpolppoohaaagghaagaagxqxq_2010222000011122 673.998516317209 2
81666 qLvvQALLAPQkcgfehilmnlpolppoohaaagghhhghhgqxqx_2010222000012211 1441.99930651839 2
81668 qLvvQALMvQQkcgfehikjlnmoppopoqaaassqqxfjaqqhha_2101222110000021 1332.19231857025 33
81669 qLvvQAMLwQMkcgfehijklmnonoppphaaagghhaaaaqqhrr_2010222001111002 673.998516317209 2
81670 qLvvQAMLwQMkcgfehijklmnonoppphaaagghhaaaaxxhww_2010222001111002 673.998516317209 2
81671 qLvvQAMLwQMkcgfehijklmnonoppphhhagghhaaaaqxhrw_2010211002211002 1441.99930651839 2
81672 qLvvQAMLwQMkcgfehijklmnonoppphhhagghhaaaaxqhwr_2010211002211002 1441.99930651839 2
81677 qLvvQAPLAAPkcgfehijklmmnmpoophaaaggaaaawawbbrr_2010222000011222 705.193734916178 6
81678 qLvvQAPLMLQkcgfehijklmmnpopophaaaggaaaarqpdsvv_2010222000011211 1288.35039704464 38
81679 qLvvQAPLMLQkcgfehijklmnpopopohaaaggaaaaxeeeecc_2010222000011122 5039.06764548517 7
81680 qLvvQAPLwAQkcgfehijklmononnpphaaaggaaaaaaqxqbr_2010222000011222 1960.02174240388 58
81681 qLvvQAPLwPQkcgfehijklmnopopophaaaggaaaahddddvk_2010222000011111 774.278399890315 3
81682 qLvvQAPLwPQkcgfehijklmnpopopohaaaggaaaahuuuucn_2010222000011111 774.278399890315 3
81683 qLvvQAPLwQMkcgfehijklmonnoppphaaaggaaaaaaeehjj_2010222000011222 4478.42051550064 9
81685 qLvvQAPvPQPkcgfehijknlomnopppqaaassqqjffjvcxhq_2101222110000002 2184.92455398135 7
81686 qLvvQAPvPQPkcgfeihkjnlommpoppqaaaoohhjffjnxnhq_2101222110000002 2184.92455398135 7
81688 qLvvQAQvLPQkbhigghhgjlponoppoxxaxnnkkakxxnnnkk_0111002201110022 2206.99954689615 8
81694 qLvvQAvLAQQkcgfehinolnnplmmpphaaaggaagwwagwwxq_2010222000011112 18760.4012078076 16
81698 qLvvQAvLQPQkcgfehinolnpnmoppohaaaggaagjhobveen_2010222000011111 1448.55234848551 3
81699 qLvvQAvLQPQkcgfehinolnpnmoppohaaaggaagshfbkppc_2010222000011111 1448.55234848551 3
81702 qLvvQAvLQQMkcgfehinolnmlnmppphaaaggaagjjsobqlu_2010222000011110 1161.33753608725 5
81712 qLvvQAwPAPAkcgfehijjmjmonmopphaaagghqaqwaawjqj_2010222001111220 1667.60209553704 105
81713 qLvvQAwPwPQkcgfehijjmjponnopphaaagghqaqaaaxxww_2010222001111222 5777.99982692973 9
81715 qLvvQLLLPQQkbgihiinmlomnopnppxqaqvvhssvsnnckkg_0111002202222111 8889.00696234497 21
81716 qLvvQLLQLMQkbgihiihklknmpopopxqaqvvbumoafaxjoj_0111002202222000 654.503964860302 43
81723 qLvvQLvAAQQkbhigijnjllmpopoophaaasahiqjctrugrh_1200001112122201 6577.49867214402 21
81724 qLvvQLvAMQQkbhigijnjkpnopmonphaaasahijsorforog_1200001112122202 19477.4079995967 19
81725 qLvvQLvLQQQkcgefjmopmpoolnpnnqaxxhahhafssjjsof_0222110002222211 4092.55944978942 11
81729 qLvvQLzwPQQkcfgeklkmjmpponoopqtuqiteupvbvjjobn_2101020112211220 2002.45106266479 9
81730 qLvvQvAAAPQkcgfelkjllmmnoppophaaahhaxxqnwgaxvh_2010222001111112 2212.66153254172 55
81731 qLvvQvLLQQQkbhiglkmjnpmpnopooxaaaaxaqhnknkvvnn_1022221110000022 732.605731693746 8
81733 qLvvQvLQQLQkbhiglllkmjnopopopxaaaaaxxaxaaaqxqx_1022221110000021 1363.46826807229 3
81734 qLvvQvLQQLQkbhiglllkmnjopopopxaaaahqxaqhaqqhqx_1022221110000021 1363.46826807229 3
81737 qLvvQvPAQzQkcgfelmjkjnkonnppphaaaaaaephhqnnack_2010222001100202 723.998618781895 5
81738 qLvvQvPAwQQkcgfekjljmonmpnoppqaaaaaqlmsgwkkfkk_2101222111100002 4.17305571880577e6 63
81739 qLvvQvPvQQQkcgfekjonpoppolnnmqaaaaaaaajjjjjssj_2101222111100000 282.057785492538 6
81740 qLvvQvPwQAQkcgfekjlnloonmmpppqaaaaaqaqasswomii_2101222111100000 869.791899174575 21
81741 qLvvQvQALAQkbhigkjljjlmnpooppxaaaaaaqhqvvqkkqq_1022221110000001 4705.07270299986 7
81742 qLvvQvQAMLQkbhiglkjjjmnopopophaaaaaaahhhaaqqqq_1200001112222200 481.997925302273 2
81743 qLvvQvQAMLQkbhiglkjjjmnopopophaaaaaaahhhaaxxxx_1200001112222200 481.997925302273 2
81744 qLvvQvQAMLQkbhiglkjjjmnopopophaaahhaahhhaaqxqx_1200001112112200 1441.99930651839 2
81745 qLvvQvQAMLQkbhiglkjjjmnopopophaaahhaahhhaaxqxq_1200001112112200 1441.99930651839 2
81746 qLvvQvQAMLQkbhiglkjjjmnopopophhhaaaaahhhaaqxqx_1200001222221100 1153.99913344822 2
81747 qLvvQvQAMLQkbhiglkjjjmnopopophhhaaaaahhhaaxqxq_1200001222221100 1153.99913344822 2
81754 qLvvQvQAPLQkbhigkjljjnmpopopoxaaaaaaqhhhqqhxaq_1022221110000011 1498.97131410557 6
81755 qLvvQvQvQAQkbihgljkkolmnpoppoxelxdxpxlekkpoppo_1022220101011122 1661.38378572518 6
81762 qLvvvAAAPQQkchlkljhpmlpknoopohgosovraigevlknkb_2010222001120101 1722.21378842306 32
81763 qLvvvAAAPQQkclhkhmjlnppmonmopqwswsdcjmaadttqof_0222110000112222 3353.28417092725 101
81764 qLvvvAAAQMQkbgljkkmnnmjoopopplgjvjkdlqmwdilabw_0221100002022212 2206.99954689615 8
81766 qLvvvAAAQMQkclhkhmjolnomnpmppqwswsdcqjmqditqoo_0222110000112222 3329.99969969967 3
81770 qLvvvAALQQQkbghjljjkpmnpponooxnnnnrwopxapxxgbb_0111002202021111 2701.99962990372 3
81775 qLvvvAALQQQkclkhkilmnkpnonoppqwgfgfollfhaaabgb_2101222110200111 3.86764573003605e6 9
81777 qLvvvAAMMQQkclkhkjoonkplpmpnoqwgfgvqxlfavmpcjs_2101222110200100 3130.50023247739 61
81779 qLvvvAAMPQQkchlkgjnnmlppnoopohgosvveeigxqpppgn_2010211002220021 34351.8771687985 17
81780 qLvvvAAMPQQkclkhmjljmkoonnpppqwkfmvwfhfhlaavfv_2101020112222120 1862.76479013798 7
81783 qLvvvAAPMQQkbghihlomlpnlnpnophgrrrvaikaekeafrv_1200001112212200 19086.1623501569 53
81792 qLvvvAAQPPQkbgkjkjlmlnloponpphggggvvinpnhawrrf_1200001221112200 3368.35367361288 33
81795 qLvvvALAQQQkbghmnokmkjplnmnppxvvauusafchwmlmrb_1022221111000002 2911.06750654602 9
81796 qLvvvALAQQQkbihmlknookponnmppxnvarfllufhlamldk_1022221111000000 3044.52982643465 11
81797 qLvvvALAQQQkbihmmjnopknllmnppxnvaugllafxwfimrb_1022221111000002 5298.50427506095 61
81800 qLvvvALAQQQkbjlklinplpmnoompoxnnorflpnauxmuurs_1022220101110012 9305.36720928065 40
81802 qLvvvALMQQQkbgjloionklpomnppnhgrguflmfsauqeagj_1200001221112110 2811.22113035035 25
81805 qLvvvALMQQQkbihmljnooponlmpmpxnvarnllualafmamw_1022221111000002 5199.28226230210 22
81808 qLvvvALMQQQkchlmjkkokmlpmnpophgoxvvwiwigeexcsc_2010211002220000 49004.9875989226 32
81815 qLvvvALQAQQkbjlhjihnknpmlpooploosowrtfadlrgfkj_0221101012022112 3670.88973373892 7
81816 qLvvvALQMQQkbghmnookkjolpmnppxvvauuusfclwmlmvc_1022221111000000 1995.23720726864 77
81818 qLvvvALQMQQkbjhmnomompoklnppnxnvauululhlwwmhhm_1022221111000002 6472.81998007982 73
81822 qLvvvALQQAQkchlionikjlmonppnphgowaawwwgqahafjo_2010211002220000 2358.22971093900 11
81823 qLvvvALQQMQkclgljhnomkjonpnppqwvjvrqdefcappbbj_2101020112221010 85114.2206199462 20
81825 qLvvvALQQPQkbghlnonoojkmlppnpxnvndmllmbbdbqqsc_1022220101111002 6353.14308794405 15
81826 qLvvvALQQPQkbihmmjonooklnppnpxnvaugulluwwmaamn_1022221111000002 4786.98356005660 7
81831 qLvvvAMAAQQkchlkijkonlopmmnpphgoswvsdigpeaaowr_2010211002220022 501037.284597451 14
81833 qLvvvAMAMQQkchlkmjkoomlnmpppohgosxvsddigtemmgn_2010211002220021 19027.9338672760 39
81835 qLvvvAMAPQQkbgkhljlpkmnpnmoophggwgvvaflmhmtrwn_1200001221112100 16078.7063149742 12
81836 qLvvvAMAPQQkbihjllkoknoppmnopxfvvwrflfhuhqxbjr_1022221111001002 2157.99953660787 3
81840 qLvvvAMLQQQkbghklnjjkpomoppnohgnogqkkfixhxxgjf_1200001221112100 1297.99922958352 3
81842 qLvvvAMLQQQkbgkhljmokjmnopnpphgwbgkthffxlxxcwf_1200001221112100 2157.99953660787 3
81843 qLvvvAMLQQQkbgkhlmjjknonoppnphggwgikkfqxmxxgjc_1200001221112100 1297.99922958352 3
81845 qLvvvAMMAQQkclgmljlkjonnopoppqwvdjvjjfiiheiffs_2101020112221122 3082.63427451525 9
81847 qLvvvAMMMQQkbkhjmlnnjkopppmooxnvvareujfeahahfb_1022220101110012 1302.42446783721 39
81849 qLvvvAMMMQQkclgmljlmjkonnppopqwvdjvjijfihamsvs_2101020112221122 10083.9999008330 7
81851 qLvvvAMMQAQkbkhjmlmjnmolnopppxnvvardgldaruaang_1022220101110022 59506.6227316770 35
81852 qLvvvAMPQPQkbihjmjnjnnomppmopxnvvagugluxmaamxg_1022221111000022 28130.8457165147 69
81853 qLvvvAMPQPQkchlkijionlopmmnpphgoswjwtigaxaaofj_2010211002220001 2784.48155441815 12
81857 qLvvvAMQQLQkbihjmljkjnnoopoppxnvvargrgluaaankk_1022221111000022 760.177118245325 67
81858 qLvvvAMQwQQkbihjmlnknkonpmoppxnvvarurufhldlxgj_1022221111000022 1297.99922958352 3
81859 qLvvvAMQwQQkclihjjhnkpmooppnoqwsfkvfhjuhimmvws_2101222110200122 21935.7599350082 111
81860 qLvvvAMzQQQkbihjmjjnpklomooppxnvvagglafflmxrrb_1022221111000022 5298.50427506095 61
81861 qLvvvAMzQQQkbkljmlopjpnkonompxoovawuufaewlexjo_0222001010112122 345781.690509682 31
81864 qLvvvAPAQAQkchllmjhkjmlonppophgooqvcrjigmhfojo_2010222001120010 9.43859843647258e6 23
81865 qLvvvAPLQQQkalfmjijkoknopopnpjlvaacdqmqowrnkvk_2002112111010010 2206.99954689615 4
81866 qLvvvAPLQQQkbgiilojmkmknoppophggggakhfpflxxgrr_1200001112212200 2206.99954689615 8
81867 qLvvvAPLQQQkbgiklnjojkpmpopnohgvjgxkikfaqaagjs_1200001221112100 5717.61570839814 7
81873 qLvvvAPMMQQkclgiljlnojpopmnopqwvsjvjuifdemurfv_2101020112221022 6616.77965144683 55
81874 qLvvvAPMMQQkcliinjhnpmoonlppoqwssqvsqappmprtjw_2101222110200010 2990.24942960070 21
81875 qLvvvAPMMQQkcliinmhnpokmnlpopqwssqesqaxweprtfg_2101222110200010 2749.66186379175 12
81876 qLvvvAPMMQQkclkiljmmjkjopnpopqwksjvlefffltcjcv_2101020112222020 24551.5131347853 57
81879 qLvvvAPMPQQkclhhkjnpkmnpnomophsrrjveawpehhuugg_1222001111002222 5306.91459295419 45
81881 qLvvvAPMQAQkbjhimlmokkonppmopxnvnarqasfhxmlmvv_1022221111000020 3407.36327723599 29
81882 qLvvvAPMQAQkclhhkjnookmnnmppphsrrjveaawpehmugg_1222001111002222 4290.27845088854 26
81883 qLvvvAPMQAQkclkiljnnojkjponppqwksjveqtfffasrkn_2101020112222021 991.848703214035 69
81884 qLvvvAPMQMQkcfkhjnnmojlpnpmophsfrvaeedwgahqdsk_2010211002221020 430764.805627369 33
81885 qLvvvAPMQMQkclgiljlkjojnnopppqwvsjvjjfifqrfbfn_2101020112221020 3814.86980646624 67
81887 qLvvvAPPAQQkclgilmlkjjopnnoppqwvsjajjffaqqrvos_2101020112221010 3325.39881869398 67
81889 qLvvvAPPMQQkclgilmlnkjpoopnopqwvsjajuffdahmrvv_2101020112221012 4671.73346491148 75
81890 qLvvvAPPMQQkclkilnmmjkjoppnopqwksjelefffattcwf_2101020112222010 7881.60821738873 101
81892 qLvvvAPPPQQkclgilmnjkjomppnopqwvsjaqfffaqttswf_2101020112221010 5121.06202065476 105
81896 qLvvvAPQMPQkclgiljklnkmponpopqwvsjvnjufuqmrrvb_2101020112221020 6399.14467233103 57
81898 qLvvvAPwQQQkchggjmlkjmpoponpoqsgggafffheeiibff_2101222110201000 4866.84175404771 8
81906 qLvvvAQLAQQkbghjklnoomonmppmpxnvvnnxqaexqiaaif_1022220101111222 13920.7059728361 69
81907 qLvvvAQLAQQkbghjlknoompmmponpxnvvvvxqaehipaqxf_1022220101111222 5219.65385575740 79
81908 qLvvvAQLAQQkbghjlmjjkmmopnoppxnnnnarwoxapmxgkk_0111002202021112 3612.11182740834 101
81911 qLvvvAQLMQQkajfkmjiojpmnpnonpnpoiaafteabgcngvb_1001221222200020 2735.08899124843 10
81914 qLvvvAQLPQQkbgkjkliokmnpnopnphgggggfqflxhxxwgf_1200001221112000 749.171301172623 21
81916 qLvvvAQLPQQkbglkhjnmjokmpnpopekfcbcaacacaqqnnb_0112022200001111 52969.3955664284 29
81917 qLvvvAQLPQQkbhgljmnpkmonmopnpxccccaxefxaaataxr_0111002202021111 5546.43391725922 13
81918 qLvvvAQLQAQkbghjlmjjnkmmopoppxnnnnarwpfxaxmbvv_0111002202021112 3953.42507392902 83
81919 qLvvvAQLQMQkbjkihmhokmlmpnpopxvjfvagafxbaaxrgr_0111002202021111 846.284563422403 5
81925 qLvvvAQMMQMkblhjkmlknmkoonpppxgvvwarrahfthhsjv_1022221111000221 1297.99922958352 3
81926 qLvvvAQMMQPkbghjlmljjnmmopoppxnnnnarrwpxaamvvo_0111002202021122 2157.99953660787 3
81927 qLvvvAQMPMQkbghkhlmjkjnopopophgkrkgtkffmqxwroc_1200001221112000 935.929361075658 53
81931 qLvvvAQPwQQkbghjlmljjmmnpooppxnnnnawrwxapamkkf_0111002202021122 3762.01664983158 81
81932 qLvvvAQvQQQkbghjklplknonmmoopxnvvnnhffaxqiinwr_1022220101111222 1.12986093149586e6 15
81935 qLvvvAQwPQQkchlkljjknmlompopphgososvrtiglqbfkk_2010222001120002 1143.27806759921 7
81937 qLvvvAQzMQQkbghihllmopnonpmophgrrrgviqaqqqatrv_1200001112212000 11309.3403834886 6
81939 qLvvvAvQQQQkbjllmhnimlpopompoxnnruwlrurmmuuuss_1022220101110011 1812.68955859152 9
81940 qLvvvAwMQQQkcehhijklopnmlpoophsrrggwwxxhhsbwwb_1222001111002200 2344.17658356757 23
81941 qLvvvAwMQQQkcehhijklpomnlopophsrrggwwaaxxswwbb_1222001111002200 1523.21233141917 5
81944 qLvvvAwQQMQkcljhjohlonlmoppnpqwvfvhsrllrhambwv_2101222110200111 2632.57768664761 77
81945 qLvvvAwQQPQkclhkmjinjlmopmoppqwswdcfpfjdhuqcgf_0222110000112001 2313.00792866969 15
81948 qLvvvAzMQQQkbghhmjjlpknloonpphgkktkkvqvivhffgv_1200001221112220 4714.23656628892 15
81949 qLvvvAzMQQQkclkijnmpjkjpoponoqwksveetffflhlnnf_2101020112222002 4651.48686474972 13
81950 qLvvvAzPQQQkbgjjkpjlpknonoonphgccjakwxfteihffr_1200001112212220 672.631888671836 69
81951 qLvvvAzPQQQkcliihiokonmmnnpppqwssffajitehqtawj_2101222110200001 5455.07397123330 18
81953 qLvvvAzQPQQkcliijhikopmnnooppqwssvffjimhqttjjf_2101222110200000 1786.43736649342 47
81954 qLvvvAzQQAQkchjgkoljmknkpnooptgsobackmflbhsosr_0112000200112212 27542.6819220672 35
81956 qLvvvAzQQPQkcliijhinmopnlopnpqwssvffqaieprtgsk_2101222110200002 2405.66875258920 99
81957 qLvvvAzQQPQkcliijnhonjmopmppoqwssvqnaughempxbf_2101222110200001 2206.99954689615 4
81961 qLvvvLAQPQQkcihnoinmklponmpmpqsfahshifvdhaadqo_2101222110201112 1297.14494089880 73
81962 qLvvvLAQQAQkcknijmnojlmlpmpopqrusvexajjujhuhrj_2101020112221101 8652.17577512553 89
81963 qLvvvLAQQQMkckhmnkmjlomlonpppqrfqarajjlujhaagb_2101020112221111 604.962944820302 59
81967 qLvvvLMMQQQkckkljpmplponmknoohjsrvhaawatievpjc_2010222001121001 2185.35032849520 24
81971 qLvvvLPQQMQkbkhklijnlokoppnopxvnvrfwxnifaavnkv_1022220101110002 1492.24585412146 58
81972 qLvvvLPQQPQkbinlkljlnoopmmpophragncnctttaeeaor_1200001112212220 1970.37560543079 29
81973 qLvvvLQAAQQkbgjkglmlonmnmppopxbvnbrunuduulaavr_1022220101110002 4184.13421570953 81
81974 qLvvvLQAQMQkbljhlnionjkomppopxnvnndfpajfehavgv_1022220101110022 16540.9507283222 103
81976 qLvvvLQMMQQkbgjkglnilmnoppoopxbvnbrxrruuhaarbb_1022220101110022 38727.2289671996 21
81980 qLvvvLQQLQQkbljkhmknnmpoomoppdcwgfabdddapthttw_2101022220201100 1267.19836848641 19
81981 qLvvvLQQLQQkchhnmjhilopnlppooqffaavffvlqhrisss_2101222110201100 1348.75959701361 67
81985 qLvvvLQQwQQkbhkjlhlimopopmnpohrrrgkckpqaqatjbb_1200001221112100 37984.5107168544 17
81986 qLvvvLQwQQQkbkjhklnpmknommpopxvvnvrxetfdhlltvo_1022220101110022 9620.58200040024 49
81989 qLvvvLwQQQQkckkjmkmpopnlnpomohrsvdvammmtgqielc_2010211002221022 1409.63490847769 73
81991 qLvvvMAQMPQkchihmnimklnoppoopqssfahshjvhqmaifk_2101222110201101 11491.2313448510 38
81992 qLvvvMAzQQQkchlkmlkjmolponnpphgfsaswwepgxamrbk_2010222001120100 3.15082190834664e7 13
81995 qLvvvMMQwQQkchihjjinkopmpnonpqssfkvshjqmxxxfcr_2101222110201101 10083.9999008330 7
82002 qLvvvMQQwPQkchihmjjimkoponnppqssfakvshjmtxiffg_2101222110201010 4145.78833070766 75
82006 qLvvvPPPAQQkahijilkonlomponppjkkdkaquqbbssbvjk_2002112111010010 4366.00311775238 137
82009 qLvvvQQAvQQkbgkhjilllmnpoopophrgrrgrknqqaarrbb_2111220020201100 1523.21233141917 5
82010 qLvvvQQAvQQkbgkhjilllnmoppoophrgrrgrknhhqqbrrb_2111220020201100 2344.17658356757 23
82011 qLvvvQQvAQQkaigjlkjmnnpmoomppnjvthttheenvnonvs_1001221222200200 687.666511206966 159
82012 qLvvwAALAQQkcgikjhknnmpoonmpphawksrraahluvfvbw_1222001110012220 8983.77627375276 97
82015 qLvvwAALPQQkcghkjkjjlkonnoppphagooowwigjjssrrr_2010222002200111 1373.79948761584 32
82016 qLvvwAALPQQkcgkjhjomjpppmonnoqaggfghlfahxnowro_2101222112211000 1120.13421222120 13
82021 qLvvwAAPPMQkcghkjkmnnlkpopoophagoooattighgrfjg_2010222002200011 289.214805699782 14
82022 qLvvwAAPPMQkcgkjhjnlmjopmnpopqaggfgqdlfaqbfjcn_2101222112211000 362.524652939304 30
82024 qLvvwAAQPLQkaeighjlkllmnpopopnvjvruuiqxvnipeeg_1001221222000001 9968.00106685530 73
82027 qLvvwAAzMQQkcgkjkjnnnmlpoopophasjjjhaappddrrrg_1222001110022200 1670.29476911184 15
82031 qLvvwAPAzQQkcgjiikhikpmononppqasssjffsasfjjfff_2101222112200001 1764.50067664415 43
82032 qLvvwAPLPQQkcgjiilmnnkmoppopoqasssxqaaspxtfsjf_2101222112200000 4075.49372309057 33
82035 qLvvwAPPPPQkcgjiimhmokolnpnppqasssqsqashtfrsbw_2101222112200101 2696.87385740273 23
82036 qLvvwAPzPQQkcgjiiknnnkopmpopoqasssjqaasetsfjjf_2101222112200000 1839.24111629503 39
82039 qLvvwAvAQQQkcgkjlhklnkomppnopqaggasjdljqqsfrwf_2101222112210100 718.077148347707 11
82041 qLvvwAwLQQQkcgkjhpknmkmmnpoopqaggfhjlljmlnowro_2101222112211100 1658.30799183214 8
82042 qLvvwAzAAQQkcgjiihilknppmnoopqasssffashafsfoof_2101222112200001 2084.88072046001 13
82043 qLvvwAzAMQQkcgkjjlhkjkmnpooppqagggasjfjwwjffjv_2101222112210000 1275.99223312961 49
82044 qLvvwAzQLQQkcgkjjlhmjooopnnppqagggasqfahxrwonj_2101222112210000 1008.45310540791 45
82046 qLvvwLAAQAQkcghhmhijnmomponppqaffafffhhqhwsvwf_2101222112211100 3002.74806156150 30
82048 qLvvwLAAQPQkcgijmhiknoplonoppqajwaffsmpaqsbsrr_0222110001122212 728.703552465310 19
82049 qLvvwLALQQQkagjhlkmjpmnnopoopjgmkampahpkfgfgsv_2002112110102010 13727.4092409936 13
82050 qLvvwLAMAQQkcglhmjlokonpnmnppqaqfasxqfqaaaajfs_2101222112201100 731.955034475830 9
82052 qLvvwLAPQAQkcglhmookmjklpnpopqaqfaqxjdfjpasgsg_2101222112201101 802.602371717351 47
82053 qLvvwLAQPMQkcglhmnhkjkmppnoopqaqfahsjfjaaosffj_2101222112201101 335.379390563739 13
82054 qLvvwLAQPPQkcgkimhijlnponppooqarjaffsuqaigwwss_0222110001122212 629.382266782050 57
82055 qLvvwLAQQwQkcglkmhnljjmknoppphahfaraawwtgwofvc_2010222002210000 260.160260844531 15
82056 qLvvwLAwQQQkcglhmiljlononmpppqaqfashfhhaaaasfs_2101222112201110 265.940961671382 17
82057 qLvvwLLPQQQkcgjlhnkmokpopomnpqajhsqjdljhlhwwws_2101222112201011 3746.83270325227 13
82060 qLvvwLPQAPQkcgfmhmljjnlpompophagarhawwqqahrgwr_2010222002210110 731.955034475830 9
82062 qLvvwLPwQQQkcggmhlpjkmnmnopophawaghargxaaagbgr_2010222002210011 737.927470430793 26
82063 qLvvwLQAPPQkcghhmlhiomnmponppqaffaaffqhqhxsssf_2101222112211000 6690.23754979560 32
82066 qLvvwLQLMQQkcghhmlnknpmomlpopqaffaaafaqhqhhsfo_2101222112211000 677.699606026836 36
82068 qLvvwLQLPQQkcghhmlojolmpmnppoqaffaaqfqhhqhxsjo_2101222112211000 2963.71805343250 9
82069 qLvvwLQLQMQkcgiimljknnomlppopqajjaassaatqqkkfr_0222110001122220 1160.05481786372 44
82070 qLvvwLQMPMQkahjghjknlnmpomoopnkiksixtxtcxjojvn_1001221222000201 2832.23867893006 19
82071 qLvvwLQPPPQkcglhmiilknmnppoophahrarragaaqagrrg_2010222002210010 217.954527014174 6
82080 qLvvwLwPQQQkcghhppkjponmloonnqaffqaffahhhhcvcv_2101222112211110 680.223125425491 3
82081 qLvvwLwPQQQkcgihpkpjponmloonnqajfqshfhhhhhnkcv_2101222112211110 680.223125425491 3
82083 qLvvwLzPQQQkcgfkloponmoplpmnnharrattttiaqmqpjc_2010222002210000 583.333060978944 25
82084 qLvvwLzQAQQkcgkmhiomlplnlmoppqarafflluexqxxgoo_0222110001122221 409104.235078201 59
82087 qLvvwLzQMQQkcghmhiokpmnmlpoopqafaffafqhqhhsffo_2101222112211000 482.752990799345 5
82088 qLvvwLzQMQQkcgimihnkolplmpnopqajajjqsqaaaajssj_2101222112211000 533.252200019366 10
82089 qLvvwLzQPQQkcghmhinjlmpmopnopqafaffqfhhqhxsooj_2101222112211000 1381.91549256968 15
82090 qLvvwMAwAQQkcghihlijnnmloppopqassfasfhaaasvcsf_2101222112211101 112.537809542390 7
82091 qLvvwMAwMQQkcghihlijmnmloopppqassfasfaaaasfknf_2101222112211101 152.316161209334 27
82092 qLvvwMAzPQQkcghjklmolknppnpoohagofaaatgammorrr_2010222002200011 27.9685176392454 5
82094 qLvvwMMLAQQkafikhhmlnlomponppjokpkfqxecsftcfia_2002112110120102 3952.33220974065 91
82095 qLvvwMQLwQQkcghiklkkjmnpopoopqasssajjjqqffosso_2101222112210000 2720.28305457176 11
82096 qLvvwMQwAPQkahjhgihkmlponnoopnkejkjjxpcxesvapn_1001221222002011 2021.76470616721 117
82098 qLvvwMvQPQQkcghjmommjlpoplnpohagoxxxxgimqmpcrj_2010222002201011 1120.12842838023 43
82099 qLvvwMwMMQQkcghflmloknpkpmoophagjaapagadjdjrrr_2010222002200011 27.9685176392454 5
82101 qLvvwMzQwQQkcgiklihklomonnppphawjaggrilhloossg_1222001110022202 4592.99223426544 14
82102 qLvvwPPLMQQkcgijikkjpmlonnoppqasjsjjjaqqjjffff_2101222112200000 1947.81546992768 8
82104 qLvvwPQLAQMkahkhighmlmnnoopppjfmnnonlxfsotqehc_2002112110101011 1.69650054267860e11 37
82107 qLvvwPzQAMQkcgijihikjmlonppopqasjsffjjqqffxxjq_2101222112200002 1994.48293826104 52
82108 qLvvwvAAQQQkcghmihnjompmlnpopqafajjhfhhxhqfsof_2101222112201010 959.381263175292 5
82109 qLvvwvAMQQQkcghmnlpnjpompmlooqafaaummfmhhahhrr_2101222112211111 204.653124580208 17
82110 qLvvwvAMQQQkcghmnnlpjlompmlopqafaammufmhhahhwr_2101222112211111 43.0983879032865 3
82111 qLvvwvAMQQQkcghmnplnjlompmlopqafaalddfdhhahhgg_2101222112211111 43.0983879032865 3
82112 qLvvwvAQMQQkcgjmhimlomonopnppqawaffddmxxqxtboo_0222110001122221 976.176804977572 59
82113 qLvvwvAQPQQkcghmhinjompmlnpopqafaffafhhqhqfofs_2101222112201010 959.381263175292 5
82116 qLvvwvMMQQQkahgnknomlonmlkpppnkkaxhhxxhcccncck_1001221222000002 940.070709599496 13
82124 qLvvwvMQQQPkahgnkmlnjonlmpoopnkkaxmxxtxxncxffn_1001221222000001 1588.39735867119 39
82126 qLvvwvQPPQQkagmlnjlnplnkoopopngaaaaxxaxxknjnnk_1001221222000000 1938.83523014230 29
82127 qLvvwvzQQQQkcgmmpjpkpmonlnloohaaqawiwittqqhhss_2010222002210100 747.444376538595 11
82129 qLvvwwPQPPQkaighmnjkloplmnoopjjjnaequqaqssvkkj_2002112110100002 1712.58524801838 121
82130 qLvvwwQAPAQkahiglmkjnonlponopnkjkqaxaqakcxjssn_1001221222000001 2347.33887445196 181
82133 qLvvwzALQQQkcghlhojkoplnlponpqaoqoloollaaqfffr_2101222112200011 16225.6381826932 9
82136 qLvvwzQLQPQkcgilimjnknlplopopharxrxwawaqxhgrgw_2010222002211111 4040.36705879370 7
82137 qLvvwzzQMQQkcgiihikjnolpnnoppqassffjjqhqjssssf_2101222112200000 2310.22957556395 11
82138 qLvwALAALAQkaddhgjkilnmnmpoopnanjsaqqauqqussnn_1001222200002211 10994.6315240854 45
82139 qLvwALAALQPkaddhgjkilnmnmpoopnanjsaqqauqqmssnn_1001222200002211 182161.795354174 117
82140 qLvwALAAPAPkaddhgjkilnnmnpoopnanjsaqqamuqqssnn_1001222200002211 1619.48907900138 9
82146 qLvwALwPLQQkaddhgjmmnlmpoopponanjsaajjssxxhhqq_1001222200000011 852.966234320314 9
82151 qLvwLAzPPPQkadighhjnkolpmpnpojahkkkhvcacanqvqj_2002111100000021 1592.69893683656 22
82154 qLvwLLAALQQkadhkhlklmonmpmpopnajajaqtfqofasqqo_1001222200001022 3755.35445384606 22
82155 qLvwLLAAzQQkadhkhlkljkpmnooppnajajaqtooasfaqxs_1001222200001021 40402.3726699411 14
82156 qLvwLLALPQQkbefklhnjmpoolonpphahxxcavhaacvnckk_2000221111000000 3850.89942991082 19
82164 qLvwLLLMQPQkadhknlomnonmpplponajaxxdujoffaqnhv_1001222200001111 44604.4952135725 13
82166 qLvwLLLPAQQkadhklnomlnpmnpompnajaeqaukjqfjhkgx_1001222200001101 15475.0142403800 13
82168 qLvwLLLQPPQkadhkmlnionmnplpopnajaqxqhsjfjhnqjh_1001222200001101 9.88900481480886e6 53
82174 qLvwLLPMPAQkbeflmjijjolnppnophahhunnffiffaefvh_0111000000222210 11794.8059166474 74
82178 qLvwLLPzAQQkadhkjlmmnkplnopopnajathuuvkejkjioe_1001222200001001 9008.85250563976 73
82186 qLvwLLvQAQQkadhkkjojlmmponnppnajaqxxxjooaobwtq_1001222200001102 8902.68043455186 57
82191 qLvwLLzLQQQkbeflijoonoplpmmpnhahhofahxhxffjjfj_0111000000222212 4640.61648598310 39
82194 qLvwLPAwzQQkadhgkhglnoplmonppnajjajjaxadkusjfs_1001222200002212 220494.312884656 35
82202 qLvwLvAPAQQkadiglkjomnpmnonopjahnaqhaknavkkkkj_2002111100000002 612.457197830326 83
82203 qLvwLvAPQQAkadhgjkmnomnlnloppnajrtxxokkgjwosak_1001222200000101 4396.26515456365 153
82208 qLvwLvLMQQQkadhhmpkmomlonlnppnajfqafojojjonsoo_1001222200000110 4773.22425814438 14
82212 qLvwLvMAQPQkadhknmjjkmpoomnopnajilqxxfoakjjbsk_1001222200000101 5997.27846107329 29
82227 qLvwLvQQMQzkadhgjjlkmkmnnnoppnajrtixxxfkdauxxk_1001222200000210 53059.3586863408 65
82231 qLvwLvzMQQQkadhlmkpnljpoplononajaqxaookffjojjj_1001222200000000 11604.8891443579 41
82235 qLvwLzMMPPQkadhigmljknnooppopjakmnaalcvgmduudl_2002111100200222 2701.99962990372 3
82236 qLvwLzMMPQPkadhigmljklmnopoppjakmnaalcnngmamhk_2002111100200221 2157.99953660787 3
82247 qLvwMLwPQLQkbegfjkkmlnjopoppohahhxxaahhqaaxxax_2000221110000011 1618.92043128212 5
82249 qLvwMPAvLQQkbegfggjiomnnmoppphehprwarqffffqxxr_2111220221000022 1.67071863468414e10 55
82251 qLvwMPLvQAQkbegfggilknmoopnpphehprwfwcwwwwuklx_2111220221110012 17045.4705312028 11
82253 qLvwMPvAAAQkbegfggkjmlonnoppphehprwqxawawjttxf_1200002221101022 5250.88116298856 7
82258 qLvwMPwzLQQkbegfgghjlopmnpoophehprwwusllffxxxx_1200002221001122 109565.345921308 27
82259 qLvwMPwzQLQkbegfgghlknmpooppohehprwwawwwhhhaah_1200002221001122 3111.48605440843 7
82260 qLvwMPwzQLQkbegfggjmlknpoopophehprwaaawwaqqaqq_2111220221100122 11900.0554065273 11
82261 qLvwMQwvLQQkbegfigghnpoopnponhehpwrwwaaaaahaah_1200002220000211 2147.31216350142 5
82294 qLvwQLwAPLQkbehgfjiklmnopnopphaqqhhhqqaaaakknn_0111000022220000 1891.91081363449 50
82297 qLvwQPwvLQQkbeghfggiopnnpoopnhehaprwaaaawwggww_2111220211122020 447825.884125011 9
82305 qLvwvAMQMMAkadjhglkmjlmnnnoppjamrnqqqlkjiphqqj_2002111100000120 11191.0379240925 261
82306 qLvwvAPMQAAkadghhmljmnmklnoppjakkkqqkkscjvkaqj_2002111100000020 1306.67230957343 17
82307 qLvwvAvMQQQkadhgnnmpnlmolpoopnasjmmrsjnfnojjkr_1001222200001100 8153.36916132260 12
82312 qLvwvAwQLQQkadhigkimnkmopnoppjawmnqlqnjsdxkxhf_2002111100000021 102391.625143563 35
82316 qLvwvAzPPQQkadhgjkonlpmlnnoppnasjtxakkxfojkjeq_1001222200001001 13582.3636972998 67
82317 qLvwvAzwQQQkadghhlnompkloonppjakkkqvscqjvjknqa_2002111100000001 2299.92206450327 89
82318 qLvwvLAAQQPkadlkmlmnjkjnoooppjaaaaqqalsosvrraj_2002111100000022 1154.99051523802 129
82323 qLvwvvQPAQQkadhmjmlklnpmnopopnajaitxxfkdkojakm_1001222200000002 280389.740927899 53
82324 qLvwvvQPAQQkadhmmilkmplonopponajaeixxkpjnojehk_1001222200000001 11181.4808460894 101
82330 qLvzAPLALQAkccfejihlknmomooppqjqqaasaaqqaqasqj_0222110022110002 8948.40539069273 8
82333 qLvzAPvMPQAkccfejimknlonlmnpphrhhaaaarrhrwrrhr_1222001122020212 8948.40539069273 8
82334 qLvzAPvMzQQkccfejimkjnlnpopopqjqqaaqasvvvahhqk_0222110022112100 164139.372682576 39
82336 qLvzAPvQwAQkccfejimlkjnoponophrhhaaaharahhharw_1222001122020111 16437.3962610371 32
82337 qLvzAPwALQAkccfejihlknmomooppqjqqaavqaqqahhkqj_0222110022120002 2471.77388986116 11
82341 qLvzAPwPLMQkccfejihkjonmnoppphrhhaavhrqqcahacn_1222001122200111 45751.9846222954 31
82344 qLvzAvwMMQQkccfelnkojpmnlnopphraaeaibjqggsbwqa_1222001122222021 14446.7002887102 227
82352 qLvzLvMAPQQkccjknkhpomlolonppqjwallspphqpgfwff_0222110011222211 1190.88750016027 17
82356 qLvzLvQLQQAkcchkljonmklmkoopphrwaqwahxhhhhwwhw_1222001100222201 5950.08058072837 117
82370 qLvzMLwLQAQkccfighkjnmolopnpphrhsggqqwgffrpvta_1222001101120021 10684.5684175549 17
82374 qLvzMvAQPPAkccfijkljmnlmnonppqjqwadxhaiqffqcqj_0222110012221102 14243.1433902188 173
82377 qLvzPLwPQPMkcceggjjnjklnoopopqjqooqutqhrfddqus_0222110012222110 11758.7258825854 71
82382 qLvzPMvwAQQkcceghgiklpmnmooppqjqooofjjafojjjqq_0222110012222221 3911.41216176543 25
82388 qLvzPwwMzQQkcceghikmmnolponppqjqoovlpsjrodjkuh_0222110012012120 211315.359964119 22
82390 qLvzvAMAQMAkccjijmkhmmlnlnopphrsssexcehhxofxhr_1222001100222212 4607.74631819086 295
82391 qLvzvAMMLQQkccjijmknploolopnphrsssexamhxbofbbc_1222001100222020 6924.05302652614 10
82396 qLvzwLPAPAQkccfkljkmomnnmpopphrhapxpplhxboawqp_1222001102222200 3143.62529962426 22
82397 qLvzwLPLQPQkccfkkhmjmloopnnpphrhatwtxhxnbhkbet_1222001102222001 5735.70856769436 59
82398 qLvzwLPwQAQkccfkkjlmnmoonpmpphrhatxttuhxbbajtq_1222001102222020 2707.10631068051 10
82402 qLvzwLzQPPQkccfklkmnompnomopphrhapppqlhwbbobsr_1222001102222202 2143.41182452714 43
82412 qLvzwvMQQAAkccfkhmklnmjlnnoppqjqacxhdiqqgssqqj_0222110012222102 19837.7340562003 153
82420 qLvzwwwPQMQkccfijokmkllpnpnophrhkaatahhrmrawra_1222001102120201 35433.4690452876 95
82421 qLvzwwzzQQQkccfihopllnmpnonpohrhkvauhrwfvforfb_1222001102122202 701282.251331816 27
82428 qLvzwzwQPPQkccfiklkjlnolpnoppqjqraxhdqissdvvdd_0222110012221111 7229.36375505614 55
82430 qLwAPLwAPLAkacedfghijkmlnooppnnxxaahhaahhaakxk_1002200110022001 1899.52992346807 52
82431 qLwAPLwAPLAkacedfgihjklmnooppjsqqaahhaahhaasqj_2001100220011002 2106.43882149141 36
82432 qLwAPLwAvMQkacedfghijknopnoppnnxxaahhaajjajjaa_1002200110022220 2128.13445212405 69
82433 qLwAPLwAvMQkacedfghijkonponppnnxxaahhaassassaa_1002200110022220 4916.19465180896 345
82435 qLwAPvvPAQAkacedfgmlnnmnmooppnnxxaaaaahhhhaoxj_1002200111100002 3670.11551463577 183
82436 qLwAPvvPAQMkacedfgmlnnmnmooppnnxxaaaaahhhhafxj_1002200111100002 1688.28524957160 183
82438 qLwAPvvPMPQkacedfgmlnloplpoponnxxaaaaaaaaakkkk_1002200111100000 526.998102459961 4
82439 qLwAPvvPMQAkacedfgmlnlmomloppjsqqaaaaahaaahnxn_2001100222200001 12729.8241352413 195
82453 qLwLvPLQPLQkacgikhmmilnnoppopnnjaxqajjsdaqdxoj_1002222000000212 8219.71072767374 105
82459 qLwMvMvQwPQkacefhimlklonpopponnxjaxqqmxosnkvoo_1002220000211211 2979.08604273507 363
82468 qLwvLALAwQQkacihjlkmkopnpoponjsaaaaaasaaaqqqqj_2001111000000211 526.998102459961 4
82469 qLwvLAMALAQkacihjiikllnmpopopjsaaaqqaaoxxososo_2001111000002222 1.00604569806552e7 35
82470 qLwvLAMAPAPkacihjiiklnmnmooppnnaaaqqaaaaxxcckn_1002222000002211 552329.990305881 10
82472 qLwvLAMAPLQkacihjiiklmnoppopojsaaaqqaaxxxxjofs_2001111000002222 6156.93690436167 21
82475 qLwvLAMAwPQkacihjiiklknonpoppjsaaaqqaasqqjsjss_2001111000002222 2206.99954689615 4
82477 qLwvLAQAvMQkacihjijikjnopnoppjsaaaqqqaqssassqq_2001111000022220 1153.99913344822 4
82479 qLwvLQMAvAQkacihjhiihknonpoppjsaaaxqqxaoooaoxx_2001111000022220 2.13577298850900e10 70
82481 qLwvvPwAPQQkacjlkhmonjmpoponpnnaxqqaannkaaahnq_1002222000000022 15448.4770520435 16
82486 qLwwwMvQwPQkacefhilmklonppopojsqnaqxxiqckjfscc_2001110000122122 2019.72280887971 363
82495 qvLAAAPvAzQkecfeghhijlmopnoppccachasdedviedcff_0111100021012112 487.997950811067 3
82497 qvLAAAvLAAQkecfefhgjmklopnoppccacxacoajfasossf_0111100022220000 2060.26235248705 63
82500 qvLAALLAwPQkecfgfhlijmlonppopccaxlvmrbaoablllo_0111100222221100 876.917723802173 73
82508 qvLAAMLvPAQkecfgfgijkmnonopppccaxllkpcrrtbdipk_0111100222101112 18272.2094726064 9
82512 qvLAAMwvLQQkecfgfgihopnnpoponccaxllkkahhaaqhqh_0111100221111020 2357.19413135983 11
82513 qvLAAMwvMMQkecfgfgihmlonmpoppccaxllkkrwhakavnn_0111100221111000 1442.82929701503 17
82515 qvLAAMwvQzQkecfgfgihmklnpooppccaxllkkrnwahakcn_0111100221111000 1801.13840015490 5
82521 qvLAAPwAvMQkcdfgffhijknopnoppjjaaaassaajjajjaa_2000022110022220 526.998102459961 4
82522 qvLAAPwAvMQkcdfgffhijkonponppjjaaaassaassassaa_2000022110022220 3247.06995283006 14
82523 qvLAAPwAvMQkdcfefgihjkompnoppnoanlsooaafkxojxa_0221100001200002 1171.40122858444 13
82525 qvLAAvALzQQkecfgfijllnlmpooppccaxlnnqxkvkbrrbb_0111100222210011 2174.14935970672 61
82526 qvLAAvAMzAQkecfgfijilknmpopopccaxlnnrqmcbauxmv_0111100222211102 59791.8879200525 67
82530 qvLAAvLLAQQkecfgfkmlnnolmppopccaxlllliiasswwfo_0111100222222000 2181.31958684971 69
82531 qvLAAvLLQQPkecfgfkmlnlnmoppopccaxllllililkllft_0111100222222001 1453.97870671277 27
82533 qvLAAvLPAPQkcdfegijnlkonmopppffafqbpaqvawfeeiv_0222200111122200 10782.9409827316 113
82534 qvLAAvLPAPQkcdfegliknkpnmopopffafqqgiacarfttpc_0222200111122200 11147.4550197895 113
82535 qvLAAvLPPPQkcdfegijnkmmopmoppffafqbpavjjwefbii_0222200111122220 4640.38713507576 27
82536 qvLAAvLQPLQkecfgfkijmnmnoppopccaxllrrlalfalllb_0111100222222111 2405.17384454595 38
82537 qvLAAvLQzPQkcdfegiljlkompnpopffafqbxpxvaftriiv_0222200111122200 10863.2021448033 54
82539 qvLAAvLwPQQkecfgfjiplnlmooppoccaxlwralvjsnnnwr_0111100222222111 1043.72961644636 69
82540 qvLAAvLwQPQkcdfegkjjlonpmnoppffafqpppqooefrwpi_0222200111122220 6.03289669996083e7 29
82541 qvLAAvMAwAQkcdfeghlikkomnpoppffafqrigicarpqcjj_0222200111122001 6900.80961957594 49
82543 qvLAAvMAzPQkcdfeghljlkomnppopffafqripxvarbiiiv_0222200111122200 6448.39888290470 83
82547 qvLAAvMPwMQkcdfegiijlknmpopopffafqwbppvawqijvj_0222200111122001 10083.9999008330 7
82549 qvLAAvPPzMQkcdfegjijmllpnooppffafqebpacjebiiiv_0222200111122200 1122.62883968324 83
82550 qvLAAvPvMQQkecfgfikmlnnopnpopccaxlvlilakfkkoow_0111100222220010 7519.24338252328 27
82551 qvLAAvPvPQQkecfgfikplnnmonoppccaxlvlmlakkfkgrg_0111100222220011 1681.19283509500 59
82552 qvLAAvPwAMQkecfgfijinlmpopopoccaxlvwralnaammdd_0111100222221111 1431.42505477917 79
82559 qvLAAvvAPQQkecfgfikponomponpnccaxlruahqksvvcvk_0111100222222111 1417.91240330149 71
82560 qvLAAvvMPQQkecfgfimpnopnmopnoccaxlrlaxxkvsknck_0111100222222111 1138.57844820378 61
82561 qvLAAvvwQQQkecfgfillomnomnpppccaxlrllqlnnscvwr_0111100222222111 1568.43877102892 63
82570 qvLAAvzLPQQkecfgfiknlomlpnoppccaxlvdalanjvwwrr_0111100222221001 2524.99960396033 5
82571 qvLAAvzMPMQkecfgfiiklmonpnpopccaxlvrdlmrotkusl_0111100222221100 7908.57618249836 28
82572 qvLAAvzMzQQkecfgfiiklmnopopopccaxlvrdlnnkkwwbb_0111100222221100 7664.66481797320 55
82575 qvLAAvzQwMQkecfgfiilkknmopoppccaxlvrmddccwmbll_0111100222221110 2297.25403043846 59
82576 qvLAAvzvQQQkecfgfinnmoomppompccaxlviaxakvffkco_0111100222221001 2849.62090794537 67
82578 qvLAAwLzMAQkecfgfgkjmnolnpoppccaxllptacacwuqxj_0111100222210112 445395.298088216 47
82579 qvLAAwPLwMQkecfgfgjkklnmopoppccaxlllplaaotabkk_0111100222200112 374871.908882354 25
82584 qvLAAwzLMPQkecfgfgjkmnoponpopccaxllllakatpfppp_0111100222200011 632.909999610081 33
82585 qvLAAwzLwQQkecfgfgjkmlonpoppoccaxllllakaotttpt_0111100222200011 2971.30935445333 35
82586 qvLAAwzPwAQkecfgfgjjkmnmoppopccaxllltlaafpakgk_0111100222200112 641.508568723178 23
82592 qvLAAzMLPzQkecfgfhjilknmoppopccaxlqhrqshrlqvsk_0111100222211002 343.500591476112 65
82601 qvLALAAzALQkecfghfijlmkopnpopccalmlndukotdhonf_0111100022121001 1691.99940898324 3
82603 qvLALALMLPQkdcffhiilmmnoonpppkcaxtanahjaaddhkk_2000021120020111 37984.4783801559 33
82605 qvLALAPLwQPkcdfhgikjmlnonpoppffaluaaeaupapuqjw_2000022220010120 564.067687411134 15
82606 qvLALAPLzPQkcdfhgikjmlopnopopffaluaaeasaxfaaau_2000022220010022 482.752990799345 5
82607 qvLALAPMvMQkdcfghikjjlnmpooppssamdaatpaafaafff_2000022220000222 204.462542457592 19
82612 qvLALAPzPzQkcdfghfjilknmpopopffaqxphbakhbapjko_0222200111122001 409.648409959854 65
82624 qvLALAzLLQQkecffhgjmnoplnponpccaumuduvkxsgannl_0111100022212000 1066.23075576957 16
82626 qvLALAzLzQQkecfghfjmmnmonopppccalmlduonsngglii_0111100022212001 2157.99953660787 3
82627 qvLALAzMPLQkedehfihljmlponopprgcmifoatfoadtbbo_1202002211002022 340.256427798697 25
82638 qvLALLAPMzQkecfgjkkikmlonppopccaxvvrfnahgfiich_1000011221120021 2.86783235614713e7 79
82646 qvLALLAzLQQkcdfhgjjklonnpnpopffalfoogqdlrrgbbg_0222200110022222 2.57567303712383e7 77
82647 qvLALLAzMMQkcdfhgjjkklnmpooppffalfoogsqlwqgbxx_0222200110022221 1222.98590681849 21
82648 qvLALLAzPAQkcdfigjjkklnoonpppffadfoosbqdrbgxxq_0222200110022221 19020.8950695266 42
82649 qvLALLLAAAQkcdfhjhjljknmpooppffalnroejbuvpfbmt_0222200110012022 487.997950811067 3
82650 qvLALLLALQQkecfgilmjoponmnoppccaxjdeclmluxfjco_1000011221102010 1259.15452983591 37
82651 qvLALLLLAQQkecfgilinokplnopnpccaxjdsamgamfkrcc_0111100002221121 17904.1505088662 44
82653 qvLALLLLPQQkecfgilklopmpnpnooccaxjdnqmlhlljnno_1000011221102001 1.68308046812758e8 31
82654 qvLALLLLQQPkcdfhkholmnlonmpppffalsrtpeilqxvfbj_0222200111112222 2284.79061053944 87
82655 qvLALLLLQQPkcdfhkhonmnlonmpppffalsrtheilqxvsfj_0222200111112222 2459.04984769603 37
82657 qvLALLLMLQQkcdfhjijmnmlpopopoffalnsoduttafkobb_0222200110011222 39027.8216768691 21
82659 qvLALLLMPMQkcdfhjhjlknmmoppopffalnrombulvfffbf_0222200110012221 352885.257232231 19
82660 qvLALLLMwQQkcdfhjkjklnlonpoppffalnnogeuxfossgb_0222200110011222 50380.5842511703 47
82664 qvLALLLPLQQkcdfhgkmllpmonmoppffalfoqqhuhaxvwwg_2000022221200111 272590.370197051 97
82665 qvLALLLPMPQkecfgilkjnoompnpnpccaxjdkkaulxcfrcn_0111100002221121 10365.6225538301 48
82667 qvLALLLPPMQkecfgiljklommpnoppccaxjdcnqlhxccgfg_1000011221102010 1.10514051439937e10 23
82669 qvLALLLPzQQkecfgikjkmopompnopfrthrffshdarrjgbs_2011022221111110 2.73635138106799e6 49
82671 qvLALLLQMLQkcdfhjijlmmnnopoppffalnsoedimakkkoo_0222200110011222 1691.99940898324 3
82673 qvLALLLQwQPkcdfhgiikmknmopoppffalfsggifavolfqq_0222200110021220 369.434446765350 59
82676 qvLALLLvQQQkecfgilnjkppomnonpccaxjdanbmmmnfkcf_0111100002221122 1661.98780899798 48
82679 qvLALLLwMQQkecfgillmnopopnpnoccaxjddxmmlmlmjkk_0111100002221222 4978.09849805341 21
82680 qvLALLLwPQQkecfgilinopopnpmnoccaxjdnmmlmlmjjkk_0111100002221222 5798.06958253096 23
82681 qvLALLLwQMQkecfgillmoonnoppnpccaxjddxxdddmhckr_0111100002221221 100122.499292058 26
82688 qvLALLLzPQQkcdfhgimolpolpmnopffalfsdxxxqxqvogg_0222200111121222 2583.74832990956 23
82696 qvLALLLzQPQkdcefhimnnkmoponpprbbhskhipqsrbkork_2011022202011021 474354.168791308 62
82697 qvLALLLzQPQkecfgiljnommoppnnpccaxjdcaxqqmhcfcc_0111100002221121 95446.9296137124 44
82699 qvLALLMLAMQkecfgjkkimklopnoppccaxvvwoanhbeoceh_1000011221120021 3791.23686224679 79
82700 qvLALLMLLQQkcdfhkjhjomnnompppffalssrwxxxbgfggb_0222200111122222 216378.983665968 67
82701 qvLALLMLMPQkcdfhkjhjmlnomppopffalssrwhqxgfwwgr_0222200111122222 3402.17765022564 35
82707 qvLALLMLwQQkcdfhkjillomnpoppoffalsssdixxxkgorg_0222200111112222 2346.71185047693 31
82710 qvLALLMvAQQkcdfhkjhmlomnpoppoffalssrhemxxfwork_0222200111122202 2529.74068539969 33
82713 qvLALLMvQPQkcdfhkjiomlplnoppoffalsswqhqaqjgwww_0222200111122202 9937.62359948196 20
82721 qvLALLPLLQQkecfgihilkplnpnoopccaxjvvxgamokokkg_0111100002222211 18269.7416051975 105
82722 qvLALLPLMMQkcdfhglkljnmoppopoffalfaohjlmarrbww_0222200110022022 757.644766029829 71
82725 qvLALLPLPPQkcdfhglknknmomppopffalfaoqblmxbjjbo_0222200110022021 2868.14897302018 20
82728 qvLALLPLQLQkcdfhglknmjkopoppoffalfaoaqjsorswro_2000022221201001 34736.8518469037 59
82730 qvLALLPMMLQkecfgihiljknmopoppccaxjvvqnbaocqbmm_0111100002222110 959.256621177763 87
82731 qvLALLPMPLQkcdfhglkjmkmonppopffalfaojqblogwroj_0222200110020212 911.600854838410 43
82736 qvLALLPPLAQkcdfhgjkllmnonpoppffalfootpahdsgnjb_0222200111122202 431099.394457833 16
82738 qvLALLPPPLQkcdfhglklljnmpopopffalfaoqqjuxwfgjs_2000022221201101 21055.4401759696 13
82742 qvLALLPvPQQkcdfhgkjmlnpmnopopffalfjjhqdqxrbgvb_0222200111122022 287466.848898967 40
82744 qvLALLPvQMQkcdfiglkmkkopopnopffadfaohbfujgoggo_0222200110022221 3.67962977240457e9 99
82746 qvLALLPwLQQkcdfhglkjmlopnoppoffalfaojlmxagbwbb_0222200110020222 1133.03649008017 35
82748 qvLALLPwwQQkcdfhgkjiknpompoopffalfjjgrqjorrgrr_0222200111120222 5557.64480940296 8
82750 qvLALLPzAPQkcdfhglkjmknpooppoffalfasrabujjjjrr_0222200110022011 46582.8428032812 41
82751 qvLALLPzLQQkcdfhglkkkonpnnpopffalfaogfumgggbbg_0222200110022222 3.29450927728936e7 81
82753 qvLALLPzMAQkcdfhglkkjknmpooppffalfaogjfmbagbhh_0222200110022221 2061.68058376689 45
82755 qvLALLPzPMQkcdfiglkjkknoonpppffadfaojbfugbghha_0222200110022221 965.633594671398 45
82756 qvLALLPzPPQkcdfhglhjlmmnoppopffalfarwqqqxgwrgr_0222200111122222 2132.28960212562 23
82757 qvLALLPzPPQkcdfhglkkmknnppoopffalfaoghfmbjjgbo_0222200110022221 3.04543758168964e6 99
82759 qvLALLQAvPQkcdfhgjjhkjomnppopffalfrrrrwwjrhash_0222200111122220 3060.87341397174 5
82764 qvLALLQvLQQkcdfhgjjhnmomnopppffalfrrrqaargrwrw_0222200111120202 1371.40336781425 11
82768 qvLALLQwzPQkcdfhgjjhkmpomnoppffalfrrrrhbgrwgbr_0222200111102022 1310.43279538283 15
82770 qvLALLQzzPQkcdfhgjjhjloppnoopffalfrrrwhrrgrgbb_0222200111122200 925.824379394866 143
82772 qvLALLvAAQQkcdfhgikmklpnopnopffalfggifqacsscvg_0222200110021122 18398.2225686348 59
82773 qvLALLvAAQQkcdfhgikmolmonpnppffalfggihqhlcocns_0222200110021122 19285.9416770880 59
82774 qvLALLvAAQQkcdfhklijkolmpnpopffalstgwraivrfrrv_0222200111112200 1671.70931571602 109
82775 qvLALLvAMQQkcdfgjilolknlpnoppffaqobeaigtisvssb_0222200111111122 965.369348356614 83
82778 qvLALLvAPQQkcdfhgnknkplpmoonpffalfpgifhqhvscvb_0222200110021122 1895.03585326459 14
82779 qvLALLvAPQQkcdfhgnknolppomponffalfpgihmmdlvgcv_0222200110021122 2467.65681608168 67
82783 qvLALLvAQMQkcdfhgikmkmnponoppffalfggifxxobjsog_0222200110021122 16678.1281075850 25
82785 qvLALLvAQMQkcedfjkmoljnonpoppbwbqwhaqibqnoacqa_1020211110222201 97438.8313596440 18
82786 qvLALLvAQPQkcdfhgnkknolomppnpffalfpgsihqlvokvs_0222200110021122 2451.75796358074 39
82787 qvLALLvAQPQkcdfhjjlmonolppnopffalnoeiuimtirvrv_0222200110011101 2701.99962990372 3
82788 qvLALLvAQPQkcdfigmkmkolonpnppffadfpsibhqdcocns_0222200110021122 26191.7973960610 39
82789 qvLALLvLQQQkcdfgjmmknpolpmopoffaqoiiriqxiqnjss_0222200111111122 2160.20616247851 57
82790 qvLALLvLQQQkcdfhgjmkolloppnpoffalfbibhqqhrbcbs_0222200110021120 4634.48231433245 89
82791 qvLALLvLQQQkcdfhgjoklopnnpponffalfbabmmmickboc_0222200110021120 14148.3749863347 49
82792 qvLALLvLQQQkcdfhgmknklolpoppoffalfiribxqxrorro_0222200111121120 1254.38279478950 91
82797 qvLALLvLQQQkcdfhgpkolomnomnppffalfagxhdhqxvfoo_2000022221200010 2351.93024057349 9
82798 qvLALLvLQQQkcdfhgpnkpmnlnomopffalfqeblxxlxfffr_0222200110021120 1703.19484465522 5
82800 qvLALLvLQQQkcdfigkmpnmomlpopoffadfriieexeqsbss_0222200111121122 3154.75910834628 19
82805 qvLALLvMAQQkcdfhginmlknpopopoffalfgpiqgtarrbjb_0222200111121102 2454.08193802002 25
82807 qvLALLvMAQQkcdfhgnjokllpopnopffalfpbubqqarsvrs_0222200110021102 1320.37021926621 89
82808 qvLALLvMAQQkcdfhjjnlmpnopmnopffalnoueimehaknoj_0222200110011122 6725.99985132322 5
82810 qvLALLvMMQQkcdfhgnmopnllnpopoffalfpiuaiqqiarsr_0222200110021102 1149.30296133433 9
82811 qvLALLvMMQQkcdfhklnjomnpompnpffalstiwhiiqxvffg_0222200111112222 17493.9353010441 37
82812 qvLALLvMPQQkcdfhgjoklppnmnopoffalffabhuaqvfojo_2000022221200001 970.076811397555 61
82813 qvLALLvMPQQkcdfhgnjklpommonppffalfpbbmmmpvkvon_0222200110021102 3254.54973423625 48
82814 qvLALLvMPQQkcdfhgnlkonmpoponpffalfpiblqqadswvs_0222200110021102 1510.76495996101 70
82815 qvLALLvMPQQkcdfhjjnmkonppmnopffalnouibueuwknok_0222200110011120 7634.24924364215 47
82816 qvLALLvMPQQkcdfigiklmonpmpopoffadfbrimqmavwoso_0222200111121120 3.85493434044665e7 49
82817 qvLALLvMPQQkcdfigikonpnmponopffadfbrxtlttwbjow_0222200111121120 1566.19480599032 89
82818 qvLALLvMPQQkcdfigikopmlmnonppffadfbrehextcbcsr_0222200111121120 10072.8731070786 21
82819 qvLALLvMQMQkcdfgjmnnmkoopomppffaqopppiwqqhjkof_0222200111111122 984.959987712356 75
82820 qvLALLvMQMQkcdfigimkkmnponoppffadfbibfxxobjoog_0222200110021122 52559.3442971663 49
82823 qvLALLvMQPQkcdfigmnmkklpopnopffadfppibfqasocss_0222200110021122 6213.48210780235 85
82824 qvLALLvMQQPkcdfhginmloknmopppffalfgpiiagterxxi_0222200111121100 4811.57337810807 125
82831 qvLALLvPQMQkcdfhgkmjnklpooppoffalfgijifuoboooo_0222200110021122 2157.99953660787 3
82832 qvLALLvPQMQkcdfhgmnmonlplomppffalfddiimtapivfw_0222200111121122 1799.52719223278 51
82836 qvLALLvPQPQkecfgikjojkmnppopoccaxjkkanbnckrcgc_0111100002221111 2518.79912590618 89
82838 qvLALLvQAAQkcdfhgiknmkloopnppffalfggpifqaoxcxq_0222200110021120 3250.64847772679 50
82839 qvLALLvQAAQkcdfiginmkkloopnppffadfbpibfqaoxvxq_0222200110021120 6725.99985132322 5
82840 qvLALLvQAMQkcdfhgiknmklpopopoffalfggpifuooscsv_0222200110021112 4811.57337810807 125
82841 qvLALLvQAPQkcdfihlilkkompnpopffadjtbebfavofoof_0222200110012222 393.393481567306 57
82842 qvLALLvQLQQkcdfigijkmpmnponopffadfbwreatcswcsg_0222200111121102 4811.57337810807 125
82843 qvLALLvQLQQkcdfigjnkloolppnopffadfrprqqqqwgvsg_0222200111121120 8352.76591854122 99
82845 qvLALLvQPMQkcdfigijklmlopnpopffadfbwrxexwjcjwn_0222200111121102 3280.58430611621 53
82846 qvLALLvQPMQkcdfijjilklonpnoppffadnobebqdnnvsnf_0222200110011121 3206.49238044850 25
82848 qvLALLvQPPQkcdfhgnkmnklpopnopffalfpgiifqasovss_0222200110021122 920.567823692792 85
82849 qvLALLvQPPQkcdfigijklmonppnopffadfbwrxeacvrcsc_0222200111121100 3072.65901744210 26
82851 qvLALLvQwQQkcdfgjjnllnpnmopopffaqorpeetxttfssb_0222200111111122 565.763946342564 49
82852 qvLALLvQwQQkcdfiginmklmonpoppffadfbpibqhdcosnf_0222200110021122 28353.6391824124 56
82853 qvLALLvQwQQkcdfigjnkmmmpnpoopffadfrprieeacowsb_0222200111121102 4506.83872904022 99
82854 qvLALLvQwQQkcdfiklilkokmpnpopffadstberhgvrfrwk_0222200111112200 4602.91505459055 25
82855 qvLALLvQwQQkecfginjimonppnoopccaxjacsxahhcccwr_0111100002221111 202594.757583639 33
82856 qvLALLvQwQQkecfginkjmooponppnccaxjakkxllajckrw_0111100002221121 1.51549774634783e8 91
82857 qvLALLvQwQQkecfginlimnpnopoopccaxjaqsxhahakkrr_0111100002221111 7.66561081880993e7 23
82858 qvLALLvQzQQkcdfhjjlkklonpnoppffalnoegsqlnsvssb_0222200110011122 2701.99962990372 3
82860 qvLALLvwQQQkcdfhgimloknmnpoppffalfgiiagtecsbvv_0222200111121102 10072.8731070786 21
82861 qvLALLvwQQQkcdfhgimnmopmlonppffalfgieedqeqrjsv_0222200111121102 1566.19480599032 89
82862 qvLALLvwQQQkcdfhgnmkonplnmpopffalfpiblidqivwsn_0222200110021100 524.234979723897 9
82867 qvLALLvzQQQkecfgilopplnlpmnooccaxjqaxdmhmmxwcc_0111100002221112 1.50838565487496e10 71
82869 qvLALLwAAMQkcdfigjimknnpmopopffadfobpbhdnvonss_0222200110011221 18845.0738247346 67
82870 qvLALLwAAPQkcdfhgjiklnnpmpoopffalfoggihlkckoss_0222200110011221 63354.5591960836 67
82872 qvLALLwALQQkcdfhgjmkkoopmnppoffalfopgfhhsvssbb_0222200110011222 1228.46233874714 93
82873 qvLALLwAMMQkcdfgkjijnkmmopoppffaqssbwagtvoabpp_0222200111111220 1392.32956256823 79
82874 qvLALLwAMMQkcdfigjimklnomppopffadfobpbpdkvnfgs_0222200110011221 35080.4412981239 35
82875 qvLALLwAMMQkcdfigjimkmnponoppffadfobpbidnssnff_0222200110011221 44234.2462045324 125
82876 qvLALLwAMPQkcdfhgjmkknnompoppffalfopgshlsvossg_0222200110011222 3118.70304113492 64
82879 qvLALLwAwQQkcdfhgjiklonpmpnopffalfoggillscssgf_0222200110011222 12030.9303080945 11
82880 qvLALLwAwQQkcdfigjimknopmnpopffadfobpbddsvssbf_0222200110011222 35319.8530964555 143
82885 qvLALLwLMQQkcdfigkkjonpponponffadfwrwxxagoogss_0222200111111220 7431.20478159933 13
82886 qvLALLwLPQQkcdfhgjlmokmpnonppffalfriiagtqorsbn_0222200111111202 75296.2099081888 44
82888 qvLALLwLPQQkcdfhgkolnplmlpnopffalfwqmepetmoswb_0222200111111202 1460.39756488799 61
82890 qvLALLwLQAQkcdfgkjllnmnooppopffaqssiihiqqxfjow_0222200111111222 2001.52233690610 27
82891 qvLALLwLQAQkcdfikjnkomonpmnppffadsshrhpqxoffor_0222200111122222 4219.97871863554 81
82892 qvLALLwLQMQkecfgjkinmnolmppopccaxvvoaiddxgrron_1000011221122002 2.58416561406640e11 103
82893 qvLALLwLQPQkcdfhkjmjnonopmnppffalssiwhhxxoffor_0222200111122222 2369.47019928334 81
82897 qvLALLwMMMQkcdfgkjlmmnoonopppffaqssppphxqxojfw_0222200111111222 2124.33054529061 81
82903 qvLALLwPzQQkcdfhgjkmnlpmpnoopffalfogphplhkoogg_0222200110011222 1.70041618896607e14 53
82904 qvLALLwPzQQkcdfhgjkmnolmnopppffalfogphhhhossbs_0222200110011222 95685.8697503145 15
82912 qvLALLwvQQQkcdfigjlkkoonmnpppffadfoibfhhscssgg_0222200110011222 10426.2375317138 93
82915 qvLALLwwAQQkcdfhgjilnomlpnpopffalfrgiaqttjrfvw_0222200111111022 8758.29902521027 48
82916 qvLALLwwMQQkecfgjkionpnppomonccaxvvnxmdulnknnn_0111100002211222 41089.3947696896 33
82917 qvLALLwwQAQkdcefhkjnjklmpoopprbbhsispbqsbakvht_2011022202011122 15240.2502247513 58
82920 qvLALLwzQMQkcdfgkjiokklmpnoppffaqssgarbecaogii_0222200111111220 674.633071429677 79
82921 qvLALLwzQPQkcdfigjklkoonmnpppffadfosibhdscsobs_0222200110011222 37633.9999734283 8
82922 qvLALLzAAPQkcdfiglikknnpmpoopffadfabsbhdofoosf_0222200110022222 1472.70778428644 25
82923 qvLALLzALQQkcdfhglikmlonmppopffalfaggqqdlfobbg_0222200110022222 2357.50698932607 41
82924 qvLALLzALQQkcdfhglikmopnnooppffalfaggqxllbgjog_0222200110022222 5019.52984177938 109
82925 qvLALLzALQQkcdfhglikolpnmonppffalfagghqllfrwgs_0222200110022222 1890.25958426197 103
82926 qvLALLzAPAQkcdfhglikkonmmppopffalfaggfumqfaebt_0222200110022220 2454.48518242076 91
82927 qvLALLzAPAQkcdfhglikkonmonpppffalfaggfumqgjlua_0222200110022221 6434.52632267799 23
82928 qvLALLzAPMQkcdfhglikmlonopnppffalfaggqmmlgjwfs_0222200110022221 9131.38733744674 41
82929 qvLALLzAPPQkcdfhglikmomnponppffalfaggquuljgroj_0222200110022221 2644.50887243217 125
82930 qvLALLzAPPQkcdfhgliknmonpopnpffalfagghqdlwgosw_0222200110022222 2166.59618105914 115
82932 qvLALLzAQLQkcdfhglikjknmpooppffalfaggjfmfaojhq_0222200110022220 487.997950811067 3
82933 qvLALLzAQLQkcdfiglijkknmpooppffadfabjbfufaojhq_0222200110022220 274.465483927836 27
82934 qvLALLzAQwQkcdfiglijkmlnopoppffadfabjbqmdoxfhl_0222200110022211 1292.17726617104 19
82936 qvLALLzAQzQkcdfhglikjmlnpopopffalfaggjqulxohfd_0222200110022211 1388.88211780817 57
82937 qvLALLzAwQQkcdfhglikjonpmpopoffalfaggjllnfnoog_0222200110022221 1056.85605626849 47
82938 qvLALLzAwQQkcdfiglijknopmpoopffadfabjbddkfkobo_0222200110022221 828.368495108342 47
82939 qvLALLzAzQQkcdfhglikklpmonoppffalfaggfqafrwbgb_0222200110022222 3233.91074391493 97
82940 qvLALLzAzQQkcdfhglikknmnopoppffalfaggfmqbgkjov_0222200110022221 7753.25660335769 28
82941 qvLALLzAzQQkcdfhglikkopnmnpopffalfaggfxajfjobj_0222200110022222 1220.73154018215 59
82942 qvLALLzAzQQkcdfhgliknlonmopppffalfagghqdlfrrsg_0222200110022222 14065.4337181406 9
82943 qvLALLzAzQQkcdfhgliknoonpmpnpffalfagghmdlkfkso_0222200110022221 1249.44726357651 97
82946 qvLALLzLAQQkcdfhgljnknompmpopffalfababmmqkfkkb_0222200110022201 2313.00792866969 15
82947 qvLALLzLAQQkcdfhgljnknompmpopffalfacqbliqkfksk_2000022221200102 20384.0966882609 27
82951 qvLALLzLMQQkcdfhglmomplonpnopffalfaxuqmumhabcj_0222200110022202 1691.99940898324 3
82954 qvLALLzLPQQkcdfhglnkomnomnpppffalfatblqxmqbgjb_0222200110022202 523.072836025293 14
82955 qvLALLzLPQQkcdfhglokonpmnnppoffalfaqblhxahbgjr_0222200110022202 402.265790496321 11
82956 qvLALLzLPQQkcdfhglokopnmppnnoffalfaqblqaaqwror_0222200110022202 969.226330167831 41
82958 qvLALLzLQAQkcdfhglmonklnopoppffalfaxuhbxqhvcwv_0222200111122200 2701.99962990372 3
82960 qvLALLzLQAQkcdfiglknmnlomppopffadfarhpqxqpvwgv_0222200111122220 1.31418225522784e9 52
82962 qvLALLzLQMQkcdfiglmnkkoopnpopffadfaxhbfhhwbowr_0222200110022222 8318.31258829937 50
82966 qvLALLzLQPQkcdfhgljoknpnpmonpffalfabubhahofcwg_0222200110022202 474.051158587063 55
82969 qvLALLzLQPQkcdfhglnjkoonpmpopffalfatjblmhnfnro_0222200110022201 487.997950811067 3
82971 qvLALLzLQPQkcdfhglojkonmpmppoffalfaafbmaqkfksw_2000022221200102 53789.9988302782 11
82975 qvLALLzLQQPkcdfhglnjkmlonpoppffalfatjbqumhxnhp_0222200110022201 1123.21556495365 53
82976 qvLALLzLQQPkcdfiglknmnlolpoppffadfarhpqxqxojrj_0222200111122222 51201.3820855245 41
82977 qvLALLzLQQPkcdfiglmnkmolmppopffadfaxhbquuusfgf_0222200110022221 15759.1966893653 52
82978 qvLALLzMAMQkcdfhglijkkompnpopffalfagwrbafaribx_0222200111122020 670.149679889280 35
82980 qvLALLzMAPQkcdfiglikmnpmnopopffadfabrpxipbwswg_0222200111122222 2596.31304399392 123
82981 qvLALLzMAPQkcdfiglilkkonpnoppffadfabhbfabojojf_0222200110022222 411.317510858373 6
82982 qvLALLzMAPQkcdfiglimkkonppopoffadfabxbfabrorrg_0222200110022222 1840.05777177923 11
82983 qvLALLzMAPQkcdfiglimkkopmnoppffadfabxbfaofwssf_0222200110022222 2624.06999168894 15
82984 qvLALLzMAPQkcdfiglimkmmonppopffadfabxbquhbooov_0222200110022211 1790.30494982849 30
82986 qvLALLzMLQQkcdfiglikmomnpmpopffadfabrhlhxofrnb_0222200111122202 46881.2646107378 39
82987 qvLALLzMMMQkcdfhglijknopmpnopffalfagwrausfsrvv_0222200111122002 1414.66837091476 97
82988 qvLALLzMMMQkcdfiglikmmknpopopffadfabrpigbwrwcv_0222200111122202 37633.9999734283 8
82989 qvLALLzMPMQkcdfhglkljonmppopoffalfabhbtahbfbgg_0222200111122022 1525.97942589127 5
82990 qvLALLzMPMQkcdfigkiklmnnoopppffadfjbriuqswsjjb_0222200111121202 2.15138928439601e6 77
82991 qvLALLzMPMQkcdfigliknokpmpopoffadfabrehgsfswwr_0222200111122202 5621.65957456422 15
82992 qvLALLzMPPQkcdfhgljnknompmpopffalfajqblxqkfkbo_0222200110022021 276.127534209519 27
82993 qvLALLzMPPQkcdfhjljmjkonmppopffalnhoujbujnnjgb_0222200110011202 1171.55089834573 11
82995 qvLALLzMQLQkcdfhgljnkjkmpopopffalfafagjsfaoqfq_2000022221200002 11744.2824097157 23
82997 qvLALLzMwQQkcdfiglikmkpnponopffadfabrpgabwojjg_0222200111122222 81529.9906358095 54
82998 qvLALLzMzQQkcdfhglijkonpmpnopffalfagwbthsfsrrr_0222200111122022 1691.99940898324 3
82999 qvLALLzMzQQkcdfigljknooppmonpffadfarriqqaofrws_0222200111122222 3938.35454974661 17
83003 qvLALLzPLQQkcdfhglkmmnlomppopffalfagxquudmgbbg_0222200110022222 2.50538431809739e6 47
83005 qvLALLzPMMQkcdfhglkmkmomnppopffalfagxsqmmboogj_0222200110022221 4588.50583174351 55
83007 qvLALLzPPMQkcdfhglmnkmomnpoppffalfaitbquahjgoj_0222200110022221 2009.38333024813 91
83010 qvLALLzPPPQkcdfiglkmkmnmpooppffadfasxbquuogbjo_0222200110022221 7085.80764710663 55
83011 qvLALLzPwQQkcdfhglinknompmpopffalfajqbllqkfkcr_2000022221200122 20384.0966882609 27
83012 qvLALLzPwQQkcdfhglmjkmonopppoffalfaiwrixqgnrnb_0222200111122220 6725.99985132322 5
83013 qvLALLzPwQQkcdfhglmjknonpmpopffalfaiwrqxqofobw_0222200111122222 1109.37611360318 71
83014 qvLALLzPzQQkcdfhglmjnlolnpoppffalfaiwhxqxxojrj_0222200111122222 2358.67660390985 41
83015 qvLALLzQLMQkcdfhglimjmonpnoppffalfagiwiuxrgrrv_0222200111122202 2695.07357866935 123
83016 qvLALLzQLMQkcdfiglijkkompnpopffadfabwrgafawpgx_0222200111122020 1177.23992120581 35
83017 qvLALLzQLMQkecfgikmjlnoooppnpccaxjricqlmufcnog_1000011221102100 3058.79400174221 95
83018 qvLALLzQvQQkcdfiglijkopompnpoffadfabwrahsfbvvg_0222200111122022 2837.61348164732 11
83019 qvLALLzQzAQkcdfhglimjkonnopppffalfagiwbaxgslad_0222200111122221 2949.45079660232 123
83022 qvLALLzQzPQkcdfhglikmkopnopopffalfaggxfawgwobw_0222200110022222 1380.15795184294 55
83023 qvLALLzQzPQkcdfhglikmmpmonpopffalfaggxqhmogooc_0222200110022211 1946.54806557370 60
83024 qvLALLzQzPQkcdfhglimjkmonppopffalfagiwbprgwvrc_0222200111122220 9152.27591575203 32
83026 qvLALLzvQQQkcdfhglknpnomnpmopffalfagxxdxqxofoc_2000022221200100 207494.214479382 19
83029 qvLALLzvQQQkcdfiglnkkolomnpppffadfahbfhqhfwwgg_0222200110022222 21914.2873628120 83
83030 qvLALLzwAQQkcdfhgljjkmnnoopppffalfaffbadnnrovv_0222200110022002 233609.361940818 13
83031 qvLALLzwAQQkcdfhgljjkmoonnpppffalfajjbaukkgovv_0222200110022002 818.289084046661 14
83033 qvLALLzwAQQkcdfiglikklpmonoppffadfabbfqafrwggb_0222200110022222 10732.8176934918 97
83034 qvLALLzwAQQkcdfiglikknpnopnopffadfabbfxabgwjwb_0222200110022222 1238.25626057804 109
83035 qvLALLzwAQQkcdfiglikmnomnpoppffadfabbqmdmbjwjo_0222200110022221 6012.69407415967 125
83036 qvLALLzwMQQkcdfhglikmnompmoppffalfagrhdqhofvgr_0222200111122022 2459.59053480908 42
83037 qvLALLzwMQQkcdfhgljjpnmpomoopffalfajjamqajfjvv_0222200110022022 827.881681457252 53
83038 qvLALLzwMQQkcdfhgljkplmponoopffalfajsammaggwvv_0222200110022022 1421.82151408323 79
83039 qvLALLzwMQQkcdfiglikmlonmpoppffadfabbqqdlfogbg_0222200110022222 6873.94315943319 41
83040 qvLALLzwMQQkcdfiglikmnopnonppffadfabbqxddbgjob_0222200110022222 1518.02884360944 109
83041 qvLALLzwMQQkcdfigliknlopmonppffadfabbhqddfrwsb_0222200110022222 53256.9506995018 103
83042 qvLALLzwPQQkcdfhglilnkopmpoopffalfagiagqqfrwvn_0222200111122022 2837.61348164732 11
83044 qvLALLzwPQQkcdfhgljknmpnompopffalfafblmadrfrkb_0222200110022002 313.497621621936 13
83047 qvLALLzwQAQkcdfhjljnjkonmpoppffalnhotjbmhnhrem_0222200110011200 1567.00666625400 65
83048 qvLALLzwQAQkcdfiglikkonmmpoppffadfabbfumqfaget_0222200110022220 2397.38190129893 91
83050 qvLALLzwQPQkcdfhgkiklmppnnoopffalfjgriuajroorf_0222200111121022 5197.49425753833 91
83052 qvLALLzwQPQkcdfiglikknnpmpoopffadfabbfhhofosgs_0222200110022222 3200.27524119944 19
83053 qvLALLzwQPQkcdfiglikkomnopnppffadfabbfuqbgnjco_0222200110022221 13931.0445113394 7
83054 qvLALLzzAQQkcdfhgljnknompmpopffalfarabmlqkfknr_0222200110022201 2313.00792866969 15
83055 qvLALLzzAQQkcdfiglknkmlompoppffadfashbqqdfogbb_0222200110022222 13658.7357222627 73
83057 qvLALLzzMQQkcdfhglmjmomnpnoppffalfaijqmahabgjb_0222200110022222 1487.05887687302 17
83058 qvLALLzzMQQkcdfhglmnlmoonpmppffalfaiaiimmtafrv_0222200111122200 1085.84944502822 11
83059 qvLALLzzPQQkecfgikjolmnopnoppccaxjrcxmhumkkncb_0111100002221121 47929.8033022643 21
83060 qvLALLzzQPQkcdfhglkjnmpooponpffalfagjhqhlborwo_0222200110022221 1357.25018840225 91
83061 qvLALLzzQPQkcdfhglmjkmmonppopffalfaijbqaubookw_0222200110022201 2009.38333024813 91
83062 qvLALLzzQPQkcdfigljnkmopponopffadfajhbqdhogwwj_0222200110022221 1171.40122858444 13
83065 qvLALMLwMPQkcdfghhhkmnmompoppffaqxjomqafjoacuu_0222200111112002 1299.36207874164 17
83070 qvLALMMzvQQkcdfgiihhlmopnnpopffaqaoooqfjmkkmkl_0222200111122002 115435.204654065 13
83071 qvLALMPLLAQkecfghijklmnoopnppccaxmjrdamjnbtwiu_0111100002212200 725.103905717213 89
83072 qvLALMPLLQPkecfghijklmnoonpppccaxmjrdamjnrrtiu_0111100002212200 750.882582772570 85
83073 qvLALMPLLQPkecfghjikmlnoonpppccalmnnduhksgstxx_0111100022212110 2701.99962990372 3
83074 qvLALMPvAAQkecfghijkmlonnopppccaxmjrdamnjwbdxi_1000011221010122 884.048175016809 40
83075 qvLALMPvAQPkecfghijkmlonnpoppccaxmjrdamnjrdrxi_1000011221010122 892.195955074206 21
83077 qvLALMPzwMQkcdfihgkijlmnpopopffadxfawrxgrhaxqb_0222200111222211 513.636586816284 75
83078 qvLALMPzwPQkecfghijkjknopnoppccaxmjrdnqgpasmmj_1000011221011010 6.69237775671951e9 47
83079 qvLALMPzzMQkecfghijkikmonppopccaxmjrdsmglramqj_0111100002211012 14835.9988834104 19
83080 qvLALMQvLPQkcdfghhijhlpoopnpoffaqxjjjorhhaarhh_0222200111222200 7702.16215344529 67
83086 qvLALMvLPQQkecfghinkplomonpnpccaxmjamlxockckcs_0111100002211122 1001.66273997877 41
83090 qvLALMvMwQQkecfghijknoppnonopccaxmjspannrcrcrr_1000011221022022 19276.6291776089 41
83091 qvLALMvMwQQkecfghikjnoppnonopccaxmjifannrcrcrr_1000011221022022 12828.0434351787 77
83095 qvLALMvPzQQkecfghiinmloppnnopccaxmjsahnkkrccgb_0111100002211111 5931.41007991917 37
83100 qvLALMvzPQQkecfghiimllmpnooppccaxmjshxnccccggg_0111100002211111 16307.1897071306 9
83104 qvLALMzAzAQkcdfihgkijmlonpoppffadxfabrafacpppf_0222200111220000 160.635050815073 45
83106 qvLALMzPLMQkcdfihgkjmnonopoppffadxfarhakkwxvai_0222200111222001 1429.53106798058 7
83115 qvLALMzzAPQkcdfihgkjlmlpnopopffadxfarpxfabrtwp_0222200111222220 483.792968697095 15
83116 qvLALMzzMPQkcdfihgkjllnonopppffadxfarppgwbvhap_0222200111222201 1553.66719189777 119
83125 qvLALPPLzAQkcdfgijkhmnlonpoppffaqxohoaxjojqfha_0222200111122220 1249.01577344380 35
83129 qvLALPvLPQQkcdfhigopnllnmooppffalafadehvsfooob_2000022221000100 369.515167548325 5
83130 qvLALPvLQMQkcdfhiglmkononppnpffalxfiiiaqroaaoi_0222200111211200 1120.65758436372 99
83132 qvLALPvLQPQkcdfhiglmkmonnopppffalxfiiqtrborfrc_0222200111211202 1292.17726617104 19
83134 qvLALPvMPAQkcdfhigjnkllmpopopffalaffahhvfaoqfq_2000022221000002 577.301807743630 31
83143 qvLALPzLAPQkcdfhigknmmopopmpoffalafaautkskvjsk_2000022221001020 1233.23677130991 20
83147 qvLALPzLLQQkcdfhigknmononpmppffalafaadhooovjfn_2000022221001000 476.380671559295 53
83152 qvLALPzMLPQkcdfhigkjmnlpopopoffalafafahfasqjqn_2000022221000002 287.011352532553 37
83154 qvLALPzMvQQkcdfhigkjmolpnpnopffalafafajfjosfsc_2000022221000000 284.599847634679 17
83155 qvLALPzMzAQkcdfhigkijmlopnpopffalxfagwafaiviif_0222200111220000 207.654582959220 45
83156 qvLALPzMzPQkcdfhigkjmlopopnpoffalafafaxsavqfqj_2000022221000002 599.219991774584 16
83157 qvLALPzPLMQkcdfhigkljlmopnpopffalxfaiwibraghci_0222200111222201 1859.37028038771 119
83158 qvLALPzvPQQkcdfhigkknmlopopopffalxfaiaqfrrggvv_0222200111222022 840.983694762765 85
83159 qvLALPzvPQQkcdfhigkmlomonppopffalxfaeiqbggojvv_0222200111222022 2195.54005640176 42
83161 qvLALPzwPPQkcdfhigkjnmlponoppffalafafxxfaocfqq_2000022221000002 946.170299486561 41
83163 qvLALPzwQLQkcdfgijklnmmopopopffaqxohiahqohfewt_0222200111112220 516.199097434134 67
83167 qvLALvAAAAQkcdfhiklkmjnlpopopffaljjebebaeajmvm_0222200111111002 1801.13840015490 5
83172 qvLALvAMLQQkcdfhikllmpnopnonpffaljfemqmmhafrwj_0222200110012222 8678.73728966201 41
83173 qvLALvAMLQQkcdfhikllomkmnppopffaljjemeugtfnbbj_0222200111111222 2691.11075801672 67
83183 qvLALvAwMQQkcdfhjklokopmnopnpffalkkeqblmqfjoog_0222200110011202 2251.31139599923 33
83189 qvLALvLAAQQkcdfhjlnojmlnpopopffalsetafxeaafjfj_2000022221200001 52157.6552754186 9
83191 qvLALvLAMQQkcdfhilmnomlnmppopffalseeiltittajsw_0222200110011102 1414.74707166574 21
83192 qvLALvLAMQQkcdfhklmokonmpmnppffaloeeqblmhxccgb_0222200110011202 2083.76562084497 51
83194 qvLALvLAPQQkcdfhjmjlkonomnpppffalktftblidvkssk_0222200110011100 1210.41125582563 78
83195 qvLALvLAQAQkcdfhhjmjklnoonpppffalroejbqqugvdxm_0222200110011200 2781.91141730153 101
83196 qvLALvLAQAQkcdfhkmjolkonmpnppffalotjqtblmvsvrw_0222200110011202 1605.36571095600 13
83199 qvLALvLAQQPkcdfhhjmjklnompoppffalroejbqqucawxt_0222200110011200 2275.32622057252 19
83200 qvLALvLLQQQkcdfhhplnkmponmoopffalrttebiqpevjjj_0222200111111222 6570.81712642477 63
83202 qvLALvLLQQQkcdfhkjnpklmnpoopoffalsriabhhxfffff_0222200110011222 20893.7297326250 15
83203 qvLALvLLQQQkcdfhkkmopklmponpoffalogehhfhhffjbf_0222200110011222 147418.928868053 47
83204 qvLALvLLQQQkcdfikjnlkknmpopopffadojhtbfmvjfjfb_0222200110011222 2689.07314296339 22
83205 qvLALvLLQQQkcdfikolpkklmnoppoffadohthbfhhjfjbf_0222200110011222 205371.495509263 47
83209 qvLALvLLQQQkecfgmloplpnknmpooccaxdqahxmqgqmffc_0111100002222112 17712.2410936547 77
83210 qvLALvLMAQQkcdfhhjojklmnppnopffalrotjbxxjnnjjo_0222200110011221 2157.99953660787 3
83215 qvLALvLMPQQkcdfhimkoknmnopnppffalstghfpppfjkfg_0222200110011122 5.04141706350010e17 111
83216 qvLALvLMPQQkcdfhimnokpomnopnpffalstdhbqqmmfjkf_0222200111111122 124584.166775926 29
83217 qvLALvLMPQQkcdfikmjlkkpmonpopffadotjtbfuvjvbbg_0222200110011222 2513.22556676828 131
83218 qvLALvLMPQQkcdfilmjokkpnonpopffadhtjhbfupfknjn_0222200110011122 2275.10584604850 143
83219 qvLALvLMQMQkecfgmminlonnpopopccaxddsxxmqqamcfc_0111100002222121 4.27983535984634e7 89
83220 qvLALvLMQPQkcdfhilknokmnopoppffalsegihfhpfgjnw_0222200110011121 8285.34599575164 43
83222 qvLALvLMQPQkecfgmlilmonponppoccaxdhohqmhalxccn_1000011221100200 1.23380527695040e10 71
83223 qvLALvLPAQQkcdfhhijlkpnmopopoffalrgwtbaqvjsjwf_0222200111111222 12739.2904499901 45
83224 qvLALvLPAQQkcdfhkmknjknmoppopffaloeghjfucfjjfg_0222200110011222 11054.6134517006 33
83225 qvLALvLPAQQkcdfiiimknkpmpoopoffadwberqgacsjjrf_0222200111111222 103843.412370982 45
83226 qvLALvLPMQQkcdfhimknknonmopppffalsegifpqpcfjjg_0222200110011122 32616.4971952668 117
83227 qvLALvLPMQQkcdfiiimknknmoppopffadwberxgxcfssfw_0222200111111222 13951.7528900784 69
83228 qvLALvLPPQQkcdfhkiklknpmopopoffaloggtfmmvjjjgf_0222200110011222 30247.9999669400 5
83229 qvLALvLPPQQkcdfikimkkpnmpoopoffadobebfuucjjjbf_0222200110011222 51331.6682310716 75
83230 qvLALvLPQMQkcdfhhijlknnmpopopffalrgwtbxxvsfsfr_0222200111111222 3909.52651292585 69
83231 qvLALvLPQMQkcdfilnolnkkopponpffadhphtibfqajfkj_0222200110011122 1575.71318708259 99
83233 qvLALvLPQPQkecfgmkjojlplpnopoccaxdkkanxhmknfrc_0111100002222111 4264.12482826038 89
83234 qvLALvLPQQPkcdfhiiklknonmopppffalsggtfpqpvfaqt_0222200110011120 1880.02569466649 129
83236 qvLALvLQMAQkcdfhijmnnolnompppffalsoedimqtacjjo_0222200110011122 6570.81712642477 63
83237 qvLALvLQMAQkcdfhilmnkomloppopffalseedsatiavrsr_0222200110011121 2479.08102487623 23
83238 qvLALvLQMMQkcdfhhjmljlnoonpppffalroetjqqajvkfo_0222200110011222 1700.61845924089 89
83239 qvLALvLQMPQkcdfiljnjlklmpooppffadhopjtbxxkfoco_0222200110011121 1355.02820467227 5
83241 qvLALvLQMQPkcdfhijmnnolnmpoppffalsoedimqttjjkb_0222200110011122 5114.69607037752 15
83242 qvLALvLQPMQkcdfiklimkkomnppopffadoebebfucckjgo_0222200110011221 14547.0916092220 149
83243 qvLALvLQPPQkcdfhkmiklkompnoppffalotggtfmvnvbjo_0222200110011221 14447.3183578709 149
83244 qvLALvLQwQQkcdfhhjmlklponnoppffalroetsqhajvkjo_0222200110011221 3159.24976666616 21
83247 qvLALvLQzQQkcdfhjlnljmloppoopffaljetmgteaajjjj_0222200111111100 2094.68468942233 5
83248 qvLALvLQzQQkcdfhklmkjkomnppopffaloeegjfmccjggb_0222200110011222 7456.80029295552 131
83249 qvLALvLQzQQkcdfilmimknmoponppffadhtbebppddjkkb_0222200110011122 3393.39953372861 53
83254 qvLALvLwQQQkecfgmmnjkoppopnonccaxddxnnmmmmfnfn_0111100002222122 12817.4813364510 15
83255 qvLALvLwQQQkecfgmmnjlpoopnponccaxddxnxdddmxofn_0111100002222122 4703.65737893631 101
83259 qvLALvMMLQQkdcfgjilmnpnlpoopossamvbpqedaqannjw_2000022221200101 479727.836482003 7
83260 qvLALvMMMAQkcdfhjilmmknloppopffalssedibqljjgjb_0222200111111220 2701.99962990372 3
83261 qvLALvMwMQQkcdfhjklokopmnonppffalkneqblmqfjoob_0222200110011202 8824.17461015222 91
83263 qvLALvMwQMQkcdfhjilmnknonpoppffalsseihbqhfsson_0222200111111200 8285.34599575164 43
83264 qvLALvMzAQQkcdfhjljlkompnnpopffalkhjtslqafssgw_0222200110011202 4765.33692232259 73
83265 qvLALvPAMPQkcdfhkhjmjnomnppopffalfroejmacjjjbo_0222200110011222 4203.02715617177 123
83266 qvLALvPAPAQkcdfhjklmlknmpooppffalooeetblpnjkgb_0222200110011002 585.248551342849 27
83268 qvLALvPAPAQkecfghikjklomnpoppccaxvvkkbdlfsaoxx_0111100002222220 4708.80205443878 9
83269 qvLALvPAPQPkecfghikjnkmompoppccaxvvkkugmjoafxx_0111100002222220 4753.91932723031 117
83271 qvLALvPAzQQkcdfhjklmnomnppopoffalooeeuhpmajkkv_0222200110011022 7346.73446026241 10
83272 qvLALvPAzQQkcdfhkjmilnolmpoppffaljjtgtdqivkvgr_0222200111111022 3866.78943834851 8
83275 qvLALvPLPQQkecfghimkolonmppopccaxvvxbmdmmfssfs_0111100002222222 6014.62122966077 123
83281 qvLALvPMAPQkcdfhkhjnlknmopoppffalfrottbhvnnnoc_0222200110011211 3280.58430611621 53
83282 qvLALvPMAPQkcdfhkjllmnoopnpnpffaljjemmallafkfb_0222200111111202 2295.02493455547 19
83283 qvLALvPMAPQkcdfhkjlmlnoopnpnpffaljjeuuallafkfb_0222200111111202 2295.02493455547 19
83284 qvLALvPMLQQkcdfhkhjlolmpnoppoffalfrotuqtaffkbb_0222200110011222 11661.0082396799 19
83288 qvLALvPMPMQkecfghimjmllnpopopccaxvvqnddddcjcsv_0111100002222221 2317.68799679382 21
83296 qvLALvPvQQQkcdfhjkolkpopmnonpffaloottblxmvjjjg_0222200110011220 2452.29785668551 91
83298 qvLALvPvQQQkecfghilonknmmppopccaxvvxddgdmojjoj_0111100002222222 16237.3157821725 41
83300 qvLALvPwPQQkcdfhkhjklmonpoppoffalfrobhhufjwfgk_0222200110011202 300008.665442431 43
83301 qvLALvPwPQQkcdfhkhjkplononpopffalfrobuqufgjfgb_0222200110011202 300008.665442431 43
83305 qvLALvPzAQQkcdfhjkmlnomoppnpoffalooethlpmajfkg_0222200110011202 4907.13655858744 81
83307 qvLALvPzPQQkcdfhjkmnkopomnppoffalooehbldmcfggg_0222200110011200 31599.9271818289 85
83313 qvLALvPzQMQkcdfhmljonkolmppopffalhhjqhblxxkkgj_0222200110011201 1299.10613907012 23
83315 qvLALvQAzAQkcdfhjjklilnonopppffaljooegtqqvcuum_0222200111110222 2214.26294193162 20
83317 qvLALvQLMMQkecfgihilklomnpoppccaxsvvxbdaffkkkb_0111100002222211 4646.46904629870 35
83319 qvLALvQPLMQkecfgihilkkomnppopccaxsvvqngafcqdgd_0111100002222110 1964.02009737346 29
83320 qvLALvQwLQQkcdfhijklnonpmnpopffaljooelxmafjbbj_0222200110012022 2190.45504554160 11
83322 qvLALvvAQQQkcdfhlijlnomlpnoppffalegwtiiilhvvrr_0222200111111220 2157.99953660787 3
83325 qvLALvvAQQQkcdfhmiolmpkonmnppffaltgptdagtevkbb_0222200111111110 6385.98310253203 31
83327 qvLALvvAQQQkcdfimlolkkpnpmnopffadtextbfhqhvvfw_0222200110011222 19249.7029819551 119
83331 qvLALvvMQQQkcdfglmmnkloponpnpffaqeeeiwitqttfko_0222200111111112 10366.2812578852 47
83332 qvLALvvMQQQkcdfhjoplklmopmnpoffalouttbhhehvnoc_0222200110011112 2399.55975916114 137
83333 qvLALvvMQQQkcdfhlljpkonnopnpoffalembabqqqqfvfv_0222200110011222 3327.22020758342 29
83337 qvLALvvMQQQkcdfhlnpjonmlnopopffaleexjhxxtahfss_0222200110011222 2157.99953660787 3
83338 qvLALvvMQQQkcdfhlompkonlonpnpffaleimabqaiaafvf_0222200110011222 443668.447091618 27
83339 qvLALvvMQQQkcdfhmoplkolnopmnpffaltittbqhuahvvb_0222200110011222 4154.15115187208 109
83340 qvLALvvMQQQkcdfijolnkmplmonppffadoptibquxxnkss_0222200110011112 1.64701696511931e11 79
83341 qvLALvvMQQQkcdfimkolkonpompnpffadtsxtbqmuuvjvb_0222200110011222 29565.0768895854 38
83344 qvLALvvPQQQkcdfhiknlkopompnpoffalggitfiqivjnjc_0222200110011112 3687.29449597655 137
83345 qvLALvvPQQQkcdfhiojlkmnomppopffalgiwtbippvjjff_0222200111111222 33023.8795042459 143
83346 qvLALvvPQQQkcdfhiojlnopmlmpopffalgiwtiixiivfff_0222200111111222 3029.25713120979 15
83348 qvLALvvPQQQkcdfiimkomlpnompopffadberpppxppcfff_0222200111111222 2387.84976800258 135
83349 qvLALvvPQQQkcdfiimokknpnmoppoffadbepbfpqpckjjv_0222200110011112 9315.06965726616 137
83350 qvLALvvPQQQkecfgjiplnknmmooppccaxcsaxqgqmokkcc_0111100002222111 11238.1600294608 11
83351 qvLALvvPQQQkecfgjkpmlmnlnooppccaxcnaqxahxxnccc_1000011221100220 1.61397107786584e9 44
83353 qvLALvvQAQQkcdfhjokmnpllmonppffalopgeimqxxnkss_0222200110011112 1378.56870313259 79
83354 qvLALvvQAQQkcdfhlmkokopnomnppffaleegxsqmumccjg_0222200110011222 20569.5075344084 19
83357 qvLALvvQAQQkcdfhmikolnmpomnppffaltggptpplhvkks_0222200110011112 4754.18337908996 27
83358 qvLALvvQAQQkcdfhmiojlopnlmnppffaltgiwtiuxivvcr_0222200111111220 5238.86692922012 81
83359 qvLALvvQAQQkcdfilimkooknmnpppffadeberpigxccbcr_0222200111111220 43328.7768433312 79
83360 qvLALvvQAQQkcdfimimkooklnpnppffadtberpigpjbvnr_0222200111111220 141771.660346304 153
83363 qvLALvvQMQQkcdfgjollmonpnmoppffaqrpttteeqepnfo_0222200111111112 21360.4020474354 47
83366 qvLALvvQMQQkcdfhlmknokplpmoopffaleegiifhihcnvs_0222200110011112 6463.84685046026 39
83368 qvLALvvQMQQkcdfilimknollpnoppffadeberiiplavvww_0222200111111220 1480.61179114916 33
83369 qvLALvvQMQQkcdfimimkmplononppffadtberdhpttkkww_0222200111111110 4813.06017268095 109
83370 qvLALvvQPQQkcdfhliklonlopnoppffaleggtqaiulvscj_0222200110011222 4154.15115187208 109
83371 qvLALvvQPQQkcdfhljljkonponoppffalejmjbqqusvsjw_0222200110011220 866.654182360218 19
83372 qvLALvvQPQQkcdfhlmkjmkpomnpopffaleegjtfmqccjfj_0222200110011222 8057.00395543319 121
83373 qvLALvvQPQQkcdfhlmkkopnlpmopoffaleegsihpilcncv_0222200110011112 23371.3422200482 51
83374 qvLALvvQPQQkcdfhmiklolnopmnppffaltggtqhuulvvbr_0222200110011222 4557.60360778874 23
83375 qvLALvvQPQQkcdfilimkkpmomnpopffadebebfuhqccjfj_0222200110011222 2081.13671509651 121
83376 qvLALvvQPQQkcdfilimkonmpomnppffadebebqmhdmccgw_0222200110011222 4394.09192060949 161
83377 qvLALvvQPQQkcdfilimkpnlpomopoffadebebhpidhcncv_0222200110011112 25259.0364879610 79
83380 qvLALvvQQMQkcdfhljnmokmplonppffalefqqxbhpqfvkf_2000022221200010 198253.255515584 15
83384 qvLALvvQQPQkecfgojlnjlponpnopccaxacqxnxahxcncc_0111100002222111 7301.47838835260 16
83386 qvLALvvQQPQkecfgokjnjlpnponpoccaxakkxnxhxkknck_0111100002222111 3751.81894465287 29
83397 qvLALvwQMPQkcdfgkjnmmnoponoppffaqorpiiiqhqnjsj_0222200111111122 2524.99960396033 5
83398 qvLALvwQwQQkcdfgkmjnnolponppoffaqopwppqpxqkjss_0222200111111122 24701.5940134034 57
83401 qvLALvzAMQQkcdfhkljmkopmnoppoffalfejmblutsjfrg_0222200110011202 17890.6016755793 55
83402 qvLALvzAMQQkcdfhkllmkopnmoppoffalfeimblumtjfrg_0222200110011202 4222.95292781728 9
83403 qvLALvzAPQQkcdfhmjnjklopnopopffalhopjbqmunwwwr_0222200110011100 3935.33581625198 99
83405 qvLALvzAQAQkcdfhklmnlkommppopffalfeeetblttnorg_0222200110011202 391.861531067555 13
83408 qvLALvzLQQQkcdfhjkmopnolmponpffalogehhqqxxffsw_0222200110011222 2000.61257843554 44
83409 qvLALvzLQQQkcdfhjolkmplmnoppoffalrttrtepihfjjr_0222200111111222 2170.77286872582 19
83410 qvLALvzLQQQkcdfhknnlknpopmopoffalfietbqhqhvjjj_0222200110011222 1243.04520555427 85
83411 qvLALvzLQQQkcdfijknlknonmpoppffadosxtbqquvjfjb_0222200110011222 19042.0224517353 69
83412 qvLALvzLQQQkcdfijolpknolmnoppffadohthbqqxxsfjw_0222200110011222 1663.98414948282 11
83413 qvLALvzMAQQkcdfhmlinkmoplnpopffalaejxbmllqfngc_2000022221200112 23555.6544536130 21
83417 qvLALvzMPQQkcdfhklnkolnpmooppffaljeurhuuqifjfo_0222200111111122 2450.67379039230 29
83420 qvLALvzMQPQkcdfhmjkmjnlmoppopffalhogejixxfnvoo_0222200110011121 1.23676833393754e7 40
83421 qvLALvzPAQQkcdfhjmknknonmopppffaloegxsqqmcfjjg_0222200110011222 33159.7864292394 69
83422 qvLALvzPAQQkcdfhkmnlonmomppopffalfeithqtqtajff_0222200110011222 2318.79776720388 19
83423 qvLALvzPAQQkcdfhkmonkplmpmnopffalketpsahhacksg_0222200110011122 12591.1837006175 29
83424 qvLALvzPPQQkcdfhjiklnonpmopopffaloggtqqulvjjjr_0222200110011222 14226.4298545215 76
83425 qvLALvzPPQQkcdfijimknopnmpoopffadobebqqdmcjjjw_0222200110011222 11789.5282866598 38
83427 qvLALvzPQAQkcdfijimnknonmopppffadobexbqqucfvvs_0222200110011221 9303.29531046375 70
83428 qvLALvzPQMQkcdfhjiknlnonmpoppffaloggxtqqmvcfcs_0222200110011221 3500.97617549164 35
83429 qvLALvzPQMQkcdfhkmnnoknopmoppffalfeiehbqqacfjj_0222200110011222 1243.04520555427 85
83431 qvLALvzPQQMkcdfihimkknonmopppffadsbebfiqicfaqe_0222200110011120 1974.02698038509 129
83435 qvLALvzQwQQkcdfhmlnmmoplolpopffalaehqquuxaqarr_2000022221200111 1379.43677261450 71
83436 qvLALvzQzQQkcdfhmliklnlpoonppffalheggtiilljnng_0222200110011122 4124.96660245529 159
83437 qvLALvzQzQQkcdfhmlinlmoompppoffalhegutiqqianno_0222200111111122 1600.26491555926 109
83439 qvLALvzwQQQkcdfhklmjkpomopnpoffalfemjblmtfjsgw_0222200110011220 1037.78023303332 79
83440 qvLALvzwQQQkcdfhklponmnknopopffaljeqaldugtfjfs_0222200111111120 2469.95225720564 10
83441 qvLALvzwQQQkcdfhmljnkmoplnpopffalaecxbmliqffgs_2000022221200110 4118.01703849671 33
83442 qvLALvzwQQQkcdfhmlplkpolnoonpffalheqtblhiehjno_0222200110011120 1200.16346782262 101
83443 qvLALvzwQQQkcdfikmkonmnplpoopffadjtrhlduqiffjo_0222200111111122 51866.4739618521 27
83447 qvLALwLLAQQkecfghlmjkoonoppnpccaxmdenxujofcnjg_1000011221002100 62756.9428814280 83
83448 qvLALwLLMQQkcdfghkojlnopmponpffaqxharixjjnjoog_0222200111111222 322.815297032399 17
83449 qvLALwLLMQQkcdfihkjmnpopnmpooffadxhripafrfkrsb_0222200111111220 1655.82386824772 113
83452 qvLALwLMwQQkcdfihkljnonmpnoppffadxhtrhafkojooc_0222200111111200 2899.16116479392 11
83456 qvLALwLPQLQkecfghlinjkmmoppopccaxmdsandxnpqqho_0111100002221100 111529.862174155 37
83462 qvLALwLvQQQkecfghlojkmpnoponpccaxmdxndxkkofkcg_0111100002221121 1800.37793151447 24
83466 qvLALwMLAMQkcdfghjknmlmopoppoffaqxohahpxohfeer_0222200111112220 553.536960569476 67
83481 qvLALzLMwQQkcdfgfjmnjmplonoppffaqprpawnoksssrw_0222200111111222 2568.60063998133 69
83484 qvLALzLPPAQkcdfhihljnmlnpopopffalxrewitcfafxgh_0222200111112220 2953.03655805732 159
83485 qvLALzLPPPQkcdfhihljnmnomppopffalxrewitfjvdxgt_0222200111112220 2126.78564949825 15
83487 qvLALzLzQPQkdcfghimlonnmpponpnoaulchliivvvogkk_0221100020112102 2829.51929878949 199
83492 qvLALzPwAAQkcdfhiljknmmoopppoffalaaseallvsatas_2000022221001002 49254.5581941202 13
83494 qvLALzPwwQQkcdfhiljknomnpnpopffalaaseahjfofsof_2000022221001000 871.576629864868 6
83500 qvLALzvLQQQkcdfgfpjoknolpnponffaqpawhixfkoooss_0222200111111222 17800.9924171967 71
83501 qvLALzvMAQQkdcefinlmjkomonppprbbhrqhtbhsobrjjf_2011022202010000 2370.69046028454 26
83504 qvLALzvzQQQkcdfhilknmnomompppffalxetqqhxjfvsgg_0222200111112220 1910.35034382586 97
83509 qvLALzzAAAQkcdfhilkmnmlkpooppffalaaehammxaskqm_2000022221001022 365.718320926846 17
83511 qvLALzzAMPQkcdfhilkmnmkonopppffalaaehapxoooskc_2000022221001002 615.637778233144 23
83512 qvLALzzAMPQkcdfhilkmnoknpnoppffalaaehadxfkfwoc_2000022221001002 842.998813758711 7
83514 qvLALzzAwQQkcdfgiljmnomnopoppffaqxhrpaxnjjojjr_0222200111111222 17035.0500899810 51
83516 qvLALzzLQMQkcdfhilllknmpnopopffalaaqqqllcfbfgs_2000022221001110 1130.84882414784 7
83521 qvLALzzMQzQkcdfhilkllkmnoppopffalaaeqqqplseujq_2000022221001121 1015.95108702871 43
83522 qvLALzzPAPQkcdfhilmllkkonppopffalaahqqqxvbsssc_2000022221001100 525.645355730793 21
83523 qvLALzzPzQQkcdfhijlnmolopppnoffalxretqqcjbbrrg_0222200111112220 11241.7804116753 53
83524 qvLALzzvQQQkcdfhilpoolnnmpponffalaaautmljjffbg_2000022221001110 106391.375680532 55
83529 qvLALzzzMQQkcdfhiljomnnmpopnpffalaafadljjooogf_2000022221001100 1.95741282520306e6 43
83530 qvLALzzzMQQkcdfhilmoplknoonppffalaahadmxfffbjj_2000022221001100 2466.87758938424 61
83533 qvLALzzzQPQkcdfhilmomnknopoppffalaahamlxffofws_2000022221001100 2032.52587230658 61
83593 qvLAvAvPAQQkedfijnmojmnpopnopgwdhxaaarxwbwbwwf_2100101122220000 8294.62007438685 7
83601 qvLAvAzPAMQkcdfhilnllkkoopnppffadaahqqqxcssgsv_2000022221001100 377962.701030097 21
83604 qvLAvLAAAPQkecfigijkmlopnpnopccavcvccxkmadwkoc_0111100000221221 8107.94341221844 35
83607 qvLAvLAPAPQkecflkjnkimonpopnpccakkcacsxlhhlrwf_0111100000221121 118709.062642620 13
83617 qvLAvLLMAQQkcdfgljnmlmpmonoppffafofqqghmhdhxjr_2000022221120011 20553.8561736667 9
83619 qvLAvLLMPQQkedfhmlljkoppnnnopwwdwpoosoxhaeerwf_2100101122222000 7.13441918493978e10 61
83624 qvLAvLLQLQQkcdfhjkjklppnonpooffajoofjbluquvfjw_0222200110001202 1171.40122858444 13
83638 qvLAvLPAAPQkcdfgmjjknlpnoponpffafaofwarpqxpggs_0222200110112221 782.237978936782 10
83643 qvLAvLPMAMQkcdfgklijjlnponpopffafoobsswaqobwrb_0222200110112222 5217.42220644105 12
83646 qvLAvLPMAPQkcdfgmljmmkkpnopopffafaofhhjnaxasbo_0222200110002222 134239.838126518 39
83648 qvLAvLPMLQQkcdfghijkolompnppoffafssfwdbxpesosb_0222200110112222 358107.554945237 32
83649 qvLAvLPMLQQkcdfgmljmlopompnopffafaofhbulummxrg_0222200110002202 33692.1237291924 59
83655 qvLAvLPPLQQkecfihlkmmpnpnpooofrtrgffqqahdlddrb_2011022222111111 13726.2729734932 47
83657 qvLAvLPPMPQkcdfhkljnmlopmpoopffajoofhmblapqfbf_0222200110001222 9322.92381167919 43
83658 qvLAvLPPMPQkecfijmnlkkolpnpopccajjhakknabmcfgn_0111100000222112 2912.19393516889 101
83659 qvLAvLPvQQQkcdfgmlpkolpolnpnoffafaoajhfldfubbb_0222200110002222 2369.86456986013 18
83660 qvLAvLPwMQQkcdfghijlomplonppoffafssfwlitgqsosg_0222200110112222 11916.5193703431 37
83663 qvLAvLPwPQQkcdfghijnopommopnpffafssfhlahqqhasb_0222200110002222 12209.7849945253 8
83666 qvLAvLPwQMQkcdfgmkjonjlnpmoppffafajfaaffxlurog_0222200110002222 5530.27726132328 47
83667 qvLAvLPwQMQkcdfgmljonllomnpppffafaofaqbsmmlsfs_2000022221120100 1680.75993859289 71
83669 qvLAvLPzAQQkcdfgmlkonlnolppopffafaojahfddfmggb_0222200110002222 871.206362183288 36
83671 qvLAvLPzQQMkcdfgmlkoknkonmpppffafasjajasllxsbb_0222200110002222 1042.23939474261 47
83674 qvLAvLQLPMQkecflkijknonmoppnpccakkvvcalxhmagcs_0111100000221121 700571.230565027 35
83680 qvLAvLQzMMQkecfihklknnoppoponfrtrwsffhaalllbgb_2011022222111111 11661.1958350887 43
83681 qvLAvLvPQQQkcdfhjpkplpmonnonoffajfhbhbaxqqqqvv_0222200110001222 2.77396053353933e7 17
83682 qvLAvLvPQQQkcdfhjpmplomonponnffajfhmhbqxqaqaav_0222200110001222 2197.54827290906 47
83685 qvLAvLwAMQQkecfigjmjpompmonopccavcchcadlhlmlsv_0111100000222221 22127.4482977534 73
83688 qvLAvLwAQPQkcdfgljkokjmoppnpoffafwfwawfeqescss_0222200110111122 1485.55854071516 11
83690 qvLAvLwLQQQkcdfglmmknpomloppoffafwiiwihdhbxiss_0222200110111122 27896.8286185015 27
83691 qvLAvLwLQQQkcdfihkpnmkpmomnopffaoojqhxvlxhahbb_0222200110002222 23328.8976664340 47
83692 qvLAvLwLQQQkecfjglpolnomnpnopccarccuqwmduuduvj_0111100022222212 3325.83043496278 35
83693 qvLAvLwMMQQkcdfgkjmmnlnlppoopffafofiiifhfhhosb_0222200110001122 1820.56293446028 73
83695 qvLAvLwMQAQkcdfgkjmmlnlnoppopffafofiisifhhdsss_0222200110001122 3775.82888474713 9
83700 qvLAvLzAAQQkcdfgmjkollpnpnpooffafafjasfdqmmggw_0222200110002222 1068.60082600486 19
83706 qvLAvLzMAQQkcdfgmjnnkoplpmonpffafafxxwhdbxpifb_0222200110112222 67419.3064549215 33
83707 qvLAvLzMMQQkcdfghjnoopnmpnmpoffafsfdahemtltpas_0222200110112120 21739.7936670009 43
83713 qvLAvLzPMQQkcdfhljomloknpmppoffajffhmbanqutfrr_0222200110001222 20095.1961000427 25
83715 qvLAvLzPMQQkcdfhljonlnpnmomppffajffhebqlqtqtfb_0222200110001222 915.346129679815 27
83718 qvLAvLzPQPQkcdfhljomklkpmnpopffajffhmjbnatsfrf_0222200110001222 61709.2146762854 12
83719 qvLAvLzPQPQkcdfhljomklopnmnppffajffhmjbuamtsff_0222200110001222 260539.762503681 17
83720 qvLAvLzQLQQkcdfgmjkmlnpnpnoopffafafjhbqlquaukn_0222200110002202 836.673770891150 10
83722 qvLAvLzwQQQkcdfgmipolpolnmnnpffafabahfldfqqqfg_0222200110002222 1162.96036692876 55
83725 qvLAvLzzQQQkcdfgmlpkjlononpopffafasajfflquubbr_0222200110002222 1946.72849723680 38
83734 qvLAvMPAvQQkcdfhgljjlpmonpnopffaxfaofheaawjrwj_0222200110120201 11087.9632454087 23
83741 qvLAvMzLQQPkcdfhglokjmnonmpppffaxfaarfqlqxfaee_0222200110122220 456.678358266400 67
83750 qvLAvPLLQPQkcdfigimlononmpoppffaafoqqldllhkskf_2000022221100110 2078.07993399123 65
83752 qvLAvPPwwQQkdcfihlkjnopopmnopssaasajjaaaajsjjj_2000022221100000 672.068656181149 8
83758 qvLAvPzAMQPkcdfigljknmoonmpppffaxfafwaqdxqfatt_0222200110122220 935.302371948473 67
83761 qvLAvPzAzQQkdcfihljkmnlpnopopssaasajkmxmhfrjvn_2000022221101000 3.83594582024684e7 21
83770 qvLAvvLPQQQkcdfljlokmlpkonpopffanfsibtbanxvjnj_0222200110001112 3631.33931363939 13
83771 qvLAvvLPQQQkcdfljpmmknlnlooppffaofhttjtfxfujff_0222200110001122 19621.5700381852 85
83772 qvLAvvLPQQQkcdflmknnpjlmlopopffaoejeehffxfmfjf_0222200110001122 5663.99947938967 17
83774 qvLAvvLQAQQkecfnijomklponnmppccahvchqnkhummmjf_0111100000222222 1027.51296200062 7
83775 qvLAvvLQAQQkecfniokmkompnnoppccahvucqnmmlmmllw_0111100000222222 6463.55752889393 39
83776 qvLAvvLQPQQkecfjijnnpknmmopopccasvcqxhkdddldjs_0111100000222222 1520.45355592871 32
83778 qvLAvvPAAQQkecfjhikmnloppnonpccacvvchhbmhumfok_0111100000222221 4203.02715617177 123
83779 qvLAvvPAMQQkcdfljkjmklnopopopffafooftjbxmufgjg_0222200110001120 20558.6305381713 83
83780 qvLAvvPAMQQkcdfljkmnklnompoppffafooeejbxdqufwk_0222200110001120 34865.6908537786 77
83781 qvLAvvPAMQQkecfjhinkmponnopopccacvvqnmldmmmlow_0111100000222222 3473.06190997797 73
83783 qvLAvvPAQPQkecfjhikmnoplpnonpccacvvchhdhghmfos_0111100000222221 5344.37258687917 22
83787 qvLAvvPPPQQkcdfkljokplomnnoppffassfqbxbaqiiffs_0222200110001122 4651.84509220912 17
83788 qvLAvvPQAAQkcdflmkjkmmnlpopopffakhofjtttfhdcfs_0222200110001121 40886.6352575472 31
83793 qvLAvvzQMQQkcdfnkmonklopmmoppffahoepejbitxqeuw_0222200110001110 11593.2903265941 43
83794 qvLAvvzQMQQkecfmijnolpknmmoppccahvcqhnhkdddlso_0111100000222222 4440.13824934851 21
83795 qvLAvwLPPQQkecfimolmlnlpmonppccaqhaxmmumllxdok_0111100022222212 628.792710230059 59
83809 qvLAvzPQAPPkcefjlihkmkmnoppopnnaaakkkxkxakaaka_1000011221100001 526.998102459961 4
83810 qvLAvzzAPQQkcdfimjjpnlnmooppoffaaasfamxpmljffg_2000022221100110 1537.18411103111 15
83811 qvLAvzzLQQQkcdfimnmmlnponplopffaaahqqqddddlxfb_2000022221100111 3024.80653570055 7
83812 qvLAvzzPAQQkecfjlnomnklmolpppccaaaeeqecxxhxfcn_1000011221100220 160593.586397183 21
83818 qvLAwwLAAPQkdcfehijlmnmonppopkkanaghiavcabaqmk_2000021210020221 1.32315114700171e6 47
83821 qvLLAALvAQQkeegehhimoolnnpoppcvecugscwfbrwhvex_0111122021012100 1178.52392752088 52
83830 qvLLAAMvLQQkcgeggihjlmpnpnoopjajaaqnawflfmwhho_1222201002112200 9.84247655507473e6 41
83833 qvLLAAMzzMQkefdgfgjjlmmopnoppcavxxxxaaffqqfaqf_0111122221110022 5732.83188720228 17
83840 qvLLAAvLAQQkcgeggimjnopnomnppjajaaqxhskunnsnad_1222201002112111 1566.88244505802 117
83843 qvLLAAvPAPQkcgeggikmjnonmopppjajaaqqxhsmksmiqo_1222201002112110 980.937484883066 25
83861 qvLLALLLMQQkcdgfgilmnmonlpoppwraargxalhllaowgw_1020211110022002 4600.55049034623 6
83862 qvLLALLLPQQkcdgfgjommlnplonppnkaannuaaxxuannsn_1202011122100021 2219.32969233605 41
83869 qvLLALLPPPQkcdhehljnmonmoopppwrawwawaaaggwwwbb_1222211111220022 1542.36458271101 11
83870 qvLLALLPwQQkcdgfgjilmmnopnpopnkaannnxahmmjcfof_1202011122100000 1274.96463917713 31
83875 qvLLALLvQQQkcdgfjjlnmonmponppwraawgqhamhiqvwwc_1020211111122200 21390.2590484561 33
83878 qvLLALLwAQQkcdgfjjjlnnolpnoppnkaacncmxxxacnsvk_1202011111100002 7257.75704818063 9
83879 qvLLALLwAQQkcdgfjjklnnmpmpoopwraawgbtdmiqrrwcc_1020211111122000 2524.99960396033 5
83880 qvLLALLwMQQkcdgfjjjlkpmnmooppnkaacncmwamsnsscc_1202011111100000 2515.41897900110 15
83881 qvLLALLwPQQkcdgfjjjlknmpnopopnkaacnchgxlcocvfk_1202011111100002 2.64981233209228e7 19
83888 qvLLALMvPQQkcdgfgjllmnlopopponkaanjdatihddffnn_1202011122100200 1270.74978112438 7
83889 qvLLALMvPQQkcdgfjijkmnlpmooppnkaaccncixqkbgksk_1202011111102020 1667.22001687516 57
83895 qvLLALMzLQQkcdgfjijlmmlpnooppnkaaccnxitddkkknk_1202011111102200 3107.66130417537 99
83898 qvLLALPLAPQkcdgfgilmnlpolopopwraarrhhhaaaawwww_1020211110020022 526.998102459961 4
83900 qvLLALPPvQQkeedgihjkmmonpopopcwvxwrgedgojgwwrb_0111122222001011 2.08854202263507e7 59
83915 qvLLALvQwQQkeedgikmjnopoompnpcwvxwadwmajjjbsbg_0111122222001100 3876.01949308213 59
83917 qvLLALvzQQQkcdgfjnkojmmpmnpopwraawabhbulunnvbb_1222211110000020 5243.79032629165 27
83928 qvLLALwwPQQkedfghikmlnlpoopoprkuagfcqhxhannnvc_1202001111100000 5283.65248303014 51
83929 qvLLALwzPQQkedfghijmoonpnpopnrkuagfcqxxaankkkk_1202001111100000 268533.911491713 25
83930 qvLLALzLAQQkdedhjinklnopmnpopjrwujvhqqpgffkvfw_2011021022110210 2934.58185687061 5
83941 qvLLAMLLQLQkcgeggjiklmnopopopjajaasjaaaaaaqqqq_1222201000111100 526.998102459961 4
83942 qvLLAMLLQLQkegdggjiklmnopopopsajaasjaaaaaaqqqq_1222201000111100 526.998102459961 4
83947 qvLLAMLzQLQkcgeggjiklmnoppoopjajaasjqaaqxahqxx_1222201000111100 588.483338205103 9
83948 qvLLAMLzQLQkegdggjiklmnoppoopsajaasjqaaqxahqxx_1222201000111100 588.483338205103 9
83955 qvLLAMvLQPQkdgegghmjlnonoppopkqnxhghbhhksgdisp_2000021222011001 7846.45968480470 9
83956 qvLLAMvLQPQkefdgihknmlpmonopprloqaglxpirfcccos_0222210001211112 14269.5172065201 40
83958 qvLLAMvPQLQkcgegghkljmnopopopjajaajaajaaaaqqqq_1222201000111100 526.998102459961 4
83959 qvLLAMvPQLQkcgegghnmjlkopopponqkxhgqhbhqiiiiqq_2000021222011011 2399.59385900801 5
83964 qvLLAMvPQLQkdgegghnmjlkpoopopkqnxhgqhbhqeeiixx_2000021222011011 2399.59385900801 5
83987 qvLLAvAwMQQkcdfgjklnkpmompopovvqqngaegtimbwnco_0111122020211220 4512.28301215067 33
83989 qvLLAvAwQAQkcdfgjklonklmponppvvqqngammgxigvvnn_0111122020211111 2190.67837202247 35
83995 qvLLAvLAQMQkeedgjkmonllpnonppcwvxgaaaxqagwwwgr_0111122222010111 2565.61908495433 37
83999 qvLLAvLMAQQkcdgflikmnolnmopppwraaxgwxapmhavojg_1020211110022202 2499.66083854538 37
84001 qvLLAvLPAQQkeedgmnllnmloopnppcwvxadxxxmahgwnkg_0111122222111101 10370.4194951705 59
84003 qvLLAvLQAPQkcdgflijkmnnmoppopwraaxgwwxahagwfjw_1020211110022222 1840.40384081122 41
84005 qvLLAvLQMMQkeegehmlnlnonpopopcvecbeiqxxabwrwrr_0111122022111111 5691.99243793440 19
84014 qvLLAvMMMPQkcdfgjilknlopmpoopvvqqngaraxapgfvnn_0111122020211112 6266.00334690059 15
84017 qvLLAvMwMQQkcdfgjilklponmnoppvvqqngabxeddgkknn_0111122020211111 4805.72368465475 7
84024 qvLLAvPLQPQkeedghjomklnpnopnpcwvxrgahhaggwwggr_0111122222010111 1967.32055834773 29
84027 qvLLAvPMLQQkcdehlmklnpnoponopvvvhaaaqxaxarrcrr_0111122022111111 1149.40400689310 47
84039 qvLLAvPwMQQkeegekhmlkplonopopcvechbexqaqwnwwnv_0111122022111211 23682.1567697453 79
84045 qvLLAvvMQQQkeedgkllmkplknooppcwvxaxxhhhahbwbrb_0111122222010110 2206.99954689615 8
84057 qvLLAvwAPQQkcdfgjlimpnopmnpoovvqqnajtailxqbcsn_0111122000011121 18769.5130998624 69
84058 qvLLAvwAPQQkcdfgjlknopnnmmpopvvqqnacxxaixqgckc_0111122000011111 1558.09986962562 20
84066 qvLLAvwLQQQkcdgfimkmkonlonpppnkaafufajtiqgnnvw_1202011122100020 2377.43047030076 27
84074 qvLLAvwwQQQkcdfgjlkmpknononppvvqqnavtevixbvbrv_0111122000011111 349213.398262267 81
84087 qvLLAwLMMAQkegdggkmnmmloonpppcqvxhaaahhaanrith_0111122222010101 2687.17383021214 31
84089 qvLLAwLMMPQkdgeggkmlmmopopnopwawaaaqhaqannnvnk_0222210111002000 1597.17246063030 11
84090 qvLLAwLMPAQkdgeggkmnkolknopppwawaaaqhhqhhvfuau_0222210111002021 1195.74066058283 57
84094 qvLLAwLPLQQkegdggkllmlppoonpocqvxhaxxhaasssosj_0111122222010000 13147.0861883133 9
84095 qvLLAwLPMAQkcgeggkllmnloopnppjajaaaqaaaqajlrmh_1222201000211120 2219.32969233605 41
84101 qvLLAwLwPQQkcgheflkkopknmoppobqundlahqqhjfkkoo_2111100000121222 3329.99969969967 3
84102 qvLLAwLzQAQkegdggklmknokonpppcqvxhaxhhhxhcfuux_0111122222010010 16697.3079989529 13
84104 qvLLAwMAPLQkdgeggikljmnpoopopwawaakaqnqaddddhh_0222210111022011 1270.74978112438 7
84105 qvLLAwMAPLQkegdggikljmnpooppocqvxhwaawaaaahhhh_0111122222000022 8294.62007438685 7
84106 qvLLAwMPPLQkcgeggikjmlnpoopopnqkxhoafhhaahahaa_2000021222111122 10176.0736902396 15
84108 qvLLAwPLPAQkcghefijnlomonppopbxugdgwudqgwjpage_2111100022121202 3643.57328799703 91
84109 qvLLAwPLPPQkcghefijnloompnpopbxugdgwudqwbpsage_2111100022121202 2157.99953660787 3
84110 qvLLAwPMzAQkcghefijkmlonmppopbxugdgwaudggsxine_2111100022122000 3378.51503524330 11
84111 qvLLAwPMzQPkcghefijkmlonmpoppbxugdgwaudggjxkie_2111100022122000 2701.99962990372 3
84113 qvLLAwPPzAQkcghefijlllmopnpopbxugdgwxddggagdnu_2111100022121002 1654.22772662535 19
84114 qvLLAwQvLQQkefdghihiponpononpcqratfgoccnkkkbrb_1202011101002022 477658.076075778 9
84120 qvLLAwzLMQQkcehgfimnokopnmoppbkuhdnhhhhvncvjkn_2111100000121122 2235.00019369715 44
84127 qvLLAzLPMMQkeefehkmlklopnoppocvicghiqxxawnrrnv_0111122022111211 11355.2549173271 79
84128 qvLLAzLQwAQkcdgfhkjilmnompoppnkaaahnnxancnxnhh_1202011122000002 2187.32977576845 13
84131 qvLLAzPAPLQkcdgfhijklmnopnpopnkaaannaaaaaakxak_1000011122220011 2206.99954689615 4
84132 qvLLAzPAPLQkcdgfhijklmnopopopnkaaannaaaaaaxxxx_1202011111000011 526.998102459961 4
84136 qvLLAzPLPPQkcdgfhijkkomnppoopnkaaannxxannaanna_1202011111002201 2206.99954689615 4
84142 qvLLAzvAMQQkeefehlmklpknoopopcvicgeixxaqgrwwrw_0111122022111111 8573.73613921843 38
84144 qvLLAzvAPQQkcdgfhjipopmnmnpoonkaaannaannnnnnnn_1202011122000000 1153.99913344822 4
84151 qvLLLALAQLQkcdhijlmkllnoppoopvvmtqaaaixmwwwwww_0111122022111111 590.487503834776 73
84186 qvLLLAvPPQQkcdhijikpnmmompoopvvmtqjauxqgrgogws_0111122022111102 3475.91339653531 115
84189 qvLLLAvwQQQkegifjlmlkpoopmnpofaieqehhfuuddcjoo_0221110110002122 5.96107403074564e8 27
84194 qvLLLAwMAMQkcdgifjkljnlpopnopvvhthwaqgmgqwxvnq_0111122022111110 5142.76995539374 75
84197 qvLLLAwMwQQkegfhjjiknmnpmopopcqttmncwdatffrggv_0111122200201011 9062.45659158855 23
84198 qvLLLAwPLQQkegfhjjlkjponmpoopcqttmnawcmmffcccc_0111122200201122 31379.5884052241 37
84203 qvLLLLAAMMQkcdhkljjkmnmomppopwrawwvvgaathiakgk_1020211111112220 4001.78806660422 42
84204 qvLLLLAAPMQkeeekijllonnpnmoppfssfsjpaahxaqorwg_2011022222201011 2150.78917086648 77
84205 qvLLLLAAPMQkefihliikonmopnpnprdmarrcwaleahxwcw_1202001120010222 7368.03610334095 9
84206 qvLLLLAAQwQkcdhkljjkmknmoppopwrawwvvgabatagwwc_1020211111112200 3732.48056567584 91
84207 qvLLLLAAwQQkcdfgihljmpnomopopwrqrcbkkduammacck_1020211111110200 14358.3861156214 38
84208 qvLLLLAAwQQkcdhkljjkmmnponoppwrawwvvgatpdxprcc_1020211111112200 5187.22895017933 91
84219 qvLLLLAPPPQkdgijlkmlnmokppnopnailsvusieunmqsob_0221100110202122 4950.78831815058 59
84223 qvLLLLAPzQQkcdhglknmknponpopowrarwkdakaaamxagr_1020211111112000 5786.86515618496 21
84225 qvLLLLAPzQQkeffklinmonkomopppghhtgruhalfhdppsr_1222211000012022 27225.6105333780 39
84227 qvLLLLAvQQQkcdfgihkmnonmmpoppwrqrcbgahqmmmiqcr_1020211111110002 14073.2096550983 7
84231 qvLLLLAwQPQkcdhkljjmkoonponppwrawwvvabaphxpbkk_1020211111112220 4186.04578530515 27
84232 qvLLLLAwQQMkeffkljlmmnonompppghhtgwcxxqqhhdiss_1222211000012222 2.84566310575720e13 91
84233 qvLLLLAzPQQkcdfgihjokmompnpopwrqrcbkinqamhmcrc_1020211111110022 151870.073518163 42
84234 qvLLLLAzPQQkdgijhkmmlokpponopnailgvuefuneidsor_0221100110202120 1.07785648013680e6 19
84235 qvLLLLAzQMQkegfhhiknonlompoppreeagrbelhwpemgsk_1202001120012201 6231.42968385614 14
84241 qvLLLLLAPQQkcdjglnlpnokopnmpowrqrgabqahwhaqqgg_1020211111112000 2273.35512154221 19
84243 qvLLLLLAPQQkefgjlmmlpkopomnpogppivaajhspuuhmgv_2100100211221210 2912.85459429699 15
84245 qvLLLLLAPQQkegghikmnkmpomnpopgmmxkgamolqqqmirc_2100100222221200 1.13593572722790e8 38
84247 qvLLLLLAQMQkegghlliomklpnnpopfxxdnvbatbfaeffjg_2011022222210011 14264.1393204351 23
84253 qvLLLLLMQAQkcdjglnimmnkonpoppwrqrgakieawpquacr_1020211111112020 6452.63880502612 37
84257 qvLLLLLPMQQkcdjhjmoiknompmnppbwlgfpikvttdhttsb_1202001110211120 11258.9402135822 13
84260 qvLLLLLPPQQkefihjnmlomlnponppwlmaruafuqbhmhmrg_1202001120012122 29155.4572982187 23
84261 qvLLLLLPPQQkegfjljmojpmpomnopgeeivoheklmphamkr_2100100211221210 22692.6787094016 13
84272 qvLLLLLwQQQkcghfilknklmopopponqaacnkdkkduubggg_2000021211111111 3315.48456042720 27
84273 qvLLLLLwQQQkddgkhinpomlpnpmoorwabbwhxeublhdqsb_2011022220220111 2661.75420746166 10
84276 qvLLLLLzQQQkcdjgmlkknokpnmpopwrqrxbvnaxwhmqvff_1020211111112000 160015.719903803 65
84277 qvLLLLLzQQQkegghimpnompplomnogmmxkaammlqqrhqmn_2100100222221210 15312.7085180716 18
84283 qvLLLLMLQAQkeffkliimkomnnopppghhtgsfdvhllaewgj_1222211000010022 1.97073001252524e8 79
84289 qvLLLLMvQQQkcfhhhkkmpnoppnonovihhgvfpaiiqqppww_0112222000001002 3033.04532302611 16
84290 qvLLLLMvQQQkcgeghhmompopnonpnjxknbkqaqaxxqxqxn_1000012122220000 11367.5238095711 61
84291 qvLLLLMvQQQkddgkjhpmnlkmpooporwabrbaxqggxqxbbg_2011022220221111 2856.13958290249 13
84298 qvLLLLMwPQQkefhjikmknklpoopoprqetrcakqjcaawbgr_1020211112110022 4127.39390848260 53
84302 qvLLLLMwQMQkcghfhilmokmnpnpopnqaagcndanlmaujsk_2000021211111100 655867.580778137 49
84306 qvLLLLPAAMQkefgjilkmknnmopoppgppiwvgafmpmaeosc_2100100211221102 13503.4323394373 36
84312 qvLLLLPLAQQkcdfghmomkklnonpppwrqrbaqarrblllvkn_1020211111000000 347.579546002186 14
84313 qvLLLLPLAQQkcdfghmonkklmonpppwrqrbaaarrbummccc_1020211111000220 3808.29261089504 16
84319 qvLLLLPMAQPkcdfghjinlmonmopppwrqrbvkqrlaipabvw_1020211111000022 2808.77316974350 13
84322 qvLLLLPMLQQkcdhijkjnmllpopopovvxwwnwaxkvtiwgrv_0111122022001111 8472.23737222783 67
84325 qvLLLLPMwQQkcdfghjinllpompopowrqrbvkqrfmmuvvcc_1020211111000022 2642.05935447325 12
84327 qvLLLLPPLQQkcdghlknmnpnopopmovvigwnpatataxthqw_0111122022001011 4275.33648608662 7
84332 qvLLLLPwAQQkcdhlkhklmmpoponponkickwkkqxaxpxggg_1202011111210202 1296.65810409294 71
84333 qvLLLLPwAQQkcdhlkhkommpopnonpvvickwkxxxaxpexbg_1202011111210202 5555.16947241967 13
84334 qvLLLLPwMQQkcdhijkjmollpnpopovvxwwnwhqkvtiwkrb_0111122022001111 19189.9505651020 21
84335 qvLLLLPwPQQkegghkllnkmpkpnoopfxxdfnvdsxmrlgbwv_2011022222210111 106369.087135345 27
84338 qvLLLLPwQMQkeeekjhmonmnpnmoppfssfjouahlxaqbrwg_2011022222211011 4516.48333766124 69
84339 qvLLLLPwQPQkcdhijljlkmonponppvvmwwgwcvxxixbgwr_0111122022021111 20416.1901733504 33
84348 qvLLLLQLAPQkddfhgjikmnnmpoopprwuwovwfaeexeagfo_2011022220121112 2680.34194837911 11
84353 qvLLLLQLPPQkcdhglikjmopopnpnowrarwcbkdilalmcfr_1020211111110020 31931.8140772106 20
84356 qvLLLLQLQLQkcdfgihjnmklpooppowrqrcbvaawwaagggg_1020211111112222 1271.90957085456 25
84359 qvLLLLQMzPQkddggjihkmnnmpoopprwaorsooapxqaabjw_2011022220221010 1015.92275342141 13
84360 qvLLLLQPLPQkeeekiikljmpnmooppfooffooafqagjbvbg_2011022222200111 10142.9547801423 15
84366 qvLLLLQvAQQkeffjllhojmpnlpnopghhigvjhklhxrvnsf_1222211000010212 1446.46223432180 56
84367 qvLLLLQvPQQkcdfkjhjnoplmoponpwrqwvbvattbhitbgg_1020211111112222 6673.18702452029 24
84371 qvLLLLQvQPQkcdfkihioollmppnopwrqwcbcqhvbhakccj_1020211111112000 19531.3030405975 59
84375 qvLLLLQwzQQkefgjhjlkjmnopopopgppigrvgkaaiivnvn_2100100211220022 1.06830004419168e6 38
84377 qvLLLLQwzQQkefijhiliknmmpoopprdmegrncfipqefjrr_1202001120010002 23045.5555851622 21
84380 qvLLLLQzMAQkcdfkjhjinolmopnppwrqwvbvkqxbhxnvsv_1020211111112000 4293.75320061907 31
84381 qvLLLLQzMPQkcdfhgkjimnomnpoppbwugonskdmdxdmwfw_1202001110210010 5240.76925328572 31
84387 qvLLLLvAQQQkcdhhnkjpkklmopnopvvmgxwbukkrahorbs_0111122022021012 2605.62243682690 66
84389 qvLLLLvMQQQkcdhlnnokmpmpknpoovvmbahivxqxqvqhhg_0111122022021111 348838.174636733 13
84390 qvLLLLvPQQQkefgjkpllkonlmpopoghaijdwwsdusukkkn_1222211000010000 396135.841176074 43
84391 qvLLLLvPQQQkefihkmplomollnpopwlmarahfeqdbbtwof_1202001120012102 8616.39229036877 19
84394 qvLLLLvQAQQkcdhgnkllnnplmooppwrarawwbaaabahrbg_1020211111002020 1523.21233141917 10
84396 qvLLLLvQMQQkddgkikonnpmlonmpprwaswsupeeublqqsb_2011022220220011 2564.77168049416 10
84401 qvLLLLwAQAQkcdhklmknljompnoppwrawwagavvpauibgv_1020211111110220 2.90654141721941e8 69
84402 qvLLLLwAQAQkegghjkjolnnmmpoppgmmxwgwabmdeminro_2100100222222200 12591.5567189423 79
84404 qvLLLLwAQMQkefgjgnkonjlmmpoppghaindsaussuqiwwj_1222211000010022 1.33094360209884e7 69
84405 qvLLLLwAQPQkcdgghkljmnpoopnopwwarwrrsqxahhangg_2011022022221100 12125.5467150366 65
84407 qvLLLLwAQPQkcdhklmknkomponoppwrawwagabaaapipvg_1020211111110220 4961.55225664754 69
84410 qvLLLLwLQQQkeffjlnkknppnmmoopghhighjjhahumxxcr_1222211000010202 4687.70280778777 37
84415 qvLLLLwMQAQkegijinkonlkmmpoppcqxdcavqxkcehdgcc_0111122200021112 1469.73335914287 91
84419 qvLLLLwPAQQkegghjjokmplnpmopogmmxwwlfmhruamnkn_2100100222222211 4934.32878536338 43
84420 qvLLLLwPPQQkdgfjlilkjompnnoppwahprbbgwallpsfjj_0222210110012112 46283.8948315977 13
84421 qvLLLLwPPQQkeffklkopnmnmonoppghhtgjdahdqlldaeb_1222211000010202 20104.3088035257 71
84423 qvLLLLwPQPQkeffjlonkkmonlmpppghhiguhjjulurabjb_1222211000010202 1788.45161498078 71
84424 qvLLLLwPQQPkegfhhknmolmolnpppreeagbiuewqmjacff_1202001120011221 16073.7031718602 29
84426 qvLLLLwQLQQkcdhglmjnmkmpooppowrarwawaxwxhhxxrr_1020211111110200 3589.64747407067 14
84435 qvLLLLzLQQQkcdfghjmkklnpopopowrqrbcarrbummcccc_1020211111000022 20227.1185274911 19
84443 qvLLLLzPPQQkeeekjlmpnokpponnofssfjaaahhshhoooo_2011022222200001 33850.3089471818 19
84448 qvLLLLzQQLQkeeekjllimnlpopoopfssfjaaspphahojjs_2011022222200001 2768.72635835849 13
84450 qvLLLLzwQQQkcdhijjmkpnlomnpopvvxwwwhvqxvieikbb_0111122022001111 9.02693222625232e8 67
84456 qvLLLMLAwQQkegifjmilmonpmonppfxielqwapqhaqjoko_2011022222100000 12100.5355819366 36
84465 qvLLLMLwAQQkegifjmimlkponpopofxielqwpxfldgbskg_2011022222100111 15335.5611558893 18
84466 qvLLLMLwQPQkefghjklnjonmpopopgppaivamkmqmsgrvs_2100100211212110 1039.54559992017 25
84467 qvLLLMLwQPQkegfhjklojnomnppnpgeeaivalklhmgjrco_2100100211212110 872.650490218955 15
84470 qvLLLMMLLQQkeffijkhjnlmpopopoghhxigjchxxbbrroo_1222211000100222 1.12446962133918e6 73
84493 qvLLLMvAQPQkcdhihmilknloppnopvvmtgxjxwxamrgbsf_0111122022210121 4439.10475387335 58
84494 qvLLLMvLQQQkcdgjhnjlkpmponnopvvhpgqbxwdhdbbwrv_0111122022210111 2238.52839911721 105
84495 qvLLLMvMPQQkcdhihjnokmlnpooppvvmtgwimwpaavnfbw_0111122022210111 3841.99973971888 4
84499 qvLLLMvQPAQkcdhihminonklompppvvmtgxjiaxravrgbk_0111122022210111 3249.26515306049 28
84500 qvLLLMvQPMQkegihjnmjlkmopopopcqxtdahrikexbrbrg_0111122200211111 1333.07577827735 85
84502 qvLLLMvQQLQkcdhijmkmnlmoppoopvvmtgawxixlxxgwrb_0111122022211111 845705.071137862 17
84503 qvLLLMvQQLQkcdhikmjmnlmoppoopvvmtbarhixuxxwwrr_0111122022211111 84306.0580224838 79
84508 qvLLLMwLAQQkcdgihjmjolpomnppovvhtgwqgmhxdwrwwv_0111122022201111 1948.00328338371 52
84513 qvLLLMwPQLQkcdhigkjmjnlpooppowrahrwwawxxkkggkk_1020211111102022 86511.7809194413 35
84519 qvLLLMzMLQQkcdfhgllkomnpnponpnkpebaxkhaxixbwgr_1202011111122002 2.38663562475370e6 57
84532 qvLLLPAwQzQkeeegijklnmmopopopfooosfjiahqajfrww_0222200111112222 3497.94914428190 73
84541 qvLLLPLzAQQkcdhjhmkklplonpoopvvmqgewvxaqqssvks_0111122022010021 1340.75839698596 33
84543 qvLLLPLzQPQkddifhllkmolmpnpoprwdawmafteaxpfbfc_2011022220110012 3.30610445595391e6 59
84545 qvLLLPMLAPQkeeegkhjnmlpmopoopfooofsjahpaxjfrrr_0222200111112222 1044.61843716058 73
84549 qvLLLPPzPPQkcdhjijlkknomonpppvvmqwwawvqqwswwwf_0111122022010121 3521.60066906620 101
84552 qvLLLPQvPAQkeeegkijhlnmoonpppfssofsjoxhhxjveeh_2011022222201102 3752.81942731565 73
84553 qvLLLPQvPQPkeeegkijhlnmoopnppfssofsjoxhhxseceh_2011022222201102 2524.99960396033 5
84563 qvLLLPvQMAQkeeegklnmmnonpopopfooofppiiixtaqjof_0222200111111122 5930.58354060893 85
84564 qvLLLPvQwQQkcdijhmhlkolpnopopvvpagavavaihncccs_1000011111220000 100374.043765810 45
84565 qvLLLPvQwQQkeeegkmlnnnlppoopofooofpippeexxqoss_0222200111111122 134547.222180608 29
84567 qvLLLPwLQPQkeeegjkllnmonoppopfooojjiihiqxxjfor_0222200111111222 13552.6389791910 47
84568 qvLLLPwMAPQkcdijkhlkmnonoppnpvvpanbanthapccrgv_1000011111202200 85845.5617014951 28
84571 qvLLLPwMMQPkeeegjklmmnonoopppfooojjppphxqqofjr_0222200111111222 18677.2710689404 47
84580 qvLLLPwwMQQkefgijkhjopnnoponpghaeirrkhhhwwgbrr_1222211000000222 2886.89167234314 71
84581 qvLLLPwzQAQkdgihjhmmonllnopppnaidlgueuxqlarsgw_0221100110222101 3107.11080233209 17
84582 qvLLLPzAMQPkeeegiklmnnmoopoppfooosjppaxtxxfsjr_0222200111111222 147039.760337533 49
84583 qvLLLPzPzQQkegfkhilnnlnmoppopreeearaxelmaljfng_1202001120022202 17137.7067883303 21
84584 qvLLLPzzQAQkegfkhilmnolnoppopreeearaiealmasbrb_1202001120022222 61420.6070366634 23
84586 qvLLLQLAPLQkeeihjhklhnmoppoopgoaaigaagaaaapppp_2100100211112200 1965.89155709190 13
84598 qvLLLQvLQMQkcdgjfiljnomonppopvvhphwqbqdbngxqvh_0111122022111110 9308.22747019176 31
84600 qvLLLQvvQQQkcdhijhponkplmonpovvmtqgumxqorbrbsb_0111122022101112 3193.82677106646 113
84605 qvLLLvAAPQQkegfhikmjlnomopnppreegrwcgwedbmmhso_1202001120011000 8473.30740819023 9
84609 qvLLLvAAQMQkegikjmlljolpnpnopcqxgnggrkpkxthtsr_0111122200022011 8242.42517261346 57
84614 qvLLLvALQQQkefflljkknopmlonppghhgvjjjhuhgrxhsr_1222211000011202 5005.03812904624 65
84615 qvLLLvALQQQkegfhilkjmpnoonnppreegrckcrlqqqhhdk_1202001121111000 3620.13664169931 35
84616 qvLLLvALQQQkegfhilnklmpnmooppreegrcxwwwdibqhnk_1202001120011000 62034.0083093315 23
84617 qvLLLvAMAQQkcdfihmjlnknpmopopwrqcbxkgdnqmqmkfk_1020211111112000 21140.2465916065 40
84620 qvLLLvAMPQQkcdiglkjmnklmpooppvvpwvkcqxnbihgnng_1000011111212022 8.54634013575995e7 45
84621 qvLLLvAMQAQkefflilnjjkomponppghhgrchssshgiphfs_1222211000011222 9.95254631222216e7 65
84622 qvLLLvAMQMQkcdiglkjnmnkonppopvvpwvkcuqxnilabbb_1000011111212022 2.68314976261103e8 37
84623 qvLLLvAMQMQkeffhlilknnmpmpoopgllgvwswulgarxerf_2100100222222200 1701.19456941429 44
84624 qvLLLvAMQQMkcdfihmjlknoonmpppwrqcbxkggahmmqwkk_1020211111112002 14888.7724723118 17
84627 qvLLLvAPAQQkegfhjmlnjkpoopnopreegfccxkbhqqqhqj_1202001121111000 42486.4482592114 31
84628 qvLLLvAPAQQkegfhjmlojknponnppreegfccakbqqqhhqf_1202001121111000 7476.08464951293 129
84630 qvLLLvAPPQQkeffllonpnookmmppnghhgvuhahulfrrxph_1222211000011202 3880.09889439763 41
84637 qvLLLvAQLQQkeggiklinolpmonnppfxxjfvjaafhsdudev_2011022222211011 2566.29212889664 31
84643 qvLLLvAwQQQkeffhlkplnnmppomoogllgvgabulgqqqber_2100100222222200 1719.92708213052 71
84645 qvLLLvAwQQQkegghmkplnnmppomoogmmgkgabmdgqqqbtb_2100100222222200 4887.18671038581 65
84646 qvLLLvAzQQQkegghmjplnopplnmoogmmgkfabmmqqrubxn_2100100222222210 241994.326115728 71
84647 qvLLLvAzQQQkegikjlljnlopmopopcqxgngrkdkhabmqfg_0111122200022011 12875.2615854795 33
84650 qvLLLvLAQQQkcdilohnpokomnpnmpvvpcavaqxnxhiihhg_1000011111212202 346384.289038109 71
84660 qvLLLvLQPQQkdgfkjinmjlpnonpopwahvcbxgwkadhuqhb_0222210110000222 20239.4992329943 71
84661 qvLLLvLQPQQkeggllnmpnoklpponofxxnvakaxhbfhhedx_2011022222211001 15106.4092095120 9
84662 qvLLLvLQPQQkeggmlompnoklpponnfxxjvtfauhbfhheeu_2011022222211101 1679.50370928542 12
84668 qvLLLvMAPQQkegghikjnkpoonppongmmgkgfmoqqpmipim_2100100222222200 1.63191169246895e9 21
84672 qvLLLvMLQQQkdghhgjlpmknopnnopnaegnjfhnnxalqxao_0221100110202112 4189.12522570595 9
84673 qvLLLvMLQQQkefflhmjknpmmpnoopghhgjossdhgghxxvb_1222211000011002 1.34979092472165e6 37
84674 qvLLLvMLQQQkeffliinmpmnnolpopghhgsfdfhgmmmrexr_1222211000011002 3068.43510932840 41
84682 qvLLLvMPAQQkefflikonmkpmmonppghhgsjddfoxrraabb_1222211000011002 308505.270676885 41
84683 qvLLLvMPAQQkeggimknjjlplopnopfxxjkgeggfpsauxfk_2011022222211000 1.84574902090071e6 34
84686 qvLLLvMPPQQkefflhimjnooplnoppghhgjooslllxraxpb_1222211000011002 3068.43510932840 41
84698 qvLLLvMQQPPkeggjmlkijnmonopppfxxjkvgggefpeqqvc_2011022222211002 61367.4048298340 19
84699 qvLLLvMQQzQkefghnhjlmkloppopoftxgqcnsfgfaddlso_2011022022211011 3032.78444512178 95
84700 qvLLLvMQzQQkefflhlimjnnmppoopghhgjcoosmmgqtpbj_1222211000011022 471340.438901899 85
84702 qvLLLvMwQQQkegghikpnlmpponoongmmgkgambgqqqmtem_2100100222222200 4225.91035424084 29
84703 qvLLLvMwQQQkegghilpnompplmonogmmgkramtgqqrwhmb_2100100222222200 8016.70480122393 15
84704 qvLLLvMwQQQkegihkkonlkpmpoonpcqxwnnqekcpcxhhar_0111122200022111 831.569613777121 9
84707 qvLLLvMzQQQkefflimnmjnoomppnpghhgswdfslllgxear_1222211000011002 226433.728144528 37
84708 qvLLLvMzQQQkegghimpnlmpplonoogmmgkjambgqqrhmdn_2100100222222210 3055.12167666939 8
84713 qvLLLvPAMQQkegijmmllolkpmnoppcqxngggrpkctkerrb_0111122200022111 842.882703120695 24
84715 qvLLLvPAPQQkcdhinjmkjoponmoppwracxvxswlmplllcc_1020211111002200 2092.93495667161 71
84716 qvLLLvPAPQQkddikknmlkppnomooprwdkcqarfheuaqagj_2011022220120011 100709.038591567 43
84719 qvLLLvPAQAQkeggglmlomknlpnpopfxxoossafgqfaxlwb_2011022222211111 842.998813758711 7
84720 qvLLLvPAQPQkcdfhjmionkonmnpppwrqbvxkqawlmqmqgc_1020211111112002 1277.95135866444 11
84721 qvLLLvPMAQQkddjljlmkimnnppooprwefrrakrhudapbfg_2011022220120010 3619.57220962909 7
84722 qvLLLvPMMQQkegihkkomlklpnnpopcqxrnnqwkccqhhmbc_0111122200022112 2301.17913372881 67
84723 qvLLLvPMQPQkddjljlmkonmnnppoprwefrrakxehudapbg_2011022220120010 28873.1242725596 22
84727 qvLLLvPPPQQkegfijnlkomllpnoppreergavkerggqtxgw_1202001121111222 5839.36010746492 16
84728 qvLLLvPPQMQkedfkjmnllojlnpoppfsevjatooqrsxwfog_0222200111002122 2556.99841105140 9
84729 qvLLLvPPQMQkegfiknjolomlmpnppreerfabxkebfbetwg_1202001120011222 3519.66163371849 22
84731 qvLLLvPQAPQkeggkmlkmjjlponpopfxxfjvgfggfhmubbo_2011022222211100 2613.35001133629 99
84733 qvLLLvPQLQQkddggmmnjmnlnpopoprwawhxenxdbxlddlb_2011022220221011 3786.14135436852 57
84734 qvLLLvPQMMQkeggkllnmjnkomopppfxxfnvakgxsmslusg_2011022222211010 3248.57005278373 33
84739 qvLLLvPwQQQkeggkmljjoklpnpnopfxxfjvggxsfiequgo_2011022222211100 2230.36680283826 9
84742 qvLLLvQAMQPkcdfjhjminlonmopppwrqvbvxkqbuimtfbr_1020211111002001 2597.54555019435 15
84746 qvLLLvQLQAQkefflihmjkomnnopppghhgrjosshgmaeigj_1222211000011022 367132.977853582 37
84748 qvLLLvQLQQMkegfhiilnlmoonmpppreegrccewwddhbxrc_1202001120011200 7117.71624601497 27
84751 qvLLLvQMPQMkcdjijmjmnlonolpppvvevbxbaxvdtqfvvc_1202011111210000 1.90562064123580e6 20
84756 qvLLLvQPQLQkegfhjimljnkpoopopreegfccckebaxxarr_1202001121111200 40588.8890156486 43
84761 qvLLLvQvQQQkcdfihipkomnpmponowrqcbcqwhhauqumrc_1020211111112200 2206.20569869480 39
84765 qvLLLvQvQQQkeffllilmnopmmopopghhgvswfuhhrrxxrr_1222211000011022 104456.593382741 85
84766 qvLLLvQvQQQkegihmjilnoopmopnpwemgwfsflllubxhqn_1202001120011000 1243.97757400424 8
84767 qvLLLvQwMQQkcdfihimolnmopmnppwrqcbcxqvhxumqhkj_1020211111112000 4875.25227549900 51
84770 qvLLLvQwPQQkcdfihjmnkponmnpopwrqcbvxawxhhqhhrb_1020211111112222 3712.35912524929 25
84771 qvLLLvQwPQQkcdfjhjmnollpopnopwrqvbvxatbfxhxwrg_1020211111002222 4875.25227549900 51
84772 qvLLLvQwPQQkefihimilmpnplnooprdmgrwckrhtmcixvj_1202001121111200 4192.49733111294 21
84778 qvLLLvwAQQQkeggiokjjnlmlponppfxxjqggghfssdqxfs_2011022222211001 820096.145284753 15
84779 qvLLLvwAQQQkeggjlnlknppmloonpgmmwrusfmxqgrummn_2100100222222221 52940.9609673904 15
84780 qvLLLvwAQQQkeggjokjnmpnmlnpopfxxjqggefhhssxdqs_2011022222211001 62840.3454200820 14
84783 qvLLLvwMQQQkeffllioonpmnnmppoghhgcfxxuhgmmgheh_1222211000011022 9.99094473363941e7 43
84784 qvLLLvwMQQQkegihokpnlklnoppnocqxwavqekcciehhah_0111122200022111 8245.27596320069 59
84792 qvLLLvwQMQQkeggjlminopmnlopopgmmwrrrimigeruxmr_2100100222222220 64140.9271273220 77
84796 qvLLLvwQQMQkeggjlmnkkmjpnpoopfxxjvsebbfbplqqkj_2011022222211000 3.92357281185254e6 17
84798 qvLLLvwQQPQkeggiomlkknlnpopnpfxxjqssbbhfthqdxo_2011022222211001 6708.03537939586 14
84801 qvLLLvzAQQQkeggklnjjnplmpoonpfxxfvaggxxfsquddo_2011022222211000 2201.20817364977 63
84802 qvLLLvzAQQQkeggkokjjmplnnpnopfxxfqgggfhfaxdxqs_2011022222211001 378505.695622619 67
84806 qvLLLvzMQQQkefiiijmklnpoponoprdmrcwcwbqteiater_1202001121111222 9162.19803706203 21
84809 qvLLLvzPQQQkefgmpjkkojmnomppoghakujjjusgdxbxkn_1222211000011000 210630.724832061 81
84810 qvLLLvzPQQQkegfinjlkppmmoponoreeranwkeerceiahs_1202001121111222 3787.94759692693 15
84812 qvLLLvzPQQQkegggokkmjplnonoppfxxoxbbfbhfxmmmlr_2011022222211111 17421.7944205936 25
84815 qvLLLvzQAQQkegggkojjmlnpnpnopfxxogxggffxhuluur_2011022222211111 723.998618781895 5
84816 qvLLLvzQAQQkeggklkmjjnlnpopopfxxfvgfgghfamhafn_2011022222211000 2613.35001133629 99
84817 qvLLLvzQMQQkcdjiimomkknppmopowrqccxhxnwepaqhjr_1020211111112222 22319.1983731631 20
84818 qvLLLvzQPQQkefflkompknomppnmogllvgdwaollgqqqbn_2100100222222120 18515.2899174104 75
84819 qvLLLvzQQMQkeggkomlnkmjlnopppfxxfqssebfbfaqdjo_2011022222211001 30567.9892228120 59
84831 qvLLLwLMAQQkefghmnkkoplolnoppghahqqwwqhghbhgwg_1222211000110022 784158.348674103 43
84837 qvLLLwLQMPQkegifnimjnomopmpopfxieqwaspqxalxlao_2011022222110001 3329.99969969967 3
84840 qvLLLwMwQMQkefgihmhlnklopopopftxhgqcfufsdaokvg_2011022022110210 2896.76379923028 12
84842 qvLLLwPLQPQkeggigkjmlnoppnnopfxxhoogqfxhqudggv_2011022222111000 2973.85460043758 79
84845 qvLLLwPPAPQkeggigkkmmlnpnopopfxxhoosqqfaqpufro_2011022222111100 2258.30575990135 83
84847 qvLLLwPzQQPkeggigkkmloknnpoppfxxhoosqfafapsksj_2011022222111112 2701.99962990372 6
84853 qvLLLwwMAQQkegifkijnompnmopnpfxiejwsexqqaedqrs_2011022222111000 2826.17345114358 15
84855 qvLLLwwMQAQkegihinjnkolmpmoppcqxtcarxkichaagbb_0111122200221111 1819.61030196291 93
84860 qvLLLwzPAQQkeggignmmlklonopppfxxhoxqqffsdudrrg_2011022222111111 452.839842757708 51
84861 qvLLLwzPPQQkcdhikilmmnkoonpppvvmtgjaxxxrtfncsk_0111122022211102 6558.78801451487 50
84868 qvLLLzLAPQQkcdijlnmmonpnmpoopvvpaqaqaqxxxiqign_1000011111222020 261356.137596239 14
84869 qvLLLzLLQQQkeeeghplolommlnpopfooooapheqeettoos_0222200111111122 9201.45261782245 85
84870 qvLLLzLLQQQkeeeghpnlpollnmopofooooaiixqttetsoo_0222200111111122 1.64517196242490e6 29
84883 qvLLLzMLAQQkeeeghjomlnnmopnppfooosjaiixxexfsjw_0222200111111222 10051.4760742829 49
84905 qvLLLzPMMPQkcdigilmjmkmnoppopvvpxcqqcaniiwgbrw_1000011111222222 6.57565755615009e7 33
84910 qvLLLzvMQQQkcdhjnlokmnnploppovvmqaaivxxxxxebbb_0111122022011111 667.093388483305 73
84912 qvLLLzvQPQQkeggklnoplomnppnmofxxlctxafquhhhepg_2011022222211011 187051.189335529 37
84913 qvLLLzwAAQQkcdijgklnlopolonppvvpawkauqxaqijfvc_1000011111220000 530410.128205244 55
84926 qvLLMAvLPQQkdgefihmnpoompnopnwawhahawswwffsovs_0222210102211221 1798.12387435183 53
84927 qvLLMAvLPQQkegdfihmnpoompnopnrarhahawswwffsovs_0222210102211221 1798.12387435183 53
84928 qvLLMAvwPQQkdgefihknpoompnopnwawhahxrsfffcoccs_0222210102211211 23444.0305865385 61
84929 qvLLMAvwPQQkegdfihknpoompnopnrarhahxrsfffcoccs_0222210102211211 23444.0305865385 61
84932 qvLLMLLwQMQkegffhillknomppnopreueajaljmaagnrbk_1202001100122220 5192.77277602294 71
84937 qvLLMLvLQQQkegffhkonkplmonoppreueawlmjmhagrrrr_1202001100122222 6361.51140660269 13
84939 qvLLMLvwQQQkegffhlnkkpomnppooreueaahwwqaerjfrj_1202001100122222 9795.40742828397 89
84954 qvLLMvAwPQQkegffhjiklnmopopopreuegfbfbmipprjnb_1202001100112022 18109.9742509913 63
84955 qvLLMvLAQAQkegffjmlomnklonpppreuewacalebbehgjk_1202001100112020 10857.3034019069 12
84957 qvLLMvLMAQQkegffimjlknpopmnopreuecawrnhxaxhbnc_1202001111112000 103011.365198685 79
84964 qvLLMvLPQPQkegffikjlkonpmonppreuecvwrnqqehgbgw_1202001111112022 14181.2458343162 95
84966 qvLLMvLQPPQkegffimkjklnoponppreuecavwncqtarbnr_1202001111112020 3809.15563470662 97
84968 qvLLMvLzQQQkegffjlkopklmnopporeuewcwllbbihggcc_1202001100112022 10814.2303011615 11
84975 qvLLMvMwAQQkegfghjllmonpoppnogmmmggjglmptahfjg_2100100222221010 17120.3019582080 9
84977 qvLLMvPLQMQkcdfikmkjlnnnpopopvvxevacjxuxxjcfvj_1202011112122001 43712.5224936411 17
84979 qvLLMvPMMMQkcdfhhmiljmnoopppovvxiwawxntxukrrvo_1202011112122002 765.644602185243 13
84993 qvLLMvQLQLQkegffhijnmkloppoporeuegwwuubbaacccc_1202001100110000 882.059158768529 13
84995 qvLLMvvAQQQkegffmilonplponmopreueabbhlmbxiatrr_1202001100112222 4345.96720256167 12
84996 qvLLMvvAQQQkegffmkjopnmonpompreueavoilmhqqpuhw_1202001100112002 5101.21058582849 21
84997 qvLLMvvMQQQkegffmnjknpmloomppreueauojilhbxxhnv_1202001100112000 6075.48993365226 11
85001 qvLLMvvQAQQkegffnloklpklmnoppreuexcxwwabbirrww_1202001100112222 7868.12387795804 47
85004 qvLLMvvQMQQkegfgmiolpkomlnppogmmmarlgarhqbhggw_2100100222221110 3387.22581081108 69
85026 qvLLMvwMQAQkegfghlklmoknnpoppgmmmgjbglqrhdgjro_2100100222221101 4944.68054061268 35
85027 qvLLMvwMQPQkegfghinmokolmnpppgmmmgfmlqrpbhxrgj_2100100222221101 4.92831631063844e6 59
85037 qvLLMvzzQQQkegffilkloplnmopopreuewcwwmmbqiggvv_1202001100112022 1599.96968227923 9
85046 qvLLMwvPQAQkdgefiljnmkoonmpppwawhaqnaaxhgffhhi_0222210101221100 9005.98520852505 89
85047 qvLLMwvPQAQkeedhhilnnomomopppkvruewahrkkknruhu_1202011110020201 5176.47444242406 19
85051 qvLLMwzPPMQkegdfilmlkoknppoopcqvxqaqxxqarggwbw_0111122222111111 218.792109913390 21
85071 qvLLPLzAMPQkefefkjmjnlnooppnpghghgbugadpprnnbr_1222211001100220 40270.6806583707 61
85090 qvLLPvMPzQQkeghghinjkommnopppgmqmgklfrhmdxavgr_2100100222222111 1.12685278900679e8 71
85093 qvLLPvPPMPQkegeihjlkmompponopgxgiskandtmqkbnbg_2111100020212101 1.61824471698334e6 34
85094 qvLLPvvQPQQkegfgmkijolopmpnpoguuuabjrdwqqhakww_2100100222221111 149542.730065013 9
85095 qvLLPvwPMQQkeghghojmknpmnomppgmqmglfmruammxmkr_2100100222222211 5120.03070329302 71
85098 qvLLPvzQMMQkeghggnkklnmppmoopfxhxoxssfqxllmwwb_2011022222111111 16205.0592055824 51
85103 qvLLPwvLQQQkegighnlmnmonploppfxaxaxuhmxamluwfj_2011022221110101 4453.92768807808 6
85104 qvLLPwvMAQQkegighjmnloonmopppfxaxavehhdpmxgnvv_2011022221100012 7781.65280731699 41
85105 qvLLPwvMQAQkegighjnlomonlppnpfxaxavxuuldmuwvsw_2011022221110110 3879.68545928429 33
85115 qvLLPzLLQAQkefgegknmoklmonpppgpesuaiulmuhgvptd_2100100212121102 2186.06823875263 25
85123 qvLLQAPvvQQkdgeghgfjinmpooppokqnxhhhaafoahaxxh_0111122211222201 1110.52227813391 7
85133 qvLLvAAAQLQkcgijhkijlmnoppoponqhhgocvfdlaagggg_2000021211221111 13212.9800997508 17
85134 qvLLvAALMQQkeghihkjmlnplonoppraeqgwfmrehopsfnn_0222210001012111 504394.530524958 46
85138 qvLLvAAvQQQkefgghklomlnmnppopglhagswtqjaqxpjvv_0222210000012112 1564.87345827252 41
85143 qvLLvALAQMQkegfgkjnomnklompppfxeavbxaqqnrhqwrg_2011022222021111 15999.8265650531 37
85144 qvLLvALLQQQkcdifkokmolnmppmpovvthjpwxxqxqhggkw_0111122022211101 6.33124901691604e8 41
85148 qvLLvALMQMQkcdijknloklompponpvvtakaapkaptakbrc_1000011111222020 28415.8131331798 9
85149 qvLLvALPQQMkcdifklokmolnmnpppvvthjapwxxqxqalud_0111122022211100 4239.81347979016 73
85151 qvLLvALQLQQkcdijlnmlpnonlpoopvvtaqaqaqxxxeeqnb_1000011111222002 4135.43000547329 28
85153 qvLLvALQLQQkegfgkmnjnoplpnoopfxeavxxgllqruddwo_2011022222021110 32500.0079008510 91
85157 qvLLvALQwQQkedjhmnlimkmopoppocnmlaaactnihhcccc_0111122000011122 35342.8141575287 43
85160 qvLLvALzQQQkeghilkjmnloplpoopraeqrcfuureqogssg_0222210001012212 44046.4299452881 89
85164 qvLLvAMLAQQkcdifjknmjlnoompppvvthwjpqgqhhggbsw_0111122022211010 103887.285044124 79
85165 qvLLvAMLPQQkefikhjknlmpnpoonpfthdgjvpfxliqdfov_2011022022210002 5762.54090682726 85
85167 qvLLvAMPMPQkefighjkjlnmnopoppfthagrvnbqhdajwww_2011022022220110 15335.5611558893 18
85168 qvLLvAMPMPQkefikhjmknlnopmoppfthdgjqvufihumbjg_2011022022210010 1.10382397201982e8 83
85170 qvLLvAMvQQQkefikkjonplpmpnonofthdrjiiqfdqxddrr_2011022022211001 8761.46062877948 10
85171 qvLLvAMwMQQkefighjklnomnoppoprlqagoowhhlxipbsf_0222210000012112 40938.2707768243 87
85173 qvLLvAMwPQQkefighjkonpmnonmpprlqagoothulxipxbv_0222210000012112 15789.8512608041 93
85174 qvLLvAMzPQQkefighjkmpnlpnmoopfthagrvpaqbhdpvov_2011022022220121 71890.8774675701 25
85175 qvLLvAPAAAQkcdigkmllmnkoopppovvtxsaaaamvairrkv_1000011111222002 45718.3639875753 7
85176 qvLLvAPAMPQkeefkihljnolopopnpfoeioomfahxmwowgb_2011022222011101 1.31667462216486e6 29
85179 qvLLvAPLQMQkcdijjmlonmlnompppvvtqwaappxmxxawww_0111122022211001 12869.9322469424 46
85181 qvLLvAQvMQQkdgghhkjnmomlpnpopreadgrsmqhebadfkb_2011022022020110 543.543080650029 15
85182 qvLLvAQvPQQkdgghhkjlmpmonpnopreadgrswqhexdxgkb_2011022022020111 23851.0360596131 10
85184 qvLLvAvAQQQkegfgjnmnjomopponpfxeabxqxbqhxxhdxk_2011022222021111 48076.9843996099 28
85185 qvLLvAvMQQQkcdijnpkmmplnnopoovvtqaacixmqqaaggg_0111122022211111 592.574599894114 36
85188 qvLLvAvMQQQkegfgmjjnmoponmoppfxeaagghhqexeqdqf_2011022222020010 22397.7163733489 29
85190 qvLLvAvPQQQkegfjljoomkopnpmnpfaeqsjttdkxapidkf_0221110110200211 1375.17535546492 17
85192 qvLLvAvQMQQkegfgjnmmjonopmoppfxeabxqqbqaxxxdav_2011022222021111 3743.82435041449 31
85197 qvLLvAvQPQQkegfjmklplkpomonopfaeqenfafnuaeqcjg_0221110110200212 9.42972605945520e8 29
85199 qvLLvAvQPQQkeghinkmpnplnmomopraeqdcahutraqdxxf_0222210001012221 20877.4287766081 38
85200 qvLLvAvQQMQkegfgjnmmnjoolopppfxeabxqqxbqxrdugg_2011022222021111 8136.65096474412 111
85207 qvLLvAwLQQQkcdijklponpnmnompovvtanapuhpixdikwf_1000011111220202 5948.29395504010 45
85208 qvLLvAwLQQQkdgghhopjonomlnmppreadgihbqxdubqqog_2011022022020001 3027.56027018593 10
85211 qvLLvAwPMQQkefigklnomnomlpmppftharwiixqqqbhxrr_2011022022221111 84306.0580224838 79
85213 qvLLvAwPQPQkegfihljmnkonoppoprauqgjcmqsqqptsfc_0222210000012111 493330.107199872 21
85215 qvLLvAwQPQPkcdijkmhlomnmlpoppvvtanavaqxxxenbcw_1000011111220020 934.296626154964 71
85216 qvLLvAwQPQPkcdijkmhlomnmnopppvvtanavaqxxxigfsf_1000011111220021 934.296626154964 71
85220 qvLLvAwwQQQkeghjknmonjkpnmpopcqtmvaxiicstaatgf_0111122200021110 25579.9450723086 79
85221 qvLLvAwzQQQkdgihhkonlmplmmoppsldigsexshloqqnvb_2011021022220022 9274.88749359958 19
85222 qvLLvAwzQQQkefigkknlpnomnopopftharrxbqqqqmdqkk_2011022022221111 6930.82346125390 49
85223 qvLLvAwzQQQkefigkknlpnomoopnpftharrxbqqqqldqnk_2011022022221111 6913.01250751839 47
85226 qvLLvAzQLQQkcdijjjklmopnnonppvvtqwwgaxmxagvgrv_0111122022211111 2524.99960396033 5
85227 qvLLvLAAAQQkefjhkklmnonppmonpgligssgsmeumujqaf_2100100221122101 1567.82536799125 25
85229 qvLLvLAAQAQkcdiljkmmknonponppvvwnwwwccqqxaxeaw_0111122022000111 27930.5422892509 73
85230 qvLLvLAAQMQkcdgikjjnmolnompppvvcvckbhkdodqoucs_1202011111221201 3620.26742521721 37
85235 qvLLvLALQQQkcdlkilkmojpnoppnonkccgcvvtkaepiteb_1202011111111222 5344.15092869234 19
85236 qvLLvLAMAQQkcdhjlikmloponnoppvvgwrrgrvumlaehmw_0111122022202111 2356.27490868244 125
85237 qvLLvLAMAQQkcdmjkkonmjllnopppvvbwbbaecgkkaxqrr_0111122022202111 3503.55779595132 79
85239 qvLLvLAMAQQkegjihnojollmpnoppcqdcraqkeccnthahk_0111122200002111 2000.61449350124 29
85240 qvLLvLAMMQQkcdmlkkonnopmplnopvvbnbbaeqquwuvaxm_0111122022202112 1115.51749584817 14
85243 qvLLvLAMPQQkcdghiiklomoppnnpowrrrccbbpbiqdhhdg_1020211111100220 4132.23873828575 21
85244 qvLLvLAMPQQkcdiljjoknopmpmnopvvwnwwasqqlvxvexc_0111122022000112 3646.03035409778 46
85245 qvLLvLAMPQQkcdiljjomnokmnpnppvvwnwwarqqrbaxedv_0111122022202111 3646.03035409778 46
85246 qvLLvLAMPQQkcdmjkhonjllpnonppvvbwbbpqgkkxaeaxb_0111122022202101 4660.17483179162 54
85253 qvLLvLAPQAQkdgjhkklmlonkmpoppslxgfsrrsexsvdngs_2011021022211021 2583.23183795619 21
85254 qvLLvLAPQMQkedgjkolnnlommpmppssojjijiijiooafjj_0222200111100112 18368.2474700455 53
85255 qvLLvLAPQPQkegjkmiknonlmppopocqdrbcraxdccaiihf_0111122200002011 4870.74466482538 28
85258 qvLLvLAQLQQkegljknijkpmponopociakkackotcpxxxqc_1000011122211002 63226.2271551211 73
85259 qvLLvLAQMAQkcdjliklnmonnoppopnkgwgbnqchxqaduaa_1202011111111000 247543.080193109 15
85260 qvLLvLAQMPQkcdglijnmkjlnpopopnknjgbdcnkfaehacn_1202011111221000 64996.8429187516 31
85261 qvLLvLAQPAQkefjmkklmnnlmoopppglirssgrmmosilpfs_2100100221122112 13081.9173022511 42
85262 qvLLvLAQPMQkdgjhklkmmonoponppslxgfvsnbixlhpqxj_2011021022222020 2809.21756230825 95
85263 qvLLvLAQPPQkdgjhklmllnkoppnopslxgfvscrpslampvf_2011021022222021 2130.60524028277 7
85266 qvLLvLAzQQQkcfkhjkimomlponnppviagvrsfmffdiatfr_0112222000000102 1731.68000472506 34
85267 qvLLvLAzQQQkdgjhkkmomlpopnonpslxgfssmffddmuadr_2011021022211021 1232.14635590572 26
85269 qvLLvLAzQQQkefjlkhmmonlonmpppghirkrwwhdouxbxrj_1222211000101022 5453.41530932433 95
85270 qvLLvLLAQQQkcdhmijklnnlnpopopvvggrrkvxxvhditxk_0111122022202102 3329.99969969967 3
85273 qvLLvLLMQQQkefkhonmjpkomnponpcaagaagsewxcmammx_0111122200222111 14290.1976491922 9
85274 qvLLvLLMQQQkefkloljmnplnpopnocaabajrgiertpqqqq_0111122200222111 3268.71992485785 5
85276 qvLLvLLPQQQkcdgoopklnpnplmnmovvbahisvxqxqvvpvq_0111122022000111 1796.52268106363 27
85280 qvLLvLLPQQQkegjilkjlloopnnoppgmikgssffmimdqmav_2100100221122121 7800.24019079458 15
85282 qvLLvLLQAQQkcdlhjlkmnlpopnpoonkrkbnvvtrheqpheg_1202011111111220 37218.8769529894 37
85284 qvLLvLLQAQQkefjmklkjljonpnoppgpivwgssfkqdtqmfw_2100100211122122 1876.81802866385 101
85286 qvLLvLLQMQQkcdlmohlkkonomnpppvvncavnnvxhxbitqr_1000011111221202 1911.70735656680 37
85288 qvLLvLLQPQQkcdhmijmlnnlpomoppvvggrrkvxxvpqgicv_0111122022202102 2054.02904199963 39
85290 qvLLvLLQPQQkddkkonoilopnmlmpprwnvaqxrfqeubjjxn_1202011110221220 3358.25698149014 8
85294 qvLLvLLQPQQkefkloilmjpnmopnopcaabacjgspqcqtuqo_0111122200222110 8341.91573259638 9
85297 qvLLvLLQQMQkegjkmlniomjpnnpopgeibvgafijkammxmv_2100100211122120 34046.4026745208 19
85298 qvLLvLLQQPQkcdgkonlmmoopmlpnpwrrrahwwbaaabrxab_1020211111100200 1523.21233141917 10
85301 qvLLvLMAAQQkcdhkmijmlplopnnopvvgbgrrrvavldixrk_0111122022202011 2157.99953660787 3
85303 qvLLvLMAMQQkcdhkklmimpomopnopkvwrvcccvuibhpdgs_1020212121100021 9194.26009001797 22
85306 qvLLvLMAPQQkcdhgijnlplmopmnopvvggrwtkhkvievigb_0111122022000011 6718.22619448364 9
85308 qvLLvLMAPQQkeflkjhmplomlopnpoghtnwjchvarfepmrg_1222211000101021 5336.67411992112 16
85310 qvLLvLMAQMQkefjhmkllmjkponpopgpigvwgfjknaamvcj_2100100211122200 2.69911239428885e6 89
85312 qvLLvLMAQQPkcdgkhlnnkomolppopvvbbbweqruwuviamg_0111122022202121 27241.1374443403 35
85313 qvLLvLMLQQQkcdhkmpmlkokolnnppvvgbgprvririvixsf_0111122022202000 2701.99962990372 3
85314 qvLLvLMLQQQkcdhknnmlkpkplopoovvgbetrvrqrqvqhlf_0111122022202011 3329.99969969967 3
85315 qvLLvLMLQQQkcfkhnkmlmponpponoviagassoodmxidiam_0112222000000100 1251.14946676973 59
85323 qvLLvLMMMQQkcfjhliliknoppopnovipgvkssoxhmathib_0112222000001112 2708.06917880562 91
85324 qvLLvLMMPQQkcdhjlimlopmnopnopvvgwnrcvqdbixxixg_0111122022000011 1892.95582844649 35
85325 qvLLvLMMPQQkcdmiknkojoolmpnppvvcvvacxcaajkttmk_1202011111221220 4432.93936295591 28
85326 qvLLvLMMPQQkegjhikjlnopmpopnogmigkonfmtmothpmn_2100100221122210 3244.14897544010 5
85328 qvLLvLMMQAQkefjilnomklolpnopprqtrcaagjkqjaeqxk_1020211112211000 3421.89793472150 10
85333 qvLLvLMPAQQkcdgkhomlkkplnpnopvvbbbprvrravqxlof_0111122022202101 2413.82889694418 62
85335 qvLLvLMPAQQkegjhilollnpnoppnogmigkglfftmtmuhma_2100100221122211 2402.29415448844 25
85336 qvLLvLMPMQQkcdhginmkkplonopnpvvggrtrwravhiixxw_0111122022202011 338303.915587660 109
85345 qvLLvLMPPQQkdgjkgkmpmkplnooponalnnnfafnunxaqow_0221100110220112 8889.44159960281 7
85347 qvLLvLMPPQQkegjhkljpmknonpnopgmigrgnabjqmeamag_2100100221122210 80113.6617154168 79
85348 qvLLvLMPQAQkcdlkhlmnjmomnppopnkrbkncennhchiqfs_1202011111111222 839761.098765632 61
85351 qvLLvLMPQMQkcdgknnomlkoompnppvvbbahicvrqqrxqtx_0111122022202111 1503.13617995487 79
85352 qvLLvLMPQPQkcdgjnnmkljpponoopvvbwahccvgahxqixh_0111122022000111 7052.46859528826 15
85356 qvLLvLMPQQPkcdhginmklklomppopvvggrtrwkrkqbusfr_0111122022202011 7391.77327562745 139
85359 qvLLvLMQLQQkdgfhlkmimkononpppslagvsnnjshauqarn_2011021022222011 4771.52808267362 22
85360 qvLLvLMQMMQkcgklmimjimlonppopnqajjcnssknqqqnnv_2000021211211000 31507.6502989909 9
85364 qvLLvLMQwQQkcdlkhjlmnlopnooppnkrbkbncerqqhhhqr_1202011111111200 1.25841890797864e6 71
85365 qvLLvLMwQQQkcdhgijklolmonpnppvvggrwwklkbdiixvf_0111122022202022 6452.67665203487 35
85366 qvLLvLMwQQQkcdhgimlpokmplonpovvggrnvulbbxsuubk_0111122022000022 3988.66489477684 109
85369 qvLLvLMwQQQkdgfhlkmonmolonpppslagvsbuxjdwmaqhg_2011021022222011 3410.17506634040 89
85370 qvLLvLMzQQQkcdgkhomkpmpolnmpovvbbbpgrxwxivqvko_0111122022202101 7946.27939770425 43
85371 qvLLvLMzQQQkcdhginlpokmplonopvvggrtvhxbbisqihg_0111122022000011 73306.9170150415 46
85372 qvLLvLMzQQQkdgjkgmkkmpplnonopnalnnsccfhunxaqwo_0221100110220112 15665.8608779311 19
85381 qvLLvLPAPQQkcdhlikmololnnppnpvvgrrwwuklkqqddqf_0111122022000122 4168.60896139000 109
85382 qvLLvLPAPQQkddlgilnpmopmonponrwowjjtaoeiblxdlq_2011022220112011 3492.89209895902 11
85384 qvLLvLPAPQQkeflkjimjlpnpmooopghtkwscsvqdebhegg_1222211000101022 2.48408003385205e6 23
85389 qvLLvLPLQQQkcdhlipoklklnmoppovvgrrppwkrkqbqqgg_0111122022202100 4168.60896139000 109
85390 qvLLvLPLQQQkcdhllkmlnokonppopvvgrnjfvxiniqelpj_0111122022000100 2597.60546098475 133
85394 qvLLvLPMMQQkcdhllkokmomopnpnpvvgrnwpcktktaqtqw_0111122022000101 74773.1935218220 95
85396 qvLLvLPMPQQkcdijljoklopnpmnpovvwwnwasvqlqxveqk_0111122022000112 2263.89712535489 13
85400 qvLLvLPMQPQkegkikmjnoomplopnpraprsvfxppodoxmdr_0222210110000212 16370.7731868650 69
85402 qvLLvLPPAQQkeghihkkjmnlponopprahrwcjrrqouxdafs_0222210110000212 8280.47268731747 62
85403 qvLLvLPPPQQkcdgjjomlkopnpnponvvcbbmcvvdaaeaexa_1202011111111002 5277.13285419470 8
85405 qvLLvLPPQMQkcdjimloknojpopnnpnkggknxvqtkapapea_1202011111111220 1883.97827556331 10
85409 qvLLvLPQzQQkcdhlnmkkljomnppopvvgraggnvrmbqiqcv_0111122022000111 2149.84253822770 117
85411 qvLLvLQAMMQkcfkhjlikiomnpnpopviagvvkksaohqhaso_0112222000000222 366.110000053727 21
85414 qvLLvLQAzQQkdgihmilknklmopoppslxgfsvslswomxfgg_2011021022222220 2038.08395379151 113
85415 qvLLvLQLAQQkcdhglimkoomnppnpovvggrrcwllrhxtixc_0111122022202121 3188.40378266827 38
85416 qvLLvLQLMQQkegihglkknopnoponpkatgkwofqhxadtlia_0221100110220122 2067.81731312809 14
85417 qvLLvLQLPQQkcdhgmikopolmpmnpovvggrrslhlvveviwc_0111122022000121 68156.6621327032 53
85420 qvLLvLQMPAQkcdhilklnjoommpnppvvnvkvkqcxxknahkc_1202011111221220 814.974233819800 11
85422 qvLLvLQMQPMkcfkhjlmkmnlnoopppviagvvksstftqaakf_0112222000000122 2157.41449011396 24
85423 qvLLvLQMzQQkcdmlkihnkmplonpopvvbnbrbpwwavxexbb_0111122022202011 3037.65562209365 42
85425 qvLLvLQPwQQkcdhjlimmnkmpopopovvgwrrwcpbbeettoo_0111122022000011 3646.03035409778 46
85426 qvLLvLQPwQQkefjhkmlinomnppopogligsvgfpxsxhaaeb_2100100221122200 3005.89925936036 89
85427 qvLLvLQQLMQkefhmkjilmknopnpoprdarfwcwrkamaahvk_1202001120101202 4189.12522570595 9
85428 qvLLvLQQvQQkefjmkhkimponmpoopglirswswrmmljqqww_2100100221122111 1203.41393866182 83
85431 qvLLvLQvQQQkcfkhjlnlmplopnnopviagvviooxopxtttn_0112222000000112 352.292442241769 22
85432 qvLLvLQvQQQkcfkhjlnmpnmlnopopviagvvifhpffppxpc_0112222000000112 734.506497618113 47
85433 qvLLvLQwMQQkcdgikkhmlpknonoppvvcvcccvcacqxxxcn_1202011111221002 13910.5512220875 12
85434 qvLLvLQwMQQkcdgikkhmnoknpmpopvvcvcccvductifpsr_1202011111221002 1.50321324681658e6 20
85435 qvLLvLQwMQQkdghhlklmjoknpnoppjalgfjvcjujaxhxcj_0221110000020221 241645.466693364 95
85436 qvLLvLQwPQQkcdhklmilkkponpopovvgbrgrvrrddiddvv_0111122022202111 4149.62632216210 23
85437 qvLLvLQwPQQkdgkljmhpmlkopnnopsaasssjaffsaqxxjj_0221110110000122 1523.21233141917 10
85439 qvLLvLQzPQQkcdgikkjmopnpnomopvvcvccbkdamitqoxk_1202011111221002 3581.75908868469 8
85441 qvLLvLQzPQQkegjhjklpmkmnponopgmigrrgabjsmqqawo_2100100221122100 1544.69645995932 13
85442 qvLLvLQzPQQkegjhjklpokonmponpgmigrrgatjqmjahag_2100100221122100 3306.61135049207 79
85445 qvLLvLvQQQQkcdhijoplnnlmpnmopvvgrrtqvxxvvtpviw_0111122022000101 2701.99962990372 3
85447 qvLLvLvQQQQkcdhommklnolokppnpwrgarbbcixwxratqf_1020211111111202 46092.9922995791 11
85453 qvLLvLwAQQQkefjhnloomkpmpnopngligagmmbjhshllqx_2100100221122110 6630.17046064654 85
85457 qvLLvLwPQQQkcdgkolmmnlplmnoppwrrrhwwbararbmaon_1020211111100020 4288.86921202785 19
85458 qvLLvLwPQQQkegjhlpllnkonomnppgmigglffmjiiismak_2100100221122221 1767.70985837992 25
85460 qvLLvLwQPQQkdgihlkjnoklmponppslxgvsrexswoqaajg_2011021022222001 1586.87351604654 13
85463 qvLLvLzAQQQkcgkkimokpopnlnpnonqaocnafdddlkumuu_2000021211211111 1741.10804352796 5
85466 qvLLvLzMQQQkcdijjpkolnkmmoppovvwwwajivxnvvexbb_0111122022000111 2406.78713269343 75
85467 qvLLvLzMQQQkeflkilpolnnopnmpoghtksjddvmdllhbaa_1222211000101000 355691.303096725 23
85468 qvLLvLzMQQQkegkimnolljmnlpoppraprvqqjjfouoalsf_0222210110000221 3226.19272988760 79
85469 qvLLvLzPQQQkcdjilokmpoolnpnpnnkggnqvvtxqvepexq_1202011111111202 2206.99954689615 8
85470 qvLLvLzQAQQkefjlhijknponmpnopghigjgoommhhomaag_1222211000101002 14290.1976491922 9
85472 qvLLvLzQPQQkcgkkimnkpopnlonopnqaocnafldllkmmmu_2000021211211111 797.815074973036 53
85473 qvLLvLzQQMQkcdhljnkmonllpopopvvgrwhccqxkkxaxar_0111122022202111 84306.0580224838 79
85474 qvLLvLzQQPQkcdhlijmklnnopppoovvgrrrccvxqqhthqb_0111122022000111 1.12446962133918e6 73
85476 qvLLvMAMMMQkcdihjlknknommpoppvvtgwjjpwxlaaawog_0111122022221010 2763.39070200022 95
85478 qvLLvMAPwQQkefgihknmjkppnmoopglhpgsqqncaqaaooj_0222210000001122 5147.29742531511 10
85479 qvLLvMAPzQQkdgijhkklnkomppoopsldxgfsgeslhqcvbn_2011021022210220 3464.85666555625 25
85480 qvLLvMAQvQQkcdihjijkkmnmpooppvvtgwoosgadaawkrg_0111122022221110 2587.48662924294 89
85483 qvLLvMLAAQQkcdihikmlnnlnoppopvvtgrwmfqhbimtrjv_0111122022001021 2043.29496552796 103
85485 qvLLvMLAPQQkcdihijmnolnpopnpovvtgromqlbilmltcj_0111122022001022 1051.48756586327 27
85488 qvLLvMLAQPQkcdihnlmkmkolpnpopvvtgenhsxwebiurkv_0111122022001021 9834.42898444288 21
85489 qvLLvMLAQPQkcdihnlmkmoklpnpopvvtgenhsxibbiurkv_0111122022001021 3716.22823542524 47
85490 qvLLvMLLQQQkcdjhipojnlnpomnpovvpgrppbpbieeeugg_0111122022001000 5328.68979413017 26
85491 qvLLvMLLQQQkcdjhmpojmnllnopopvvpgappbxpbvmmess_0111122022001000 12097.9999173417 6
85493 qvLLvMLMMQQkcdhgknmmnpnklpoopnkprvaqehhhffxarv_1202011111212200 6410.99755559619 14
85496 qvLLvMLPAQQkcdjghnmjmllpmooppvvpbbeibxbvepewvg_0111122022001101 3878.59481533760 165
85497 qvLLvMLPAQQkcdjghnmjmlonmopppvvpbbeibxbetplprf_0111122022001101 7391.77327562745 139
85501 qvLLvMLQAPQkcdihljmnkmnolppopvvtggwhtwxpagxrkj_0111122022221001 500111.292078636 119
85502 qvLLvMLQAPQkegfjklmnlkpolpopogmlioruuscmmokkkk_2100100221122211 32108.6505353604 15
85503 qvLLvMLQPPQkefhjlkmmnjooppnpogpaivwaaekllqtmov_2100100211121210 7738.92242207036 27
85506 qvLLvMLQzQQkcdihlnhknnlopmpopvvtgcavnxxbpehbrr_1000011111212022 3465.07683280518 38
85512 qvLLvMMAMMQkefhjhlkhmonopnnppgpaigvwgpaaiqerkg_2100100211122220 3091.58651964815 17
85515 qvLLvMMAwQQkcdihklmhjlnpnpoopvvtgncavwbiahcvnf_1000011111210200 3558.30162528257 13
85517 qvLLvMMLMQQkcfikhiklnmoppnpooviqagkssmxiaqmkwf_0112222000001002 2038.67244914114 61
85518 qvLLvMMLPQQkcdihjiomnlmonopppvvtgwrpqqbieeexgb_0111122022000001 313.497621621936 13
85519 qvLLvMMLPQQkefgjijlpompmonmoprqxtrogqqqeqeqhvv_1020211112210000 2571.72414298136 83
85520 qvLLvMMLQMQkcdihjmmkjlonopnppvvtgwetcggqqitfnr_0111122022000111 5886.76063708842 167
85521 qvLLvMMLQPQkcdihjmonjlmonpmppvvtgweppggieeturr_0111122022000001 1885.92219651402 13
85528 qvLLvMMPAAQkcdjgjhnkmlloopnppvvpbwbpcqkbhpwojk_0111122022001011 25139.2662007412 167
85529 qvLLvMMPAMQkcdigjhnkjloompnppvvtbwbpcgghtiwojk_0111122022001011 98220.7053343424 85
85530 qvLLvMMPAPQkcdigjhnkjlmopnpopvvtbwbpcggqttonfg_0111122022001011 54482.1818142278 85
85531 qvLLvMMPzQQkcdihjljmjoplmnoppvvtgwgrtgmagefkrw_0111122022220110 3399.85563821938 19
85535 qvLLvMMwPQQkefgkkmlponmponopnrhuhnawaaauaaettg_1222211000110222 882793.510256022 29
85537 qvLLvMMwQPQkcdjhkhljolonmnpppvvpgbngbuwpmtfjrc_0111122022220120 3988.66489477684 109
85538 qvLLvMMzAQQkcdjhgimklnoppopnovvpggrtwwlxxxxofk_0111122022220111 8925.78106103441 62
85539 qvLLvMMzAQQkefhjhlhjkpnompnopgpaigvgknapemrsrk_2100100211122200 779.236757219861 5
85541 qvLLvMMzMQQkegfjilinmponmopopfxeljvjxhmexeulfc_2011022222010101 2727.32104996329 7
85543 qvLLvMMzQPQkcdjgkhmmklnponpopvvpbbbeqrwqxiqrkv_0111122022221021 3.47004687306212e8 125
85545 qvLLvMPLMQQkcdihlhkonolpmponpvvtgrnsqxubtpikvr_0111122022001110 1732.83390955655 131
85554 qvLLvMPzPQQkcdihlmhnoklpnnoppvvtgvevxhobuhlgor_1000011111212022 7917.23476534514 15
85555 qvLLvMQLLQQkcdihkjhlmoopmnppovvtgbsncxluaahoor_0111122022221110 1262.85380925757 16
85556 qvLLvMQLQLQkcdihjiinmkloppoopvvtgworppbbaawwww_0111122022000011 326.194215327230 26
85558 qvLLvMQwzQQkcdfgihjloonpnpnopnkxngkbchqhxhannc_1202011111110000 4041.53647047065 28
85561 qvLLvMQzwQQkcfikhjijmononmpppviqagvkkiahqhpkjo_0112222000001222 867.576922370510 49
85562 qvLLvMvAQQQkcdihnhpnmnlopmompvvtgavqxhxbilixhb_1000011111212002 1297.37199470471 43
85564 qvLLvMvMQQQkegfjilomknmpnpopofxelwsexghhqedago_2011022222010001 23014.1673203364 33
85572 qvLLvMwQMMQkcgjkhilnmnopopnopnqqagcnaqdahxqusj_2000021211210100 2156.14403836591 20
85578 qvLLvMzAAQQkcdihjilkmlnpopnopvvtgffwoxbapmrbov_0111122022001121 217443.011292310 7
85579 qvLLvMzMAQQkcdihijknmloponpopvvtgoojixbeelirjr_0111122022001101 104754.404282082 24
85591 qvLLvMzQzQQkegfjimkjopnppmnoogmlikussammuhmang_2100100221122101 8153.36916132260 12
85593 qvLLvMzwQQQkegfjimmnpopolpmnogmlikuimqdddslmar_2100100221122111 589050.125858165 95
85595 qvLLvPALMQQkcfjkhjlinpnpmopooviqagvssmamqxivwf_0112222000001002 1531.97722969614 25
85596 qvLLvPAMAPQkegkjihmnjnlnoppopcqqdcraqkebqudnkv_0111122200221111 2493.68586919167 129
85600 qvLLvPAwQQPkegklijmjmnonopoppcqqqcnarxeiitatww_0111122200221101 1879.20239886491 85
85601 qvLLvPLAAQQkcdjljnhmonnompoppvvancavaqxxeetepw_1000011111222022 47886.2933501051 31
85608 qvLLvPLQAPQkefjkhnimjlnopmoppcamagacaccqqlmvrr_0111122200221111 14290.1976491922 9
85609 qvLLvPLQLQQkefkjkjmmojpnopmpogppibbaaikltuthgv_2100100211121210 9960.34131948262 12
85612 qvLLvPLwQQQkcgikknkompmonponpjxxavicmpppxpeqib_1000012122122202 1245.79905133598 65
85619 qvLLvPMzMQQkcdjhgimkpnonmpnopvvqggrtwaqxaitigb_0111122022200111 2249.70470693097 26
85620 qvLLvPMzPQQkegkjhilpononmmpopgmpigkgatuquteacg_2100100221122100 2524.99960396033 5
85622 qvLLvPQLMQMkcfjkhjllmmnonopppviqagvvsittatqkvo_0112222000001122 238.741187485938 43
85623 qvLLvPQMwMQkcfjkhjlilimnopoppviqagvvksshavkgjj_0112222000001221 1944.94579218865 9
85624 qvLLvPvMQQQkcdjlnlokpknonmppovvanantnhvxixipwr_1000011111222022 2005.34099512278 37
85625 qvLLvPvMQQQkegjhjiomnonpmpmnpfaqdvbhhhmeaeaeef_0221110110220021 6.89839213297019e7 23
85636 qvLLvPwwQQQkcdjhkmolnmpmonoppvvagnaqvhxxxtttqv_1000011111220220 3238.05148643313 71
85637 qvLLvPzAMQQkcdjijjkklmnopoppovvqwwwgcvxaxqbncg_0111122022201112 1102.22823571313 25
85638 qvLLvPzAMQQkcdjkjjiklmnopoppovvqrbbbcvxaxqrncw_0111122022201112 1065.06208288303 77
85642 qvLLvPzPPQQkcdglinjopmknpnoopvvxncqchqhnpeppwb_1000011111222222 94174.3088479732 21
85643 qvLLvPzPQPQkcdglknomlmmpnponpvvxnsqpavqhaxitpb_1000011111222220 4682.62230391047 93
85647 qvLLvQAvAQQkdgghkhjlnopopmnopslaqagsmmhxqswwff_2000022212211100 9584.93378683574 11
85653 qvLLvQMvQPQkcfjikhlimlnoppopoviaaagasmxilvrrgv_0112222000010021 2623.46704553731 69
85654 qvLLvQMzQLQkcdijhkjhnmlpopopovvtagncvqxxjjjjnn_1000011111200200 1264.98616556268 13
85655 qvLLvQPLPMQkdfhgikhmmononpoppwhmuqksuxuepgkfnc_2111100020011101 2461.13867919075 143
85669 qvLLvQvPQAQkefgkjlnkjonmpooppgahmiatrkmmxrkfks_1020211002220000 239227.997588494 9
85689 qvLLvvAAQQQkegijomjnmpmnpoponcqcnagrwkicbththb_0111122200002210 6114.37817138358 83
85691 qvLLvvAMQQQkegngjollmkpmponopkakkktjjfjmkmqbxt_0221100110000212 36583.3744814178 7
85697 qvLLvvMAQQQkefkmhijnlmonpoppoftrvcwnfgfqfxqxeu_2011022022221111 1214.64606759484 44
85704 qvLLvvMPQQQkefknhkmpnoompnpmoftrcnrrqfqxfxnxfx_2011022022221111 83800.7191556559 31
85705 qvLLvvMQAQQkcdlihlomknplonnppvvnrbwecwqavhhhxw_0111122022202111 1416.81141228063 73
85707 qvLLvvMQMQQkcdknjknipolmnpoopwrrqvgxkqawwqlmml_1020211111111200 20629.8163780902 39
85711 qvLLvvMQPQQkefhoklklnjommpppoftgqrrvbfbpfsuiiq_2011022022221102 31722.2033058246 65
85712 qvLLvvMQQAQkefhojkkjmnlmopppoftgqrwvnsfgfiaddq_2011022022221101 4423.10186263313 49
85713 qvLLvvMQQAQkefhoklkjmnlmppoopftgqrrvnsfgfhahhl_2011022022221101 2906.04516458946 49
85721 qvLLvvMQQPQkcglmimjiomlopnpponqjjcnssqkkatbqtq_2000021211211200 1944.94579218865 18
85722 qvLLvvMQQPQkefkjiloijnomnmpppghnwswlfsfhbgritb_1222211000101102 78637.8459049460 53
85726 qvLLvvPMQQQkegikmoknnjmolpmpprarsvqjggfouoxcps_0222210110000121 9517.89894278619 33
85730 qvLLvvPQQMQkegihlkknjmnpmopoprarwjcjgkrrmsaixv_0222210111010120 2483.52221447766 93
85731 qvLLvvPQQMQkeginmklkjjmponopprarrvcgjgrraabdef_0222210110000122 2008.50411189078 35
85732 qvLLvvPQQPQkeginmkjollmplnopprarrvcfxjjodoodhr_0222210110000122 3.20572872808111e6 75
85734 qvLLvvQAQPQkefklnjhmjnmpooppoftrrcrnrgffhxxhlp_2011022022221111 435786.075437839 22
85737 qvLLvvQLQQQkefhnnkjmnlmoopoppftgkcvnsfgfxqqxqm_2011022022221111 17964.5136722349 95
85741 qvLLvvQPQMQkefhmmikjnlmpopoopftgnvwvnfgfhxaxul_2011022022221111 1420.34382961838 5
85748 qvLLvvQzQQQkdgkmgkllpkonponponanknnkkanxnxakaa_0221100110220212 2206.99954689615 4
85749 qvLLvvQzQQQkegngjnllpnkpmooopkakknkkkaknxnaaxa_0221100110220212 2206.99954689615 4
85750 qvLLvvwQQQQkdghlkjiopklmnpoposlgvsrwiqswowaaap_2011021022222200 1586.87351604654 13
85752 qvLLvvzQQQQkegimkopnnjmolponprarvcqqggfouodlsl_0222210110000122 29467.8773876174 67
85753 qvLLvvzQQQQkegimkpkjjmnopmnoprarvcpjgrrbqdcbxj_0222210110000122 2701.99962990372 6
85762 qvLLvwLPQQQkegfljomknlnkmopppralvfqgburlnslpbf_0222210110001021 8.15737448738006e6 38
85763 qvLLvwLPQQQkegflnkjjmplpooonpfxevawggfqfxeuddb_2011022222011001 2276.89972332036 29
85765 qvLLvwLQPQQkcdjihnnklmopmmpopvvprbmhwwqlxhhxgk_0111122022221111 6544.35112132274 117
85767 qvLLvwLQQAQkegflknojjmklpnoppfxevvxxggfnfiuubb_2011022222011111 54034.7606971281 27
85768 qvLLvwLQQQPkegfmknollmjonlpppfxecvaassfbhhwtbb_2011022222011001 153920.957686021 83
85770 qvLLvwMLQQQkefiklkopomonplnnpfthrvrdlpfhltkmed_2011022022211100 2887.14318385248 47
85772 qvLLvwMPMQQkefihlnkjmloopponpfthgvqvnffiphpdmb_2011022022211001 306688.611230846 31
85773 qvLLvwMPMQQkefihlnkomonmmppopfthgvqvufhxsfhphb_2011022022211001 12219.4867575928 58
85774 qvLLvwMPMQQkefihnkkomolmpnpnpfthgqwvefqfshhdhw_2011022022211011 4229.23834011340 105
85775 qvLLvwMPQAQkefihnhkomnlmopoppfthgqnvqfpfsxlmlo_2011022022211011 9340.93286978270 47
85776 qvLLvwMQMMQkcgjjliljilompnpopnqqsjcnsskqbaqsnj_2000021211212001 19638.3096838167 47
85778 qvLLvwMQPAQkefihnkikmolmpnpopfthgqrwvfufslqlbv_2011022022211021 1347.64882312152 91
85779 qvLLvwMQPAQkefiklhikmnomnopppfthrvcwrfmesiiqfc_2011022022211120 2079.17397546144 37
85780 qvLLvwMQQLQkcdjjihjnmklpopoopvvpwrbfeewwaabbbb_0111122022221111 969.998969071069 3
85785 qvLLvwPMPQQkegfmlkmpmoolpnonpfxejvvfafahfhhier_2011022222011111 54034.7606971281 27
85789 qvLLvwQLPQQkefihllkomplmnonppfthgnvvxfufsqqunc_2011022022211112 2703.58757697682 47
85790 qvLLvwQMLQQkefihmmjkmolnpnpopfthgkcrvfufxhmdcv_2011022022211121 5087.72360154801 24
85797 qvLLvwQzQPQkegfkmljnnklpoopnpralwrvfppjodmuhib_0222210110001122 75899.8955527292 31
85804 qvLLvwwPQQQkefihnkplmpnmonopofthgqvusfhxshhxhx_2011022022211000 8820.91803923065 129
85807 qvLLvwzAQQQkcgjkilompopnmpnonnqqocnafddddghuuh_2000021211212111 160638.512312603 15
85810 qvLLvwzQQMQkcdjlhjlkmnlpooppovvpgbfkkxxwqabrrb_0111122022221111 348838.174636733 13
85820 qvLLvzAwQQQkegjhijllpnmopopnofaqggvnnamwaiadlf_0221110000220212 1.27222573118880e10 29
85821 qvLLvzAzQQQkegjmgmllpmkponoopkaakkkkkakkaaxakk_0221100110222112 2206.99954689615 4
85823 qvLLvzLMQQQkdghklnopnlnmlpmopjadjvaaedsekkantw_0221110110022002 2021.12071478203 93
85825 qvLLvzMAMQQkegihmiklnopnppmooraqgrkcflqtlhtbeg_0222210000001021 1381.50079010520 47
85826 qvLLvzMAPQQkcdjkjnhlpnnopompovvancavvqxxeeeegb_1000011111222022 1149.48022356852 31
85827 qvLLvzMAQPQkegihmlkjjlponpoporaqgrjcfssxxmtdko_0222210001011012 2389.56262529888 83
85830 qvLLvzMMPQQkdgjhklmpnjkopnnopjaagjvnaljjaueelo_0221110000022022 229065.248292175 53
85831 qvLLvzMMQMQkdgjhklollmjopnpopjaagjvqnnnjaxemwb_0221110000022022 842.998813758711 7
85832 qvLLvzMMQMQkegjillknjokmmpoppcqmcvvwdcenbbhbkw_0111122200002111 10413.2098415947 17
85833 qvLLvzMQLQQkegihmiklompnmpnopraqgrkcwirdloiqwv_0222210001011021 12096.0126786405 10
85834 qvLLvzMQLQQkegihmlkjlmpomnpopraqgrjcrsrdqomrwv_0222210001011021 2701.99962990372 6
85840 qvLLvzPLQQQkegkimolppjmnnonopraarrprpprrhdahti_0222210111011211 30795.0911274783 47
85841 qvLLvzPMQPQkegkimkjnllpmnooppraarrvrxrrqrdtiro_0222210111011212 1184.98071214845 53
85850 qvLLvzQPPPQkdgjlmkilmokopnnppjaajjjsjjajaqaass_0221110110022122 2206.99954689615 4
85860 qvLLvzzMQQQkegkloljmnplpnoponcqqwajrwierieqqaa_0111122200222111 1661.38378572518 6
85881 qvLLwMLLPQQkegdijmnnoponlmoppcqvqraqxhahhahwwr_0111122222211111 236.092289407078 20
85883 qvLLwMMLLQQkegdihjlmpkonnooppcqvqwwaqarqxwrrrg_0111122222211111 222.989531286668 41
85892 qvLLwPLAQLQkegfjihmlnmknpooppcqiqdrhatebxvjrjf_0111122202201010 3693.24173068897 171
85900 qvLLwPPvPQQkefdijkhkmonmonpppftglrvcfxlegcgrwn_2011022022111121 5259.16377100288 99
85904 qvLLwPvMAQQkefdhhjklmonpnpoporlopgoouhxaxfsvcv_0222210000021111 106793.696988048 37
85909 qvLLwPwzMQQkefdhhjijnmlopopoprlopgsnnqaassssof_0222210000011222 32972.5543124426 7
85911 qvLLwPzLMQQkefdijklnkmnompoppftglrveifqqebwbrw_2011022022111111 1717.58732243811 16
85913 qvLLwPzPPPQkefdijkjnonplmnpopftglrvridhdmrrjrr_2011022022110010 1512.41230758209 85
85914 qvLLwPzvQQQkefdijinomnnopmpopftglrjidqqmuibngn_2011022022111112 2323.11370913440 85
85919 qvLLwvAQPPQkcdfkljmjmopnpopnovvqngsagqdtpudarw_0111122022021010 5744.23147588228 93
85928 qvLLwvMQPMQkcdfkjlmlnolopnnppvvqnwwacxdbxaegcc_0111122020001111 248553.446279519 29
85933 qvLLwvQwAQQkcdfkjkhomoponmpnpvvxkvkraxiiixqqnk_1202011112212022 434.916307253689 26
85935 qvLLwvQzMQQkcfghlkkmopompnonpoxijrvjbhahbmpaps_2011021200222211 12998.6889485933 8
85946 qvLLwwwPQPQkegdijlmkonlplonppcqvqwaawxxhahffjj_0111122222200110 8889.44159960281 7
85947 qvLLwwwzQQQkegdijlknoplmlnopprarakanxxqhqhsfos_0222210101102112 15665.8608779311 19
85960 qvLLzAAvMQQkefgijhkmonlmonppprlqqagrexxiicccff_0222210000111112 226280.907821686 91
85962 qvLLzLAzPQQkefijhjilknmpopoporlapgsfooxxxxcccc_0222210000001111 6232.10573403800 40
85968 qvLLzMLPLQQkeghfhjnjkmlpopoopgmllxolcommkkkkrr_2100100221222111 2808.85391232017 21
85969 qvLLzMPMLMQkeghfhijlmknnoopppgmllxkouaodkbkjbv_2100100221220120 1643.53085384081 18
85970 qvLLzMPMLPQkeghfhijlmknnopoppgmllxkouaoukbjcbv_2100100221220120 1557.10304678635 109
85972 qvLLzMvwQQQkeghfhlkjmnlnppoopgmllxubjimmanrrgv_2100100221222100 3784.46375971673 53
85973 qvLLzMvwQQQkeghfhlkmpmolnpnopgmllxubmxtxmankgc_2100100221222100 2692.02226831384 109
85974 qvLLzMzLPQQkeghfhiolmpplmnoopgmllxkatmuhmavggr_2100100221221101 1126.69079366875 83
85983 qvLLzvAzQQQkefihmiklknolpnopprlagrfvooxxcxiicc_0222210000001111 150275.561953367 43
85985 qvLLzvLQQMQkegimljnjmolnpmpopradrvcajnurmqbmcn_0222210110001002 2799.50796285256 37
85990 qvLLzvzQQPQkegiilnkjmlnpmpoopradrvdgjnrdqbmqbr_0222210110001222 24916.4020174940 33
85991 qvLLzwLMQAQkdgggjklloknmppoopwaaawwwwawhhawwww_0222210111110022 1153.99913344822 4
85993 qvLLzwPvQQQkeghflkpmkpnooonnprallrvqurlamuaibv_0222210110010120 59446.2367233612 42
85996 qvLLzzAMPAQkegijkijmllonppnopraqabrvxggutxbfsw_0222210110112122 1400.91818684971 55
85997 qvLLzzAvQQQkegijkikllmpnonoppraqabrrgglutpsfss_0222210110112112 10948.6953243396 53
85998 qvLLzzMPLQQkeghihljmklopnopopraqqgrcmoohhirrkk_0222210000010111 5.19249373040999e6 11
86000 qvLLzzvQMQQkeghinjmlnmoplnoppratqdcasuqdirhqoo_0222210000112221 2687.99541794354 17
86003 qvLLzzzzQQQkeghikjlpkpnomnpooratqgcsusqdexxgsf_0222210000112212 52188.5229660636 77
86004 qvLMwvAAQLQkededjlkllmnoppoporforaqhaqhaaxaxqq_0222211110020011 1952.93937318049 14
86006 qvLMwvQwQLQkededjlkkmknpooppocwwvaaxxaaaaahhhh_0111122220100022 638.613549102828 8
86010 qvLPMvALPAQkcedehikmmnloopppovcvvahanncgahaeee_0111122011112222 7552.76243252133 55
86015 qvLPPLAvLQQkegfhfhjjmnoomnpppghhmhagvwwggrrbbg_1222211101001120 1464.83075034927 13
86017 qvLPvAvMMQQkdfggfilnmkonoppopsalaqjphqbtqcfosk_2000022122201000 2487.90530922110 11
86020 qvLPvLLPQQMkefgknmijloolmnpppcaiaahoociicxxjvn_1000011222110020 10122.5450207074 31
86023 qvLPvMMMMzQkdfggjilklmnoppoposalaaspclaaackjjj_2000022122200000 403.015118317664 22
86024 qvLPvMzPzQQkegffikijoplnmpoopgmplivknapmwsbbkn_2100100111222000 1400.95161202292 17
86025 qvLPvvAPAQQkegfjilmklpoponnpofitrwsfgfhtatxxlf_2011022222211001 5961.91898351316 52
86026 qvLPvvAPQMQkegfjilmkloonpppnofitrwsfgftetaddaf_2011022222211001 5235.28435282640 101
86027 qvLPvvAQAAQkegfjijlmklnoppopofitrwjsfgfhaddljf_2011022222211011 12932.7336550610 101
86028 qvLPvvLPQQQkefgokijlpplmonnpocaianoociicgxxxqc_1000011222111002 24097.1452917917 16
86029 qvLPvvMQAMQkegfjinlmknooppnpofitrjusfglhaadmdl_2011022222211111 2746.81673770036 21
86034 qvLPvwMLAQQkegfhjilnlopnopponfithrjfhshlxdlrro_2011022222111011 7418.71559006027 89
86035 qvLPvwwLQQQkegfhjlmklopnpnopofithrfxfsehxdxjrf_2011022222111001 24016.3410188700 55
86036 qvLPvwwMQPQkegfhjmlnklopoponpfithrufefshldlrrf_2011022222111011 18566.8540867633 24
86038 qvLPvzLPPQQkefgikmonpkomnmpopcaimvheianixlxuqf_1000011222110020 185806.383799381 57
86039 qvLPvzLQzQQkefginmlmoopnonlppcqqmaakeaalhxhbin_0111122000021112 3098.22344659921 97
86041 qvLvAALAwQQkceighkmknonppnopobgqqhxaaaqhnnvvkv_2111100000111111 448.930575014812 21
86042 qvLvAALzMQQkchigfmlonklploppobuaadaxadndudgggg_1222211110002222 18125.2101324883 51
86044 qvLvAAMLzQQkcigfghlmoklnpoppofldxhgqttbhpbgkok_0221100112012000 1522.90491257341 11
86045 qvLvAAMzAPQkchigfjlkmlopnoppobuaadrarhhqqgjjoo_1222211110022222 4442.00943629164 31
86054 qvLvAAvPQQMkcegihnomlmlknopppjjhhammatlehccemm_1000012121220000 1826.95178220841 7
86057 qvLvAAwPAPQkchigfjkmlknoppopobuaadrraajuooooss_1222211110022222 105504.859549723 39
86060 qvLvAAzPQLQkedgijjnjmlkpoopposjhhavlcliiaatttt_1000012121220011 1607.75347983177 11
86064 qvLvALAwPQQkegikhijplmmnpnoopcexqgkrhwpppdtkvo_0111122002220022 2547.39378433951 117
86079 qvLvALLPQMQkceglnlmjmnoonpoppbghkakxkxxahhxqxn_2111100000001111 2468.33436018141 19
86082 qvLvALMLAQQkceilkklmooplmpnopjjasfvstmlhoiifkb_1222201010101202 3458.07161738131 11
86085 qvLvALMzPQQkcegjlmjoknnmppoopbghnnanakahhqqqcv_2111100000001111 11270.6368634214 15
86087 qvLvALPvQQQkchfhlkpkolnpmonopbuqlbvpcanqhqdnck_2111100000221211 1906.94405000173 7
86097 qvLvALvQPQQkedgjnmkknlpoompopcvxraqrrxraxaaqgr_0111122222221111 5848.80629052813 23
86101 qvLvALwwQQQkedghjmpmknlonopopcvxwwaaxwxrqaqqwr_0111122222221111 335.600586336089 9
86108 qvLvAMMzPPQkcigfjhlmkonpnpopovptpxgxpfpexgkwnc_0112222001100112 626.359858986236 23
86109 qvLvAMvAAQQkceigkmkjolpnnopopbgqqkakkahqqvcccc_2111100000011111 302.906850125712 41
86111 qvLvAMvLQQQkcegihlonlmkplonppnkxxgqqqahbhqffff_2000021212201001 3358.25698149014 16
86123 qvLvAPALMPQkcifgjhkmnlpmnooppntiiagfuappabbbvb_1000011111220020 2590.77726831715 5
86133 qvLvAPwzAQQkcifgjkknomopmnoppntiiavvuaiatvfnow_1000011111202002 80735.6300954885 9
86135 qvLvAQLzMQMkchigfjlknmoomnpppbuaadqaxahxwggaaa_1222211110022221 1510.17895440509 53
86136 qvLvAQvLAQQkedgijhmnllonppoposjhhaglepxwkwcccn_1000012121200000 9241.21270275034 7
86144 qvLvAvAMQPQkcighlnkmnolmpooppvptgkxsjipjbtipus_0112222001000000 4370.52415514731 17
86145 qvLvAvAPQPQkchijlnkmnnpkoopopbuarbacraadjamxlx_1222211110100202 3024.81780848851 83
86151 qvLvAvLPQQQkcifkiknpplkmnonopvpxvkcthmbbbppiif_1202011120221222 1529.46245220023 11
86153 qvLvAvLQPQQkedgmoklloppmonmnpcvxhawwwxhaqqhhaw_0111122222221111 646.183120923203 53
86154 qvLvAvLQQQPkcegonmlklmnonopppbghaxakkkxxqqhxan_2111100000001111 202468.685026536 53
86157 qvLvAvMMAQQkcigljnlkmnkonppopfldskassfendamtmn_0221100112000220 25054.1209461816 31
86159 qvLvAvMMMQQkegihkloikpmonpnopceegvvtgoaoluddmv_1020212012111010 2687.14038048701 16
86161 qvLvAvMPPQQkcegjnmkkloopnmpopbghkaannnahqhqqcv_2111100000001111 2638.07812266650 23
86164 qvLvAvPAQMQkchflkjnmmklonppopbuqbvoanccrhqllgc_2111100000222112 2206.99954689615 8
86166 qvLvAvPMPQQkchflkmnjnlkmpopopbuqbvvanxrnnlxlvn_2111100000222112 2250.56531086087 83
86169 qvLvAvQLMQQkcigklmkonoplmnoppvptkkvkpppdjbipiw_0112222001000001 25054.1209461816 31
86179 qvLvAvwAQQQkefihjkojmnnlopopprudggkhcnttchahdw_1202001121111100 5050.08355084937 15
86180 qvLvAvwMQQQkedghnlpnolopnmompcvxrawaxqwxhhhahr_0111122222221111 307.033978167150 19
86182 qvLvAvwPQQQkefghlmpokmoplmnoprumgvvexwkxhjbewf_1202001121011102 18756.7984583543 61
86189 qvLvAwAzPQQkcigfhjnkpomnpnoopvptpgkpfppmmtmebw_0112222001110011 871.576629864868 6
86190 qvLvAwLMQMQkcifhinojkkmpnmoppvpxxcatrfbaxxafcv_1202011120112220 7565.28883552521 13
86193 qvLvAwMPQLQkcigfhlnjmkmopopopvptpgkpsifdqhqnnc_0112222001110022 978.563188830840 13
86199 qvLvAwvPQQQkcegilopnmnmlpolopjjhhaamatlehhmhwk_1000012121122000 2206.99954689615 8
86200 qvLvAwvPQQQkcegiopmnlmlnompopnkxxptqmdaqqtqpjf_2000021212210100 5070.39948479442 8
86201 qvLvAwvPQQQkciginjnpnklmoomppvpthmohpebbppppff_0112222001001110 1868.18095223895 77
86202 qvLvAwvQQAQkceignlmkmnonoppopbgqqaaxnxxhhqakck_2111100000011111 5141.46547689730 10
86203 qvLvAwwMPQQkcigjhmjlkopnnppoovptdglgfflhuuhcgs_0112222001111002 2157.99953660787 3
86204 qvLvAwwMQAQkcigihmlknkolppopovpthglssdblbakgws_0112222001001002 1620.68466869853 39
86208 qvLvAwzAAQQkchigknmnnklpoomppbuaabalaaooxuddvg_1222211110000202 1531.01823806093 67
86213 qvLvAwzwQQQkchigknnnlkompomppbuaabaaajohduudvr_1222211110000220 3256.31899587730 67
86224 qvLvAzMLQPQkcheikjonmllopopnpbugmbgqaaqdlakooo_1222211110002202 1705.93815178744 29
86225 qvLvAzMMMMQkchifjkmlkmnopnpopbuadrvargheielskc_1222211110102021 1829.42622295918 18
86230 qvLvLALPMQQkcifjnknkpmokpomnpftulufhwadqbqxhbj_2011021222021001 3329.99969969967 3
86231 qvLvLALPMQQkefhkijlmknkoppoopcttmwcjxkdcmxvvfb_0111122220021011 2766.38536947011 23
86240 qvLvLAvPQQQkehikojmnlolnopmppcxxmacaqrhkhhiugg_0111122000021111 5.93985096947449e6 27
86242 qvLvLAwMQQPkehikhmjmlolnopppocxxmgacqrhkthisbf_0111122000021012 3.60545711684111e6 42
86243 qvLvLLAAAQQkeikhjmnkmnolompppgaiwwvaorhlfpodgk_1222211010001202 31507.6502989909 9
86245 qvLvLLAAQMQkeikkljmnlmnmppoopgaiggrwaswawxllbg_1222211010001202 15363.8165213100 17
86247 qvLvLLALQQQkdikjikmlpkponoonpjaxgojsseseelaalf_2011021222222100 23150.7013553974 9
86252 qvLvLLAPMQQkeihklnlkpnolnmpopgaxwwagwqlmolbiao_2100100222222110 1971.58937122781 93
86257 qvLvLLLAQQQkcfhknooplomlpmlnpjaasiiatjtsspsjeb_1000012122222222 1314.99053012645 49
86259 qvLvLLLMQQQkchkjmnopjmplpnnoowauwcxltrfhotelqd_2011022022011101 18899.3299587138 9
86260 qvLvLLLMQQQkehklmlpiomonlopnpgdirvgdfhbddsliqn_2100100222122112 3329.99969969967 3
86263 qvLvLLLPQQQkeihjjlnkmpkononppgaxwwgaorqolmmqac_2100100222222111 20615.8434530635 63
86264 qvLvLLLQAQQkehkjmilnipoponpnogdikvkgaflmdimlqm_2100100222122121 2297.65218505535 13
86265 qvLvLLLQMQQkeikjojnmopmkpopnnghijajarmufkllhhx_2100100211122111 1804.00562999988 11
86268 qvLvLLLQPQQkehkjojnmklpkmnoppgdijajaskoukjhagr_2100100211122111 4826.36640951808 10
86272 qvLvLLMPQPQkeikmjjlminkpopoopghirjjgrjmkhlqdvw_2100100211122110 6523.23323882829 89
86277 qvLvLLPPQPQkeijmiinlnmompooppgaagggebhnxrlmmmb_1222211111001200 63908.0542688085 35
86278 qvLvLLPPQPQkeikmiinojlknpmoppgaigggedfjkxeraso_1222211010001201 3024.81780848851 83
86280 qvLvLLQLAQQkehlhkijnopkmpoonpclqgngcetxccmqaav_0111122000022112 2662.80307495346 41
86284 qvLvLLQzMQQkeihkliikpmlnoonppgaxwwggwabrahxagg_2100100222222110 1733.40407663938 47
86286 qvLvLLvQQQQkeijliknmopoknnmppsaabgbartttjqxbtc_1222201010001211 2920.52393408072 31
86289 qvLvLLwMQQQkeikhmllmponkopnopghigvgostulkuemuk_2100100211122112 2661.76322357698 47
86292 qvLvLLwPQQQkeikholplopnkmonnpghigaglfmdtkcdlua_2100100211122111 4394.35160598851 40
86295 qvLvLLwQMQQkeikmholmponkopmnpghirwagruulkuljmr_2100100211122111 2090.42555529335 93
86297 qvLvLLzAQQQkeijmkolononpkmpmpgaagwasahaaxgrprn_1222211111001220 2046.81091640488 9
86298 qvLvLLzAQQQkeijmkoonlnopkmpmpgaagwahhfhhxgrerc_1222211111001220 793.337920476752 29
86300 qvLvLLzMQQQkdikihknlklmpoonppjaxojjasssftdddsf_2011021222211110 655.213926682771 5
86309 qvLvLLzQMQQkeijmkollmponkmnppgaagwawbnahpgrxgg_1222211111001222 1015.92275342141 13
86311 qvLvLLzQQPQkehklmnlnmkopkoppogdiwvegaskuakuqxc_2100100211122110 3329.99969969967 3
86313 qvLvLMMLPQQkegfkjmllmppoonnopfpeljqssphaudhxsj_2011022222210011 39163.9506983616 31
86329 qvLvLPLAPQQkcffkklmomlpokpnopbmdirnaaxnddbqcvc_2111100002201111 4096.14080997584 101
86335 qvLvLPLPAQQkcffkkmnjnopkopnopbmdiraxbxadbhqhcc_2111100002201111 2389.47928184795 73
86336 qvLvLPLPAQQkcgfknmjljonplooppbldiharkradaghcck_2111100002201211 5108.62814105709 43
86342 qvLvLPLwQQQkcfgklnnpkolponmponaiivmqacaceemxrr_1020212112212222 4093.38172377814 28
86349 qvLvLQLvQQQkcfgjhiklommpopnopjxaxxgctaxihwwogj_1222201010122222 6232.47870779400 7
86353 qvLvLvAPQQQkeihgjnmmpnlpmoopofawowsssxfgqfqqxu_2011022222221111 3226.49699384661 43
86354 qvLvLvAPQQQkeihllonmmolnkpmppfawfousssqbfbefar_2011022222221110 3149.05484801078 31
86355 qvLvLvAQAQQkeikhokikmmnlopppofajfqrwjssfgiaddq_2011022222221101 2893.59209999040 89
86356 qvLvLvAQPQQkeiklhjimmnonppnoprawwssojfgxbqqblr_0222210101000122 2548.27525158661 75
86359 qvLvLvMMQQQkeihimjkmplopomnopgaggvwfstwhtljrhl_2100100222222212 3178.96473649542 17
86361 qvLvLvMQMQQkeihjijlkmpmoonnppgagwwwgfjajllsbhw_2100100222222210 330.661164927682 43
86365 qvLvLvPMQQQkeijnhknmoplkmopoprarrsfbjqebboaidi_0222210101000121 4525.16573674483 45
86366 qvLvLvPMQQQkeijnmlklmopplnooprarrvwvrwqedvrtdi_0222210101110121 4679.52418898615 33
86375 qvLvLwAAPQQkeijhgijpmnlmopoopfahworwafxfsdddwr_2011022222211111 526.998102459961 4
86377 qvLvLwAPPQQkegfjikooppmlmnpnofperwbeehaffsxdxf_2011022222211001 2935.06079021975 13
86379 qvLvLwAzQQQkegfjiknpoomlmpnpofperwbeateffslalf_2011022222211001 3123.37179382312 101
86380 qvLvLwLPQQQkejijjonlonkmlpoppcxpnnhxrxqwkkaahb_0111122220022111 6031.34551306203 55
86382 qvLvLwPLQQQkeijgknopoppmlmnonfahowxqxqqxffsumu_2011022222211111 378.646979546876 24
86390 qvLvLzAwQQQkehkhjkmkpnolnpopocduggojkmhebadddf_1020212010211011 710447.810629911 17
86392 qvLvLzPQLQQkehkililnpmnppomoocxmknknaxkexxebug_0111122000002111 7056.58216653753 91
86394 qvLvLzwQPQQkdihhlokmnmplnmoppkiqgvuwsukmvujdwv_2000021211122011 1989.60584529855 6
86396 qvLvMALMzQQkcgffihjlmlonpnoppkaaaakchaaahnkccc_1020212112120220 168.707451812753 5
86397 qvLvMAvLQQQkeghijlpknnolmooppcexxmaprhhiuaggsf_0111122000211110 8435.02529407828 47
86398 qvLvMAvPQPQkegfhjmlojnolmnpppcettmaxakmtatbfkf_0111122220210101 2274.28736748491 117
86400 qvLvMLPPwQQkdgijihjlkonpmnoppjtaxogjssqaxdsbjs_2011021222221000 4275.33648608662 7
86403 qvLvMvAMQMQkeghhjnolmoomlnpppcexgnepnneekktmmb_0111122000022002 146626.522193390 23
86404 qvLvMvMLQQQkeghhipkokmlpnonopcexggpjpckkuhaahs_0111122000022110 100709.038591567 43
86405 qvLvMvMMMQQkeghhinokklmopnpnpcexggapjcccuuauag_0111122000022102 7869.63065945081 19
86408 qvLvMvwQMQQkeghhniokklmopnpnpcexgarejcccluauar_0111122000022102 7869.63065945081 19
86418 qvLvPMLwMQQkejifhjlmnkpoponposhaxxrthdwiivgbff_1222201010111012 2553.16727723977 43
86419 qvLvPMvMPQQkejifhiokpmlnponopshaxxgdbaqpaowwwb_1222201010122002 5997.40378142870 24
86420 qvLvPvAAPQQkejhikknlopmomonppreekccagdpombqhmw_1020211111110002 153920.957686021 83
86421 qvLvPvALQQQkejihijopmlnomnoppraagwfxxwodxblapf_0222210000001211 2764.04587765159 23
86429 qvLvPvzQPQQkejhkkonllnomlmpppreeccaaggqhobbmgw_1020211111110002 1.34979092472165e6 37
86433 qvLvPwvPQQQkejihhinnlkmomopppfaaabbeeffllllfff_2011022222111010 2964.89436076072 13
86435 qvLvPwwMMQQkejihhkjlokpnmopporaaagvfbeomqhsgrf_0222210000010212 2530.95281705951 24
86436 qvLvPwwQwQQkejihhmnhklpmnooppgaaagaagjguadhovs_2100100222221101 919.882520735829 22
86438 qvLvPwzMMQQkehijjkilkopnmopporxaxrvobfiuqqfwwf_0222210101012212 3169.83379757604 11
86439 qvLvPwzMQPQkejihhkimlnnppoopofaaafvjanhuquhnno_2011022222110000 2701.99962990372 3
86443 qvLvvAMMPQQkehkhlnjomlplonnppcamggactnvivhiaak_0111122000002111 98773.1737475964 29
86446 qvLvvAwQPQQkehkhnljpklponoonpcamgakcavvitimeaa_0111122000002101 154665.971277715 29
86449 qvLvvLAAQQQkekhjnlmpplnknoopogigwvwolukfkfiiau_2100100211112221 1311.65975020566 8
86456 qvLvvLPMQQQkekhmnmlkjmokpnpopgibrvgsscvekpfeqn_2100100211112212 2701.99962990372 3
86458 qvLvvLQMAQQkekjhmnilkmononpppgibbrvrsswmrifmxv_2100100222112221 2157.99953660787 3
86459 qvLvvLQMQMQkekhminjknolmonpppgigwgvwnstcrhkuqn_2100100222112221 2680.34194837911 11
86461 qvLvvLwQQQQkdlhonkilkolmnpoppkagucwwfcpfoolxud_2000021222121101 59019.8979135622 17
86466 qvLvvMwMQQQkehkhmholnoknppmnpgaigvgekppkpeesmj_2100100211112222 558.748829228451 53
86467 qvLvvMwQQMQkehkhijhnlkopmonppgaigwwgecvpqommrb_2100100222112222 2782.70893701963 20
86475 qvLvzAzLQQQkchgihljkonnopmoppwaaawwrrhhhhahwww_1222211110012222 526.998102459961 4
86477 qvvLAAvwQQQkfhighnoppkmonpnmoddqxaahmljmqhahhb_2100122222221101 990.402492235786 21
86479 qvvLAAwvQQQkfgghjilpmomononppttxltaalhhpttwowc_1202000111222220 8386.57151069520 107
86482 qvvLAAzwQMQkgfhiikjnmokmonpppmmattwoamakxqqwrr_1020212202112002 2351.93024057349 9
86495 qvvLALAzQAQkgfgijlliknompnoppeeaeqkvrvehptbfos_1202011111122222 1696.59370377711 34
86496 qvvLALLAAQQkfggglliknnopopopnhaaavvjwhhtxtatxq_2111122220000101 113772.358595008 89
86498 qvvLALLAMQQkgfifmlkimonlnopppeemebbjbghhshhhgb_1202000111011222 10106.2455942383 5
86500 qvvLALLAQPQkfgggmmilnononpopphaaaccjwhtqiqxtax_2111122220000101 1.33215781441152e6 49
86501 qvvLALLMAQQkfgggllimnonpnoppohaaavvswhtqxqiaxi_2111122220000101 2.00807848322238e11 49
86502 qvvLALLMAQQkfgggmmijnonopnopphaaaccswhihixqiax_2111122220000101 2.11515685069995e11 89
86504 qvvLALLMMQQkfhgfmilnpolonpnopaualsovalxcuiihii_1020211101110201 6003.56192674296 5
86508 qvvLALLPAQQkfgggknkompmoppnonaaaawawabaceaapap_0111120220022011 70553.0667881528 11
86519 qvvLALPLAQQkgfffmlkjmonpmonppeeaebbsgchhdbhabg_1202000111011222 4494.97152972252 5
86526 qvvLALPwPQQkfgggjmmnjoonponpphaaancchctiiptiep_2111122220000000 2509.07501805174 9
86527 qvvLALPwQMQkfgggkmmnokonponpphaaakccxxvtixtiax_2111122220000001 4.37307121223084e6 95
86530 qvvLALQvPQQkghfikiljnmpnpoopohhpeagsjphxqiaooo_1000012212120000 2924.38914706308 29
86532 qvvLALvAQQQkfggglmpjknmolnopphaaavrhwvhvtctarw_2111122220000110 1644.25170194942 11
86535 qvvLALvAQQQkhgggjjmpnlnpmonopqaaarrvqqnqubqpek_0111120222200111 1729.87027056752 77
86541 qvvLALvPQQQkghhgjlnoppmlpnoonuelejvadplwrdatia_0112220220101010 2046.81091640488 9
86542 qvvLALvPQQQkhgggpojkpmnnmopnoqaaaahrrxbxxbhaha_0111120220022111 2748.01835572931 42
86543 qvvLALvQAQQkghifjolnnnmolmpppddmlfavhaljajbmas_2000022221212100 83728.1207989628 11
86547 qvvLALvQQPQkfgggojklmnnnppoophaaaarrwwhhhaaaaa_2111122220000111 2206.99954689615 4
86553 qvvLALwAQQPkhfgijnlkmnomlopppmmlxilsrammmjabbr_2100102021221110 296495.054359428 49
86554 qvvLALwLQQQkfgggjnmpomnopnmpohaaahhahhxxhhqxaa_2111102000001122 2206.99954689615 4
86557 qvvLALwLQQQkghfikpomnnomponmphhqqaaaaahhhqxhha_2000021122221100 1731.33172852130 4
86559 qvvLALwLQQQkhgggkompnmnopompnaaaaaaaaaqqxxxqxq_1000011111112200 433.894086627120 6
86567 qvvLALwQQzQkghhgkjjlmlnoppoopuelexvjvxcxhqkvjf_0112220220101122 2169.95026600290 13
86576 qvvLAMvAMQQkfgghgklkopkmnopopttxltbnvxxgttggww_1202000111112222 18282.0787501927 31
86585 qvvLAPAvMQQkfgghgfjjponponponhaaaaancxepgssrsj_2111122220000001 1.43439435024461e6 79
86586 qvvLAPAvMQQkhggjgkjjlmponnoppqaaaaarrxdukvfrbf_0111120220010110 973.838777698296 7
86587 qvvLAPLwQAQkhggjgklmklonpnoppaxhaqkrarnaaarrrr_0222211010110110 2206.99954689615 8
86589 qvvLAPPvMQQkgfgihkjmonmpmonppeeaipggtxxaqihhww_1202011111112002 1809.64992465932 85
86591 qvvLAPvLQQQkfggkglopllmpnmopottaeecxivvthhhrfr_1202011111112202 12998.6889485933 8
86592 qvvLAPvLQQQkghfjipomnoppnmnomhhqaqaaaahaqhhhxh_2000021122221100 9683.57160399819 5
86594 qvvLAPvLQQQkhggjgompnponompnmaaaaaaaaaxxhxhxhh_1000011111112200 340.044389857799 3
86596 qvvLAPvLQQQkhgiikojlmnmoponppupupuejrauuduixcc_1020212202102200 27919.8816090980 7
86598 qvvLAPvQPQPkfhihkinmolnmoopppddlaxraamsuulaxrr_2100122221221111 1335.71289233904 23
86601 qvvLAPvzQQQkhggjgompnponompnmqaaqaaxqxhhxhhxaq_0111120222221111 340.044389857799 3
86606 qvvLAPwLQAQkfggjgkknlolmponppaaaaaawaaeppwfbww_0111120220011101 23168.7810172250 11
86607 qvvLAPwLQMQkghfjikonlmnpnpoophhqaqaaaaahqxssss_2000021122211000 9023.11212768539 21
86609 qvvLAPwMLQQkfhffgijkopnonpopnlpuemenflhhkrrnrb_0221111010000202 1185.89246705626 17
86611 qvvLAPwPMPQkfgghgfkmllopnopophaaaaawhhhxarggrg_2111122220010011 1515.25385667467 19
86614 qvvLAPwPMQMkfhgkhgmmlnlonopppqxaqxhahqqhhxhqxx_1020211111120201 1153.99913344822 4
86616 qvvLAPwPPQMkhggjgknmmnlolopppqaaaaaahxxxxxxahq_0111120220011112 452.271958920662 4
86618 qvvLAPwPwQQkfgghgfkjlopnmoppohaaaaawwhaarrrrrr_2111122220010011 1153.99913344822 4
86619 qvvLAPwPwQQkfgghgfmnllolpopophaaaaaxxhqxqxggrr_2111122220010011 1.74042142649505e7 44
86625 qvvLAQwLLQQkhggfjgilmnmppnoopaxhhaqhxassfffoso_0222211010221121 654.169983546636 8
86627 qvvLAQwMPLQkhggfjgilmnkoppoopqaaxqaxaqhxxxhhaa_0111120222111100 1153.99913344822 4
86641 qvvLAvLPQQQkhginjkloopmnlnppolpuoffvdaerrrbddm_2011021100022211 2570.63661327542 22
86642 qvvLAvLQQMQkfhimojnkjomlnopppttmjmjvjjabsbeddd_2011021100011211 96380.9695091458 9
86644 qvvLAvMQwQQkfggijmlnkploponpottxabvvxsikmaeuig_1202000111022222 2939.28551507971 107
86646 qvvLAvPMAQQkhghiljmnopmmonpopelmgrbgkuhroqbaua_1202000111011110 1084.90634058046 22
86649 qvvLAvPQPMQkfghjknkljmloppooptpirrfsvrwwlhxtdx_2011021102222220 6694.54218873796 85
86652 qvvLAvQAMPQkfghhjkmljnoponopptpitrrkkrdmxeailn_2011021102211210 1575.28799933788 21
86654 qvvLAvQLPQQkhfgikmlkppnmnonopqiatjnwjteqkqaaab_0111120222200110 1380.54499102016 97
86656 qvvLAvQQzAQkhgifikmjlnloppooplpuagbcsvubieeujb_2011021100022012 2226.64135786529 97
86659 qvvLAvQvQQQkhggkmlnmplopnpnooaaaannananaxxxxaa_1000011111122000 1187.72636814418 6
86664 qvvLAvwPQQQkgfgjlomlpmpoponnneeaqvavctcehahhpp_1202011111122222 1335.71289233904 23
86678 qvvLAzLPMQQkhfgjllmkomnooppnpqiaqnvffqwqmqdpxg_0111120222202011 1914.63981236272 18
86683 qvvLLAALPQQkhhihfijlmlnopnoppaaealgboxgahpgrfo_0222211000102201 1735.18981250796 29
86694 qvvLLALPPQQkhifkmjnnlompoppnoxxaibseendvxamaix_1000012212121200 15098.9091514461 73
86695 qvvLLALzQQQkgjhijopmnplnolpnoemlxfahnatfdabixp_1202011112011022 3213.72221556270 79
86696 qvvLLAMMLQQkfijfhkijlpmnonopplllelowoflumqbfwo_0221111011002212 894.437431521906 15
86698 qvvLLAPAMMQkghikijmklnopnppooddmxggoonuqxtaaqw_0221111000000011 6467.27299737348 89
86700 qvvLLAPAPMQkfhihlkklnmkopopopquaagnogxrvhaahgg_2100122222122111 1398.17845531760 27
86708 qvvLLAvQPQQkhijkklnkmnolponppallmncdsvapfaqulo_0221100011002212 52940.9609673904 15
86713 qvvLLAzPAQQkgjhkinlmlkopoponpmaxxgtjrjneptuiug_0112200020011110 6243.15560474054 5
86716 qvvLLLAAPQQkghjlmlknmnonppmopmaaakfodkmhdaasek_0111100020000211 4659.78646665512 9
86726 qvvLLLAQLQQkffgfkmnlnnopomopphhaaovhwqqqqhsxxe_1222211100001222 99209.7442229185 65
86727 qvvLLLAQLQQkffgflmnipnonopmophhaafvhraaqxhhjxp_1222211100001222 5218.65863780816 111
86729 qvvLLLAQzQQkffgfkjnmnpoomponphhaaorhcaaqhshxxe_1222211100001222 13859.3071870995 111
86735 qvvLLLLMQQQkfihnokjlpokmnpnpoqepwtokomqjnkqbxx_1020212211211020 24111.5576325860 7
86736 qvvLLLLMQQQkhignkomkponomppmnldacodvoembdgahbb_2100122221120010 1907.13967045207 5
86739 qvvLLLLQPQQkffjklomknmpplnnopddaobuvrgguugggqn_2111102022222212 567.395404905255 27
86745 qvvLLLLQQAQkffjklomjklnkppoopddaobuvnrgbghhxxa_2111102022222211 589.424253819030 17
86746 qvvLLLMAPQQkfihlkknoopmolpnpnuuhaooqluewurqdhm_0221111011000001 1907.13967045207 5
86748 qvvLLLPAAQQkhhfijnjmopmnpponommdgkgbnxawwqqhbi_2100102022220000 962.908115855563 21
86749 qvvLLLPAPQQkghfijmnokokpmonppuaignowxwqvlsebxx_1202000112001100 1153.99913344822 4
86751 qvvLLLPAPQQkhflijkjnomlnmppopeetgrownisknflaib_1202000112112120 4043.03075190527 97
86760 qvvLLLPMMQQkhhkinjnmmkolopnpptplgososrnhgapbas_2011022202201210 1694.14221211187 79
86761 qvvLLLPMPQQkghlnljminkpmomoppddpvvjocvnqnaklmf_0221111000022221 3329.99969969967 3
86766 qvvLLLQLMQQkgggfjkknonmponpopqqaabgrppirqtexam_0222200011110112 35695.0167551457 19
86767 qvvLLLQLPQQkgggfikkmonpponpnoqqaaggrwpihqtexxx_0222200011110112 39602.9999747494 11
86768 qvvLLLQLQPQkgggfillomnoponppnqqaagbwpwiixtequa_0222200011110112 7927.70952383731 19
86770 qvvLLLQQLPQkhihlmljklnpnpoopoaqhaoojooahaqhhqs_0221111000000211 506.806281868313 13
86773 qvvLLLwAQQQkffgfjilnkomnomppphhaarjjmsaradjarw_1222211100001220 2157.83429044818 23
86776 qvvLLLwQMQQkgggfijonpnopmmponqqaassqaaaaqssqaq_0222200011110222 30636.0629108440 8
86781 qvvLLLzQPQQkhfgijklmnpopmmopoeetgvsgvvaxlwwpup_1202000112001110 2221.41418746779 15
86782 qvvLLMAwMQQkffjjiljikmnopopopddhaengwgqqqqwwbb_2111102022200011 42006.9616089541 40
86783 qvvLLMAwMQQkffjjiljiknmpopoopddhaengwgaahhbwwb_2111102022200011 3657.22782269401 18
86784 qvvLLMLAMQQkfgfjjmlmnkkonppopaaaannvnakkaaaavn_1020212211211202 281.991574384400 7
86810 qvvLLMPzMQQkghggimnopnkolpnpoddtmgjdiaxjqcldlx_0221111000022212 1279.30989058989 19
86818 qvvLLPAALQQkffhgfkmkpnonpnoophhaaaohjaqqhhxxff_1222211100002222 176416.121793483 52
86833 qvvLLPAPAAQkhhhjikkmnlolppopoaaaaasjaqsasqjsss_1222200111002222 3941.03826563888 8
86840 qvvLLPMPAPQkhhhklknkmmpompoopaaaaajajaaaaaqqss_0222211000002222 526.998102459961 4
86842 qvvLLPQAPLQkffghflkijmnopoppohhxxaffssqqqqbbbb_0222200011112222 41161.7749942104 15
86844 qvvLLPwAMQQkffhgfmnmpnoomppnohhaaaqqxaahxahhxq_2111122222220001 1523.21233141917 5
86846 qvvLLPwAMQQkffhgfnmmpmoonppnohhaaahhxaxahxhhxh_0222200011112222 1153.99913344822 4
86847 qvvLLPwAMQQkffhgfnmnpnoomppmohhaaahhaaaahaqqah_2100122222221110 1523.21233141917 5
86850 qvvLLPwAMQQkffhgfnmnpomompponhhaaahhaaqxhahhxx_1222211100002222 3518.25079018994 12
86852 qvvLLPwAMQQkgghgfmnnpnopmoompqqaaaqqxaxaxxxxxx_0222200011112222 1153.99913344822 4
86857 qvvLLPwAMQQkhhhfgnmmpmoonppnoaaahhaahahahaqqah_2100122222221110 2227.77999259738 11
86868 qvvLLPwAMQQkhhhfgnmnpmoonppmoxxahhaaxahqxaqqqh_2100122222221110 2227.77999259738 11
86872 qvvLLPwAMQQkhhhgfmnnpnoomppmoxxaaaxxxaxahxhhxh_2011022222221111 1187.72636814418 6
86909 qvvLLPwLQQQkhjgjlkonlkomnmpppqxxaafahgrxxeannc_0111120220001112 2810.83641915004 101
86913 qvvLLPwPMQQkhhhijonmoopnpmmpnaaaxxaaahhaqhhhhq_2011022222221010 1153.99913344822 4
86915 qvvLLPzMAQQkhfgjikmolpnnpomnpuxlxgonxramxtmbun_1020212200110012 526.998102459961 4
86929 qvvLLvPQPQQkhjimnjmklopnmopopemgrrnrwwctfwwxbi_1202000112001112 723.998618781895 5
86934 qvvLLzAMPQQkhjgllmknlkpmonpopqxxagrfhgrxoqeinc_0111120220000121 7565.28883552521 13
86936 qvvLLzLPQQQkhhhjomnmlnklpooppaaarhrrwrwwwhhahh_0222211011110022 24867.9251911412 10
86939 qvvLLzLQQQMkhhhnlkmoonlkmopppaaajfosaaosjfaaaa_1222200100111122 890.485097275431 4
86951 qvvLPAAvPQQkfgfhhfkpnonmnpoophahhaacaqqehrbrss_1222211100102222 71916.2689883258 89
86952 qvvLPALALQQkghgfhkkmpnonopnopqqqaaggqahhhaaabg_0222200011112222 11830.3047469576 21
86953 qvvLPALALQQkghgfhllmpnoopnopnqqqaabbqahhhahabb_0222200011112222 2180.76793873308 7
86955 qvvLPAMzPQMkfgfhhilmomnonlppphahhaxahaaqhxaxhh_1222211100022220 902.136653126978 10
86962 qvvLPLvPQQQkggjjmnijpopnmopnoxaxarhbweieebhaha_0111120200022111 6725.99985132322 5
87000 qvvLPQwAPLQkfghffjiklnmopopopqaaaqaaaaqqaahhhh_1020211111000011 193.994845223857 2
87001 qvvLPQwAPLQkfghffjiklnmopopopqaaaqaaaaqqaaxxxx_1020211111000011 193.994845223857 2
87003 qvvLPQwAPLQkfghffjiklnmopoppoqaaaqaaaaaaaahxxh_1020211111002211 321.996894379985 2
87004 qvvLPQwAPLQkfghffjiklnmopoppoqaaaqaaaaaaaaxhhx_1020211111002211 321.996894379985 2
87011 qvvLPQwAPLQkfghffjiklnmpoopopqaaaqaaqqqqaahxhx_1020211111220011 1153.99913344822 2
87012 qvvLPQwAPLQkfghffjiklnmpoopopqaaaqaaqqqqaaxhxh_1020211111220011 1153.99913344822 2
87026 qvvLPQwAPLQkfifjhgfklnmpopoophhhhaaaaaaaaaqxqx_0222200011222200 1187.72636814418 6
87028 qvvLPQwAPLQkfjfihgfklmnpopoophahaaaaqqhhaahxxh_2100122222001122 1153.99913344822 4
87042 qvvLvLAQAQQkfgllkinimmpknpoophahnoovjwjqsseuqw_1222211100010102 17054.3048033968 45
87043 qvvLvLAQAQQkfgllmikinnpkopnophahnfowjcwqsdejuw_1222211100010102 62337.4480524260 17

==> doublehookoneshortcycle.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'doublehookoneshortcycle.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{511.58878156bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.53882108)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{doublehookoneshortcycle.pdf}}%
    \put(0.18572665,0.3386541){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Huge $s$\end{tabular}}}}%
    \put(0.68440475,0.3386541){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Huge $s$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{doublehookoneshortcycle.pdf}}%
    \put(0.78147122,0.12912284){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Huge $\s$\end{tabular}}}}%
    \put(0.53789439,0.04413712){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{doublehookoneshortcycle.pdf}}%
    \put(0.73314132,0.04413712){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{doublehookoneshortcycle.pdf}}%
    \put(0.28279306,0.12912284){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Huge $\s$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{doublehookoneshortcycle.pdf}}%
    \put(0.13644234,0.04413712){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\s$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{doublehookoneshortcycle.pdf}}%
    \put(0.5862242,0.12912284){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Huge $\s$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> doubleprehook.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'doubleprehook.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{367.1253856bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.723206)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{doubleprehook.pdf}}%
    \put(0.43892857,0.39467484){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Huge $s$\end{tabular}}}}%
    \put(0.72146351,0.2573031){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s^2_3=s^1_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{doubleprehook.pdf}}%
    \put(0.06739267,0.25730322){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s^1_3=s^1_3$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> doubleprehook2.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'doubleprehook2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{366.89042994bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.72302882)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{doubleprehook2.pdf}}%
    \put(0.43856926,0.39428727){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Huge $s$\end{tabular}}}}%
    \put(0.72128514,0.25682755){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s^2_3=s^1_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{doubleprehook2.pdf}}%
    \put(0.06679543,0.25682767){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s^1_3=s^1_3$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> dynamicplane.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dynamicplane.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{339.23092704bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.61895765)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{dynamicplane.pdf}}%
  \end{picture}%
\endgroup%


==> layeredvtconstr.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'layeredvtconstr.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{240.66375782bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.35218562)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{layeredvtconstr.pdf}}%
  \end{picture}%
\endgroup%


==> one_cusp_betti_three_compile.txt <==
21390 ovLLLLPMQQceeekjmlimmnnllnfssfjhhshhhahhh_20110222222110 582.687120888079 3
21444 ovLLLMPPPQccdjfghlijnmnlmnnkqxnkavkaxhhcc_12020111111202 582.687120888079 3
42251 pvLLLMPzPQQcdjfghlinonolmonnkqxnkavhaxhhccv_120201111112002 1124.38091090788 5
66862 qLLvLQwLQPMkbefgigilnkmnnopppxxxgbrglheabnphwr_1022101010011222 1523.21233141917 5
80635 qLvvAMQvAQPkbhighhkjmnolmppophharrwarqqbbraxgh_2111220020111110 2867.85603588482 7
86454 qvLvvLPAQQQkekjinlolnpmpmopongiwwvwaoflflfipmo_2100100211112211 1523.21233141917 5
86954 qvvLPAMzMQMkfhfghjlmlononmpppqhqxaxaqhaqqhhxha_2100122222210102 1153.99913344822 4

==> one_cusp_betti_two_compile.txt <==
135 hLLMMkaedfdgggjxaxjxqh_2002110 17.9442719099992 3 center
582 jLLvAQQbeghfighiihhhhnknncc_120011221 51.9807621135332 3 center
1139 kLLvAQPkbeghfigijjjhhhhnknculh_1200112212 109.990908339470 3 center
1325 kLPvLPQkbcdfjiihjjihrrkxxqkqhh_1200111122 122.991869381244 5 center
1462 kvLvAQQkdgigihhijjjwqaaqagwwwb_0222210001 39.0283529170675 5 center
1861 lLLLLLQQcbcefkjhikkjjtsuwqefwmdqt_20102221200 195.670131021287 11 center
2257 lLLvAQzQcbeghfigikjkkhhhhnknchhnv_12001122121 197.994949366117 3 center
2780 lvLLLAQQcddgfijjkkjikrwaqxrgaagrh_20110222200 84.0002885878145 7 center
3122 mLAvPwAQPbcbgfhijkjjllxxnxxaaaxknxn_011002210001 316.151639733838 7 center
3471 mLLLAvAQQcdgfeihkjllklhshahhaoshhjh_122201122221 321.996894379985 3 center
3637 mLLLLPMAQcdgghhiikjlllhrhgsvsbqhhum_022210001021 180.878724151528 9 center
3878 mLLLQzLPQcegfeehkkllklhqhaxhhhaqxah_122201122210 193.994845223857 4 center
4174 mLLPMvLQQcefffgijlklklhqqxaqnoqfhnx_201022200001 304.346503444341 11 center
4286 mLLvAQzAQbeghfigikjlllhhhhnknchhqul_120011221210 321.996894379985 3 center
4387 mLLvLMMQQcdfjghilijkllhsnrkvkackavn_100012112100 337.005961027618 7 center
4391 mLLvLMPQQcdgjighijlkllhsgrsfwjgaafo_100012112101 433.894086627121 9 center
4407 mLLvLPAQQbeghgkjiljlklxxdrvarwhrtho_102211111022 2943.14299563987 7 center
4586 mLLvQLQzQbefhgijjiklllhhqaqaqqahaah_011102201110 193.994845223857 4 center
5303 mLvPAPzPQccgfeihjkljklqjaqqaaqqqjjj_022211022200 200.447837163890 15 center
5321 mLvvAAMQQcgehiikjljlklhaqgrrxwawaqw_201022200211 194.934651414706 13 center
5348 mLvvLAQQQbgjkihljhjkllxxvjfvargrfxa_011100220201 229.373281109152 5 center
5553 mvLLLLQQQdfighlkjjlkjlslxlgsvfcvwfr_022111000020 322.261421008952 5 center
5592 mvLLMMLQQeedhhgjikllklkvruekhwahrro_120201111022 322.261421008952 5 center
5631 mvLLwMAQQedfihgkljkjllrnuhgswivrkht_120200111112 322.261421008952 5 center
6567 nLLAMzLLQkbeddfghkllmlmmhhnkahhhqxahah_2111221122201 300.415545587227 5 center
6593 nLLAMzvMQkcecdfghjklmlmmhqrwqqqwofqwxh_2010220022221 908.123409312200 7 center
6985 nLLLLLAMQkbcghjkilljjmmmtsdotxrqaqtwgc_2010222120100 458.666345135988 21 center
7080 nLLLLLzQQkacfhkkjmmjjmlljkghtdlcowsgsj_2002121010000 541.605409698042 11 center
7290 nLLLLwMAQkbegfhglkllmmkmxxmxwwpiqmfkov_1022101102221 580.980828124570 15 center
7488 nLLLMvQMMkcdgfgjhkilkmmmhrhagxbxhhbxbg_0222100102210 201.618099115314 5 center
8136 nLLLzwMQPkccgghjkjlkmkmmlntaoaltivqnxh_1200111202002 665.423543834577 19 center
8236 nLLPMvLPQkcefffgilmlkmlmhqqxaqnqahnqxq_2010222000012 420.011972689592 5 center
8238 nLLPMvLPQkcefffgjkmllmmlqhxhahgbhhqqxx_2101222111100 600.460700496170 7 center
8351 nLLvALAPQkbefhjkklijlmmmhhxaaxxqrxxggr_1200111110022 344.538302673587 19 center
8443 nLLvAQzAMkbeghfigikjlmmmhhhhnknchhqhvn_1200112212102 487.997950811067 3 center
8539 nLLvLAAPQkccfifkjmkjlkmmlnnjwdnhajihck_1200111221021 594.260832888278 11 center
8704 nLLvLMLQQkcdgjimhmjmlkllhsgrsdwdgaaafo_1000121121011 574.154997818918 11 center
8848 nLLvLQQLMkbefgigijiklmmmxxxgbrgbgaaxxa_1022101010220 282.003596620872 5 center
10176 nLvLAvAQQkbefejhmijlkmlmhiiiakxwthrwjb_1200001112222 731.955034475830 9 center
10452 nLvvALQMQkcgfgihjkmklkmmhhhjssoaaaqhos_2010211002101 487.997950811067 3 center
10757 nvLLAMwAQkcdgffghjlkmlmmnkaaxnkraxxjnk_1202011111002 481.029347372208 19 center
10876 nvLLMMPwQkeedhhgkjimlmlmkvruekahwwrbbs_1202011110222 1074.20670205943 7 center
10917 nvLLvMPQQkdekhjhmjimlklmjwhgfrhjkirjwq_2011021022220 526.998102459960 4 center
10918 nvLLvMPQQkefgjilkkjmjlmmgpuiwvwssukfdq_2100100211121 574.154997818918 11 center
10987 nvLvLLQQQkdikmilhjkmlklmjaxfofjjjfsssf_2011021222211 201.618099115314 5 center
12748 oLLAMzMvAQcbeddfghijmllnnnhhnkahhhhhknaah_21112211221112 146.739319111841 3 center
12765 oLLAMzvLQQccecdfghjnmmnlnmqhsjhhhjahxhjhq_21012211222201 321.996894379985 3 center
12766 oLLAMzvLQQccecdfghklnmmnnmhqrwqqqofqqxxhh_20102200222211 2870.41107289125 9 center
13672 oLLLLMLPQPcceggghlljkmlnnnhhhagvhhiagghxq_02221000001212 20661.5807355102 9 center
14043 oLLLLwMwQQcbegfhglklnnknmmxxmxwwpimfkovsj_10221011022221 618.643525305989 9 center
14194 oLLLLzzPQQcacfhjkmmnnmnklljkghhicojkgfvrj_20021210121002 1049.53103588628 29 center
14314 oLLLMvAMAQccdgfgkhimlklnnnhrhagqbhhwjsabg_02221001022210 247.123637435794 11 center
14335 oLLLMvLQQPccdgfhmjimmlknnnhshashqqosffxxa_12220110112221 146.739319111841 3 center
14379 oLLLMvQAMPccegfhkkkjilmnnnhqhaqhxqaaxxxqh_20102222001110 321.996894379985 6 center
15051 oLLLvQwzQQcbcefjihkmnllnnmtsxfagbaafobrrs_20102222201101 828.103416407760 15
15260 oLLLwLPzQQccdgfikhkjmnmmnnhshaxxsxfsxooxa_12220110222211 321.996894379985 3 center
15514 oLLLwzzQAQccdgfhjmiklknnmnhshajhhhfjsaaoh_12220110222221 10610.1696644373 5
15664 oLLLzvQAQPcbeeekljjkkmjnnnxxqqaaaxhhaxhha_10221111102001 723.998618781896 5 center
15873 oLLPMvLLQQccefffgimnkmlmnnhqqxaqnaxnqxqwr_20102220000121 561.012502858405 5 center
15874 oLLPMvLPAQccefffgilmlklnnnhqqxaqnqahnxafo_20102220000122 21087.6579841353 9 center
15876 oLLPMvLzQQccefffgjkllmnlnnqhxhahgbhqqqxnk_21012221111000 1296.25486145588 17 center
15878 oLLPMvvPQQccefffgmlnlmnmlnhqqxaqqqahhqxxq_20102220000112 526.998102459960 4 center
16266 oLLvAQzAMPcbeghfigikjlmnnnhhhhnknchhqhqlu_12001122121022 701.998575495685 3 center
16298 oLLvAvMQMQcbeghijkkjmlnmnnxxaaoxxhhavcnwn_21112002011121 678.804619333479 13 center
16460 oLLvAzzPQQcbefhjlmikmklnnnhhxahaqrxxgrgwr_12001111120022 531.800586203096 25 center
16464 oLLvAzzPQQcbeghjhilknmnmmnhhhhhncxhnnnnoo_12001122122011 701.998575495685 6 center
16618 oLLvLLAPQQcbeggkjjlnlmnmnmxxdvarfxpatdosw_10221111102222 30197.5815151378 9 center
16741 oLLvLLPQPQccdjilikhknmnmnmhssvlvinimdtsof_12220111101120 940.300967125089 3 center
16888 oLLvLMvQQQccdgjihnjmlkllnnhsgrswagaaafosf_10001211210110 754.379081121450 13 center
17066 oLLvLQAPMPcbefgigijkklmmnnxxxgbrgbelpffpr_10221010101122 949.071582383631 27 center
17082 oLLvLQQLwQcbefgigijiklmnnnxxxgbrgbgaaxxcv_10221010102200 401.243625723551 5 center
17098 oLLvLQwLQQcbefgigilnkmmnnmxxxgbrglhearbnk_10221010100112 723.998618781896 5 center
17143 oLLvLvQMQQcbchlhhilmmmknnntsjxssfeixdtfwn_20102221120111 618.643858122453 6
17284 oLLvLzQwQQcbchilhhimkkmnnntsjjqssfxqtfoff_20102221120010 456.819985215058 9 center
17450 oLLvPLLQQPccdhfgimljlmknnnhshnkkaxpxwrqax_10001211220001 554.577624681842 11 center
17614 oLLvQLvQPQcbeghffmklknllnnxxaaarhwgbarwha_01110220111110 1989.60584529855 6 center
17684 oLLvQwMwMQccdfeghhkjmnlnmnqraqsjkawqaqvsj_02221000222010 276197.666234457 13 center
18127 oLLvwMQLPQccdfghghikmlnmnnhsarggnwwjsqwqa_12220111022221 837.860228818690 23 center
18421 oLLwLAQzPPcbeeehhiijklmnnnhhaaofofaaaahah_01110000011001 146.739319111841 3 center
18491 oLLwLwPQwQcbeeehikkjklmnnnhhaaofahxhxhhkn_01110000021200 997.024122008944 9 center
18753 oLLzLzwQQMccdchgjmlllmkmnnhsrkvuulcnofkhw_12220110212021 1339.27334734143 13 center
19914 oLvLAMwLQQcbfhegjilkmnmnmnhdhdghgaawwosos_12000012110011 723.998618781896 5 center
19946 oLvLAvwQQQccfghkmnklkjnmmnhialaatihqhfjjf_20102220210100 321.996894379985 3 center
20145 oLvLPQLLMQccefhfghilkmnmnnhthmssrrkjnxjxa_20102110100002 1254.01407577858 7 center
20153 oLvLQLMvQQcbfhegjiknlmmlnnxeaexaxxxvvoott_10222201101000 701.998575495685 3 center
20270 oLvLwLLQQQcbdhlimnmkkjlnmnhwhhkqeqqxpfjwj_21112200001010 1989.60639868019 6
20365 oLvPvLAMQQcccglkjmkllknnnmhraaaahhhhhawrr_12220010022222 617.743054454048 5 center
20377 oLvPvLQwQQcafeklhjiinmlmnnjqqaaaaqsaasaqj_20021121010022 866.670389547711 11 center
20453 oLvvALAPQQcbhihhlkijmnnlmnhharwadkkdhgjjb_21112200200101 1135.37387612437 11 center
20561 oLvvLAPPQQccehigiljnlkmnmnqqsjrjqslprhlsg_21010201102011 1153.99913344822 4 center
20859 oLvwwPAQwQcaddjikikliknmmnnanaaaxxaxxaakk_10012222000011 321.996894379985 3 center
21278 ovLLAMwLQQccdgfgghjnmmlnnmwraahrrnahrsggw_10202111112202 3147.12808400916 9 center
21281 ovLLAMwzQQccdgffghlknmmnnmnkaaxnkaxxxnnkk_12020111110022 582.687120888079 6 center
21407 ovLLLLQPPQcddghjkjiklnmmnnrwawrrgbbwhqqhb_20110222202201 2564.55443858688 19 center
21436 ovLLLMMPMQccghjfklmijknmnnbqqqqbaqbrbawwb_21111000202111 582.687120888079 3 center
21438 ovLLLMMwQQccdgjghlijnmnlmnwgahrwxbbxaqqrb_20110220222110 582.687120888079 3 center
21487 ovLLLvMQQQcefhmknjimnlklmnkqqkbabwcafokbt_12020111100212 705.246814487430 5 center
21537 ovLLLzAMQQcddgijkljinmnlmnrwaxrrhgrhaqqbg_20110222202110 582.687120888079 6 center
21574 ovLLMwPAPQceedhhkljinmmnnmkvruehahwwrrwbb_12020111100222 605.348447019686 11 center
21591 ovLLPMMPLQceefeggjilkmnmnnfsxsqohsahahxxj_20110222210122 582.687120888079 3 center
21752 ovLLwMvQQQcegdihlmnnlnmkmlsxjxgpxuxelxbah_10000121211200 1341.20295700673 9 center
21784 ovLPwAPLAQcefgdhikjlmmlnnnsaxjxahqqhfjaqh_10000122100001 582.687120888079 3 center
21838 ovLvLLQMQQcegkhjimkmnlnlnmgpigwwvcflflfpo_21001002111221 902.136653126978 5 center
21882 ovvLALQLQQchgfikilnmjmlnmnaaqqagwaawabqqa_20000211222200 1201.80596448215 5 center
21897 ovvLAPPLQQchggjgilmnknmmlnaaaaagraarxxxbx_10000111111100 84.0002885878145 7 center
21905 ovvLAPwQQPcfggjgklmkjlmnnnaaaaaahakkahavv_01111202200112 419.004807513029 7 center
23993 pLAvLwzPQPQbcbfhinlmkkooonnxxnxajqqqokxpiof_011002212001101 2818.23880108208 30 *factorize 
25376 pLLAMzvLAQQcecdfghklnmnnooohqrwqqqofqxxhxwr_201022002222111 9145.67216032222 11 center
25377 pLLAMzvLMQQcecdfghjnonlnmooqhsjhhhjaqhjhqkn_210122112222010 582.687120888079 3 center
25380 pLLAMzvLQPQcecdfghjnmmlomooqhsjhhhjahxjaqbg_210122112222011 1523.21233141917 5 center
25382 pLLAMzvvQQQcecdfghonmmnoonmhqrwqqqaqqxxqqhh_201022002222110 1486.09635579250 5 center
25802 pLLAwvLQMAQcecdflmkkllnkoooqhsjhaaaxhhaxhha_210122111102001 5317.90357187650 7 center
27003 pLLLLMMLQMPbdefhiijlkmlmnoodwignojlunwsoahw_210102122021121 2753.48384676483 13
27384 pLLLLvLQQAQbegfminlinmmlnooxxmxmwhdsjskffus_102210110221120 1730.58974755038 18 center
27680 pLLLLwMwQQPbegfhglklnnknmooxxmxwwpimfkovsqs_102210110222210 940.680495643276 39 center
28013 pLLLLzzMQPQcedihimjlnnonomoptrbvbxumcwxcurd_102212011011120 1622.32499088392 33 center
28135 pLLLMLQzMzQcegfhggjiklmnooohqhaqwraaxxxxxhq_201022220011001 487.997950811068 9 center
28227 pLLLMvAMwQQcdgfgkhimlnnonoohrhagqbhhwhxaabg_022210010222100 321.996894379985 6 center
28397 pLLLMvwzQQQcdgfhkionklnomonhshasqahwfkfpjpn_122201101122210 976.172741193892 15 center
28423 pLLLMvzPPQQcdgfhimnmlnnoloohshashhfsrrrarah_122201102222221 12723.5106922114 5
28805 pLLLPwLLMQQcegeehjmkonoomnnqhqxqvqcsqpqqsta_022210001222100 1.64771049105682e6 13 *factorize + eucl
28895 pLLLQvvQPAQbeefegkjmlmmnoooxxaxaxfoaaxxaxhq_102211122220101 723.998618781896 5 center
29050 pLLLvLAMQPQbcgklimjmkknoonotsdtxrqmaqtoticm_201022212101002 794.273764160482 31 center
29346 pLLLvLzPQQQacflljonkkonnommjkgtdsnswssnjnsj_200212101000002 1778.02704950616 31 center
30424 pLLLwPLzPQQcdgfjihlolmnnmoohshaxxsadvoxasxj_122201102122110 582.687120888079 3 center
30629 pLLLwvQzMQQcdgfjjllknlmonoohshaqqaqwjssqwqa_122201102222221 1590.57350273972 9 center
30813 pLLLwzQPLAQcdgfijjkklkmnooohshaqqqaqqshhxhq_122201102222001 2936.08867802495 10 center
31508 pLLPMvLLQAQcefffgimnkmlmooohqqxaqnaxnqxqhxq_201022200001212 723.998618781896 5 center
31510 pLLPMvvLQQQcefffglnlmnolnoohqqxaqqahhqhxqnk_201022200001121 1529.46245220023 11 center
31513 pLLPMvvPAQQcefffgmnllnonlooqhxhahahhqqaxxbg_210122211110202 731.955034475830 9 center
31515 pLLPMvvPPQQcefffgmnomnmnlooqhxhahahxhqhxxsj_210122211110200 1153.99913344822 4 center
31938 pLLPzwvQAAQcdcfggjmlklnlooohsrasvvpevelhqti_122201012210200 1323.37088763167 35 center
32326 pLLvAQzAMzQbeghfigikjlmnooohhhhnknchhqhqhnv_120011221210221 969.998969071070 3 center
32372 pLLvAvLQAQQbeghjkkjmnlonmooxxaaxxhhaavcnnnn_211120020111221 1153.99913344822 4 center
32390 pLLvAvMQAPQbeghijkkjmlnoonoxxaaoxxhhaxxahho_211120020111200 6834.75437499461 7 center
32401 pLLvAvPAAQQbeghhjkilmonmnoohhhakxqkhsassfet_211120020111222 2568.43139764092 7 center
32696 pLLvAzvPQQQbeghjmmlmkononnohhhhhulxhhnnnnoo_120011221220211 969.998969071070 6 center
32740 pLLvAzzPAQQbefhjlmikmoononnhhxahaqrxxhagxwr_120011111200221 756.469631865818 31 center
32850 pLLvLALzQQQbefjhjimnomnomnoxxxffjsaahooosso_102210101011222 2085.68912957351 5 center
32872 pLLvLAMPPAQbefgikjjimlnnoooxxhvcqrfrhfjrmla_211120020212120 2963.71805343250 9 *factorize + eucl
33147 pLLvLLLQQMQcdggmlijklmnomoohsgvaqkgpxxlqfti_100012112120000 1325.81096603890 5 center
33453 pLLvLLwAQQQbefklhljmonknoonxxxqhwhrhtdhvwgn_102210101022202 2206.99954689615 4 center
33996 pLLvLQAzPPQbefigighjlmonnooxxxwrbwrwwjqswqa_102210101022221 1447.60670098726 7 center
34050 pLLvLQwLMQQbefgiginkmmonlnoxxxgbrgpmarrsnsk_102210101001121 2360.67436054510 17 center
34052 pLLvLQwLPQQbefgigilkmmnomooxxxgbrglearbvksj_102210101001122 23880.4696524270 9 center
34053 pLLvLQwLQPQbefgigilnkmnnoooxxxgbrglheabnpqx_102210101001122 1098.04288315928 5 center
34509 pLLvLzvQQQQbefkhmmjnollnnooxxxxwaxrhxaxgwbb_102210101002220 214.944644548119 7 center
34566 pLLvMALLAQQbegfihlnmnlolnoohhhasshaxsoaosxa_120011222221011 969.998969071070 3 center
34827 pLLvPLLPMQQcdhgimmnnonklloohshgsddpdcgrfobb_100012112201121 755.708547587093 7 center
34848 pLLvPLvQQAQcdhfgmlnnlmnkooohshnkaxdmxwgrqax_100012112200021 1503.86107362585 13 center
35145 pLLvQLzAPQPbefhggklkmnkmmoohhqaqvhxnaanhqxn_211120021111201 22499.1216473794 10
35234 pLLvQwMvMQQcdfeghhknlomomnoqraqsjkaqqaqjjsj_022210002221010 3.23146001687804e6 17 center
35235 pLLvQwMwAPQcdfeghhkjmlononoqraqsjkawqaffsjk_022210002220100 8104.09010553599 5 center
35743 pLLvvMLQQPQbejjnikmjnlolmoohhccekfafemaaocc_120011221110000 947.893448056941 5 center
36170 pLLvwMQLLQQcdfghghikonmnoonhsarggnwwaqwqhha_122201110222210 9642.85060081531 11 center
36173 pLLvwMQvPQQcdfghghimlonnoonhsarggnwjsqqqqaa_122201110222211 860.625244119214 29 center
36307 pLLvzALLQQQbehiglnollmkonnohhavcaaaxxhhvnnv_120011111120200 487.997950811067 3 center
36947 pLLwLzvQQAQacdhjknlkkmmmnoojkamisisnjihlakj_200211000200112 3326.42899815409 23 center
37552 pLLzvPPAPQPcdcgijjjkmllmnoohsrvxphdujwkvahr_122201102220212 2147.31216350142 15 center
39203 pLvAvMvQQPQadffkimljlnonmnojaqvacncvccqkvvj_200211100002022 843.604872458750 3
39383 pLvLALPzPQQbehfkjlmolnnommohuhuhaiidhvrwowv_120000121212200 1661.38378572518 3 center
39606 pLvLLAzPPQQcgffhiknlokmnoonqdpfovdddmxrovvo_210122210201122 2773.51147240096 11 center
39618 pLvLLLAMPQQbfgjikhlllmononoxexcvxgxuuxjfbgb_102222011010222 1864.10069128459 5 center
39794 pLvLLwAPAQQcfejgklinjmonmooqdqbrauoewwwfrbf_210102010210101 940.300967125089 3 center
39880 pLvLPQLLLQQcefhfghilmonnoonhthmssrrknxxxxaa_201021101000022 3435.46449764550 9 center
39881 pLvLPQLLLQQcfhehfgiknomononqdtqsrwsraxrxqaq_210102010111102 940.300967125089 3 center
39920 pLvLvAAAPQQbhjklhjklnloonnoeiffqbcctaqmmgnw_011202220001110 871.576629864868 3 center
40126 pLvLvQzLQQQbhgkjhjlolnmnnooeikfkbwiaaexakgn_011202220001111 1193.84428992799 7 center
40251 pLvLwMwPPQQaegfikikomknlononxgoiaetinkokqsu_100122122000211 1317.62535850258 5 center
40394 pLvPvLAAPQQccglkjmjonjnnoomqjaaaaqqaaqfojsj_022211011222222 2429.10019118833 5 center
40418 pLvPvLQwQMQafeklhjiinmlonoojqqaaaaqsaasqjfo_200211210100222 2124.09507826370 31 center
40482 pLvQvPvQwQQadfeijlkmjnonomojaqqaaqqasofofjs_200211000011222 1014.36500848386 23 center
40522 pLvvAAPLQPQbhighhjlkmnmmooohhhgnngiexxcnqml_120000122122000 1153.99913344822 4 center
40563 pLvvALALQQQbhihhlijonnlomonhharwakkxhgjrjgb_211122002001012 1166.75112339470 8 center
40700 pLvvAQQvzQQbhigihhijlnomnoohhargrwgrrnxkrxa_211122002011112 1124.38091090788 5 center
40819 pLvvLAPLQQQcehigijnokmlonnoqqsjrjslerhqfrgs_210102011020110 940.300967125089 3 center
41067 pLvvMQQvPPQbhgghjhgilmonnooxaxnvkvkkwjqswqa_102222010022221 1078.74098319437 11 center
41132 pLvvQAQvPPQbhigghhgjlmnonooxxaxnnkkarxaxjnk_011100220111002 1089.03099429059 25 center
41205 pLvvvAPPQQQcfkhjinjkmonnmoohsfrvoevgxihidpf_201021100222100 5012.97541419787 13 center
41775 pvLALwLMPQQdcfghkknjomnmonossamdtpabaafvjfj_200002222200001 13727.4092409936 13 center
42008 pvLLAMwvQQQcdgffghnommonomnnkaaxnkaxxnnckkc_120201111100202 987.695073733606 7 center
42175 pvLLLLMwQQQegfjhlklmonmnoongeeigvgnpluxaahc_210010021122200 15390.7678500978 19 center
42376 pvLLLwMAPQQcdgjhmlijolomnnowgahwxxbbxqqqrrb_201102202221110 891.137098126311 14 center
42410 pvLLLzMMAQQddgijmljinmnlooorwaxrhhgrhqqqbbg_201102222021101 842.998813758711 7 center
42492 pvLLPMwPwQQeefeggjmlknoonnofsxsqohahhahhaxx_201102222100122 1801.13840015490 5 center
42670 pvLLvMwQQPQdfjgkiknlmlnooonjtutrjrlshfpxdrs_201102102221120 1124.38091090788 5 center
42783 pvLLvzzQQQQdfigkjnkkomlnononqanvvqvvannxaxa_102021111221122 282.003596620872 5 center
42828 pvLLwwvQQQQegdimlnoomonlnmlsxjxpaxuxelxhahh_100001212112200 1153.99913344822 4 center
42844 pvLLzvAPQQQefgjmjlknlolnonowtdrnrwfpfirddud_210010021222211 2492.92852185039 19 center
43094 pvLvPLLMQQQefijhimnlnonolmosaaagghhbhlaubpb_122220101001220 487.811764151588 7 center
43255 pvvLLLQPPQQgjlhimklnlomnnoomaaagcobaomsttta_210010202112011 616.914385958816 7 center
43587 qLALLPvLQMMkcbbeghhknmlnonpppqqjnanbbtebtuqxip_0220012120020111 1780.79396031917 43 center
44862 qLALvzLPPQPkcbbejilnkoklnpnppqqjnpbleinrvkxnxa_0220012122201210 1413.86251667006 51 center
47375 qLAvPMvMzAQkcbbghfilmknoponpphhraaaxhxwqqhwbgw_1221102011110220 609067.962113591 14
48882 qLAwvQLMzMAkbcbdhigjklmnonnppxxnxxaxaaxxxxnkxn_0110112201110001 1224.90945285370 9 center
49084 qLAwvwvQQPAkcbbdinmlilmomloppqqjqaaaajqqaqqjas_0220221101122220 1582.50028288180 9
49231 qLLALLwMLMQkcecdhgjlkonpmnoppqhsjhjahshhwwowsr_2101222101022222 21570.3625202086 7
49931 qLLAMzvLAQMkcecdfghklnmnnoppphqrwqqqofqxxhxhxq_2010220022221112 29390.3189202219 13 center
49935 qLLAMzvLMQMkcecdfghjnonlnmpppqhsjhhhjaqhjhqxhq_2101221122220101 940.300967125089 3 center
49940 qLLAMzvvAQQkcecdfghonmnoonppphqrwqqqaqxxqqhxwr_2010220022221101 9066.66302954801 7 center
49941 qLLAMzvvAQQkcecdfghonpnoonmppqhsjhhhhaqhxqhqkn_2101221122220100 4682.00256419231 5 center
49944 qLLAMzvvQAQkcecdfghonmmnpnmpphqrwqqqaqqxxahhof_2010220022221100 1469.52980224999 11 center
51345 qLLLAvAwLQQkcdfgejkipmonmpopoqcedqeenhmmsrbkwr_0111220111020202 14225.8184413720 18
52166 qLLLLLLPMPQkcdgghikljolpponophrhgvblphhfuqmrdq_0222100010212211 2492.93011988283 19
52609 qLLLLLwMPQMkbdefiilmlommlnoppdwigojppwwwnnwwur_2101021222022102 3291.36278741475 17
54214 qLLLLwwMAMQkccffghmmjnolpmpophwarwgxaqrxbhrhqw_2010220221110122 1254.16461000873 9
54220 qLLLLwwPLQQkbegfhglkpnnmmooppxxmxwwqxugggwwbxa_1022101102220021 1250.82333617029 9 center
54257 qLLLLwzMAAQkacfighlkmkkopnpopjkglwlfvbjkduajrc_2002121012100202 1932.92758522404 25 *sub Y=Y^6 + eucl
54397 qLLLLzLQwMQkbegfjlimkionnnoppxxmxxmwhdsephterr_1022101100112222 2589.51642788748 43 *sub Y=Y^7 + eucl
55063 qLLLMLzAzQMkcegfhjiklmnmompppqqqaqaaqqqaaaqhah_2101222211110001 1005.11430002573 5 center
55156 qLLLMvAMwPQkcdgfgkhimlponoopphrhagqbhhwqaabgsj_0222100102221000 438.359681820434 13 center
55312 qLLLMvMzQPPkcdgfhklinmkmoppophshasqhahwffdesgo_1222011011221021 1242.48885338119 17 center
55811 qLLLMzvQQzMkbefghijklmlmnoppphhihuhtikkkkqaqqa_1200112222011220 1201.80596448215 10 center
55918 qLLLPLwzPMQkbeeehgjmmlnlpooppxxqqhnawbbhwmlckk_1022111102022111 802.852941260063 5
56193 qLLLPvQLMAPkbeeehjkilmnlmoppphhxxxaxxknxkncvgb_1200111120200111 2898.05428967084 5
58434 qLLLvwAMPPQkbcgjkimkkjnopoopptsddxrqtmhkfuofhp_2010222121110200 6843.45052386008 39 center
59319 qLLLwLzwAQQkbdgfiljnklkmppoopdwxxadlvknjclmnwm_2101021212202111 2152.51578305235 57 center
59501 qLLLwPLzLQQkcdgfjihlpmnnpmoophshaxxsaxoxaxsxjf_1222011021221100 940.300967125089 3 center
59810 qLLLwvMzMQQkcdgfjmlkolmnpmopphshaqhqwjsrsqgwqa_1222011022222221 3195.05959860904 31 center
59972 qLLLwvQzLQQkcdgfjjllnlmpooppohshaqqaqjssqqqqaa_1222011022222211 1427.16305090905 17 center
59975 qLLLwvQzwQQkcdgfjjllklponoppohshaqqaqwsaqwqhha_1222011022222210 30321.5496413675 13 center
60043 qLLLwvzAQMQkcdgfjknlkolopopnphshahhhffjsjaoaoh_1222011022222221 426787.701408311 7
60295 qLLLwzMPLQMkcdgfijlkmkllnoppphshaqqhqqsrghhxhq_1222011022222001 6875.43972887362 23 center
60797 qLLLzvPMPAQkbeeeljjlljmnpooppxxqqhhqqxxobagoxx_1022111110202220 1641.65125638123 11 center
60868 qLLLzvQMQLMkbeeekljjlmljonppphhxxaxxqqahhaahqx_1200111112020112 1153.99913344822 4 center
61349 qLLPLLLAPAAkcdcfgillklknmnopphsraktwrvfjalsaxk_1222010212120010 1451.51760108917 11 center
61612 qLLPMvLLAAQkcefffgimnklonpopphqqxaqnaxnxarpoqt_2010222000012122 8325.44460751268 8 center
61616 qLLPMvLLQAMkcefffgimnkmlmoppphqqxaqnaxnqxqhhrw_2010222000012122 909.529161254445 5 center
61622 qLLPMvvLQPQkcefffglnlmolpoopphqqxaqqahhhxankfo_2010222000011212 2438.75492425567 27 center
61623 qLLPMvvLQQMkcefffglnlmnolnppphqqxaqqahhqhxqxhq_2010222000011210 5487.01641871736 7 center
61627 qLLPMvvPAQMkcefffgmnllnonlpppqhxhahahhqqaxxhha_2101222111102021 1201.80596448215 5 center
61629 qLLPMvvPPQMkcefffgmnomnmnlpppqhxhahahxhqhxxqxh_2101222111102002 2206.99954689615 4 center
61634 qLLPMvvvQQQkcefffgnpmnolnppoohqqxaqaxhqhxqwrnk_2010222000011211 5271.62920713491 11 center
61789 qLLPvLwzPQQkceffgijkolpmnpoophqqxvkxnfkovvkvvk_2010221120000000 26084.6653891258 9
61987 qLLPvvLQMAQkcdcfhinmlnolnpoophsraqnvnnkhskaahw_1222010211221121 6129.32670097469 37 center
62141 qLLPvvPQQLMkbefemjkljjlknopppxxhqhxxqqqqxahxxa_1022111002222110 9683.57160399819 5 center
62610 qLLvAALzQzQkbeghfilkmlnmnpopphhxagbqqqokbjqagb_0111022020111020 3374.02101276900 19 *factorize + eucl
62776 qLLvALLQQzMkbeghjjkjklmknoppphhhhaxqxqxxaqqqxh_1200112210000220 969.998969071070 6 center
63248 qLLvAQzAMzMkbeghfigikjlmnoppphhhhnknchhqhqhqul_1200112212102210 1297.99922958352 3 center
63358 qLLvAvLQQLQkbeghjkkjmnloppopoxxaaxxhhaaxxahhhh_2111200201112200 3244.14897544010 5 center
63372 qLLvAvLQzQQkbeghjkkjnlpnmooppxxaaxxhhavcnnofnn_2111200201112221 2947.81749617944 19 center
63390 qLLvAvMQALQkbeghijkkjmlponpopxxaaoxxhhaxxhhvoc_2111200201112000 8.74057475725735e7 15 center
63397 qLLvAvMQwMQkbeghjjkkjkmopnopphhhaxxqaaxrnxkrxa_2111200201111112 2956.59572840889 19 center
63401 qLLvAvMQzPQkbeghijkkjloppnnopxxaaoxxhhxxahgbho_2111200201112200 8422.74851100720 7 center
63466 qLLvAvPQwMQkbeghhjkimlonpnpophhhakxqkxhaahxann_2111200201112020 2864.79051777308 5 center
63491 qLLvAvQAQLMkbeehjljkkjmlnopppxxxaxaxaqxaqqqxxa_2111200221111221 321.996894379985 3 center
63584 qLLvAvwQMAQkcdfejminnnolmmpppqraqdquafoqwofafo_0222100022221200 3247.06995283006 7 center
64058 qLLvAzvLQQQkbeghjplmkononnopphhhhhhxhhnnnnoonv_1200112212202111 1297.99922958352 6 center
64193 qLLvAzzPAMQkbefhjlmikmonpnnpphhxahaqrxxhgxwrgb_1200111112002211 1018.59278446905 37 center
64255 qLLvAzzzQQPkbeghjhikmnlompopphhhahkkhrwsfoljuh_2111200201121120 5894.23997154914 17 center
64802 qLLvLLAPLQQkcdjikhhnonlmpmopphssvtnnaplvgsgcbv_1222011110110202 1989.60584529855 3 center
64851 qLLvLLAzPQQkbeggkjjlmnmpmooppxxdvarfatdorwrbvv_1022111110222220 300577.336330183 11 center
65669 qLLvLLwAQPQkbefklhljmnkpooppoxxxqhwhrhxhrwggbw_1022101010222022 1405.76913738882 3 center
65704 qLLvLLwPQPQkbeggkjkmlnlnnopppxxdvafpaatmowkbvn_1022111110220202 1999.00100125050 5 center
65887 qLLvLMLPMPQkbefjijlkmmmpnopopxxxfrjaaatwjwrggb_1022101010222222 4370.90860068588 5 center
66084 qLLvLMvzQQQkbdjgjminpkloopmopdwbwbagpadbssrjos_2101022222110001 2825.71815712695 29 *factorize + eucl
66287 qLLvLPLMLQQkbefgihljkmpnopnopxxxrbwawabrrrbwbb_1022101010220222 1405.76913738882 3 center
66520 qLLvLPQLwAQkbefkigkhjkmnpooppxxxxbwurwlwjqswqa_1022101010022221 1655.04961179611 7 center
66753 qLLvLQALPwQkbefgigijkmnlopoppxxxgbrgblavvxaaxc_1022101010112200 189693.359330921 11 center
66766 qLLvLQAzLPQkbefigighjmpnooppoxxxwrbwrwjqsqqqaa_1022101010222211 3735.40183809835 9 center
66767 qLLvLQAzzPQkbefigighjlponpoopxxxwrbwrwwqawqxxa_1022101010222201 1405.76913738882 3 center
66802 qLLvLQQLwAMkbefgigijiklmnopppxxxgbrgbgaaxxxxvc_1022101010220011 1630.98385877307 5 center
66866 qLLvLQwvMQQkbefgiginmmpnoloopxxxgbrgharrbrnrbk_1022101010011201 3169.83379757604 11 center
66980 qLLvLvLAQQQkbefkinpjommnmopnpxxxxbahrtaxoowssf_1022101010222222 3833.18353551488 15 center
67352 qLLvLvQzQQMkbcilhhnonmkkmnppptsoxssqaaxqtfoxhx_2010222112011002 2696.87385740274 23 center
67965 qLLvLzLPPQQkbefkjiknopknopnopxxxxjseaaheooosso_1022101010011222 5126.95106204416 5 center
68198 qLLvLzvAQQQkbefkhmjnpollmoppoxxxxwarhtdxnknrgn_1022101010022202 3841.99973971888 4 center
68461 qLLvMLQLwMQkbegfjkjkkjomnppophhhaaaxqqqjksqanq_1200112220000001 1776.85218640681 11 center
68529 qLLvMLwQMPPkbegfjkiikjnonnppphhaaaaofqqaxhhxnk_0111022001111200 2524.99960396034 15 center
68552 qLLvMLzzAQQkbefgjkionmplnmnpphhqqaqfhxbawvbnha_0111022001111210 2830.10011930368 17 *factorize + eucl
68745 qLLvMwwAPQPkcefigklilknooopppqqaqoqqfffooffhah_1222011101200011 1325.81096603890 5 center
68783 qLLvMzLzQMQkbegfjmjonjompmopphhhahhdaxdsoaosxa_1200112222221011 1297.99922958352 3 center
68857 qLLvPAvQAzQkbdifhglmmlknopopphrxgrraaqhjxqhnng_1200012210000211 4880.53270273007 14 
68888 qLLvPLLMMPQkcdhfgimjlkpnponophshnkkapxrqvapcpb_1000121122000001 1201.80596448215 5 center
69131 qLLvPwzMPAQkbdifhjlnmoklpnpophrxgrathhbonaoqsx_1200012211000001 6975.10305577648 14 
69215 qLLvQLAvAQPkbeghffijnmnonpmppxxaaakxxaaaxaxknk_2111200211110200 1330.72947183865 12 center
69305 qLLvQLMvQPMkbeghfijkknknonpophhaaaaahrarhhhhww_1200111100222111 6685.18792594066 5 center
69380 qLLvQLQvALQkbeghfijijmlonpoppxxxaxqhqharxvckfn_0111022011110020 2209.76059619867 14 center
69630 qLLvQwMvQLQkcdfeghhknmloppopoqraqsjkaqaqjsffsj_0222100022210100 447825.884125011 9 center
69631 qLLvQwMvwQQkcdfeghhknomppmnopqraqsjkaqaqwrjsjj_0222100022210101 3.56813359212004e7 21 center
69632 qLLvQwMwALQkcdfeghhkjmlponpopqraqsjkawqaqsjqkq_0222100022201002 3247.06995283006 7 center
69633 qLLvQwMwzPQkcdfeghhkjlpononppqraqsjkawaffkjnjk_0222100022201100 25926.0560547135 5 center
70109 qLLvvAMQwPQkbefkikmljkonpnopphhgbgbqlfwuvbvngg_0111022020200001 2524.99960396033 5 center
70278 qLLvvLAPPQQkcdklhhomnpoknpnpohsttnnaiaplhgssrs_1222011110211020 512545.048162012 7 
70376 qLLvvLLQQMQkbdkliminkolkmnpppdwaususulilafnvfg_2101022222122101 4069.79104837311 23 
70437 qLLvvLMLQQQkbegiljmmoplnoponphhkvxfiahmlpmdkwv_1200112211100200 21338.9846811145 17 center
70592 qLLvvLQLPQQkachmlmnijloonnpppjkatadoswrkgjsdad_2002121101000022 6398.26007194235 19 center
70659 qLLvvLwPQQQkaclmnlpmijonnppoojkttlfofswssvjsrr_2002121101000020 6477.45485460954 9 center
71715 qLLvwMQLLPQkcdfghghikomnooppphsarggnwwawqhhqnk_1222011102222101 10151.1596543138 11 center
71720 qLLvwMQvLQQkcdfghghiponnopponhsarggnwaqqqqhhaa_1222011102222110 1883.12617285105 17 center
71721 qLLvwMQvPMQkcdfghghimlopoonpphsarggnwjsqaqaawr_1222011102222111 1110.52227813391 7 center
71923 qLLvwzMQLAQkcdfgkhmilmnlpnopphsawqnarqbjsqbarw_1222011102222211 1110.52227813391 7 center
71991 qLLvzALMMQPkbehhjlmmmnonlopppxxawwaiaphadwwaea_1022111111222021 2351.93024057349 9 center
72260 qLLvzLLPQQMkbehkmlklkmomnlppphhaaaqqqqxxxxaqxh_1200111111000002 321.996894379985 3 center
72366 qLLvzLvMQQQkbehknklopnmnlopophhaauqqlelxxanwon_1200111111000002 5717.61570839814 7 center
72370 qLLvzLvPQQQkbehklklkopmnloopphhaaqqqqxxxxaofsj_1200111111000000 487.997950811067 3 center
72532 qLLvzPLLPQQkbehkklmolnlpknoppxxaxlaaxhxhaurrbb_1022111111022002 701.998575495685 3 center
72915 qLLvzzwPPQQkcdekjnokljmpnnopphshepahphegbgbvnn_1222011112220200 8.79267750620876e7 19 
74101 qLLzALwLMQAkcdefgjhkmnlomnopphsaqhqakaeadkkser_1000121000011122 4400.22781506376 9 
74595 qLLzvPwAQPMkcdcgjilknnkoompophsrvtpthwrvaikhaw_1222011021102201 3532.76032440728 19 center
77490 qLPvvQvwPQQkbdchjgmmlnpmooppohbbnakanknhkhhhaa_2111000011111122 852.966234320313 9 center
77575 qLvALvMMAAQkadfhkilinnmoponopjaqhahqsqhshqxxaj_2002111000000122 2867.85603588482 7 center
77763 qLvAvMvQMPQkadffkimljnpnooonpjaqvacncvcqkeixvj_2002111000020222 1581.32827856172 3 
78248 qLvLAMwAPMMkbdhgfjilknmmonpophwhhrhhaaaaahhhrw_2111220000112221 9683.57160399818 10 center
78252 qLvLAMwAzMQkbehfgjijlmlppnpoohuhughgmxwoaafaqj_1200001211000021 6399.37213239527 17 center
78382 qLvLAvvQQQMkcfghnomlkjonmmppphialatihqhfjvcxet_2010222021010000 1691.99940898325 6 center
78804 qLvLLPzQLPQkcfgijjkkmooponnppllqjsgpaipgkksrsw_1200001111212222 1972.86288078727 3 
78835 qLvLLvAPQAQkaegilnmknmlopopnpnxkiatqxgkggtwicq_1001221222000220 63480.9346091334 17 center
78927 qLvLLwAPAQMkcfejgklinjmonmpppqdqbrauoewwwfrdep_2101020102101012 1405.76913738882 3 center
79016 qLvLLzwwQQQkbdjfgnpmomnnopmpoxnkkkaxqxqqvvvkcc_0111002222221111 107222.890395580 13 center
79050 qLvLMzMwPPQkbghijkljlmnopnopphihulhpadiwwloomm_1200001222110110 1661.38378572518 3 center
79075 qLvLPQLLLPQkcfhehfgiknmpnonppqdtqsrwsraraqaqsj_2101020101111022 1405.76913738882 3 center
79077 qLvLPQLvLQQkcefhfghinpoopnponhthmssrraxxxxhaah_2010211010000122 2147.31216350142 5 center
79249 qLvLvAzLQQQkbhgkhjmpmolnlooppeikfbwiaaeqxxvkgn_0112022200011111 2206.99954689615 4 center
79295 qLvLvLMPMQQkbfgikomjlmnpmonppxuovraxbpuudtojvb_1022221110010022 3004.08155569954 5 center
80294 qLvQvLvAQQMkadfeklmnjlomonpppjaaaqhhujhdallqax_2002110000022220 3244.14750599320 5 
80299 qLvQvPLAPLQkadfeijhlkmnopopnpnaxxaakxxxxaaxakk_1001220000221100 2206.99954689615 8 
80307 qLvQvPvQMLQkadfeijlkmjnopmpopjaqqaaqqasqaajaqs_2002110000112200 2206.99954689615 8 
80326 qLvQzPLvLQQkadfeghiiponmonnopjaqqqaasaqqsaaqqj_2002110002222110 1498.97131410557 6 center
80403 qLvvAAQLzAQkbhijikiglnomnpopphhawghgwahwrrqwhq_2111220020011112 1544.64418781379 8 center
80405 qLvvAAQLzQPkbhigikijmnlompopphhawghgwahwrwqrxa_2111220020011112 2206.99954689615 8 center
80453 qLvvALALAQQkbhihhlijoplomonpphharwakkxbjrjgbbg_2111220020010121 1643.63445473587 8 center
80456 qLvvALALPQQkbhihhljopnnmopopnhharwafdthgcrgnob_2111220020010121 2733.55886756788 23 center
80457 qLvvALALQAQkbhihhlijonnlmpnpphharwakkxhgjjqbdu_2111220020010121 3247.06995283006 7 center
80630 qLvvAMQAvPQkbhighhkjjjnmoppophharrwarknhnahrsw_2111220020111220 1843.67395094510 37 center
80712 qLvvAPwLQPQkcfeiiklmnnoopmonpliinnaxhhxhgbkcvr_1200001121202022 1864.52263974876 25 *sub Y=Y^4 + eucl
80726 qLvvAQQvvQQkbhigihhijnpmooppohhargrwgrnxkxxxaa_2111220020111122 1307.29570172339 19 center
80728 qLvvAQQvzPQkbhigihhijlopnopophhargrwgrrxarxhah_2111220020111120 9786.24345377748 7 center
80957 qLvvLAMLPQQkceihhlokpnlmlpoophhwrriuwphihhobkb_1222001111022202 3244.14897544010 5 center
80975 qLvvLAMQwPQkcehihjjijkmonppopqqsjsvcffjsrwhhsa_0222110000122220 3091.07622535067 5 center
80998 qLvvLAPLQQMkcehigijnokmlonpppqqsjrjslerhqfrxli_2101020110201100 1405.76913738882 3 center
81180 qLvvLLMAQMQkcehkinljokmlppnopqqfgoxdoqfdmfvskk_2101020110222121 3091.07622535067 5 center
81341 qLvvLMPwQPQkcefhimjklopnnopnpqqnfrevotmderrkof_2101020110221221 38138.8434986606 7 
81409 qLvvLPMAPQPkbghgjglikmonoopppxxvbvbujjlhanvqxq_1022220101000122 1153.99913344822 4 center
81414 qLvvLPMzPQQkbghgjgikpnoponnpoxxvbvbjjhhanfbvrj_1022220101000212 1636.27538087637 21 center
81445 qLvvLQLMAQPkcehihmijklonmpoppqqsjfqjsfhqhkakhq_2101020110211112 3091.07622535067 5 center
81612 qLvvMQQvLPQkbhgghjhgimpnooppoxaxnvkvkkjqsqqqaa_1022220100222211 1529.81133660059 7 center
81614 qLvvMQQvvQQkbhggjhhigloppnopohhagwrwwgkaqanhqh_1200001222000021 5322.31821410822 5 center
81689 qLvvQAQvLPQkbhigghhgjmnpooppoxxaxnnkkaxaxxnnkk_0111002201110022 2206.99954689615 8 center
81693 qLvvQAQvzPQkbhigghhgjloponpopxxaxnnkkaraxvjnvk_0111002201110002 1957.56395391760 11 center
81966 qLvvvLLQQQQkchmjoipjlkonmnmppqfmvqvubjfpaaxqcw_2101222110201101 3841.87577705479 23 center
81983 qLvvvLQQMAQkbgjkglknilmnoppopxgvngrwxwruuhwggr_1022220101110022 9212.04060787879 4 center
82074 qLvvwLQQLPQkcgjhmimilkpopnopoharrarqrasqhrngbw_2010222002210111 3746.83270325226 13 center
82077 qLvvwLQvQQQkcghhmlojplmpmnoopqaffaaafahhahxsjf_2101222112211000 2963.71805343250 9 center
82082 qLvvwLzAQQQkcghmhikopmnmloppoqafafffhxhqhhoffs_2101222112211000 482.752990799346 5 center
82293 qLvwQLwAPLQkbeghfjiklmnpopopohehhphhaaaaaarrrr_1200002211000022 197.994949366117 6 center
83124 qvLALPPLzAQkcdfgijkhmnlompoppffaqxohoaxjosqoha_0222200111122220 1249.01577344379 35 center
83361 qvLALvvQAQQkecfgikjjlpnponpooccaxnkknxhxkknckn_0111100002222111 3751.81894465288 29 center
83450 qvLALwLMLQQkdcfghkknompnponopssamdtpaaaafjjfjj_2000022222000011 89713.0336794836 17 center
83676 qvLAvLQLwQQkecflkjikjmmponpopccakkkkckahhhckck_0111100022221111 2157.99953660787 3 
83736 qvLAvMPQvAQkcdfhgljjllmopnoppffaxfaofhhqlgjsbs_0222200110122210 1576.77300695016 14 
84046 qvLLAvvMQQQkeedgkllpkmlknooppcwvxaxxaaaaabgbrw_0111122222010110 1705.54338922568 45 center
84472 qvLLLMMMLMQkcdfhghkljmlponpopnkpebwrpkherrrrow_1202011111120222 69388.0243651443 23 center
84805 qvLLLvzMQQQkcdhlmmnojpkonpmponkigqtqhklcadiiug_1202011111212200 3162.17705231310 3 
84991 qvLLMvQLQLQkegffhijmnlkoppoporeuegwwllgghhcckk_1202001100110022 1383.88098920451 9 center
85327 qvLLvLMMPQQkegjhikjlnpompopnogmigkonfmdeothpmn_2100100221122210 3244.14897544010 5 center
85760 qvLLvwLPQQQkdekojmpinlmklnoppjwhdjaukirljwqgnf_2011021022221010 4705.54132261495 13 center
85955 qvLLwzLQQLQkdgfghijmnlkpopopojaaasoommccaajjjj_0221110100220011 2524.99960396033 5 center
86005 qvLMwvAPMAQkededjlljljnonopppcwwvaahhhhrcvraaa_0111122220101110 1523.21233141917 5 center
86080 qvLvALLPQPQkceijjkjlkopnmpopojjajbcjjgaaqqjjff_1222201010101122 4659.78646665512 9 center
86140 qvLvAQvwPQQkedgijhlloknpmopposjhhagtpiewoffnow_1000012121201021 1523.21233141917 5 center
86274 qvLvLLPAMQQkeikjimiknolompnppgaiwgvgoelfpoqawg_1222211010001001 9241.21322221689 7 
86333 qvLvLPLMPQQkcfgklnknopoplnmopnaiivmvhxxeenmhgg_1020212112212200 2288.34072287385 9 center
86386 qvLvLwvQQQQkejikopnkllplononpwmprtuabbnhfhqlxt_1202001122011211 2046.81091640488 9 center
86432 qvLvPwLMPQQkehijjkilkopnmpooprxaxbvowfelhhgjjg_0222210101010012 1683.99703369215 7 center
86462 qvLvvLzQQQQkekgilolnpmnlomopprtwvvakwlvwkajixu_1020211010221120 1523.21233141917 5 center
86518 qvvLALMzQMQkfggikjlkmonpmpnoplxulasvoaputlxkfr_0222211010000011 1989.60584529855 3 center
86631 qvvLAQwwQLQkhggfjgilmnkpoopopqaahqahaqxhhhxxaa_2111102000111122 1153.99913344822 4 center
86719 qvvLLLAMQQPkfjlgmkmnjklnoopppaaapkovakkkhapqvo_0112220220110112 1448.00240804649 7 center
86843 qvvLLPvQAQQkgghlkonknllompnppqqaagaqrarrqrqqqw_0222200011111222 1229.18009551286 7 center
86902 qvvLLPwAPQQkffhgfnmmmopopnnophhaaahhqqxxhhqqqq_2100122222220011 1153.99913344822 4 center
86916 qvvLLPzMQMQkffhimmonlkknonppphhaaoohhoooaaaaao_1222211100000222 1486.09635579250 5 center
86969 qvvLPQMvQLQkfhfghgfknmloppoopqhqxaaaqaqqqaaqxx_2100122222011022 1153.99913344822 4 center
87045 qvvLvLPMQQQkgjkniomjklolppnophagngnbgbgcbahbbe_1202011111010112 1110.52227813391 7 center


==> vbssectors.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'vbssectors.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{496.50246384bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.42586361)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{vbssectors.pdf}}%
  \end{picture}%
\endgroup%

